New Tur\'an densities for 3-graphs

If $\mathcal{F}$ is a family of graphs then the Tur\'an density of $\mathcal{F}$ is determined by the minimum chromatic number of the members of $\mathcal{F}$. The situation for Tur\'an densities of 3-graphs is far more complex and still very unclear. Our aim in this paper is to present new exact Tur\'an densities for individual and finite families of 3-graphs, in many cases we are also able to give corresponding stability results. As well as providing new examples of individual 3-graphs with Tur\'an densities equal to 2/9,4/9,5/9 and 3/4 we also give examples of irrational Tur\'an densities for finite families of 3-graphs, disproving a conjecture of Chung and Graham. (Pikhurko has independently disproved this conjecture by a very different method.) A central question in this area, known as Tur\'an's problem, is to determine the Tur\'an density of $K_4^{(3)}=\{123,124, 134, 234\}$. Tur\'an conjectured that this should be 5/9. Razborov [On 3-hypergraphs with forbidden 4-vertex configurations, in SIAM J. Disc. Math. 24 (2010), 946-963] showed that if we consider the induced Tur\'an problem forbidding $K_4^{(3)}$ and $E_1$, the 3-graph with 4 vertices and a single edge, then the Tur\'an density is indeed 5/9. We give some new non-induced results of a similar nature, in particular we show that $\pi(K_4^{(3)},H)=5/9$ for a 3-graph $H$ satisfying $\pi(H)=3/4$. We end with a number of open questions focusing mainly on the topic of which values can occur as Tur\'an densities. Our work is mainly computational, making use of Razborov's flag algebra framework. However all proofs are exact in the sense that they can be verified without the use of any floating point operations. Indeed all verifying computations use only integer operations, working either over $\mathbb{Q}$ or in the case of irrational Tur\'an densities over an appropriate quadratic extension of $\mathbb{Q}$.

==> 2-9-prf.txt <==
#Density : 2/9

Program                       : DensityChecker

Order of subgraphs H          : 6
Number of forbidden graphs    : 4
Forbidden graphs              :
6 : {123, 124, 345, 156}
#Forbidden graphs added by supersaturation argument :
5 : {234, 125, 135, 145}
5 : {234, 135, 145, 245}
4 : {124, 134, 234}
Forbid only induced subgraphs : no
Number of terms               : 4


--- Term 1 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 8
Matrix dimension : 4

Flags :
F1 : {}
F2 : {124}
F3 : {134}
F4 : {124, 134}
F5 : {234}
F6 : {124, 234}
F7 : {134, 234}
F8 : {123, 124}

Basis :
B1 : (F2)
B2 : (F3)+(F5)
B3 : 34(F1)-32(F4)-32(F6)-119(F7)-8(F8)
B4 : 4(F1)+53(F4)+53(F6)-14(F7)-228(F8)

Matrix :
682471/500000 -103303/125000 -11041373/965000000 -275341/48250000
-103303/125000 260743/500000 2898049/482500000 204779/60312500
-11041373/965000000 2898049/482500000 473487738269/2637403804687500 3049053/58201562500
-275341/48250000 204779/60312500 3049053/58201562500 32118259861/1172179468750000


--- Term 2 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 4
Matrix dimension : 2

Flags :
F1 : {134}
F2 : {124, 134}
F3 : {234}
F4 : {124, 234}

Basis :
B1 : (F1)-(F3)
B2 : (F2)-(F4)

Matrix :
346351/500000 9779/20000
9779/20000 78949673587/100700000000


--- Term 3 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 9
Matrix dimension : 4

Flags :
F1 : {134, 234}
F2 : {134, 234, 125}
F3 : {134, 234, 135}
F4 : {134, 234, 235}
F5 : {134, 234, 135, 235}
F6 : {134, 234, 145}
F7 : {134, 234, 245}
F8 : {134, 234, 145, 245}
F9 : {134, 234, 345}

Basis :
B1 : (F1)
B2 : (F2)
B3 : (F3)+(F4)+(F6)+(F7)
B4 : (F5)+(F8)-2(F9)

Matrix :
122533/1000000 -1239/1000000 -679/62500 -3109/312500
-1239/1000000 255837/1000000 -577/250000 -27603/2500000
-679/62500 -577/250000 74581/500000 4131/2500000
-3109/312500 -27603/2500000 4131/2500000 18318/390625


--- Term 4 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 6
Matrix dimension : 4

Flags :
F1 : {134, 234, 135}
F2 : {134, 234, 235}
F3 : {134, 234, 135, 235}
F4 : {134, 234, 145}
F5 : {134, 234, 245}
F6 : {134, 234, 145, 245}

Basis :
B1 : (F1)-(F2)
B2 : (F1)-(F4)
B3 : (F1)-(F5)
B4 : (F3)-(F6)

Matrix :
2293983/1000000 106917/1000000 188467/100000 65843/1000000
106917/1000000 471297/1000000 122449/1000000 22687/1000000
188467/100000 122449/1000000 1176567/500000 31917/500000
65843/1000000 22687/1000000 31917/500000 446731/1000000

#Sharp Graphs (Complicated Case (1))
#1: Order 6 : Edges = {156, 256, 356, 456}
#2: Order 6 : Edges = {146, 246, 346, 156, 256, 356}
#3: Order 6 : Edges = {}
#4: Order 6 : Edges = {135, 235, 145, 245, 136, 236, 146, 246}


==> 3-4-03-prf.txt <==
#Density : 3/4

Program                       : DensityChecker

Order of subgraphs H          : 6
Number of forbidden graphs    : 1
Forbidden graphs              :
6 : {123, 124, 134, 234, 125, 135, 235, 245, 145, 126, 136, 146, 346, 256, 356, 456}
Forbid only induced subgraphs : no
Number of terms               : 17


--- Term 1 ---

Order of type    : 0
Order of flags   : 3
Number of flags  : 2
Matrix dimension : 1

Flags :
F1 : {}
F2 : {123}

Basis :
B1 : 3(F1)-(F2)

Matrix :
7808333/15606000000


--- Term 2 ---

Order of type    : 1
Order of flags   : 3
Number of flags  : 2
Matrix dimension : 1

Flags :
F1 : {}
F2 : {123}

Basis :
B1 : 3(F1)-(F2)

Matrix :
549/2000000


--- Term 3 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 12
Matrix dimension : 6

Flags :
F1  : {}
F2  : {124}
F3  : {134}
F4  : {124, 134}
F5  : {234}
F6  : {124, 234}
F7  : {134, 234}
F8  : {124, 134, 234}
F9  : {123, 124}
F10 : {123, 124, 134}
F11 : {123, 124, 234}
F12 : {123, 124, 134, 234}

Basis :
B1 : (F2)
B2 : (F3)+(F5)
B3 : (F4)+(F6)
B4 : 8(F1)+23(F7)-6(F8)-11(F9)-4(F10)-4(F11)+4(F12)
B5 : 8(F1)-11(F7)-6(F8)+23(F9)-4(F10)-4(F11)+4(F12)
B6 : 3(F1)-2(F7)+2(F8)-2(F9)+7(F10)+7(F11)-7(F12)

Matrix :
41019/50000 18437/100000 11221/50000 5649/3400000 160363/3400000 162773/1700000
18437/100000 6949/100000 899/50000 -3333/850000 27507/3400000 37983/1700000
11221/50000 899/50000 12337/100000 28019/3400000 61719/3400000 36296959/1387200000
5649/3400000 -3333/850000 28019/3400000 28571/28900000 86557/115600000 2443/14450000
160363/3400000 27507/3400000 61719/3400000 86557/115600000 21511/6800000 319367/57800000
162773/1700000 37983/1700000 36296959/1387200000 2443/14450000 319367/57800000 325211/28900000


--- Term 4 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 6
Matrix dimension : 3

Flags :
F1 : {134}
F2 : {124, 134}
F3 : {234}
F4 : {124, 234}
F5 : {123, 124, 134}
F6 : {123, 124, 234}

Basis :
B1 : (F1)-(F3)
B2 : (F2)-(F4)
B3 : (F5)-(F6)

Matrix :
38217/50000 5543/12500 799/2000
5543/12500 5269/20000 3293338993/13872000000
799/2000 3293338993/13872000000 371045261/1734000000


--- Term 5 ---

Order of type    : 3
Order of flags   : 4
Number of flags  : 8
Matrix dimension : 2

Flags :
F1 : {}
F2 : {124}
F3 : {134}
F4 : {124, 134}
F5 : {234}
F6 : {124, 234}
F7 : {134, 234}
F8 : {124, 134, 234}

Basis :
B1 : (F2)+(F3)+(F5)
B2 : (F1)+(F4)+(F6)+(F7)-(F8)

Matrix :
49/100000 1/18750
1/18750 47/300000


--- Term 6 ---

Order of type    : 3
Order of flags   : 4
Number of flags  : 3
Matrix dimension : 2

Flags :
F1 : {124}
F2 : {134}
F3 : {234}

Basis :
B1 : (F1)-(F2)
B2 : (F1)-(F3)

Matrix :
29/5000 -29/10000
-29/10000 29/5000


--- Term 7 ---

Order of type    : 3
Order of flags   : 4
Number of flags  : 8
Matrix dimension : 2

Flags :
F1 : {123}
F2 : {123, 124}
F3 : {123, 134}
F4 : {123, 124, 134}
F5 : {123, 234}
F6 : {123, 124, 234}
F7 : {123, 134, 234}
F8 : {123, 124, 134, 234}

Basis :
B1 : (F1)
B2 : (F2)+(F3)-(F4)+(F5)-(F6)-(F7)+(F8)

Matrix :
11/50000 -1/37500
-1/37500 23/900000


--- Term 8 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 64
Matrix dimension : 10

Flags :
F1  : {}
F2  : {125}
F3  : {135}
F4  : {125, 135}
F5  : {235}
F6  : {125, 235}
F7  : {135, 235}
F8  : {125, 135, 235}
F9  : {145}
F10 : {125, 145}
F11 : {135, 145}
F12 : {125, 135, 145}
F13 : {235, 145}
F14 : {125, 235, 145}
F15 : {135, 235, 145}
F16 : {125, 135, 235, 145}
F17 : {245}
F18 : {125, 245}
F19 : {135, 245}
F20 : {125, 135, 245}
F21 : {235, 245}
F22 : {125, 235, 245}
F23 : {135, 235, 245}
F24 : {125, 135, 235, 245}
F25 : {145, 245}
F26 : {125, 145, 245}
F27 : {135, 145, 245}
F28 : {125, 135, 145, 245}
F29 : {235, 145, 245}
F30 : {125, 235, 145, 245}
F31 : {135, 235, 145, 245}
F32 : {125, 135, 235, 145, 245}
F33 : {345}
F34 : {125, 345}
F35 : {135, 345}
F36 : {125, 135, 345}
F37 : {235, 345}
F38 : {125, 235, 345}
F39 : {135, 235, 345}
F40 : {125, 135, 235, 345}
F41 : {145, 345}
F42 : {125, 145, 345}
F43 : {135, 145, 345}
F44 : {125, 135, 145, 345}
F45 : {235, 145, 345}
F46 : {125, 235, 145, 345}
F47 : {135, 235, 145, 345}
F48 : {125, 135, 235, 145, 345}
F49 : {245, 345}
F50 : {125, 245, 345}
F51 : {135, 245, 345}
F52 : {125, 135, 245, 345}
F53 : {235, 245, 345}
F54 : {125, 235, 245, 345}
F55 : {135, 235, 245, 345}
F56 : {125, 135, 235, 245, 345}
F57 : {145, 245, 345}
F58 : {125, 145, 245, 345}
F59 : {135, 145, 245, 345}
F60 : {125, 135, 145, 245, 345}
F61 : {235, 145, 245, 345}
F62 : {125, 235, 145, 245, 345}
F63 : {135, 235, 145, 245, 345}
F64 : {125, 135, 235, 145, 245, 345}

Basis :
B1  : (F2)+(F3)+(F5)+(F9)+(F17)+(F33)
B2  : (F4)+(F6)+(F7)+(F10)+(F11)+(F18)+(F21)+(F25)+(F35)+(F37)+(F41)+(F49)
B3  : (F8)+(F26)+(F43)+(F53)
B4  : (F12)+(F22)+(F39)+(F57)
B5  : (F13)+(F19)+(F34)
B6  : (F14)+(F15)+(F20)+(F23)+(F27)+(F29)+(F36)+(F38)+(F42)+(F45)+(F50)+(F51)
B7  : (F16)+(F24)+(F28)+(F30)+(F40)+(F44)+(F47)+(F54)+(F55)+(F58)+(F59)+(F61)
B8  : (F31)+(F46)+(F52)
B9  : (F32)+(F48)+(F56)+(F60)+(F62)+(F63)
B10 : (F1)-(F64)

Matrix :
1779/100000 -23/50000 293/100000 849/100000 -551/50000 -17/6250 -69/25000 -217/20000 61/100000 2047/200000
-23/50000 143/4000 -851/50000 -51/100000 -143/12500 -647/50000 -1001/100000 -249/100000 -21/20000 -31/50000
293/100000 -851/50000 5637/100000 213/100000 23/10000 159/50000 -349/100000 -1179/100000 -1/50000 529/200000
849/100000 -51/100000 213/100000 29/6250 -19/50000 -87/50000 -19/12500 -359/50000 47/100000 641963/115600000
-551/50000 -143/12500 23/10000 -19/50000 8829/50000 -289/25000 -13/6250 -549/12500 -33/50000 -19/40000
-17/6250 -647/50000 159/50000 -87/50000 -289/25000 7241/100000 -13/800 -519/25000 -173/100000 -21/10000
-69/25000 -1001/100000 -349/100000 -19/12500 -13/6250 -13/800 2167/50000 -417/50000 -1/250 -369/200000
-217/20000 -249/100000 -1179/100000 -359/50000 -549/12500 -519/25000 -417/50000 4987/20000 -1231/100000 -1731/200000
61/100000 -21/20000 -1/50000 47/100000 -33/50000 -173/100000 -1/250 -1231/100000 1531/100000 23/40000
2047/200000 -31/50000 529/200000 641963/115600000 -19/40000 -21/10000 -369/200000 -1731/200000 23/40000 669/100000


--- Term 9 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 62
Matrix dimension : 53

Flags :
F1  : {125}
F2  : {135}
F3  : {125, 135}
F4  : {235}
F5  : {125, 235}
F6  : {135, 235}
F7  : {125, 135, 235}
F8  : {145}
F9  : {125, 145}
F10 : {135, 145}
F11 : {125, 135, 145}
F12 : {235, 145}
F13 : {125, 235, 145}
F14 : {135, 235, 145}
F15 : {125, 135, 235, 145}
F16 : {245}
F17 : {125, 245}
F18 : {135, 245}
F19 : {125, 135, 245}
F20 : {235, 245}
F21 : {125, 235, 245}
F22 : {135, 235, 245}
F23 : {125, 135, 235, 245}
F24 : {145, 245}
F25 : {125, 145, 245}
F26 : {135, 145, 245}
F27 : {125, 135, 145, 245}
F28 : {235, 145, 245}
F29 : {125, 235, 145, 245}
F30 : {135, 235, 145, 245}
F31 : {125, 135, 235, 145, 245}
F32 : {345}
F33 : {125, 345}
F34 : {135, 345}
F35 : {125, 135, 345}
F36 : {235, 345}
F37 : {125, 235, 345}
F38 : {135, 235, 345}
F39 : {125, 135, 235, 345}
F40 : {145, 345}
F41 : {125, 145, 345}
F42 : {135, 145, 345}
F43 : {125, 135, 145, 345}
F44 : {235, 145, 345}
F45 : {125, 235, 145, 345}
F46 : {135, 235, 145, 345}
F47 : {125, 135, 235, 145, 345}
F48 : {245, 345}
F49 : {125, 245, 345}
F50 : {135, 245, 345}
F51 : {125, 135, 245, 345}
F52 : {235, 245, 345}
F53 : {125, 235, 245, 345}
F54 : {135, 235, 245, 345}
F55 : {125, 135, 235, 245, 345}
F56 : {145, 245, 345}
F57 : {125, 145, 245, 345}
F58 : {135, 145, 245, 345}
F59 : {125, 135, 145, 245, 345}
F60 : {235, 145, 245, 345}
F61 : {125, 235, 145, 245, 345}
F62 : {135, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F1)-(F8)
B4  : (F1)-(F16)
B5  : (F1)-(F32)
B6  : (F3)-(F5)
B7  : (F3)-(F6)
B8  : (F3)-(F9)
B9  : (F3)-(F10)
B10 : (F3)-(F17)
B11 : (F3)-(F20)
B12 : (F3)-(F24)
B13 : (F3)-(F34)
B14 : (F3)-(F36)
B15 : (F3)-(F40)
B16 : (F3)-(F48)
B17 : (F7)-(F25)
B18 : (F7)-(F42)
B19 : (F7)-(F52)
B20 : (F11)-(F21)
B21 : (F11)-(F38)
B22 : (F11)-(F56)
B23 : (F12)-(F18)
B24 : (F12)-(F33)
B25 : (F13)-(F14)
B26 : (F13)-(F19)
B27 : (F13)-(F22)
B28 : (F13)-(F26)
B29 : (F13)-(F28)
B30 : (F13)-(F35)
B31 : (F13)-(F37)
B32 : (F13)-(F41)
B33 : (F13)-(F44)
B34 : (F13)-(F49)
B35 : (F13)-(F50)
B36 : (F15)-(F23)
B37 : (F15)-(F27)
B38 : (F15)-(F29)
B39 : (F15)-(F39)
B40 : (F15)-(F43)
B41 : (F15)-(F46)
B42 : (F15)-(F53)
B43 : (F15)-(F54)
B44 : (F15)-(F57)
B45 : (F15)-(F58)
B46 : (F15)-(F60)
B47 : (F30)-(F45)
B48 : (F30)-(F51)
B49 : (F31)-(F47)
B50 : (F31)-(F55)
B51 : (F31)-(F59)
B52 : (F31)-(F61)
B53 : (F31)-(F62)

Matrix :
65823/100000 -17381/100000 -17381/100000 1851/50000 -17381/100000 -10169/50000 15601/100000 -1839/25000 15601/100000 -1753/100000 -1753/100000 -1753/100000 15601/100000 -1839/25000 -10169/50000 -1753/100000 -28833/100000 28833/100000 -28833/100000 -10967/100000 10967/100000 -10967/100000 52007/100000 -26003/100000 -1137/20000 7721/50000 7721/50000 7721/50000 -5093/100000 -1137/20000 -10053/100000 -10053/100000 -10053/100000 -5093/100000 7721/50000 1087/25000 3853/100000 -2327/25000 5207/100000 5207/100000 5207/100000 -2327/25000 3853/100000 -2327/25000 1087/25000 -2327/25000 -32209/100000 2013/12500 10841/100000 193/4000 193/4000 -30143/100000 193/4000
-17381/100000 65823/100000 1851/50000 -17381/100000 -17381/100000 15601/100000 15601/100000 -1753/100000 -1753/100000 -1839/25000 15601/100000 -1753/100000 -1839/25000 15601/100000 -1753/100000 -10169/50000 -28833/100000 -28833/100000 28833/100000 10967/100000 10967/100000 -10967/100000 -26003/100000 -26003/100000 7721/50000 -10053/100000 -1137/20000 -5093/100000 7721/50000 -10053/100000 -1137/20000 -5093/100000 7721/50000 -10053/100000 -10053/100000 5207/100000 -2327/25000 3853/100000 5207/100000 -2327/25000 3853/100000 5207/100000 5207/100000 -2327/25000 -2327/25000 1087/25000 2013/12500 -32209/100000 193/4000 10841/100000 -30143/100000 193/4000 193/4000
-17381/100000 1851/50000 65823/100000 -17381/100000 -17381/100000 -1753/100000 -1753/100000 15601/100000 15601/100000 -10169/50000 -1753/100000 15601/100000 -10169/50000 -1753/100000 15601/100000 -1839/25000 28833/100000 28833/100000 -28833/100000 -10967/100000 -10967/100000 10967/100000 -26003/100000 -26003/100000 7721/50000 -10053/100000 -5093/100000 -1137/20000 7721/50000 -10053/100000 -5093/100000 -1137/20000 7721/50000 -10053/100000 -10053/100000 -2327/25000 5207/100000 1087/25000 -2327/25000 5207/100000 1087/25000 -2327/25000 -2327/25000 5207/100000 5207/100000 3853/100000 2013/12500 -32209/100000 193/4000 -30143/100000 10841/100000 193/4000 193/4000
1851/50000 -17381/100000 -17381/100000 65823/100000 -17381/100000 -1839/25000 -1753/100000 -10169/50000 -1753/100000 15601/100000 15601/100000 15601/100000 -1753/100000 -10169/50000 -1839/25000 15601/100000 28833/100000 -28833/100000 28833/100000 10967/100000 -10967/100000 10967/100000 52007/100000 -26003/100000 -5093/100000 7721/50000 7721/50000 7721/50000 -1137/20000 -5093/100000 -10053/100000 -10053/100000 -10053/100000 -1137/20000 7721/50000 3853/100000 1087/25000 5207/100000 -2327/25000 -2327/25000 -2327/25000 5207/100000 1087/25000 5207/100000 3853/100000 5207/100000 -32209/100000 2013/12500 -30143/100000 193/4000 193/4000 10841/100000 193/4000
-17381/100000 -17381/100000 -17381/100000 -17381/100000 65823/100000 -1753/100000 -1839/25000 -1753/100000 -10169/50000 -1753/100000 -10169/50000 -1839/25000 15601/100000 15601/100000 15601/100000 15601/100000 -28833/100000 28833/100000 28833/100000 -10967/100000 10967/100000 10967/100000 -26003/100000 52007/100000 -10053/100000 -5093/100000 -10053/100000 -10053/100000 -10053/100000 7721/50000 7721/50000 7721/50000 -1137/20000 7721/50000 -1137/20000 -2327/25000 -2327/25000 -2327/25000 3853/100000 1087/25000 5207/100000 1087/25000 5207/100000 3853/100000 5207/100000 5207/100000 2013/12500 2013/12500 193/4000 193/4000 193/4000 193/4000 10841/100000
-10169/50000 15601/100000 -1753/100000 -1839/25000 -1753/100000 74921/100000 -5183/50000 -321/100000 -9143/100000 -2691/100000 -2691/100000 -9143/100000 -9143/100000 -321/100000 -11589/100000 -9143/100000 7961/100000 -3641/12500 7961/100000 11537/100000 -2039/100000 -3729/50000 -2991/10000 2991/20000 2113/50000 -4937/50000 -4937/50000 -5473/100000 43/2000 2113/50000 1601/25000 513/20000 513/20000 43/2000 -5473/100000 -1359/50000 277/50000 147/2000 5119/100000 -333/20000 -333/20000 147/2000 277/50000 -1003/50000 -15987/100000 -1003/50000 11049/100000 -1381/25000 -229/50000 9/200 -817/10000 3899/50000 -817/10000
15601/100000 15601/100000 -1753/100000 -1753/100000 -1839/25000 -5183/50000 74921/100000 -9143/100000 -321/100000 -9143/100000 -321/100000 -11589/100000 -2691/100000 -2691/100000 -9143/100000 -9143/100000 -3641/12500 7961/100000 7961/100000 -2039/100000 11537/100000 -3729/50000 2991/20000 -2991/10000 1601/25000 2113/50000 1601/25000 513/20000 513/20000 -4937/50000 -4937/50000 -5473/100000 43/2000 -5473/100000 43/2000 5119/100000 -333/20000 -333/20000 -1359/50000 277/50000 147/2000 277/50000 147/2000 -15987/100000 -1003/50000 -1003/50000 -1381/25000 -1381/25000 9/200 9/200 -817/10000 -817/10000 3899/50000
-1839/25000 -1753/100000 15601/100000 -10169/50000 -1753/100000 -321/100000 -9143/100000 74921/100000 -2691/100000 -5183/50000 -9143/100000 -5183/50000 -9143/100000 -11589/100000 -321/100000 -9143/100000 2641/20000 7961/100000 -3641/12500 -2039/100000 -3729/50000 -2039/100000 -2991/10000 2991/20000 43/2000 -4937/50000 -5473/100000 -4937/50000 2113/50000 43/2000 513/20000 1601/25000 513/20000 2113/50000 -5473/100000 277/50000 -1359/50000 5119/100000 -1003/50000 147/2000 -1003/50000 -333/20000 -15987/100000 5119/100000 277/50000 -333/20000 11049/100000 -1381/25000 3899/50000 -817/10000 9/200 -229/50000 -817/10000
15601/100000 -1753/100000 15601/100000 -1753/100000 -10169/50000 -9143/100000 -321/100000 -2691/100000 74921/100000 -9143/100000 -11589/100000 -321/100000 -5183/50000 -9143/100000 -5183/50000 -9143/100000 7961/100000 2641/20000 -3641/12500 -3729/50000 -2039/100000 -2039/100000 2991/20000 -2991/10000 1601/25000 43/2000 513/20000 1601/25000 513/20000 -4937/50000 -5473/100000 -4937/50000 2113/50000 -5473/100000 2113/50000 -1003/50000 147/2000 -1003/50000 277/50000 -1359/50000 5119/100000 -15987/100000 -333/20000 277/50000 5119/100000 -333/20000 -1381/25000 -1381/25000 9/200 -817/10000 9/200 -817/10000 -229/50000
-1753/100000 -1839/25000 -10169/50000 15601/100000 -1753/100000 -2691/100000 -9143/100000 -5183/50000 -9143/100000 74921/100000 -2691/100000 -5183/50000 -11589/100000 -9143/100000 -9143/100000 -321/100000 2641/20000 -3641/12500 7961/100000 11537/100000 -3729/50000 -2039/100000 2991/20000 2991/20000 -5473/100000 1601/25000 43/2000 2113/50000 -4937/50000 513/20000 43/2000 2113/50000 -5473/100000 1601/25000 513/20000 147/2000 5119/100000 -1359/50000 -1003/50000 -333/20000 -15987/100000 147/2000 -1003/50000 5119/100000 -333/20000 277/50000 -1381/25000 11049/100000 -817/10000 3899/50000 -229/50000 9/200 -817/10000
-1753/100000 15601/100000 -1753/100000 15601/100000 -10169/50000 -2691/100000 -321/100000 -9143/100000 -11589/100000 -2691/100000 74921/100000 -321/100000 -9143/100000 -5183/50000 -9143/100000 -5183/50000 7961/100000 -3641/12500 2641/20000 11537/100000 -2039/100000 -2039/100000 2991/20000 -2991/10000 513/20000 43/2000 1601/25000 513/20000 1601/25000 -5473/100000 -4937/50000 -5473/100000 2113/50000 -4937/50000 2113/50000 147/2000 -1003/50000 147/2000 277/50000 -15987/100000 -333/20000 -1359/50000 5119/100000 277/50000 -333/20000 5119/100000 -1381/25000 -1381/25000 -817/10000 9/200 -817/10000 9/200 -229/50000
-1753/100000 -1753/100000 15601/100000 15601/100000 -1839/25000 -9143/100000 -11589/100000 -5183/50000 -321/100000 -5183/50000 -321/100000 74921/100000 -9143/100000 -9143/100000 -2691/100000 -2691/100000 2641/20000 7961/100000 7961/100000 -2039/100000 -3729/50000 11537/100000 2991/20000 -2991/10000 513/20000 2113/50000 513/20000 1601/25000 1601/25000 -5473/100000 -5473/100000 -4937/50000 43/2000 -4937/50000 43/2000 -333/20000 5119/100000 5119/100000 -15987/100000 277/50000 -1003/50000 277/50000 -1003/50000 -1359/50000 147/2000 147/2000 -1381/25000 -1381/25000 -817/10000 -817/10000 9/200 9/200 3899/50000
15601/100000 -1839/25000 -10169/50000 -1753/100000 15601/100000 -9143/100000 -2691/100000 -9143/100000 -5183/50000 -11589/100000 -9143/100000 -9143/100000 74921/100000 -2691/100000 -5183/50000 -321/100000 -3641/12500 2641/20000 7961/100000 -3729/50000 11537/100000 -2039/100000 2991/20000 2991/20000 -4937/50000 513/20000 43/2000 2113/50000 -5473/100000 1601/25000 43/2000 2113/50000 -4937/50000 513/20000 1601/25000 -1003/50000 -333/20000 -15987/100000 147/2000 5119/100000 -1359/50000 -1003/50000 147/2000 -333/20000 5119/100000 277/50000 -1381/25000 11049/100000 9/200 3899/50000 -229/50000 -817/10000 9/200
-1839/25000 15601/100000 -1753/100000 -10169/50000 15601/100000 -321/100000 -2691/100000 -11589/100000 -9143/100000 -9143/100000 -5183/50000 -9143/100000 -2691/100000 74921/100000 -321/100000 -5183/50000 -3641/12500 7961/100000 2641/20000 -2039/100000 11537/100000 -2039/100000 -2991/10000 2991/20000 43/2000 -5473/100000 -4937/50000 -5473/100000 2113/50000 43/2000 1601/25000 513/20000 1601/25000 2113/50000 -4937/50000 277/50000 -15987/100000 -333/20000 147/2000 -1003/50000 147/2000 5119/100000 -1359/50000 -333/20000 277/50000 5119/100000 11049/100000 -1381/25000 3899/50000 9/200 -817/10000 -229/50000 9/200
-10169/50000 -1753/100000 15601/100000 -1839/25000 15601/100000 -11589/100000 -9143/100000 -321/100000 -5183/50000 -9143/100000 -9143/100000 -2691/100000 -5183/50000 -321/100000 74921/100000 -2691/100000 7961/100000 2641/20000 7961/100000 -3729/50000 -2039/100000 11537/100000 -2991/10000 2991/20000 2113/50000 -5473/100000 -5473/100000 -4937/50000 43/2000 2113/50000 513/20000 1601/25000 1601/25000 43/2000 -4937/50000 -15987/100000 277/50000 -1003/50000 -333/20000 5119/100000 5119/100000 -1003/50000 277/50000 147/2000 -1359/50000 147/2000 11049/100000 -1381/25000 -229/50000 -817/10000 9/200 3899/50000 9/200
-1753/100000 -10169/50000 -1839/25000 15601/100000 15601/100000 -9143/100000 -9143/100000 -9143/100000 -9143/100000 -321/100000 -5183/50000 -2691/100000 -321/100000 -5183/50000 -2691/100000 74921/100000 7961/100000 7961/100000 2641/20000 -2039/100000 -2039/100000 11537/100000 2991/20000 2991/20000 -5473/100000 513/20000 2113/50000 43/2000 -4937/50000 513/20000 2113/50000 43/2000 -4937/50000 1601/25000 1601/25000 -333/20000 -1003/50000 277/50000 -333/20000 -1003/50000 277/50000 5119/100000 5119/100000 147/2000 147/2000 -1359/50000 -1381/25000 11049/100000 -817/10000 -229/50000 3899/50000 9/200 9/200
-28833/100000 -28833/100000 28833/100000 28833/100000 -28833/100000 7961/100000 -3641/12500 2641/20000 7961/100000 2641/20000 7961/100000 2641/20000 -3641/12500 -3641/12500 7961/100000 7961/100000 5057/4000 -42141/100000 -42141/100000 2981/20000 -44717/100000 2981/20000 0/1 0/1 187/25000 -187/25000 187/25000 -187/25000 -187/25000 187/25000 187/25000 -187/25000 187/25000 -187/25000 187/25000 1467/100000 8569/50000 8569/50000 -10037/50000 1467/100000 -10037/50000 1467/100000 -10037/50000 8569/50000 1467/100000 1467/100000 0/1 0/1 -616/3125 -616/3125 616/3125 616/3125 -616/3125
28833/100000 -28833/100000 28833/100000 -28833/100000 28833/100000 -3641/12500 7961/100000 7961/100000 2641/20000 -3641/12500 -3641/12500 7961/100000 2641/20000 7961/100000 2641/20000 7961/100000 -42141/100000 5057/4000 -42141/100000 -44717/100000 2981/20000 2981/20000 0/1 0/1 -187/25000 187/25000 187/25000 -187/25000 187/25000 -187/25000 187/25000 -187/25000 -187/25000 187/25000 -187/25000 -10037/50000 1467/100000 -10037/50000 1467/100000 8569/50000 8569/50000 -10037/50000 1467/100000 1467/100000 8569/50000 1467/100000 0/1 0/1 616/3125 -616/3125 616/3125 -616/3125 616/3125
-28833/100000 28833/100000 -28833/100000 28833/100000 28833/100000 7961/100000 7961/100000 -3641/12500 -3641/12500 7961/100000 2641/20000 7961/100000 7961/100000 2641/20000 7961/100000 2641/20000 -42141/100000 -42141/100000 5057/4000 2981/20000 2981/20000 2981/20000 0/1 0/1 187/25000 187/25000 -187/25000 187/25000 -187/25000 187/25000 -187/25000 187/25000 -187/25000 -187/25000 -187/25000 1467/100000 -10037/50000 1467/100000 1467/100000 -10037/50000 1467/100000 8569/50000 8569/50000 1467/100000 1467/100000 8569/50000 0/1 0/1 -616/3125 616/3125 -616/3125 616/3125 616/3125
-10967/100000 10967/100000 -10967/100000 10967/100000 -10967/100000 11537/100000 -2039/100000 -2039/100000 -3729/50000 11537/100000 11537/100000 -2039/100000 -3729/50000 -2039/100000 -3729/50000 -2039/100000 2981/20000 -44717/100000 2981/20000 9287/50000 -6191/100000 -6191/100000 0/1 0/1 11/10000 -11/10000 -11/10000 11/10000 -11/10000 11/10000 -11/10000 11/10000 11/10000 -11/10000 11/10000 4061/50000 -529/100000 4061/50000 -529/100000 -7063/100000 -7063/100000 4061/50000 -529/100000 -529/100000 -7063/100000 -529/100000 0/1 0/1 -7593/100000 7593/100000 -7593/100000 7593/100000 -7593/100000
10967/100000 10967/100000 -10967/100000 -10967/100000 10967/100000 -2039/100000 11537/100000 -3729/50000 -2039/100000 -3729/50000 -2039/100000 -3729/50000 11537/100000 11537/100000 -2039/100000 -2039/100000 -44717/100000 2981/20000 2981/20000 -6191/100000 9287/50000 -6191/100000 0/1 0/1 -11/10000 11/10000 -11/10000 11/10000 11/10000 -11/10000 -11/10000 11/10000 -11/10000 11/10000 -11/10000 -529/100000 -7063/100000 -7063/100000 4061/50000 -529/100000 4061/50000 -529/100000 4061/50000 -7063/100000 -529/100000 -529/100000 0/1 0/1 7593/100000 7593/100000 -7593/100000 -7593/100000 7593/100000
-10967/100000 -10967/100000 10967/100000 10967/100000 10967/100000 -3729/50000 -3729/50000 -2039/100000 -2039/100000 -2039/100000 -2039/100000 11537/100000 -2039/100000 -2039/100000 11537/100000 11537/100000 2981/20000 2981/20000 2981/20000 -6191/100000 -6191/100000 9287/50000 0/1 0/1 11/10000 11/10000 11/10000 -11/10000 -11/10000 11/10000 11/10000 -11/10000 -11/10000 -11/10000 -11/10000 -7063/100000 -529/100000 -529/100000 -7063/100000 -529/100000 -529/100000 -529/100000 -529/100000 4061/50000 4061/50000 4061/50000 0/1 0/1 -7593/100000 -7593/100000 7593/100000 7593/100000 7593/100000
52007/100000 -26003/100000 -26003/100000 52007/100000 -26003/100000 -2991/10000 2991/20000 -2991/10000 2991/20000 2991/20000 2991/20000 2991/20000 2991/20000 -2991/10000 -2991/10000 2991/20000 0/1 0/1 0/1 0/1 0/1 0/1 88029/50000 -88029/100000 -337/2500 9043/25000 9043/25000 9043/25000 -337/2500 -337/2500 -22691/100000 -22691/100000 -22691/100000 -337/2500 9043/25000 5559/50000 5559/50000 -5559/100000 -5559/100000 -5559/100000 -5559/100000 -5559/100000 5559/50000 -5559/100000 5559/50000 -5559/100000 -7921/10000 7921/20000 -8349/50000 8349/100000 8349/100000 -8349/50000 8349/100000
-26003/100000 -26003/100000 -26003/100000 -26003/100000 52007/100000 2991/20000 -2991/10000 2991/20000 -2991/10000 2991/20000 -2991/10000 -2991/10000 2991/20000 2991/20000 2991/20000 2991/20000 0/1 0/1 0/1 0/1 0/1 0/1 -88029/100000 88029/50000 -22691/100000 -337/2500 -22691/100000 -22691/100000 -22691/100000 9043/25000 9043/25000 9043/25000 -337/2500 9043/25000 -337/2500 -5559/100000 -5559/100000 -5559/100000 5559/50000 5559/50000 -5559/100000 5559/50000 -5559/100000 5559/50000 -5559/100000 -5559/100000 7921/20000 7921/20000 8349/100000 8349/100000 8349/100000 8349/100000 -8349/50000
-1137/20000 7721/50000 7721/50000 -5093/100000 -10053/100000 2113/50000 1601/25000 43/2000 1601/25000 -5473/100000 513/20000 513/20000 -4937/50000 43/2000 2113/50000 -5473/100000 187/25000 -187/25000 187/25000 11/10000 -11/10000 11/10000 -337/2500 -22691/100000 284999/100000 -557/10000 -2453/6250 -2453/6250 -36153/100000 -14119/20000 -557/10000 -557/10000 -18351/100000 -1274/3125 -557/10000 -3901/100000 49/6250 3/10000 -943/25000 -943/25000 9307/100000 -153/6250 49/6250 -153/6250 -3901/100000 3/10000 963/10000 -2751/12500 1473/50000 -4281/100000 -4281/100000 -263/25000 1667/50000
7721/50000 -10053/100000 -10053/100000 7721/50000 -5093/100000 -4937/50000 2113/50000 -4937/50000 43/2000 1601/25000 43/2000 2113/50000 513/20000 -5473/100000 -5473/100000 513/20000 -187/25000 187/25000 187/25000 -11/10000 11/10000 11/10000 9043/25000 -337/2500 -557/10000 284999/100000 -18351/100000 -18351/100000 -557/10000 -2453/6250 -557/10000 -557/10000 -1274/3125 -2453/6250 -36153/100000 9307/100000 9307/100000 -943/25000 -3901/100000 49/6250 -153/6250 49/6250 3/10000 -3901/100000 3/10000 -153/6250 -2751/12500 12377/100000 -4281/100000 1667/50000 1667/50000 -4281/100000 -263/25000
7721/50000 -1137/20000 -5093/100000 7721/50000 -10053/100000 -4937/50000 1601/25000 -5473/100000 513/20000 43/2000 1601/25000 513/20000 43/2000 -4937/50000 -5473/100000 2113/50000 187/25000 187/25000 -187/25000 -11/10000 -11/10000 11/10000 9043/25000 -22691/100000 -2453/6250 -18351/100000 284999/100000 -36153/100000 -2453/6250 -557/10000 -14119/20000 -1274/3125 -557/10000 -557/10000 -18351/100000 9307/100000 3/10000 49/6250 -943/25000 -153/6250 49/6250 -943/25000 9307/100000 -153/6250 3/10000 -3901/100000 -2751/12500 963/10000 -4281/100000 1473/50000 -263/25000 -4281/100000 1667/50000
7721/50000 -5093/100000 -1137/20000 7721/50000 -10053/100000 -5473/100000 513/20000 -4937/50000 1601/25000 2113/50000 513/20000 1601/25000 2113/50000 -5473/100000 -4937/50000 43/2000 -187/25000 -187/25000 187/25000 11/10000 11/10000 -11/10000 9043/25000 -22691/100000 -2453/6250 -18351/100000 -36153/100000 284999/100000 -2453/6250 -557/10000 -1274/3125 -14119/20000 -557/10000 -557/10000 -18351/100000 3/10000 9307/100000 -3901/100000 -153/6250 -943/25000 -3901/100000 -153/6250 3/10000 -943/25000 9307/100000 49/6250 -2751/12500 963/10000 -4281/100000 -263/25000 1473/50000 -4281/100000 1667/50000
-5093/100000 7721/50000 7721/50000 -1137/20000 -10053/100000 43/2000 513/20000 2113/50000 513/20000 -4937/50000 1601/25000 1601/25000 -5473/100000 2113/50000 43/2000 -4937/50000 -187/25000 187/25000 -187/25000 -11/10000 11/10000 -11/10000 -337/2500 -22691/100000 -36153/100000 -557/10000 -2453/6250 -2453/6250 284999/100000 -1274/3125 -557/10000 -557/10000 -18351/100000 -14119/20000 -557/10000 49/6250 -3901/100000 9307/100000 -153/6250 -153/6250 3/10000 -943/25000 -3901/100000 -943/25000 49/6250 9307/100000 963/10000 -2751/12500 -263/25000 -4281/100000 -4281/100000 1473/50000 1667/50000
-1137/20000 -10053/100000 -10053/100000 -5093/100000 7721/50000 2113/50000 -4937/50000 43/2000 -4937/50000 513/20000 -5473/100000 -5473/100000 1601/25000 43/2000 2113/50000 513/20000 187/25000 -187/25000 187/25000 11/10000 -11/10000 11/10000 -337/2500 9043/25000 -14119/20000 -2453/6250 -557/10000 -557/10000 -1274/3125 284999/100000 -18351/100000 -18351/100000 -557/10000 -36153/100000 -2453/6250 -3901/100000 49/6250 -153/6250 9307/100000 9307/100000 -943/25000 3/10000 49/6250 3/10000 -3901/100000 -153/6250 963/10000 12377/100000 1473/50000 1667/50000 1667/50000 -263/25000 -4281/100000
-10053/100000 -1137/20000 -5093/100000 -10053/100000 7721/50000 1601/25000 -4937/50000 513/20000 -5473/100000 43/2000 -4937/50000 -5473/100000 43/2000 1601/25000 513/20000 2113/50000 187/25000 187/25000 -187/25000 -11/10000 -11/10000 11/10000 -22691/100000 9043/25000 -557/10000 -557/10000 -14119/20000 -1274/3125 -557/10000 -18351/100000 284999/100000 -36153/100000 -2453/6250 -18351/100000 -557/10000 -943/25000 -153/6250 49/6250 9307/100000 3/10000 49/6250 9307/100000 -943/25000 3/10000 -153/6250 -3901/100000 12377/100000 963/10000 1667/50000 1473/50000 -263/25000 1667/50000 -4281/100000
-10053/100000 -5093/100000 -1137/20000 -10053/100000 7721/50000 513/20000 -5473/100000 1601/25000 -4937/50000 2113/50000 -5473/100000 -4937/50000 2113/50000 513/20000 1601/25000 43/2000 -187/25000 -187/25000 187/25000 11/10000 11/10000 -11/10000 -22691/100000 9043/25000 -557/10000 -557/10000 -1274/3125 -14119/20000 -557/10000 -18351/100000 -36153/100000 284999/100000 -2453/6250 -18351/100000 -557/10000 -153/6250 -943/25000 -3901/100000 3/10000 9307/100000 -3901/100000 3/10000 -153/6250 9307/100000 -943/25000 49/6250 12377/100000 963/10000 1667/50000 -263/25000 1473/50000 1667/50000 -4281/100000
-10053/100000 7721/50000 7721/50000 -10053/100000 -1137/20000 513/20000 43/2000 513/20000 2113/50000 -5473/100000 2113/50000 43/2000 -4937/50000 1601/25000 1601/25000 -4937/50000 187/25000 -187/25000 -187/25000 11/10000 -11/10000 -11/10000 -22691/100000 -337/2500 -18351/100000 -1274/3125 -557/10000 -557/10000 -18351/100000 -557/10000 -2453/6250 -2453/6250 284999/100000 -557/10000 -14119/20000 -153/6250 -153/6250 3/10000 49/6250 -3901/100000 9307/100000 -3901/100000 -943/25000 49/6250 -943/25000 9307/100000 12377/100000 -2751/12500 1667/50000 -4281/100000 -4281/100000 1667/50000 1473/50000
-5093/100000 -10053/100000 -10053/100000 -1137/20000 7721/50000 43/2000 -5473/100000 2113/50000 -5473/100000 1601/25000 -4937/50000 -4937/50000 513/20000 2113/50000 43/2000 1601/25000 -187/25000 187/25000 -187/25000 -11/10000 11/10000 -11/10000 -337/2500 9043/25000 -1274/3125 -2453/6250 -557/10000 -557/10000 -14119/20000 -36153/100000 -18351/100000 -18351/100000 -557/10000 284999/100000 -2453/6250 49/6250 -3901/100000 -943/25000 3/10000 3/10000 -153/6250 9307/100000 -3901/100000 9307/100000 49/6250 -943/25000 963/10000 12377/100000 -263/25000 1667/50000 1667/50000 1473/50000 -4281/100000
7721/50000 -10053/100000 -10053/100000 7721/50000 -1137/20000 -5473/100000 43/2000 -5473/100000 2113/50000 513/20000 2113/50000 43/2000 1601/25000 -4937/50000 -4937/50000 1601/25000 187/25000 -187/25000 -187/25000 11/10000 -11/10000 -11/10000 9043/25000 -337/2500 -557/10000 -36153/100000 -18351/100000 -18351/100000 -557/10000 -2453/6250 -557/10000 -557/10000 -14119/20000 -2453/6250 284999/100000 3/10000 3/10000 -153/6250 49/6250 -3901/100000 -943/25000 -3901/100000 9307/100000 49/6250 9307/100000 -943/25000 -2751/12500 12377/100000 -4281/100000 1667/50000 1667/50000 -4281/100000 1473/50000
1087/25000 5207/100000 -2327/25000 3853/100000 -2327/25000 -1359/50000 5119/100000 277/50000 -1003/50000 147/2000 147/2000 -333/20000 -1003/50000 277/50000 -15987/100000 -333/20000 1467/100000 -10037/50000 1467/100000 4061/50000 -529/100000 -7063/100000 5559/50000 -5559/100000 -3901/100000 9307/100000 9307/100000 3/10000 49/6250 -3901/100000 -943/25000 -153/6250 -153/6250 49/6250 3/10000 153441/100000 -673/10000 -367/2500 -12917/50000 1983/100000 1983/100000 -367/2500 -673/10000 1983/100000 -16721/25000 1983/100000 -13433/100000 1679/25000 -1547/100000 6121/100000 -4361/100000 -493/25000 -4361/100000
3853/100000 -2327/25000 5207/100000 1087/25000 -2327/25000 277/50000 -333/20000 -1359/50000 147/2000 5119/100000 -1003/50000 5119/100000 -333/20000 -15987/100000 277/50000 -1003/50000 8569/50000 1467/100000 -10037/50000 -529/100000 -7063/100000 -529/100000 5559/50000 -5559/100000 49/6250 9307/100000 3/10000 9307/100000 -3901/100000 49/6250 -153/6250 -943/25000 -153/6250 -3901/100000 3/10000 -673/10000 153441/100000 -12917/50000 1983/100000 -367/2500 1983/100000 1983/100000 -16721/25000 -12917/50000 -673/10000 1983/100000 -13433/100000 1679/25000 -493/25000 -4361/100000 6121/100000 -1547/100000 -4361/100000
-2327/25000 3853/100000 1087/25000 5207/100000 -2327/25000 147/2000 -333/20000 5119/100000 -1003/50000 -1359/50000 147/2000 5119/100000 -15987/100000 -333/20000 -1003/50000 277/50000 8569/50000 -10037/50000 1467/100000 4061/50000 -7063/100000 -529/100000 -5559/100000 -5559/100000 3/10000 -943/25000 49/6250 -3901/100000 9307/100000 -153/6250 49/6250 -3901/100000 3/10000 -943/25000 -153/6250 -367/2500 -12917/50000 153441/100000 1983/100000 1983/100000 -16721/25000 -367/2500 1983/100000 -12917/50000 1983/100000 -673/10000 1679/25000 -13433/100000 -4361/100000 -493/25000 -1547/100000 6121/100000 -4361/100000
5207/100000 5207/100000 -2327/25000 -2327/25000 3853/100000 5119/100000 -1359/50000 -1003/50000 277/50000 -1003/50000 277/50000 -15987/100000 147/2000 147/2000 -333/20000 -333/20000 -10037/50000 1467/100000 1467/100000 -529/100000 4061/50000 -7063/100000 -5559/100000 5559/50000 -943/25000 -3901/100000 -943/25000 -153/6250 -153/6250 9307/100000 9307/100000 3/10000 49/6250 3/10000 49/6250 -12917/50000 1983/100000 1983/100000 153441/100000 -673/10000 -367/2500 -673/10000 -367/2500 -16721/25000 1983/100000 1983/100000 1679/25000 1679/25000 6121/100000 6121/100000 -4361/100000 -4361/100000 -493/25000
5207/100000 -2327/25000 5207/100000 -2327/25000 1087/25000 -333/20000 277/50000 147/2000 -1359/50000 -333/20000 -15987/100000 277/50000 5119/100000 -1003/50000 5119/100000 -1003/50000 1467/100000 8569/50000 -10037/50000 -7063/100000 -529/100000 -529/100000 -5559/100000 5559/50000 -943/25000 49/6250 -153/6250 -943/25000 -153/6250 9307/100000 3/10000 9307/100000 -3901/100000 3/10000 -3901/100000 1983/100000 -367/2500 1983/100000 -673/10000 153441/100000 -12917/50000 -16721/25000 1983/100000 -673/10000 -12917/50000 1983/100000 1679/25000 1679/25000 6121/100000 -4361/100000 6121/100000 -4361/100000 -1547/100000
5207/100000 3853/100000 1087/25000 -2327/25000 5207/100000 -333/20000 147/2000 -1003/50000 5119/100000 -15987/100000 -333/20000 -1003/50000 -1359/50000 147/2000 5119/100000 277/50000 -10037/50000 8569/50000 1467/100000 -7063/100000 4061/50000 -529/100000 -5559/100000 -5559/100000 9307/100000 -153/6250 49/6250 -3901/100000 3/10000 -943/25000 49/6250 -3901/100000 9307/100000 -153/6250 -943/25000 1983/100000 1983/100000 -16721/25000 -367/2500 -12917/50000 153441/100000 1983/100000 -367/2500 1983/100000 -12917/50000 -673/10000 1679/25000 -13433/100000 6121/100000 -493/25000 -1547/100000 -4361/100000 6121/100000
-2327/25000 5207/100000 -2327/25000 5207/100000 1087/25000 147/2000 277/50000 -333/20000 -15987/100000 147/2000 -1359/50000 277/50000 -1003/50000 5119/100000 -1003/50000 5119/100000 1467/100000 -10037/50000 8569/50000 4061/50000 -529/100000 -529/100000 -5559/100000 5559/50000 -153/6250 49/6250 -943/25000 -153/6250 -943/25000 3/10000 9307/100000 3/10000 -3901/100000 9307/100000 -3901/100000 -367/2500 1983/100000 -367/2500 -673/10000 -16721/25000 1983/100000 153441/100000 -12917/50000 -673/10000 1983/100000 -12917/50000 1679/25000 1679/25000 -4361/100000 6121/100000 -4361/100000 6121/100000 -1547/100000
3853/100000 5207/100000 -2327/25000 1087/25000 5207/100000 277/50000 147/2000 -15987/100000 -333/20000 -1003/50000 5119/100000 -1003/50000 147/2000 -1359/50000 277/50000 5119/100000 -10037/50000 1467/100000 8569/50000 -529/100000 4061/50000 -529/100000 5559/50000 -5559/100000 49/6250 3/10000 9307/100000 3/10000 -3901/100000 49/6250 -943/25000 -153/6250 -943/25000 -3901/100000 9307/100000 -673/10000 -16721/25000 1983/100000 -367/2500 1983/100000 -367/2500 -12917/50000 153441/100000 1983/100000 -673/10000 -12917/50000 -13433/100000 1679/25000 -493/25000 6121/100000 -4361/100000 -1547/100000 6121/100000
-2327/25000 -2327/25000 5207/100000 5207/100000 3853/100000 -1003/50000 -15987/100000 5119/100000 277/50000 5119/100000 277/50000 -1359/50000 -333/20000 -333/20000 147/2000 147/2000 8569/50000 1467/100000 1467/100000 -529/100000 -7063/100000 4061/50000 -5559/100000 5559/50000 -153/6250 -3901/100000 -153/6250 -943/25000 -943/25000 3/10000 3/10000 9307/100000 49/6250 9307/100000 49/6250 1983/100000 -12917/50000 -12917/50000 -16721/25000 -673/10000 1983/100000 -673/10000 1983/100000 153441/100000 -367/2500 -367/2500 1679/25000 1679/25000 -4361/100000 -4361/100000 6121/100000 6121/100000 -493/25000
1087/25000 -2327/25000 5207/100000 3853/100000 5207/100000 -15987/100000 -1003/50000 277/50000 5119/100000 -333/20000 -333/20000 147/2000 5119/100000 277/50000 -1359/50000 147/2000 1467/100000 8569/50000 1467/100000 -7063/100000 -529/100000 4061/50000 5559/50000 -5559/100000 -3901/100000 3/10000 3/10000 9307/100000 49/6250 -3901/100000 -153/6250 -943/25000 -943/25000 49/6250 9307/100000 -16721/25000 -673/10000 1983/100000 1983/100000 -12917/50000 -12917/50000 1983/100000 -673/10000 -367/2500 153441/100000 -367/2500 -13433/100000 1679/25000 -1547/100000 -4361/100000 6121/100000 -493/25000 6121/100000
-2327/25000 1087/25000 3853/100000 5207/100000 5207/100000 -1003/50000 -1003/50000 -333/20000 -333/20000 277/50000 5119/100000 147/2000 277/50000 5119/100000 147/2000 -1359/50000 1467/100000 1467/100000 8569/50000 -529/100000 -529/100000 4061/50000 -5559/100000 -5559/100000 3/10000 -153/6250 -3901/100000 49/6250 9307/100000 -153/6250 -3901/100000 49/6250 9307/100000 -943/25000 -943/25000 1983/100000 1983/100000 -673/10000 1983/100000 1983/100000 -673/10000 -12917/50000 -12917/50000 -367/2500 -367/2500 153441/100000 1679/25000 -13433/100000 -4361/100000 -1547/100000 -493/25000 6121/100000 6121/100000
-32209/100000 2013/12500 2013/12500 -32209/100000 2013/12500 11049/100000 -1381/25000 11049/100000 -1381/25000 -1381/25000 -1381/25000 -1381/25000 -1381/25000 11049/100000 11049/100000 -1381/25000 0/1 0/1 0/1 0/1 0/1 0/1 -7921/10000 7921/20000 963/10000 -2751/12500 -2751/12500 -2751/12500 963/10000 963/10000 12377/100000 12377/100000 12377/100000 963/10000 -2751/12500 -13433/100000 -13433/100000 1679/25000 1679/25000 1679/25000 1679/25000 1679/25000 -13433/100000 1679/25000 -13433/100000 1679/25000 24203/20000 -60507/100000 6531/100000 -653/20000 -653/20000 6531/100000 -653/20000
2013/12500 -32209/100000 -32209/100000 2013/12500 2013/12500 -1381/25000 -1381/25000 -1381/25000 -1381/25000 11049/100000 -1381/25000 -1381/25000 11049/100000 -1381/25000 -1381/25000 11049/100000 0/1 0/1 0/1 0/1 0/1 0/1 7921/20000 7921/20000 -2751/12500 12377/100000 963/10000 963/10000 -2751/12500 12377/100000 963/10000 963/10000 -2751/12500 12377/100000 12377/100000 1679/25000 1679/25000 -13433/100000 1679/25000 1679/25000 -13433/100000 1679/25000 1679/25000 1679/25000 1679/25000 -13433/100000 -60507/100000 24203/20000 -653/20000 6531/100000 6531/100000 -653/20000 -653/20000
10841/100000 193/4000 193/4000 -30143/100000 193/4000 -229/50000 9/200 3899/50000 9/200 -817/10000 -817/10000 -817/10000 9/200 3899/50000 -229/50000 -817/10000 -616/3125 616/3125 -616/3125 -7593/100000 7593/100000 -7593/100000 -8349/50000 8349/100000 1473/50000 -4281/100000 -4281/100000 -4281/100000 -263/25000 1473/50000 1667/50000 1667/50000 1667/50000 -263/25000 -4281/100000 -1547/100000 -493/25000 -4361/100000 6121/100000 6121/100000 6121/100000 -4361/100000 -493/25000 -4361/100000 -1547/100000 -4361/100000 6531/100000 -653/20000 8413/25000 -747/25000 -747/25000 -21697/100000 -747/25000
193/4000 10841/100000 -30143/100000 193/4000 193/4000 9/200 9/200 -817/10000 -817/10000 3899/50000 9/200 -817/10000 3899/50000 9/200 -817/10000 -229/50000 -616/3125 -616/3125 616/3125 7593/100000 7593/100000 -7593/100000 8349/100000 8349/100000 -4281/100000 1667/50000 1473/50000 -263/25000 -4281/100000 1667/50000 1473/50000 -263/25000 -4281/100000 1667/50000 1667/50000 6121/100000 -4361/100000 -493/25000 6121/100000 -4361/100000 -493/25000 6121/100000 6121/100000 -4361/100000 -4361/100000 -1547/100000 -653/20000 6531/100000 -747/25000 8413/25000 -21697/100000 -747/25000 -747/25000
193/4000 -30143/100000 10841/100000 193/4000 193/4000 -817/10000 -817/10000 9/200 9/200 -229/50000 -817/10000 9/200 -229/50000 -817/10000 9/200 3899/50000 616/3125 616/3125 -616/3125 -7593/100000 -7593/100000 7593/100000 8349/100000 8349/100000 -4281/100000 1667/50000 -263/25000 1473/50000 -4281/100000 1667/50000 -263/25000 1473/50000 -4281/100000 1667/50000 1667/50000 -4361/100000 6121/100000 -1547/100000 -4361/100000 6121/100000 -1547/100000 -4361/100000 -4361/100000 6121/100000 6121/100000 -493/25000 -653/20000 6531/100000 -747/25000 -21697/100000 8413/25000 -747/25000 -747/25000
-30143/100000 193/4000 193/4000 10841/100000 193/4000 3899/50000 -817/10000 -229/50000 -817/10000 9/200 9/200 9/200 -817/10000 -229/50000 3899/50000 9/200 616/3125 -616/3125 616/3125 7593/100000 -7593/100000 7593/100000 -8349/50000 8349/100000 -263/25000 -4281/100000 -4281/100000 -4281/100000 1473/50000 -263/25000 1667/50000 1667/50000 1667/50000 1473/50000 -4281/100000 -493/25000 -1547/100000 6121/100000 -4361/100000 -4361/100000 -4361/100000 6121/100000 -1547/100000 6121/100000 -493/25000 6121/100000 6531/100000 -653/20000 -21697/100000 -747/25000 -747/25000 8413/25000 -747/25000
193/4000 193/4000 193/4000 193/4000 10841/100000 -817/10000 3899/50000 -817/10000 -229/50000 -817/10000 -229/50000 3899/50000 9/200 9/200 9/200 9/200 -616/3125 616/3125 616/3125 -7593/100000 7593/100000 7593/100000 8349/100000 -8349/50000 1667/50000 -263/25000 1667/50000 1667/50000 1667/50000 -4281/100000 -4281/100000 -4281/100000 1473/50000 -4281/100000 1473/50000 -4361/100000 -4361/100000 -4361/100000 -493/25000 -1547/100000 6121/100000 -1547/100000 6121/100000 -493/25000 6121/100000 6121/100000 -653/20000 -653/20000 -747/25000 -747/25000 -747/25000 -747/25000 8413/25000


--- Term 10 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 64
Matrix dimension : 20

Flags :
F1  : {234}
F2  : {234, 125}
F3  : {234, 135}
F4  : {234, 125, 135}
F5  : {234, 235}
F6  : {234, 125, 235}
F7  : {234, 135, 235}
F8  : {234, 125, 135, 235}
F9  : {234, 145}
F10 : {234, 125, 145}
F11 : {234, 135, 145}
F12 : {234, 125, 135, 145}
F13 : {234, 235, 145}
F14 : {234, 125, 235, 145}
F15 : {234, 135, 235, 145}
F16 : {234, 125, 135, 235, 145}
F17 : {234, 245}
F18 : {234, 125, 245}
F19 : {234, 135, 245}
F20 : {234, 125, 135, 245}
F21 : {234, 235, 245}
F22 : {234, 125, 235, 245}
F23 : {234, 135, 235, 245}
F24 : {234, 125, 135, 235, 245}
F25 : {234, 145, 245}
F26 : {234, 125, 145, 245}
F27 : {234, 135, 145, 245}
F28 : {234, 125, 135, 145, 245}
F29 : {234, 235, 145, 245}
F30 : {234, 125, 235, 145, 245}
F31 : {234, 135, 235, 145, 245}
F32 : {234, 125, 135, 235, 145, 245}
F33 : {234, 345}
F34 : {234, 125, 345}
F35 : {234, 135, 345}
F36 : {234, 125, 135, 345}
F37 : {234, 235, 345}
F38 : {234, 125, 235, 345}
F39 : {234, 135, 235, 345}
F40 : {234, 125, 135, 235, 345}
F41 : {234, 145, 345}
F42 : {234, 125, 145, 345}
F43 : {234, 135, 145, 345}
F44 : {234, 125, 135, 145, 345}
F45 : {234, 235, 145, 345}
F46 : {234, 125, 235, 145, 345}
F47 : {234, 135, 235, 145, 345}
F48 : {234, 125, 135, 235, 145, 345}
F49 : {234, 245, 345}
F50 : {234, 125, 245, 345}
F51 : {234, 135, 245, 345}
F52 : {234, 125, 135, 245, 345}
F53 : {234, 235, 245, 345}
F54 : {234, 125, 235, 245, 345}
F55 : {234, 135, 235, 245, 345}
F56 : {234, 125, 135, 235, 245, 345}
F57 : {234, 145, 245, 345}
F58 : {234, 125, 145, 245, 345}
F59 : {234, 135, 145, 245, 345}
F60 : {234, 125, 135, 145, 245, 345}
F61 : {234, 235, 145, 245, 345}
F62 : {234, 125, 235, 145, 245, 345}
F63 : {234, 135, 235, 145, 245, 345}
F64 : {234, 125, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F9)
B3  : (F4)+(F10)+(F11)
B4  : (F5)+(F17)+(F33)
B5  : (F6)+(F7)+(F18)+(F25)+(F35)+(F41)
B6  : (F8)+(F26)+(F43)
B7  : (F12)
B8  : (F13)+(F19)+(F34)
B9  : (F14)+(F15)+(F20)+(F27)+(F36)+(F42)
B10 : (F16)+(F28)+(F44)
B11 : (F21)+(F37)+(F49)
B12 : (F22)+(F39)+(F57)
B13 : (F23)+(F29)+(F38)+(F45)+(F50)+(F51)
B14 : (F24)+(F30)+(F40)+(F47)+(F58)+(F59)
B15 : (F31)+(F46)+(F52)
B16 : (F32)+(F48)+(F60)
B17 : (F53)
B18 : (F54)+(F55)+(F61)
B19 : (F56)+(F62)+(F63)
B20 : (F64)

Matrix :
7101/4000 22933/12500 160803/100000 253/20000 -28269/25000 -12329/50000 30101/20000 109941/100000 -6511/25000 18111/12500 39543/100000 -749/1250 15209/100000 18689/100000 32933/100000 68073/50000 -214827/100000 -69123/100000 -23369/25000 -9229/6250
22933/12500 25419/12500 168679/100000 -4217/100000 -118001/100000 -27341/100000 19733/12500 110811/100000 -25763/100000 76201/50000 40849/100000 -3243/5000 23/160 19237/100000 34643/100000 143937/100000 -109959/50000 -3621/5000 -24907/25000 -154869/100000
160803/100000 168679/100000 34981/20000 -5269/100000 -102873/100000 -25199/100000 137033/100000 43071/50000 -1099/5000 4168/3125 1837/5000 -14479/25000 5689/50000 721/4000 6087/20000 124451/100000 -190153/100000 -70063/100000 -85801/100000 -134433/100000
253/20000 -4217/100000 -5269/100000 51519/100000 -3553/50000 118/3125 -3/500 5501/50000 -571/10000 -757/50000 -281/2500 -323/25000 69/50000 -427/12500 -6007/100000 -3757/100000 -14177/50000 851/20000 153/2000 651/100000
-28269/25000 -118001/100000 -102873/100000 -3553/50000 53079/50000 511/4000 -96097/100000 -71881/100000 3999/50000 -91561/100000 -24009/100000 8559/25000 -4123/25000 -14873/100000 -12237/50000 -21573/25000 138363/100000 42587/100000 30441/50000 94283/100000
-12329/50000 -27341/100000 -25199/100000 118/3125 511/4000 65421/100000 -1329/6250 -977/6250 139/6250 -219/1000 -163/2500 7/250 -9817/100000 -3411/50000 -2783/20000 -688/3125 1817/10000 7507/50000 6983/50000 20883/100000
30101/20000 19733/12500 137033/100000 -3/500 -96097/100000 -1329/6250 128263/100000 92289/100000 -1093/5000 123581/100000 6869/20000 -12779/25000 3179/25000 4001/25000 28451/100000 29061/25000 -45529/25000 -59287/100000 -80087/100000 -25159/20000
109941/100000 110811/100000 43071/50000 5501/50000 -71881/100000 -977/6250 92289/100000 23849/20000 -18287/100000 8539/10000 3139/20000 -41893/100000 6873/100000 209/3125 779/10000 1919/2500 -34527/25000 -15349/50000 -51733/100000 -90507/100000
-6511/25000 -25763/100000 -1099/5000 -571/10000 3999/50000 139/6250 -1093/5000 -18287/100000 39481/100000 -887/4000 -4589/100000 937/20000 -9297/100000 -1517/25000 -1493/12500 -967/5000 18389/50000 10109/100000 10567/100000 21441/100000
18111/12500 76201/50000 4168/3125 -757/50000 -91561/100000 -219/1000 123581/100000 8539/10000 -887/4000 30621/20000 33877/100000 -5261/10000 10999/100000 3919/25000 1287/6250 110471/100000 -22163/12500 -3189/5000 -16319/20000 -7577/6250
39543/100000 40849/100000 1837/5000 -281/2500 -24009/100000 -163/2500 6869/20000 3139/20000 -4589/100000 33877/100000 9727/50000 -5729/50000 3449/100000 5973/100000 147/1250 8011/25000 -46869/100000 -20039/100000 -4753/20000 -33789/100000
-749/1250 -3243/5000 -14479/25000 -323/25000 8559/25000 7/250 -12779/25000 -41893/100000 937/20000 -5261/10000 -5729/50000 37627/50000 -4637/100000 -5759/100000 -173/1250 -44647/100000 65161/100000 3117/25000 29023/100000 50173/100000
15209/100000 23/160 5689/50000 69/50000 -4123/25000 -9817/100000 3179/25000 6873/100000 -9297/100000 10999/100000 3449/100000 -4637/100000 1759/6250 -2877/100000 147/2500 11259/100000 -17397/100000 -8857/100000 -8161/100000 -12471/100000
18689/100000 19237/100000 721/4000 -427/12500 -14873/100000 -3411/50000 4001/25000 209/3125 -1517/25000 3919/25000 5973/100000 -5759/100000 -2877/100000 21383/100000 7003/100000 2887/20000 -18603/100000 -683/5000 -7597/50000 -7849/50000
32933/100000 34643/100000 6087/20000 -6007/100000 -12237/50000 -2783/20000 28451/100000 779/10000 -1493/12500 1287/6250 147/1250 -173/1250 147/2500 7003/100000 21073/25000 13879/50000 -39843/100000 -8089/25000 -5529/20000 -6973/25000
68073/50000 143937/100000 124451/100000 -3757/100000 -21573/25000 -688/3125 29061/25000 1919/2500 -967/5000 110471/100000 8011/25000 -44647/100000 11259/100000 2887/20000 13879/50000 29229/25000 -16271/10000 -29859/50000 -3837/5000 -57019/50000
-214827/100000 -109959/50000 -190153/100000 -14177/50000 138363/100000 1817/10000 -45529/25000 -34527/25000 18389/50000 -22163/12500 -46869/100000 65161/100000 -17397/100000 -18603/100000 -39843/100000 -16271/10000 3203/1000 16457/20000 3259/3125 89289/50000
-69123/100000 -3621/5000 -70063/100000 851/20000 42587/100000 7507/50000 -59287/100000 -15349/50000 10109/100000 -3189/5000 -20039/100000 3117/25000 -8857/100000 -683/5000 -8089/25000 -29859/50000 16457/20000 15023/20000 34977/100000 29051/50000
-23369/25000 -24907/25000 -85801/100000 153/2000 30441/50000 6983/50000 -80087/100000 -51733/100000 10567/100000 -16319/20000 -4753/20000 29023/100000 -8161/100000 -7597/50000 -5529/20000 -3837/5000 3259/3125 34977/100000 8097/10000 78557/100000
-9229/6250 -154869/100000 -134433/100000 651/100000 94283/100000 20883/100000 -25159/20000 -90507/100000 21441/100000 -7577/6250 -33789/100000 50173/100000 -12471/100000 -7849/50000 -6973/25000 -57019/50000 89289/50000 29051/50000 78557/100000 4937/4000


--- Term 11 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 60
Matrix dimension : 44

Flags :
F1  : {234, 125}
F2  : {234, 135}
F3  : {234, 125, 135}
F4  : {234, 235}
F5  : {234, 125, 235}
F6  : {234, 135, 235}
F7  : {234, 125, 135, 235}
F8  : {234, 145}
F9  : {234, 125, 145}
F10 : {234, 135, 145}
F11 : {234, 235, 145}
F12 : {234, 125, 235, 145}
F13 : {234, 135, 235, 145}
F14 : {234, 125, 135, 235, 145}
F15 : {234, 245}
F16 : {234, 125, 245}
F17 : {234, 135, 245}
F18 : {234, 125, 135, 245}
F19 : {234, 235, 245}
F20 : {234, 125, 235, 245}
F21 : {234, 135, 235, 245}
F22 : {234, 125, 135, 235, 245}
F23 : {234, 145, 245}
F24 : {234, 125, 145, 245}
F25 : {234, 135, 145, 245}
F26 : {234, 125, 135, 145, 245}
F27 : {234, 235, 145, 245}
F28 : {234, 125, 235, 145, 245}
F29 : {234, 135, 235, 145, 245}
F30 : {234, 125, 135, 235, 145, 245}
F31 : {234, 345}
F32 : {234, 125, 345}
F33 : {234, 135, 345}
F34 : {234, 125, 135, 345}
F35 : {234, 235, 345}
F36 : {234, 125, 235, 345}
F37 : {234, 135, 235, 345}
F38 : {234, 125, 135, 235, 345}
F39 : {234, 145, 345}
F40 : {234, 125, 145, 345}
F41 : {234, 135, 145, 345}
F42 : {234, 125, 135, 145, 345}
F43 : {234, 235, 145, 345}
F44 : {234, 125, 235, 145, 345}
F45 : {234, 135, 235, 145, 345}
F46 : {234, 125, 135, 235, 145, 345}
F47 : {234, 245, 345}
F48 : {234, 125, 245, 345}
F49 : {234, 135, 245, 345}
F50 : {234, 125, 135, 245, 345}
F51 : {234, 125, 235, 245, 345}
F52 : {234, 135, 235, 245, 345}
F53 : {234, 125, 135, 235, 245, 345}
F54 : {234, 145, 245, 345}
F55 : {234, 125, 145, 245, 345}
F56 : {234, 135, 145, 245, 345}
F57 : {234, 125, 135, 145, 245, 345}
F58 : {234, 235, 145, 245, 345}
F59 : {234, 125, 235, 145, 245, 345}
F60 : {234, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F8)
B3  : (F3)-(F9)
B4  : (F3)-(F10)
B5  : (F4)-(F15)
B6  : (F4)-(F31)
B7  : (F5)-(F6)
B8  : (F5)-(F16)
B9  : (F5)-(F23)
B10 : (F5)-(F33)
B11 : (F5)-(F39)
B12 : (F7)-(F24)
B13 : (F7)-(F41)
B14 : (F11)-(F17)
B15 : (F11)-(F32)
B16 : (F12)-(F13)
B17 : (F12)-(F18)
B18 : (F12)-(F25)
B19 : (F12)-(F34)
B20 : (F12)-(F40)
B21 : (F14)-(F26)
B22 : (F14)-(F42)
B23 : (F19)-(F35)
B24 : (F19)-(F47)
B25 : (F20)-(F37)
B26 : (F20)-(F54)
B27 : (F21)-(F27)
B28 : (F21)-(F36)
B29 : (F21)-(F43)
B30 : (F21)-(F48)
B31 : (F21)-(F49)
B32 : (F22)-(F28)
B33 : (F22)-(F38)
B34 : (F22)-(F45)
B35 : (F22)-(F55)
B36 : (F22)-(F56)
B37 : (F29)-(F44)
B38 : (F29)-(F50)
B39 : (F30)-(F46)
B40 : (F30)-(F57)
B41 : (F51)-(F52)
B42 : (F51)-(F58)
B43 : (F53)-(F59)
B44 : (F53)-(F60)

Matrix :
14101/6250 -14101/12500 -11041/20000 13801/50000 13841/50000 -13841/100000 20203/100000 -99/3125 -99/3125 20203/100000 -3407/20000 -4607/12500 4607/25000 12859/10000 -12859/20000 -11771/100000 67269/100000 67269/100000 -11771/100000 -27749/50000 971/6250 -971/12500 -71923/100000 35961/100000 -35519/100000 17759/100000 -9171/100000 -54941/100000 -54941/100000 -9171/100000 64113/100000 -34037/100000 -2289/10000 -2289/10000 -34037/100000 56927/100000 -94939/100000 47469/100000 -32441/100000 811/5000 102623/100000 -51311/100000 -45541/100000 2277/10000
-14101/12500 14101/6250 13801/50000 13801/50000 -13841/100000 -13841/100000 -99/3125 -3407/20000 20203/100000 -3407/20000 20203/100000 4607/25000 4607/25000 -12859/20000 -12859/20000 67269/100000 -27749/50000 -11771/100000 -27749/50000 -11771/100000 -971/12500 -971/12500 35961/100000 -71923/100000 17759/100000 -35519/100000 64113/100000 -9171/100000 64113/100000 -54941/100000 -54941/100000 56927/100000 -34037/100000 56927/100000 -2289/10000 -2289/10000 47469/100000 -94939/100000 811/5000 -32441/100000 -51311/100000 102623/100000 2277/10000 2277/10000
-11041/20000 13801/50000 10087/10000 -10087/20000 -17671/100000 1767/20000 -1509/100000 -479/10000 -479/10000 -1509/100000 63/1000 13449/100000 -1681/25000 -85717/100000 21429/50000 4031/100000 -32359/100000 -32359/100000 4031/100000 3541/12500 17/4000 -53/25000 21277/100000 -5319/50000 -11447/100000 5723/100000 3111/50000 5463/25000 5463/25000 3111/50000 -14037/50000 20143/100000 -289/50000 -289/50000 20143/100000 -4891/25000 43423/100000 -21711/100000 8773/100000 -2193/50000 -71579/100000 35789/100000 13737/50000 -13737/100000
13801/50000 13801/50000 -10087/20000 10087/10000 1767/20000 -17671/100000 63/1000 -1509/100000 63/1000 -479/10000 -479/10000 -1681/25000 13449/100000 21429/50000 -85717/100000 3541/12500 4031/100000 3541/12500 -32359/100000 -32359/100000 -53/25000 17/4000 -5319/50000 -5319/50000 5723/100000 5723/100000 5463/25000 -14037/50000 3111/50000 -14037/50000 3111/50000 -289/50000 -4891/25000 20143/100000 -4891/25000 20143/100000 -21711/100000 -21711/100000 -2193/50000 -2193/50000 35789/100000 35789/100000 -13737/100000 13737/50000
13841/50000 -13841/100000 -17671/100000 1767/20000 212729/100000 -26591/25000 -1787/4000 43999/100000 43999/100000 -1787/4000 27/4000 -1633/25000 1633/50000 157617/100000 -9851/12500 -411/50000 60377/100000 60377/100000 -411/50000 -11911/20000 38713/100000 -4839/25000 -4031/4000 50387/100000 -26989/25000 26989/50000 -73/10000 -31653/50000 -31653/50000 -73/10000 16009/25000 -607/4000 -6013/20000 -6013/20000 -607/4000 45241/100000 -25837/25000 25837/50000 -29491/50000 29491/100000 106167/100000 -53083/100000 -13351/100000 267/4000
-13841/100000 -13841/100000 1767/20000 -17671/100000 -26591/25000 212729/100000 27/4000 -1787/4000 27/4000 43999/100000 43999/100000 1633/50000 -1633/25000 -9851/12500 157617/100000 -11911/20000 -411/50000 -11911/20000 60377/100000 60377/100000 -4839/25000 38713/100000 50387/100000 50387/100000 26989/50000 26989/50000 -31653/50000 16009/25000 -73/10000 16009/25000 -73/10000 -6013/20000 45241/100000 -607/4000 45241/100000 -607/4000 25837/50000 25837/50000 29491/100000 29491/100000 -53083/100000 -53083/100000 267/4000 -13351/100000
20203/100000 -99/3125 -1509/100000 63/1000 -1787/4000 27/4000 521743/100000 1781/6250 -213537/100000 -5752/3125 1781/6250 197/50000 -5153/100000 -33109/100000 -17911/100000 54183/100000 25037/100000 -2037/4000 -66673/100000 2433/6250 -3823/50000 -979/10000 1883/10000 -11627/50000 5937/20000 -33699/100000 7879/100000 -153/20000 9861/20000 9799/100000 -663/1250 -7147/25000 -41761/100000 3221/6250 26107/100000 -5487/10000 4039/12500 -16067/50000 4287/25000 -7179/25000 -42203/100000 38383/100000 5667/100000 -3161/100000
-99/3125 -3407/20000 -479/10000 -1509/100000 43999/100000 -1787/4000 1781/6250 521743/100000 -36227/20000 -213537/100000 1781/6250 2379/50000 197/50000 2551/5000 -33109/100000 2433/6250 54183/100000 -11/2000 -2037/4000 25037/100000 17437/100000 -3823/50000 -11627/50000 4423/100000 -33699/100000 4013/100000 -153/20000 -663/1250 9799/100000 -6589/50000 7879/100000 -41761/100000 -5487/10000 26107/100000 47577/100000 -7147/25000 -16067/50000 -89/50000 -7179/25000 11567/100000 38383/100000 3819/100000 -501/20000 5667/100000
-99/3125 20203/100000 -479/10000 63/1000 43999/100000 27/4000 -213537/100000 -36227/20000 521743/100000 1781/6250 -5752/3125 2379/50000 -5153/100000 2551/5000 -17911/100000 -2037/4000 -11/2000 54183/100000 2433/6250 -66673/100000 17437/100000 -979/10000 -11627/50000 1883/10000 -33699/100000 5937/20000 -6589/50000 9799/100000 -663/1250 -153/20000 9861/20000 47577/100000 26107/100000 -5487/10000 -41761/100000 3221/6250 -16067/50000 4039/12500 -7179/25000 4287/25000 38383/100000 -42203/100000 -501/20000 -3161/100000
20203/100000 -3407/20000 -1509/100000 -479/10000 -1787/4000 43999/100000 -5752/3125 -213537/100000 1781/6250 521743/100000 -36227/20000 197/50000 2379/50000 -33109/100000 2551/5000 -66673/100000 -2037/4000 25037/100000 54183/100000 -11/2000 -3823/50000 17437/100000 1883/10000 4423/100000 5937/20000 4013/100000 9799/100000 9861/20000 -153/20000 7879/100000 -6589/50000 26107/100000 3221/6250 -41761/100000 -7147/25000 47577/100000 4039/12500 -89/50000 4287/25000 11567/100000 -42203/100000 3819/100000 5667/100000 -501/20000
-3407/20000 20203/100000 63/1000 -479/10000 27/4000 43999/100000 1781/6250 1781/6250 -5752/3125 -36227/20000 521743/100000 -5153/100000 2379/50000 -17911/100000 2551/5000 25037/100000 2433/6250 -66673/100000 -11/2000 54183/100000 -979/10000 17437/100000 4423/100000 1883/10000 4013/100000 5937/20000 -663/1250 7879/100000 -6589/50000 9861/20000 -153/20000 -5487/10000 -7147/25000 47577/100000 3221/6250 -41761/100000 -89/50000 4039/12500 11567/100000 4287/25000 3819/100000 -42203/100000 -3161/100000 -501/20000
-4607/12500 4607/25000 13449/100000 -1681/25000 -1633/25000 1633/50000 197/50000 2379/50000 2379/50000 197/50000 -5153/100000 37901/20000 -2961/3125 -12509/50000 12509/100000 -2257/25000 -5137/100000 -5137/100000 -2257/25000 7083/50000 -5279/100000 2639/100000 7841/100000 -49/1250 -34403/100000 17201/100000 6251/100000 9961/50000 9961/50000 6251/100000 -13087/50000 1229/6250 -8799/50000 -8799/50000 1229/6250 -1033/50000 -3693/50000 3693/100000 -14521/100000 363/5000 -14583/100000 7291/100000 1249/50000 -1249/100000
4607/25000 4607/25000 -1681/25000 13449/100000 1633/50000 -1633/25000 -5153/100000 197/50000 -5153/100000 2379/50000 2379/50000 -2961/3125 37901/20000 12509/100000 -12509/50000 7083/50000 -2257/25000 7083/50000 -5137/100000 -5137/100000 2639/100000 -5279/100000 -49/1250 -49/1250 17201/100000 17201/100000 9961/50000 -13087/50000 6251/100000 -13087/50000 6251/100000 -8799/50000 -1033/50000 1229/6250 -1033/50000 1229/6250 3693/100000 3693/100000 363/5000 363/5000 7291/100000 7291/100000 -1249/100000 1249/50000
12859/10000 -12859/20000 -85717/100000 21429/50000 157617/100000 -9851/12500 -33109/100000 2551/5000 2551/5000 -33109/100000 -17911/100000 -12509/50000 12509/100000 196769/50000 -196769/100000 -19077/100000 14217/10000 14217/10000 -19077/100000 -123093/100000 27651/50000 -27651/100000 -14519/10000 14519/20000 -68949/50000 68949/100000 -8393/100000 -7261/6250 -7261/6250 -8393/100000 124569/100000 -24953/50000 -10139/20000 -10139/20000 -24953/50000 100601/100000 -21047/10000 21047/20000 -98181/100000 4909/10000 220437/100000 -55109/50000 -25859/50000 25859/100000
-12859/20000 -12859/20000 21429/50000 -85717/100000 -9851/12500 157617/100000 -17911/100000 -33109/100000 -17911/100000 2551/5000 2551/5000 12509/100000 -12509/50000 -196769/100000 196769/50000 -123093/100000 -19077/100000 -123093/100000 14217/10000 14217/10000 -27651/100000 27651/50000 14519/20000 14519/20000 68949/100000 68949/100000 -7261/6250 124569/100000 -8393/100000 124569/100000 -8393/100000 -10139/20000 100601/100000 -24953/50000 100601/100000 -24953/50000 21047/20000 21047/20000 4909/10000 4909/10000 -55109/50000 -55109/50000 25859/100000 -25859/50000
-11771/100000 67269/100000 4031/100000 3541/12500 -411/50000 -11911/20000 54183/100000 2433/6250 -2037/4000 -66673/100000 25037/100000 -2257/25000 7083/50000 -19077/100000 -123093/100000 152819/25000 -1653/3125 -22849/12500 -134457/50000 -1653/3125 -18871/100000 -8533/50000 1551/25000 -368/625 9937/100000 -16207/25000 21187/50000 -43359/100000 68499/100000 -14511/25000 -26247/50000 27729/100000 -16077/25000 94871/100000 -19283/50000 -9253/20000 14783/50000 -55007/50000 5843/50000 -45299/100000 -10263/100000 10101/10000 -57/4000 4383/25000
67269/100000 -27749/50000 -32359/100000 4031/100000 60377/100000 -411/50000 25037/100000 54183/100000 -11/2000 -2037/4000 2433/6250 -5137/100000 -2257/25000 14217/10000 -19077/100000 -1653/3125 152819/25000 -2151/4000 -22849/12500 -1653/3125 35937/100000 -18871/100000 -368/625 2107/4000 -16207/25000 54891/100000 -43359/100000 -26247/50000 -14511/25000 21513/50000 21187/50000 -16077/25000 -9253/20000 -19283/50000 26539/100000 27729/100000 -55007/50000 80447/100000 -45299/100000 33613/100000 10101/10000 -45373/50000 -8053/50000 -57/4000
67269/100000 -11771/100000 -32359/100000 3541/12500 60377/100000 -11911/20000 -2037/4000 -11/2000 54183/100000 25037/100000 -66673/100000 -5137/100000 7083/50000 14217/10000 -123093/100000 -22849/12500 -2151/4000 152819/25000 -1653/3125 -134457/50000 35937/100000 -8533/50000 -368/625 1551/25000 -16207/25000 9937/100000 21513/50000 -14511/25000 -26247/50000 -43359/100000 68499/100000 26539/100000 -19283/50000 -9253/20000 -16077/25000 94871/100000 -55007/50000 14783/50000 -45299/100000 5843/50000 10101/10000 -10263/100000 -8053/50000 4383/25000
-11771/100000 -27749/50000 4031/100000 -32359/100000 -411/50000 60377/100000 -66673/100000 -2037/4000 2433/6250 54183/100000 -11/2000 -2257/25000 -5137/100000 -19077/100000 14217/10000 -134457/50000 -22849/12500 -1653/3125 152819/25000 -2151/4000 -18871/100000 35937/100000 1551/25000 2107/4000 9937/100000 54891/100000 -14511/25000 68499/100000 -43359/100000 21187/50000 21513/50000 -19283/50000 94871/100000 -16077/25000 27729/100000 26539/100000 14783/50000 80447/100000 5843/50000 33613/100000 -10263/100000 -45373/50000 -57/4000 -8053/50000
-27749/50000 -11771/100000 3541/12500 -32359/100000 -11911/20000 60377/100000 2433/6250 25037/100000 -66673/100000 -11/2000 54183/100000 7083/50000 -5137/100000 -123093/100000 14217/10000 -1653/3125 -1653/3125 -134457/50000 -2151/4000 152819/25000 -8533/50000 35937/100000 2107/4000 1551/25000 54891/100000 9937/100000 -26247/50000 21187/50000 21513/50000 68499/100000 -43359/100000 -9253/20000 27729/100000 26539/100000 94871/100000 -16077/25000 80447/100000 14783/50000 33613/100000 5843/50000 -45373/50000 -10263/100000 4383/25000 -8053/50000
971/6250 -971/12500 17/4000 -53/25000 38713/100000 -4839/25000 -3823/50000 17437/100000 17437/100000 -3823/50000 -979/10000 -5279/100000 2639/100000 27651/50000 -27651/100000 -18871/100000 35937/100000 35937/100000 -18871/100000 -8533/50000 31279/25000 -31279/50000 -3889/12500 3889/25000 -14071/20000 35177/100000 2989/100000 -16341/50000 -16341/50000 2989/100000 29693/100000 381/6250 -31881/100000 -31881/100000 381/6250 5157/20000 -4213/6250 4213/12500 -4311/12500 4311/25000 1396/3125 -698/3125 -5177/50000 5177/100000
-971/12500 -971/12500 -53/25000 17/4000 -4839/25000 38713/100000 -979/10000 -3823/50000 -979/10000 17437/100000 17437/100000 2639/100000 -5279/100000 -27651/100000 27651/50000 -8533/50000 -18871/100000 -8533/50000 35937/100000 35937/100000 -31279/50000 31279/25000 3889/25000 3889/25000 35177/100000 35177/100000 -16341/50000 29693/100000 2989/100000 29693/100000 2989/100000 -31881/100000 5157/20000 381/6250 5157/20000 381/6250 4213/12500 4213/12500 4311/25000 4311/25000 -698/3125 -698/3125 5177/100000 -5177/50000
-71923/100000 35961/100000 21277/100000 -5319/50000 -4031/4000 50387/100000 1883/10000 -11627/50000 -11627/50000 1883/10000 4423/100000 7841/100000 -49/1250 -14519/10000 14519/20000 1551/25000 -368/625 -368/625 1551/25000 2107/4000 -3889/12500 3889/25000 89481/100000 -2237/5000 76199/100000 -38099/100000 1061/50000 56069/100000 56069/100000 1061/50000 -58191/100000 4537/25000 14053/50000 14053/50000 4537/25000 -23127/50000 90281/100000 -2257/5000 42593/100000 -1331/6250 -98319/100000 49159/100000 571/3125 -571/6250
35961/100000 -71923/100000 -5319/50000 -5319/50000 50387/100000 50387/100000 -11627/50000 4423/100000 1883/10000 4423/100000 1883/10000 -49/1250 -49/1250 14519/20000 14519/20000 -368/625 2107/4000 1551/25000 2107/4000 1551/25000 3889/25000 3889/25000 -2237/5000 89481/100000 -38099/100000 76199/100000 -58191/100000 1061/50000 -58191/100000 56069/100000 56069/100000 -23127/50000 4537/25000 -23127/50000 14053/50000 14053/50000 -2257/5000 90281/100000 -1331/6250 42593/100000 49159/100000 -98319/100000 -571/6250 -571/6250
-35519/100000 17759/100000 -11447/100000 5723/100000 -26989/25000 26989/50000 5937/20000 -33699/100000 -33699/100000 5937/20000 4013/100000 -34403/100000 17201/100000 -68949/50000 68949/100000 9937/100000 -16207/25000 -16207/25000 9937/100000 54891/100000 -14071/20000 35177/100000 76199/100000 -38099/100000 315483/100000 -157741/100000 -5703/100000 20143/25000 20143/25000 -5703/100000 -18717/25000 -2939/100000 1621/2500 1621/2500 -2939/100000 -61901/100000 80903/100000 -40451/100000 12557/20000 -981/3125 -139449/100000 17431/25000 2571/25000 -2571/50000
17759/100000 -35519/100000 5723/100000 5723/100000 26989/50000 26989/50000 -33699/100000 4013/100000 5937/20000 4013/100000 5937/20000 17201/100000 17201/100000 68949/100000 68949/100000 -16207/25000 54891/100000 9937/100000 54891/100000 9937/100000 35177/100000 35177/100000 -38099/100000 76199/100000 -157741/100000 315483/100000 -18717/25000 -5703/100000 -18717/25000 20143/25000 20143/25000 -61901/100000 -2939/100000 -61901/100000 1621/2500 1621/2500 -40451/100000 80903/100000 -981/3125 12557/20000 17431/25000 -139449/100000 -2571/50000 -2571/50000
-9171/100000 64113/100000 3111/50000 5463/25000 -73/10000 -31653/50000 7879/100000 -153/20000 -6589/50000 9799/100000 -663/1250 6251/100000 9961/50000 -8393/100000 -7261/6250 21187/50000 -43359/100000 21513/50000 -14511/25000 -26247/50000 2989/100000 -16341/50000 1061/50000 -58191/100000 -5703/100000 -18717/25000 44773/12500 -57239/100000 -17151/100000 -163879/100000 -57239/100000 37743/50000 -14489/50000 87/1000 -30023/50000 -189/25000 2363/20000 -98099/100000 271/50000 -37981/100000 -3791/50000 117007/100000 1613/25000 4767/20000
-54941/100000 -9171/100000 5463/25000 -14037/50000 -31653/50000 16009/25000 -153/20000 -663/1250 9799/100000 9861/20000 7879/100000 9961/50000 -13087/50000 -7261/6250 124569/100000 -43359/100000 -26247/50000 -14511/25000 68499/100000 21187/50000 -16341/50000 29693/100000 56069/100000 1061/50000 20143/25000 -5703/100000 -57239/100000 44773/12500 -2507/4000 -17151/100000 -57239/100000 -189/25000 37743/50000 2797/50000 87/1000 -14489/50000 21571/25000 2363/20000 37439/100000 271/50000 -4377/4000 -3791/50000 4767/20000 -30287/100000
-54941/100000 64113/100000 5463/25000 3111/50000 -31653/50000 -73/10000 9861/20000 9799/100000 -663/1250 -153/20000 -6589/50000 9961/50000 6251/100000 -7261/6250 -8393/100000 68499/100000 -14511/25000 -26247/50000 -43359/100000 21513/50000 -16341/50000 2989/100000 56069/100000 -58191/100000 20143/25000 -18717/25000 -17151/100000 -2507/4000 44773/12500 -57239/100000 -163879/100000 87/1000 2797/50000 37743/50000 -189/25000 -30023/50000 21571/25000 -98099/100000 37439/100000 -37981/100000 -4377/4000 117007/100000 4767/20000 1613/25000
-9171/100000 -54941/100000 3111/50000 -14037/50000 -73/10000 16009/25000 9799/100000 -6589/50000 -153/20000 7879/100000 9861/20000 6251/100000 -13087/50000 -8393/100000 124569/100000 -14511/25000 21513/50000 -43359/100000 21187/50000 68499/100000 2989/100000 29693/100000 1061/50000 56069/100000 -5703/100000 20143/25000 -163879/100000 -17151/100000 -57239/100000 44773/12500 -2507/4000 -30023/50000 87/1000 -14489/50000 37743/50000 2797/50000 2363/20000 21571/25000 271/50000 37439/100000 -3791/50000 -4377/4000 1613/25000 -30287/100000
64113/100000 -54941/100000 -14037/50000 3111/50000 16009/25000 -73/10000 -663/1250 7879/100000 9861/20000 -6589/50000 -153/20000 -13087/50000 6251/100000 124569/100000 -8393/100000 -26247/50000 21187/50000 68499/100000 21513/50000 -43359/100000 29693/100000 2989/100000 -58191/100000 56069/100000 -18717/25000 20143/25000 -57239/100000 -57239/100000 -163879/100000 -2507/4000 44773/12500 -14489/50000 -189/25000 -30023/50000 2797/50000 37743/50000 -98099/100000 21571/25000 -37981/100000 37439/100000 117007/100000 -4377/4000 -30287/100000 1613/25000
-34037/100000 56927/100000 20143/100000 -289/50000 -607/4000 -6013/20000 -7147/25000 -41761/100000 47577/100000 26107/100000 -5487/10000 1229/6250 -8799/50000 -24953/50000 -10139/20000 27729/100000 -16077/25000 26539/100000 -19283/50000 -9253/20000 381/6250 -31881/100000 4537/25000 -23127/50000 -2939/100000 -61901/100000 37743/50000 -189/25000 87/1000 -30023/50000 -14489/50000 383987/100000 963/25000 -120813/100000 -159701/100000 963/25000 10187/100000 -39303/50000 -169/4000 -28547/100000 1223/50000 10089/12500 -10399/100000 5789/25000
-2289/10000 -34037/100000 -289/50000 -4891/25000 -6013/20000 45241/100000 -41761/100000 -5487/10000 26107/100000 3221/6250 -7147/25000 -8799/50000 -1033/50000 -10139/20000 100601/100000 -16077/25000 -9253/20000 -19283/50000 94871/100000 27729/100000 -31881/100000 5157/20000 14053/50000 4537/25000 1621/2500 -2939/100000 -14489/50000 37743/50000 2797/50000 87/1000 -189/25000 963/25000 383987/100000 -111177/100000 -120813/100000 963/25000 68419/100000 10187/100000 32773/100000 -169/4000 -83159/100000 1223/50000 5789/25000 -12757/100000
-2289/10000 56927/100000 -289/50000 20143/100000 -6013/20000 -607/4000 3221/6250 26107/100000 -5487/10000 -41761/100000 47577/100000 -8799/50000 1229/6250 -10139/20000 -24953/50000 94871/100000 -19283/50000 -9253/20000 -16077/25000 26539/100000 -31881/100000 381/6250 14053/50000 -23127/50000 1621/2500 -61901/100000 87/1000 2797/50000 37743/50000 -14489/50000 -30023/50000 -120813/100000 -111177/100000 383987/100000 963/25000 -159701/100000 68419/100000 -39303/50000 32773/100000 -28547/100000 -83159/100000 10089/12500 5789/25000 -10399/100000
-34037/100000 -2289/10000 20143/100000 -4891/25000 -607/4000 45241/100000 26107/100000 47577/100000 -41761/100000 -7147/25000 3221/6250 1229/6250 -1033/50000 -24953/50000 100601/100000 -19283/50000 26539/100000 -16077/25000 27729/100000 94871/100000 381/6250 5157/20000 4537/25000 14053/50000 -2939/100000 1621/2500 -30023/50000 87/1000 -189/25000 37743/50000 2797/50000 -159701/100000 -120813/100000 963/25000 383987/100000 -111177/100000 10187/100000 68419/100000 -169/4000 32773/100000 1223/50000 -83159/100000 -10399/100000 -12757/100000
56927/100000 -2289/10000 -4891/25000 20143/100000 45241/100000 -607/4000 -5487/10000 -7147/25000 3221/6250 47577/100000 -41761/100000 -1033/50000 1229/6250 100601/100000 -24953/50000 -9253/20000 27729/100000 94871/100000 26539/100000 -16077/25000 5157/20000 381/6250 -23127/50000 14053/50000 -61901/100000 1621/2500 -189/25000 -14489/50000 -30023/50000 2797/50000 37743/50000 963/25000 963/25000 -159701/100000 -111177/100000 383987/100000 -39303/50000 68419/100000 -28547/100000 32773/100000 10089/12500 -83159/100000 -12757/100000 -10399/100000
-94939/100000 47469/100000 43423/100000 -21711/100000 -25837/25000 25837/50000 4039/12500 -16067/50000 -16067/50000 4039/12500 -89/50000 -3693/50000 3693/100000 -21047/10000 21047/20000 14783/50000 -55007/50000 -55007/50000 14783/50000 80447/100000 -4213/6250 4213/12500 90281/100000 -2257/5000 80903/100000 -40451/100000 2363/20000 21571/25000 21571/25000 2363/20000 -98099/100000 10187/100000 68419/100000 68419/100000 10187/100000 -39303/50000 78627/20000 -196567/100000 13611/20000 -34027/100000 -221753/100000 27719/25000 3833/12500 -3833/25000
47469/100000 -94939/100000 -21711/100000 -21711/100000 25837/50000 25837/50000 -16067/50000 -89/50000 4039/12500 -89/50000 4039/12500 3693/100000 3693/100000 21047/20000 21047/20000 -55007/50000 80447/100000 14783/50000 80447/100000 14783/50000 4213/12500 4213/12500 -2257/5000 90281/100000 -40451/100000 80903/100000 -98099/100000 2363/20000 -98099/100000 21571/25000 21571/25000 -39303/50000 10187/100000 -39303/50000 68419/100000 68419/100000 -196567/100000 78627/20000 -34027/100000 13611/20000 27719/25000 -221753/100000 -3833/25000 -3833/25000
-32441/100000 811/5000 8773/100000 -2193/50000 -29491/50000 29491/100000 4287/25000 -7179/25000 -7179/25000 4287/25000 11567/100000 -14521/100000 363/5000 -98181/100000 4909/10000 5843/50000 -45299/100000 -45299/100000 5843/50000 33613/100000 -4311/12500 4311/25000 42593/100000 -1331/6250 12557/20000 -981/3125 271/50000 37439/100000 37439/100000 271/50000 -37981/100000 -169/4000 32773/100000 32773/100000 -169/4000 -28547/100000 13611/20000 -34027/100000 2929/4000 -9153/25000 -93747/100000 46873/100000 19433/100000 -2429/25000
811/5000 -32441/100000 -2193/50000 -2193/50000 29491/100000 29491/100000 -7179/25000 11567/100000 4287/25000 11567/100000 4287/25000 363/5000 363/5000 4909/10000 4909/10000 -45299/100000 33613/100000 5843/50000 33613/100000 5843/50000 4311/25000 4311/25000 -1331/6250 42593/100000 -981/3125 12557/20000 -37981/100000 271/50000 -37981/100000 37439/100000 37439/100000 -28547/100000 -169/4000 -28547/100000 32773/100000 32773/100000 -34027/100000 13611/20000 -9153/25000 2929/4000 46873/100000 -93747/100000 -2429/25000 -2429/25000
102623/100000 -51311/100000 -71579/100000 35789/100000 106167/100000 -53083/100000 -42203/100000 38383/100000 38383/100000 -42203/100000 3819/100000 -14583/100000 7291/100000 220437/100000 -55109/50000 -10263/100000 10101/10000 10101/10000 -10263/100000 -45373/50000 1396/3125 -698/3125 -98319/100000 49159/100000 -139449/100000 17431/25000 -3791/50000 -4377/4000 -4377/4000 -3791/50000 117007/100000 1223/50000 -83159/100000 -83159/100000 1223/50000 10089/12500 -221753/100000 27719/25000 -93747/100000 46873/100000 162847/50000 -162847/100000 -8197/10000 8197/20000
-51311/100000 102623/100000 35789/100000 35789/100000 -53083/100000 -53083/100000 38383/100000 3819/100000 -42203/100000 3819/100000 -42203/100000 7291/100000 7291/100000 -55109/50000 -55109/50000 10101/10000 -45373/50000 -10263/100000 -45373/50000 -10263/100000 -698/3125 -698/3125 49159/100000 -98319/100000 17431/25000 -139449/100000 117007/100000 -3791/50000 117007/100000 -4377/4000 -4377/4000 10089/12500 1223/50000 10089/12500 -83159/100000 -83159/100000 27719/25000 -221753/100000 46873/100000 -93747/100000 -162847/100000 162847/50000 8197/20000 8197/20000
-45541/100000 2277/10000 13737/50000 -13737/100000 -13351/100000 267/4000 5667/100000 -501/20000 -501/20000 5667/100000 -3161/100000 1249/50000 -1249/100000 -25859/50000 25859/100000 -57/4000 -8053/50000 -8053/50000 -57/4000 4383/25000 -5177/50000 5177/100000 571/3125 -571/6250 2571/25000 -2571/50000 1613/25000 4767/20000 4767/20000 1613/25000 -30287/100000 -10399/100000 5789/25000 5789/25000 -10399/100000 -12757/100000 3833/12500 -3833/25000 19433/100000 -2429/25000 -8197/10000 8197/20000 40009/50000 -40009/100000
2277/10000 2277/10000 -13737/100000 13737/50000 267/4000 -13351/100000 -3161/100000 5667/100000 -3161/100000 -501/20000 -501/20000 -1249/100000 1249/50000 25859/100000 -25859/50000 4383/25000 -57/4000 4383/25000 -8053/50000 -8053/50000 5177/100000 -5177/50000 -571/6250 -571/6250 -2571/50000 -2571/50000 4767/20000 -30287/100000 1613/25000 -30287/100000 1613/25000 5789/25000 -12757/100000 -10399/100000 -12757/100000 -10399/100000 -3833/25000 -3833/25000 -2429/25000 -2429/25000 8197/20000 8197/20000 -40009/100000 40009/50000


--- Term 12 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 64
Matrix dimension : 26

Flags :
F1  : {134, 234}
F2  : {134, 234, 125}
F3  : {134, 234, 135}
F4  : {134, 234, 125, 135}
F5  : {134, 234, 235}
F6  : {134, 234, 125, 235}
F7  : {134, 234, 135, 235}
F8  : {134, 234, 125, 135, 235}
F9  : {134, 234, 145}
F10 : {134, 234, 125, 145}
F11 : {134, 234, 135, 145}
F12 : {134, 234, 125, 135, 145}
F13 : {134, 234, 235, 145}
F14 : {134, 234, 125, 235, 145}
F15 : {134, 234, 135, 235, 145}
F16 : {134, 234, 125, 135, 235, 145}
F17 : {134, 234, 245}
F18 : {134, 234, 125, 245}
F19 : {134, 234, 135, 245}
F20 : {134, 234, 125, 135, 245}
F21 : {134, 234, 235, 245}
F22 : {134, 234, 125, 235, 245}
F23 : {134, 234, 135, 235, 245}
F24 : {134, 234, 125, 135, 235, 245}
F25 : {134, 234, 145, 245}
F26 : {134, 234, 125, 145, 245}
F27 : {134, 234, 135, 145, 245}
F28 : {134, 234, 125, 135, 145, 245}
F29 : {134, 234, 235, 145, 245}
F30 : {134, 234, 125, 235, 145, 245}
F31 : {134, 234, 135, 235, 145, 245}
F32 : {134, 234, 125, 135, 235, 145, 245}
F33 : {134, 234, 345}
F34 : {134, 234, 125, 345}
F35 : {134, 234, 135, 345}
F36 : {134, 234, 125, 135, 345}
F37 : {134, 234, 235, 345}
F38 : {134, 234, 125, 235, 345}
F39 : {134, 234, 135, 235, 345}
F40 : {134, 234, 125, 135, 235, 345}
F41 : {134, 234, 145, 345}
F42 : {134, 234, 125, 145, 345}
F43 : {134, 234, 135, 145, 345}
F44 : {134, 234, 125, 135, 145, 345}
F45 : {134, 234, 235, 145, 345}
F46 : {134, 234, 125, 235, 145, 345}
F47 : {134, 234, 135, 235, 145, 345}
F48 : {134, 234, 125, 135, 235, 145, 345}
F49 : {134, 234, 245, 345}
F50 : {134, 234, 125, 245, 345}
F51 : {134, 234, 135, 245, 345}
F52 : {134, 234, 125, 135, 245, 345}
F53 : {134, 234, 235, 245, 345}
F54 : {134, 234, 125, 235, 245, 345}
F55 : {134, 234, 135, 235, 245, 345}
F56 : {134, 234, 125, 135, 235, 245, 345}
F57 : {134, 234, 145, 245, 345}
F58 : {134, 234, 125, 145, 245, 345}
F59 : {134, 234, 135, 145, 245, 345}
F60 : {134, 234, 125, 135, 145, 245, 345}
F61 : {134, 234, 235, 145, 245, 345}
F62 : {134, 234, 125, 235, 145, 245, 345}
F63 : {134, 234, 135, 235, 145, 245, 345}
F64 : {134, 234, 125, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)
B3  : (F3)+(F5)+(F9)+(F17)
B4  : (F4)+(F6)+(F10)+(F18)
B5  : (F7)+(F25)
B6  : (F8)+(F26)
B7  : (F11)+(F21)
B8  : (F12)+(F22)
B9  : (F13)+(F19)
B10 : (F14)+(F20)
B11 : (F15)+(F23)+(F27)+(F29)
B12 : (F16)+(F24)+(F28)+(F30)
B13 : (F32)-(F33)
B14 : (F34)
B15 : (F35)+(F37)+(F41)+(F49)
B16 : (F36)+(F38)+(F42)+(F50)
B17 : (F39)+(F57)
B18 : (F40)+(F58)
B19 : (F43)+(F53)
B20 : (F44)+(F54)
B21 : (F45)+(F51)
B22 : (F46)+(F52)
B23 : (F47)+(F55)+(F59)+(F61)
B24 : (F48)+(F56)+(F60)+(F62)
B25 : (F63)
B26 : (F31)-(F64)

Matrix :
55563/100000 533/50000 -2609/100000 -1809/50000 -14101/50000 1051/100000 1661/50000 437/4000 -2561/50000 -203/12500 -6537/50000 1929/10000 -15083/100000 -11163/50000 -469/5000 -1989/100000 -1833/25000 16903/100000 3153/100000 37/800 2901/100000 4243/50000 -10773/100000 17509/100000 28413/100000 36723/200000
533/50000 30421/20000 -177/800 -563/6250 -31643/50000 2867/100000 -554/3125 633/12500 -14321/100000 479/10000 -6607/20000 18921/50000 -101289/200000 -3139/50000 -15417/100000 7509/100000 -1431/6250 239/625 19759/100000 20977/100000 -507/5000 10607/50000 -4417/25000 41753/100000 3997/6250 88559/200000
-2609/100000 -177/800 66421/50000 13579/50000 34509/50000 38023/100000 47149/100000 23211/50000 30611/100000 -261/20000 8449/50000 17443/100000 25349/20000 -86939/50000 -32831/100000 -1019/4000 -57379/100000 -2283/20000 -64297/100000 -73503/100000 -7467/50000 -5139/20000 -1202/3125 -36521/100000 -55633/100000 -92663/200000
-1809/50000 -563/6250 13579/50000 109819/100000 48421/100000 20531/100000 12373/50000 14613/50000 -2803/20000 -31/1250 3167/20000 1/250 32907/40000 -51483/50000 -101/400 -16521/100000 -8819/25000 -393/4000 -1061/2500 -11709/25000 -4207/25000 -7719/100000 -2717/12500 -13307/50000 -1017/2500 -8143/25000
-14101/50000 -31643/50000 34509/50000 48421/100000 200623/100000 40537/100000 56467/100000 34679/100000 2079/4000 1649/50000 68249/100000 -653/4000 350207/200000 -41447/25000 -26411/100000 -26759/100000 -68301/100000 -31699/50000 -7879/10000 -94371/100000 -3709/25000 -1423/3125 -19329/100000 -3661/5000 -2867/2500 -86763/100000
1051/100000 2867/100000 38023/100000 20531/100000 40537/100000 126959/100000 35771/100000 7029/20000 22479/100000 1809/100000 1069/12500 4637/20000 9339/12500 -15393/12500 -30613/100000 -3999/25000 -69001/100000 -2603/20000 -36071/100000 -46141/100000 -2819/25000 -8369/100000 -8019/25000 -12161/100000 -9833/50000 -38169/200000
1661/50000 -554/3125 47149/100000 12373/50000 56467/100000 35771/100000 70213/50000 31161/100000 28749/100000 1077/25000 2319/12500 1203/5000 49823/50000 -82041/50000 -3283/10000 -25797/100000 -48277/100000 -244/3125 -60741/100000 -30087/50000 -14413/100000 -17701/100000 -34259/100000 -20987/100000 -7681/25000 -908/3125
437/4000 633/12500 23211/50000 14613/50000 34679/100000 7029/20000 31161/100000 67099/50000 2449/12500 977/100000 139/1250 139/500 35659/40000 -172481/100000 -17459/50000 -24263/100000 -13173/25000 196/3125 -61341/100000 -14133/25000 -369/5000 -1067/25000 -41169/100000 -12151/100000 -6911/50000 -35179/200000
-2561/50000 -14321/100000 30611/100000 -2803/20000 2079/4000 22479/100000 28749/100000 2449/12500 54569/25000 -7337/100000 1231/10000 4151/25000 148019/200000 -3238/3125 -9729/50000 -19747/100000 -35959/100000 -9743/100000 -35183/100000 -42993/100000 -10709/50000 -7243/20000 -4697/20000 -4737/25000 -15907/50000 -54309/200000
-203/12500 479/10000 -261/20000 -31/1250 1649/50000 1809/100000 1077/25000 977/100000 -7337/100000 34537/50000 1013/50000 4971/100000 23051/200000 -8353/50000 -1441/50000 3407/50000 -12821/100000 163/2500 -4597/100000 -363/5000 -3477/50000 -13571/100000 -7409/100000 -41/500 -707/25000 -3617/200000
-6537/50000 -6607/20000 8449/50000 3167/20000 68249/100000 1069/12500 2319/12500 139/1250 1231/10000 1013/50000 9187/10000 -22547/100000 76039/100000 -1561/2500 -131/1000 -21743/100000 -11557/100000 -33869/100000 -4321/12500 -39363/100000 -2989/25000 -16017/100000 -887/50000 -19313/50000 -56309/100000 -84117/200000
1929/10000 18921/50000 17443/100000 1/250 -653/4000 4637/20000 1203/5000 139/500 4151/25000 4971/100000 -22547/100000 29641/50000 4843/40000 -10979/12500 -5151/20000 -2187/20000 -20767/50000 6773/25000 -669/6250 -14561/100000 957/25000 -5197/50000 -34201/100000 18369/100000 32901/100000 37699/200000
-15083/100000 -101289/200000 25349/20000 32907/40000 350207/200000 9339/12500 49823/50000 35659/40000 148019/200000 23051/200000 76039/100000 4843/40000 1054289/400000 -329263/100000 -94209/200000 -80137/200000 -100799/100000 -93787/200000 -127983/100000 -298523/200000 -51377/200000 -122829/200000 -115767/200000 -179849/200000 -267197/200000 -429317/400000
-11163/50000 -3139/50000 -86939/50000 -51483/50000 -41447/25000 -15393/12500 -82041/50000 -172481/100000 -3238/3125 -8353/50000 -1561/2500 -10979/12500 -329263/100000 576421/100000 25551/25000 69389/100000 20847/12500 5543/50000 162503/100000 200871/100000 26223/100000 6249/10000 25079/20000 67313/100000 87121/100000 88793/100000
-469/5000 -15417/100000 -32831/100000 -101/400 -26411/100000 -30613/100000 -3283/10000 -17459/50000 -9729/50000 -1441/50000 -131/1000 -5151/20000 -94209/200000 25551/25000 2811/4000 11109/100000 21181/50000 -3743/50000 23253/100000 317/1000 1027/100000 187/100000 11467/50000 -1061/100000 -167/100000 2117/50000
-1989/100000 7509/100000 -1019/4000 -16521/100000 -26759/100000 -3999/25000 -25797/100000 -24263/100000 -19747/100000 3407/50000 -21743/100000 -2187/20000 -80137/200000 69389/100000 11109/100000 60961/100000 1811/12500 4797/100000 243/1250 12191/50000 -8517/100000 3803/100000 1691/20000 4873/100000 1499/12500 24349/200000
-1833/25000 -1431/6250 -57379/100000 -8819/25000 -68301/100000 -69001/100000 -48277/100000 -13173/25000 -35959/100000 -12821/100000 -11557/100000 -20767/50000 -100799/100000 20847/12500 21181/50000 1811/12500 65079/50000 -3511/25000 53203/100000 63781/100000 17047/100000 10439/100000 49109/100000 13359/100000 21413/100000 42397/200000
16903/100000 239/625 -2283/20000 -393/4000 -31699/50000 -2603/20000 -244/3125 196/3125 -9743/100000 163/2500 -33869/100000 6773/25000 -93787/200000 5543/50000 -3743/50000 4797/100000 -3511/25000 59063/100000 8989/50000 10597/50000 -97/4000 15747/100000 -11513/100000 30789/100000 50561/100000 72041/200000
3153/100000 19759/100000 -64297/100000 -1061/2500 -7879/10000 -36071/100000 -60741/100000 -61341/100000 -35183/100000 -4597/100000 -4321/12500 -669/6250 -127983/100000 162503/100000 23253/100000 243/1250 53203/100000 8989/50000 53353/50000 72993/100000 1297/12500 2683/10000 28613/100000 1273/3125 15453/25000 99231/200000
37/800 20977/100000 -73503/100000 -11709/25000 -94371/100000 -46141/100000 -30087/50000 -14133/25000 -42993/100000 -363/5000 -39363/100000 -14561/100000 -298523/200000 200871/100000 317/1000 12191/50000 63781/100000 10597/50000 72993/100000 86257/100000 729/5000 4117/12500 3829/10000 9181/20000 67987/100000 5613/10000
2901/100000 -507/5000 -7467/50000 -4207/25000 -3709/25000 -2819/25000 -14413/100000 -369/5000 -10709/50000 -3477/50000 -2989/25000 957/25000 -51377/200000 26223/100000 1027/100000 -8517/100000 17047/100000 -97/4000 1297/12500 729/5000 110911/100000 -1401/20000 917/25000 9641/100000 14311/100000 4209/40000
4243/50000 10607/50000 -5139/20000 -7719/100000 -1423/3125 -8369/100000 -17701/100000 -1067/25000 -7243/20000 -13571/100000 -16017/100000 -5197/50000 -122829/200000 6249/10000 187/100000 3803/100000 10439/100000 15747/100000 2683/10000 4117/12500 -1401/20000 9571/12500 3337/50000 5011/20000 9971/25000 61931/200000
-10773/100000 -4417/25000 -1202/3125 -2717/12500 -19329/100000 -8019/25000 -34259/100000 -41169/100000 -4697/20000 -7409/100000 -887/50000 -34201/100000 -115767/200000 25079/20000 11467/50000 1691/20000 49109/100000 -11513/100000 28613/100000 3829/10000 917/25000 3337/50000 3457/6250 759/50000 113/20000 12029/200000
17509/100000 41753/100000 -36521/100000 -13307/50000 -3661/5000 -12161/100000 -20987/100000 -12151/100000 -4737/25000 -41/500 -19313/50000 18369/100000 -179849/200000 67313/100000 -1061/100000 4873/100000 13359/100000 30789/100000 1273/3125 9181/20000 9641/100000 5011/20000 759/50000 52309/100000 867/1250 101757/200000
28413/100000 3997/6250 -55633/100000 -1017/2500 -2867/2500 -9833/50000 -7681/25000 -6911/50000 -15907/50000 -707/25000 -56309/100000 32901/100000 -267197/200000 87121/100000 -167/100000 1499/12500 21413/100000 50561/100000 15453/25000 67987/100000 14311/100000 9971/25000 113/20000 867/1250 108587/100000 39153/50000
36723/200000 88559/200000 -92663/200000 -8143/25000 -86763/100000 -38169/200000 -908/3125 -35179/200000 -54309/200000 -3617/200000 -84117/200000 37699/200000 -429317/400000 88793/100000 2117/50000 24349/200000 42397/200000 72041/200000 99231/200000 5613/10000 4209/40000 61931/200000 12029/200000 101757/200000 39153/50000 7267/12500


--- Term 13 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 56
Matrix dimension : 36

Flags :
F1  : {134, 234, 135}
F2  : {134, 234, 125, 135}
F3  : {134, 234, 235}
F4  : {134, 234, 125, 235}
F5  : {134, 234, 135, 235}
F6  : {134, 234, 125, 135, 235}
F7  : {134, 234, 145}
F8  : {134, 234, 125, 145}
F9  : {134, 234, 135, 145}
F10 : {134, 234, 125, 135, 145}
F11 : {134, 234, 235, 145}
F12 : {134, 234, 125, 235, 145}
F13 : {134, 234, 135, 235, 145}
F14 : {134, 234, 125, 135, 235, 145}
F15 : {134, 234, 245}
F16 : {134, 234, 125, 245}
F17 : {134, 234, 135, 245}
F18 : {134, 234, 125, 135, 245}
F19 : {134, 234, 235, 245}
F20 : {134, 234, 125, 235, 245}
F21 : {134, 234, 135, 235, 245}
F22 : {134, 234, 125, 135, 235, 245}
F23 : {134, 234, 145, 245}
F24 : {134, 234, 125, 145, 245}
F25 : {134, 234, 135, 145, 245}
F26 : {134, 234, 125, 135, 145, 245}
F27 : {134, 234, 235, 145, 245}
F28 : {134, 234, 125, 235, 145, 245}
F29 : {134, 234, 135, 345}
F30 : {134, 234, 125, 135, 345}
F31 : {134, 234, 235, 345}
F32 : {134, 234, 125, 235, 345}
F33 : {134, 234, 135, 235, 345}
F34 : {134, 234, 125, 135, 235, 345}
F35 : {134, 234, 145, 345}
F36 : {134, 234, 125, 145, 345}
F37 : {134, 234, 135, 145, 345}
F38 : {134, 234, 125, 135, 145, 345}
F39 : {134, 234, 235, 145, 345}
F40 : {134, 234, 125, 235, 145, 345}
F41 : {134, 234, 135, 235, 145, 345}
F42 : {134, 234, 125, 135, 235, 145, 345}
F43 : {134, 234, 245, 345}
F44 : {134, 234, 125, 245, 345}
F45 : {134, 234, 135, 245, 345}
F46 : {134, 234, 125, 135, 245, 345}
F47 : {134, 234, 235, 245, 345}
F48 : {134, 234, 125, 235, 245, 345}
F49 : {134, 234, 135, 235, 245, 345}
F50 : {134, 234, 125, 135, 235, 245, 345}
F51 : {134, 234, 145, 245, 345}
F52 : {134, 234, 125, 145, 245, 345}
F53 : {134, 234, 135, 145, 245, 345}
F54 : {134, 234, 125, 135, 145, 245, 345}
F55 : {134, 234, 235, 145, 245, 345}
F56 : {134, 234, 125, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F3)
B2  : (F1)-(F7)
B3  : (F1)-(F15)
B4  : (F2)-(F4)
B5  : (F2)-(F8)
B6  : (F2)-(F16)
B7  : (F5)-(F23)
B8  : (F6)-(F24)
B9  : (F9)-(F19)
B10 : (F10)-(F20)
B11 : (F11)-(F17)
B12 : (F12)-(F18)
B13 : (F13)-(F21)
B14 : (F13)-(F25)
B15 : (F13)-(F27)
B16 : (F14)-(F22)
B17 : (F14)-(F26)
B18 : (F14)-(F28)
B19 : (F29)-(F31)
B20 : (F29)-(F35)
B21 : (F29)-(F43)
B22 : (F30)-(F32)
B23 : (F30)-(F36)
B24 : (F30)-(F44)
B25 : (F33)-(F51)
B26 : (F34)-(F52)
B27 : (F37)-(F47)
B28 : (F38)-(F48)
B29 : (F39)-(F45)
B30 : (F40)-(F46)
B31 : (F41)-(F49)
B32 : (F41)-(F53)
B33 : (F41)-(F55)
B34 : (F42)-(F50)
B35 : (F42)-(F54)
B36 : (F42)-(F56)

Matrix :
696737/100000 -243583/100000 -173637/100000 32673/20000 -158467/100000 28457/50000 -66523/50000 -13559/20000 12297/25000 551/4000 -91/250 -9661/50000 25717/100000 -30627/50000 -3311/5000 4763/10000 -69967/100000 -10577/50000 -323/25000 3021/25000 -29313/50000 56869/100000 -5757/20000 -17879/100000 -1843/2500 -10559/25000 6797/12500 2589/5000 -781/6250 437/12500 131139/100000 -140961/100000 15663/20000 147137/100000 -9381/6250 26091/20000
-243583/100000 696737/100000 -69879/25000 -158467/100000 32673/20000 -15453/25000 66523/50000 13559/20000 -12297/25000 -551/4000 -91/250 -9661/50000 -30627/50000 25717/100000 101757/100000 -69967/100000 4763/10000 43491/100000 3021/25000 -323/25000 23917/50000 -5757/20000 56869/100000 -2551/25000 1843/2500 10559/25000 -6797/12500 -2589/5000 -781/6250 437/12500 -140961/100000 131139/100000 -68493/100000 -9381/6250 147137/100000 -15937/12500
-173637/100000 -69879/25000 696737/100000 28457/50000 -15453/25000 32673/20000 66523/50000 13559/20000 12297/25000 551/4000 91/250 9661/50000 -3311/5000 101757/100000 25717/100000 -10577/50000 43491/100000 4763/10000 -29313/50000 23917/50000 -323/25000 -17879/100000 -2551/25000 56869/100000 1843/2500 10559/25000 6797/12500 2589/5000 781/6250 -437/12500 15663/20000 -68493/100000 131139/100000 26091/20000 -15937/12500 147137/100000
32673/20000 -158467/100000 28457/50000 45229/6250 -310653/100000 -21073/25000 -8279/6250 -12093/20000 43081/100000 3127/100000 -58671/100000 -1847/12500 49763/100000 -6431/20000 -24533/25000 49751/100000 -2563/5000 -16773/100000 -1767/10000 -7599/100000 -23197/50000 7757/12500 -18479/50000 11501/100000 -79171/100000 -39149/100000 114157/100000 101253/100000 1791/12500 -2357/100000 7009/4000 -245243/100000 175063/100000 83683/50000 -115803/50000 169/80
-158467/100000 32673/20000 -15453/25000 -310653/100000 45229/6250 -164359/50000 8279/6250 12093/20000 -43081/100000 -3127/100000 -58671/100000 -1847/12500 -6431/20000 49763/100000 80523/100000 -2563/5000 49751/100000 9141/50000 -7599/100000 -1767/10000 4479/6250 -18479/50000 7757/12500 -183/500 79171/100000 39149/100000 -114157/100000 -101253/100000 1791/12500 -2357/100000 -245243/100000 7009/4000 -21009/20000 -115803/50000 83683/50000 -14701/10000
28457/50000 -15453/25000 32673/20000 -21073/25000 -164359/50000 45229/6250 8279/6250 12093/20000 43081/100000 3127/100000 58671/100000 1847/12500 -24533/25000 80523/100000 49763/100000 -16773/100000 9141/50000 49751/100000 -23197/50000 4479/6250 -1767/10000 11501/100000 -183/500 7757/12500 79171/100000 39149/100000 114157/100000 101253/100000 -1791/12500 2357/100000 175063/100000 -21009/20000 7009/4000 169/80 -14701/10000 83683/50000
-66523/50000 66523/50000 66523/50000 -8279/6250 8279/6250 8279/6250 516441/100000 202941/100000 0/1 0/1 0/1 0/1 -86911/50000 86911/50000 86911/50000 -19687/20000 19687/20000 19687/20000 -13257/20000 13257/20000 13257/20000 -3111/5000 3111/5000 3111/5000 216741/100000 152799/100000 0/1 0/1 0/1 0/1 -2019/2500 2019/2500 2019/2500 -2211/25000 2211/25000 2211/25000
-13559/20000 13559/20000 13559/20000 -12093/20000 12093/20000 12093/20000 202941/100000 322017/100000 0/1 0/1 0/1 0/1 -13479/10000 13479/10000 13479/10000 -96609/100000 96609/100000 96609/100000 -11337/20000 11337/20000 11337/20000 -5307/10000 5307/10000 5307/10000 151913/100000 57441/50000 0/1 0/1 0/1 0/1 -4733/10000 4733/10000 4733/10000 -2863/12500 2863/12500 2863/12500
12297/25000 -12297/25000 12297/25000 43081/100000 -43081/100000 43081/100000 0/1 0/1 243797/100000 -141/100000 0/1 0/1 -5233/50000 5233/50000 -5233/50000 4001/100000 -4001/100000 4001/100000 -4459/25000 4459/25000 -4459/25000 21919/100000 -21919/100000 21919/100000 0/1 0/1 18999/100000 6483/50000 0/1 0/1 1321/4000 -1321/4000 1321/4000 51983/100000 -51983/100000 51983/100000
551/4000 -551/4000 551/4000 3127/100000 -3127/100000 3127/100000 0/1 0/1 -141/100000 120293/100000 0/1 0/1 7379/100000 -7379/100000 7379/100000 -877/12500 877/12500 -877/12500 -9253/100000 9253/100000 -9253/100000 639/12500 -639/12500 639/12500 0/1 0/1 5477/50000 491/20000 0/1 0/1 1373/12500 -1373/12500 1373/12500 5361/50000 -5361/50000 5361/50000
-91/250 -91/250 91/250 -58671/100000 -58671/100000 58671/100000 0/1 0/1 0/1 0/1 480589/100000 6493/100000 29181/100000 29181/100000 -29181/100000 1221/12500 1221/12500 -1221/12500 -16449/50000 -16449/50000 16449/50000 -9987/25000 -9987/25000 9987/25000 0/1 0/1 0/1 0/1 44149/50000 64099/100000 29587/25000 29587/25000 -29587/25000 21297/50000 21297/50000 -21297/50000
-9661/50000 -9661/50000 9661/50000 -1847/12500 -1847/12500 1847/12500 0/1 0/1 0/1 0/1 6493/100000 231147/100000 829/12500 829/12500 -829/12500 29887/100000 29887/100000 -29887/100000 -1713/100000 -1713/100000 1713/100000 -5693/20000 -5693/20000 5693/20000 0/1 0/1 0/1 0/1 -259/3125 -44649/100000 3037/100000 3037/100000 -3037/100000 -10249/50000 -10249/50000 10249/50000
25717/100000 -30627/50000 -3311/5000 49763/100000 -6431/20000 -24533/25000 -86911/50000 -13479/10000 -5233/50000 7379/100000 29181/100000 829/12500 456037/100000 -6154/3125 -29639/12500 86909/100000 -3573/4000 -85081/100000 6903/12500 -14867/25000 -5639/10000 44139/100000 -17349/25000 -33729/100000 -57073/50000 -11099/12500 -20049/100000 -12121/50000 40789/100000 29143/100000 10931/20000 12977/50000 -123967/100000 -423/10000 5279/25000 -14981/25000
-30627/50000 25717/100000 101757/100000 -6431/20000 49763/100000 80523/100000 86911/50000 13479/10000 5233/50000 -7379/100000 29181/100000 829/12500 -6154/3125 456037/100000 -5499/25000 -3573/4000 86909/100000 87497/100000 -14867/25000 6903/12500 30317/50000 -17349/25000 44139/100000 29493/50000 57073/50000 11099/12500 20049/100000 12121/50000 40789/100000 29143/100000 12977/50000 10931/20000 43357/100000 5279/25000 -423/10000 21519/50000
-3311/5000 101757/100000 25717/100000 -24533/25000 80523/100000 49763/100000 86911/50000 13479/10000 -5233/50000 7379/100000 -29181/100000 -829/12500 -29639/12500 -5499/25000 456037/100000 -85081/100000 87497/100000 86909/100000 -5639/10000 30317/50000 6903/12500 -33729/100000 29493/50000 44139/100000 57073/50000 11099/12500 -20049/100000 -12121/50000 -40789/100000 -29143/100000 -123967/100000 43357/100000 10931/20000 -14981/25000 21519/50000 -423/10000
4763/10000 -69967/100000 -10577/50000 49751/100000 -2563/5000 -16773/100000 -19687/20000 -96609/100000 4001/100000 -877/12500 1221/12500 29887/100000 86909/100000 -3573/4000 -85081/100000 279347/100000 -202211/100000 -7311/4000 40003/100000 -32463/50000 6281/100000 90449/100000 -15603/12500 -25379/100000 -7983/12500 -18459/25000 14763/25000 28183/100000 1593/12500 -469/4000 48913/100000 -7543/20000 37203/100000 25737/20000 -78167/50000 -971/20000
-69967/100000 4763/10000 43491/100000 -2563/5000 49751/100000 9141/50000 19687/20000 96609/100000 -4001/100000 877/12500 1221/12500 29887/100000 -3573/4000 86909/100000 87497/100000 -202211/100000 279347/100000 52819/50000 -32463/50000 40003/100000 18641/100000 -15603/12500 90449/100000 29877/50000 7983/12500 18459/25000 -14763/25000 -28183/100000 1593/12500 -469/4000 -7543/20000 48913/100000 -48401/100000 -78167/50000 25737/20000 6501/20000
-10577/50000 43491/100000 4763/10000 -16773/100000 9141/50000 49751/100000 19687/20000 96609/100000 4001/100000 -877/12500 -1221/12500 -29887/100000 -85081/100000 87497/100000 86909/100000 -7311/4000 52819/50000 279347/100000 6281/100000 18641/100000 40003/100000 -25379/100000 29877/50000 90449/100000 7983/12500 18459/25000 14763/25000 28183/100000 -1593/12500 469/4000 37203/100000 -48401/100000 48913/100000 -971/20000 6501/20000 25737/20000
-323/25000 3021/25000 -29313/50000 -1767/10000 -7599/100000 -23197/50000 -13257/20000 -11337/20000 -4459/25000 -9253/100000 -16449/50000 -1713/100000 6903/12500 -14867/25000 -5639/10000 40003/100000 -32463/50000 6281/100000 99731/25000 -6431/5000 -153799/100000 13379/25000 -27851/100000 -4181/25000 -5269/6250 -18799/50000 -751/5000 -24833/100000 -29189/50000 -97/4000 -39101/100000 -7939/25000 -56919/100000 -789/25000 3671/20000 -4303/50000
3021/25000 -323/25000 23917/50000 -7599/100000 -1767/10000 4479/6250 13257/20000 11337/20000 4459/25000 9253/100000 -16449/50000 -1713/100000 -14867/25000 6903/12500 30317/50000 -32463/50000 40003/100000 18641/100000 -6431/5000 99731/25000 -116503/100000 -27851/100000 13379/25000 -8939/100000 5269/6250 18799/50000 751/5000 24833/100000 -29189/50000 -97/4000 -7939/25000 -39101/100000 127777/100000 3671/20000 -789/25000 -206/3125
-29313/50000 23917/50000 -323/25000 -23197/50000 4479/6250 -1767/10000 13257/20000 11337/20000 -4459/25000 -9253/100000 16449/50000 1713/100000 -5639/10000 30317/50000 6903/12500 6281/100000 18641/100000 40003/100000 -153799/100000 -116503/100000 99731/25000 -4181/25000 -8939/100000 13379/25000 5269/6250 18799/50000 -751/5000 -24833/100000 29189/50000 97/4000 -56919/100000 127777/100000 -39101/100000 -4303/50000 -206/3125 -789/25000
56869/100000 -5757/20000 -17879/100000 7757/12500 -18479/50000 11501/100000 -3111/5000 -5307/10000 21919/100000 639/12500 -9987/25000 -5693/20000 44139/100000 -17349/25000 -33729/100000 90449/100000 -15603/12500 -25379/100000 13379/25000 -27851/100000 -4181/25000 152343/50000 -1199/1250 -93681/100000 -21631/50000 -30933/100000 71413/100000 39997/100000 -279/625 8557/100000 227/5000 -66053/50000 4853/4000 23351/25000 -66041/50000 18757/25000
-5757/20000 56869/100000 -2551/25000 -18479/50000 7757/12500 -183/500 3111/5000 5307/10000 -21919/100000 -639/12500 -9987/25000 -5693/20000 -17349/25000 44139/100000 29493/50000 -15603/12500 90449/100000 29877/50000 -27851/100000 13379/25000 -8939/100000 -1199/1250 152343/50000 -28771/25000 21631/50000 30933/100000 -71413/100000 -39997/100000 -279/625 8557/100000 -66053/50000 227/5000 39/625 -66041/50000 23351/25000 -36349/100000
-17879/100000 -2551/25000 56869/100000 11501/100000 -183/500 7757/12500 3111/5000 5307/10000 21919/100000 639/12500 9987/25000 5693/20000 -33729/100000 29493/50000 44139/100000 -25379/100000 29877/50000 90449/100000 -4181/25000 -8939/100000 13379/25000 -93681/100000 -28771/25000 152343/50000 21631/50000 30933/100000 71413/100000 39997/100000 279/625 -8557/100000 4853/4000 39/625 227/5000 18757/25000 -36349/100000 23351/25000
-1843/2500 1843/2500 1843/2500 -79171/100000 79171/100000 79171/100000 216741/100000 151913/100000 0/1 0/1 0/1 0/1 -57073/50000 57073/50000 57073/50000 -7983/12500 7983/12500 7983/12500 -5269/6250 5269/6250 5269/6250 -21631/50000 21631/50000 21631/50000 255867/100000 100597/100000 0/1 0/1 0/1 0/1 -31581/50000 31581/50000 31581/50000 3957/100000 -3957/100000 -3957/100000
-10559/25000 10559/25000 10559/25000 -39149/100000 39149/100000 39149/100000 152799/100000 57441/50000 0/1 0/1 0/1 0/1 -11099/12500 11099/12500 11099/12500 -18459/25000 18459/25000 18459/25000 -18799/50000 18799/50000 18799/50000 -30933/100000 30933/100000 30933/100000 100597/100000 11949/10000 0/1 0/1 0/1 0/1 -23609/100000 23609/100000 23609/100000 -16797/100000 16797/100000 16797/100000
6797/12500 -6797/12500 6797/12500 114157/100000 -114157/100000 114157/100000 0/1 0/1 18999/100000 5477/50000 0/1 0/1 -20049/100000 20049/100000 -20049/100000 14763/25000 -14763/25000 14763/25000 -751/5000 751/5000 -751/5000 71413/100000 -71413/100000 71413/100000 0/1 0/1 342163/100000 51791/25000 0/1 0/1 136929/50000 -136929/50000 136929/50000 234701/100000 -234701/100000 234701/100000
2589/5000 -2589/5000 2589/5000 101253/100000 -101253/100000 101253/100000 0/1 0/1 6483/50000 491/20000 0/1 0/1 -12121/50000 12121/50000 -12121/50000 28183/100000 -28183/100000 28183/100000 -24833/100000 24833/100000 -24833/100000 39997/100000 -39997/100000 39997/100000 0/1 0/1 51791/25000 172339/100000 0/1 0/1 231533/100000 -231533/100000 231533/100000 177823/100000 -177823/100000 177823/100000
-781/6250 -781/6250 781/6250 1791/12500 1791/12500 -1791/12500 0/1 0/1 0/1 0/1 44149/50000 -259/3125 40789/100000 40789/100000 -40789/100000 1593/12500 1593/12500 -1593/12500 -29189/50000 -29189/50000 29189/50000 -279/625 -279/625 279/625 0/1 0/1 0/1 0/1 83437/20000 13111/25000 71469/50000 71469/50000 -71469/50000 6997/25000 6997/25000 -6997/25000
437/12500 437/12500 -437/12500 -2357/100000 -2357/100000 2357/100000 0/1 0/1 0/1 0/1 64099/100000 -44649/100000 29143/100000 29143/100000 -29143/100000 -469/4000 -469/4000 469/4000 -97/4000 -97/4000 97/4000 8557/100000 8557/100000 -8557/100000 0/1 0/1 0/1 0/1 13111/25000 129173/100000 48619/50000 48619/50000 -48619/50000 2029/6250 2029/6250 -2029/6250
131139/100000 -140961/100000 15663/20000 7009/4000 -245243/100000 175063/100000 -2019/2500 -4733/10000 1321/4000 1373/12500 29587/25000 3037/100000 10931/20000 12977/50000 -123967/100000 48913/100000 -7543/20000 37203/100000 -39101/100000 -7939/25000 -56919/100000 227/5000 -66053/50000 4853/4000 -31581/50000 -23609/100000 136929/50000 231533/100000 71469/50000 48619/50000 381423/50000 -26321/12500 -9173/50000 10819/3125 -35911/20000 231897/100000
-140961/100000 131139/100000 -68493/100000 -245243/100000 7009/4000 -21009/20000 2019/2500 4733/10000 -1321/4000 -1373/12500 29587/25000 3037/100000 12977/50000 10931/20000 43357/100000 -7543/20000 48913/100000 -48401/100000 -7939/25000 -39101/100000 127777/100000 -66053/50000 227/5000 39/625 31581/50000 23609/100000 -136929/50000 -231533/100000 71469/50000 48619/50000 -26321/12500 381423/50000 -133483/25000 -35911/20000 10819/3125 -7971/2000
15663/20000 -68493/100000 131139/100000 175063/100000 -21009/20000 7009/4000 2019/2500 4733/10000 1321/4000 1373/12500 -29587/25000 -3037/100000 -123967/100000 43357/100000 10931/20000 37203/100000 -48401/100000 48913/100000 -56919/100000 127777/100000 -39101/100000 4853/4000 39/625 227/5000 31581/50000 23609/100000 136929/50000 231533/100000 -71469/50000 -48619/50000 -9173/50000 -133483/25000 381423/50000 231897/100000 -7971/2000 10819/3125
147137/100000 -9381/6250 26091/20000 83683/50000 -115803/50000 169/80 -2211/25000 -2863/12500 51983/100000 5361/50000 21297/50000 -10249/50000 -423/10000 5279/25000 -14981/25000 25737/20000 -78167/50000 -971/20000 -789/25000 3671/20000 -4303/50000 23351/25000 -66041/50000 18757/25000 3957/100000 -16797/100000 234701/100000 177823/100000 6997/25000 2029/6250 10819/3125 -35911/20000 231897/100000 539/125 -154067/50000 49313/25000
-9381/6250 147137/100000 -15937/12500 -115803/50000 83683/50000 -14701/10000 2211/25000 2863/12500 -51983/100000 -5361/50000 21297/50000 -10249/50000 5279/25000 -423/10000 21519/50000 -78167/50000 25737/20000 6501/20000 3671/20000 -789/25000 -206/3125 -66041/50000 23351/25000 -36349/100000 -3957/100000 16797/100000 -234701/100000 -177823/100000 6997/25000 2029/6250 -35911/20000 10819/3125 -7971/2000 -154067/50000 539/125 -160159/50000
26091/20000 -15937/12500 147137/100000 169/80 -14701/10000 83683/50000 2211/25000 2863/12500 51983/100000 5361/50000 -21297/50000 10249/50000 -14981/25000 21519/50000 -423/10000 -971/20000 6501/20000 25737/20000 -4303/50000 -206/3125 -789/25000 18757/25000 -36349/100000 23351/25000 -3957/100000 16797/100000 234701/100000 177823/100000 -6997/25000 -2029/6250 231897/100000 -7971/2000 10819/3125 49313/25000 -160159/50000 539/125


--- Term 14 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 64
Matrix dimension : 18

Flags :
F1  : {124, 134, 234}
F2  : {124, 134, 234, 125}
F3  : {124, 134, 234, 135}
F4  : {124, 134, 234, 125, 135}
F5  : {124, 134, 234, 235}
F6  : {124, 134, 234, 125, 235}
F7  : {124, 134, 234, 135, 235}
F8  : {124, 134, 234, 125, 135, 235}
F9  : {124, 134, 234, 145}
F10 : {124, 134, 234, 125, 145}
F11 : {124, 134, 234, 135, 145}
F12 : {124, 134, 234, 125, 135, 145}
F13 : {124, 134, 234, 235, 145}
F14 : {124, 134, 234, 125, 235, 145}
F15 : {124, 134, 234, 135, 235, 145}
F16 : {124, 134, 234, 125, 135, 235, 145}
F17 : {124, 134, 234, 245}
F18 : {124, 134, 234, 125, 245}
F19 : {124, 134, 234, 135, 245}
F20 : {124, 134, 234, 125, 135, 245}
F21 : {124, 134, 234, 235, 245}
F22 : {124, 134, 234, 125, 235, 245}
F23 : {124, 134, 234, 135, 235, 245}
F24 : {124, 134, 234, 125, 135, 235, 245}
F25 : {124, 134, 234, 145, 245}
F26 : {124, 134, 234, 125, 145, 245}
F27 : {124, 134, 234, 135, 145, 245}
F28 : {124, 134, 234, 125, 135, 145, 245}
F29 : {124, 134, 234, 235, 145, 245}
F30 : {124, 134, 234, 125, 235, 145, 245}
F31 : {124, 134, 234, 135, 235, 145, 245}
F32 : {124, 134, 234, 125, 135, 235, 145, 245}
F33 : {124, 134, 234, 345}
F34 : {124, 134, 234, 125, 345}
F35 : {124, 134, 234, 135, 345}
F36 : {124, 134, 234, 125, 135, 345}
F37 : {124, 134, 234, 235, 345}
F38 : {124, 134, 234, 125, 235, 345}
F39 : {124, 134, 234, 135, 235, 345}
F40 : {124, 134, 234, 125, 135, 235, 345}
F41 : {124, 134, 234, 145, 345}
F42 : {124, 134, 234, 125, 145, 345}
F43 : {124, 134, 234, 135, 145, 345}
F44 : {124, 134, 234, 125, 135, 145, 345}
F45 : {124, 134, 234, 235, 145, 345}
F46 : {124, 134, 234, 125, 235, 145, 345}
F47 : {124, 134, 234, 135, 235, 145, 345}
F48 : {124, 134, 234, 125, 135, 235, 145, 345}
F49 : {124, 134, 234, 245, 345}
F50 : {124, 134, 234, 125, 245, 345}
F51 : {124, 134, 234, 135, 245, 345}
F52 : {124, 134, 234, 125, 135, 245, 345}
F53 : {124, 134, 234, 235, 245, 345}
F54 : {124, 134, 234, 125, 235, 245, 345}
F55 : {124, 134, 234, 135, 235, 245, 345}
F56 : {124, 134, 234, 125, 135, 235, 245, 345}
F57 : {124, 134, 234, 145, 245, 345}
F58 : {124, 134, 234, 125, 145, 245, 345}
F59 : {124, 134, 234, 135, 145, 245, 345}
F60 : {124, 134, 234, 125, 135, 145, 245, 345}
F61 : {124, 134, 234, 235, 145, 245, 345}
F62 : {124, 134, 234, 125, 235, 145, 245, 345}
F63 : {124, 134, 234, 135, 235, 145, 245, 345}
F64 : {124, 134, 234, 125, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F5)
B3  : (F4)+(F6)+(F7)
B4  : (F8)
B5  : (F9)+(F17)+(F33)
B6  : (F10)+(F11)+(F18)+(F21)+(F35)+(F37)
B7  : (F12)+(F22)+(F39)
B8  : (F13)+(F19)+(F34)
B9  : (F14)+(F15)+(F20)+(F23)+(F36)+(F38)
B10 : (F25)+(F41)+(F49)
B11 : (F26)+(F43)+(F53)
B12 : (F27)+(F29)+(F42)+(F45)+(F50)+(F51)
B13 : (F28)+(F30)+(F44)+(F47)+(F54)+(F55)
B14 : (F31)+(F46)+(F52)
B15 : (F32)+(F48)+(F56)
B16 : (F58)+(F59)+(F61)
B17 : (F16)+(F24)+(F40)-(F60)-(F62)-(F63)
B18 : (F57)-(F64)

Matrix :
69609/50000 -36393/50000 -13147/12500 6/125 -41917/50000 -34681/50000 15087/25000 16833/50000 16563/10000 60613/100000 -111757/100000 68891/100000 70891/100000 5023/5000 -89203/100000 37207/25000 -2923/200000 266313/200000
-36393/50000 98599/100000 4703/10000 -1251/50000 993/2500 28753/100000 -6793/20000 -14377/50000 -87673/100000 -2093/6250 57543/100000 -7591/20000 -3753/10000 -53441/100000 9551/20000 -79191/100000 1019/100000 -141673/200000
-13147/12500 4703/10000 15191/10000 -181/5000 56607/100000 49189/100000 -49337/100000 -17/40 -63867/50000 -24469/50000 38247/50000 -54753/100000 -55251/100000 -38981/50000 17387/25000 -115581/100000 127/8000 -51673/50000
6/125 -1251/50000 -181/5000 129/50000 -759/25000 -2397/100000 2149/100000 317/25000 6049/100000 243/12500 -4107/100000 2361/100000 2481/100000 143/4000 -1/32 5279/100000 43/40000 148/3125
-41917/50000 993/2500 56607/100000 -759/25000 47173/50000 39063/100000 -2341/6250 -26437/100000 -52211/50000 -39331/100000 65843/100000 -847/2000 -42321/100000 -62179/100000 26569/50000 -22999/25000 1317/200000 -41211/50000
-34681/50000 28753/100000 49189/100000 -2397/100000 39063/100000 363/625 -6527/20000 -10297/50000 -85399/100000 -32131/100000 55731/100000 -38773/100000 -18101/50000 -51447/100000 45197/100000 -4761/6250 1999/200000 -341/500
15087/25000 -6793/20000 -49337/100000 2149/100000 -2341/6250 -6527/20000 2579/5000 8503/100000 14357/20000 25049/100000 -12913/25000 13947/50000 32343/100000 22463/50000 -2537/6250 66551/100000 -1219/200000 23819/40000
16833/50000 -14377/50000 -17/40 317/25000 -26437/100000 -10297/50000 8503/100000 39581/50000 8139/20000 6657/50000 -6377/20000 16739/100000 16407/100000 25297/100000 -4301/20000 1166/3125 -77/200000 16763/50000
16563/10000 -87673/100000 -63867/50000 6049/100000 -52211/50000 -85399/100000 14357/20000 8139/20000 211611/100000 18287/25000 -68823/50000 5157/6250 84201/100000 122929/100000 -21579/20000 90971/50000 -2123/200000 325849/200000
60613/100000 -2093/6250 -24469/50000 243/12500 -39331/100000 -32131/100000 25049/100000 6657/50000 18287/25000 9809/25000 -51243/100000 15489/50000 31581/100000 44957/100000 -9993/25000 16669/25000 -3061/200000 119217/200000
-111757/100000 57543/100000 38247/50000 -4107/100000 65843/100000 55731/100000 -12913/25000 -6377/20000 -68823/50000 -51243/100000 24191/20000 -3557/6250 -14597/25000 -41481/50000 14667/20000 -12281/10000 61/10000 -2199/2000
68891/100000 -7591/20000 -54753/100000 2361/100000 -847/2000 -38773/100000 13947/50000 16739/100000 5157/6250 15489/50000 -3557/6250 8557/20000 35731/100000 51081/100000 -22727/50000 37821/50000 -437/40000 135427/200000
70891/100000 -3753/10000 -55251/100000 2481/100000 -42321/100000 -18101/50000 32343/100000 16407/100000 84201/100000 31581/100000 -14597/25000 35731/100000 8039/20000 52553/100000 -9577/20000 15589/20000 -903/100000 139321/200000
5023/5000 -53441/100000 -38981/50000 143/4000 -62179/100000 -51447/100000 22463/50000 25297/100000 122929/100000 44957/100000 -41481/50000 51081/100000 52553/100000 74541/100000 -66153/100000 27603/25000 -2071/200000 1027837897/1040400000
-89203/100000 9551/20000 17387/25000 -1/32 26569/50000 45197/100000 -2537/6250 -4301/20000 -21579/20000 -9993/25000 14667/20000 -22727/50000 -9577/20000 -66153/100000 12039/20000 -49053/50000 451/40000 -175361/200000
37207/25000 -79191/100000 -115581/100000 5279/100000 -22999/25000 -4761/6250 66551/100000 1166/3125 90971/50000 16669/25000 -12281/10000 37821/50000 15589/20000 27603/25000 -49053/50000 163747/100000 -3217/200000 292701/200000
-2923/200000 1019/100000 127/8000 43/40000 1317/200000 1999/200000 -1219/200000 -77/200000 -2123/200000 -3061/200000 61/10000 -437/40000 -903/100000 -2071/200000 451/40000 -3217/200000 1379/200000 -1387/100000
266313/200000 -141673/200000 -51673/50000 148/3125 -41211/50000 -341/500 23819/40000 16763/50000 325849/200000 119217/200000 -2199/2000 135427/200000 139321/200000 1027837897/1040400000 -175361/200000 292701/200000 -1387/100000 261889/200000


--- Term 15 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 60
Matrix dimension : 42

Flags :
F1  : {124, 134, 234, 125}
F2  : {124, 134, 234, 135}
F3  : {124, 134, 234, 125, 135}
F4  : {124, 134, 234, 235}
F5  : {124, 134, 234, 125, 235}
F6  : {124, 134, 234, 135, 235}
F7  : {124, 134, 234, 145}
F8  : {124, 134, 234, 125, 145}
F9  : {124, 134, 234, 135, 145}
F10 : {124, 134, 234, 125, 135, 145}
F11 : {124, 134, 234, 235, 145}
F12 : {124, 134, 234, 125, 235, 145}
F13 : {124, 134, 234, 135, 235, 145}
F14 : {124, 134, 234, 125, 135, 235, 145}
F15 : {124, 134, 234, 245}
F16 : {124, 134, 234, 125, 245}
F17 : {124, 134, 234, 135, 245}
F18 : {124, 134, 234, 125, 135, 245}
F19 : {124, 134, 234, 235, 245}
F20 : {124, 134, 234, 125, 235, 245}
F21 : {124, 134, 234, 135, 235, 245}
F22 : {124, 134, 234, 125, 135, 235, 245}
F23 : {124, 134, 234, 145, 245}
F24 : {124, 134, 234, 125, 145, 245}
F25 : {124, 134, 234, 135, 145, 245}
F26 : {124, 134, 234, 125, 135, 145, 245}
F27 : {124, 134, 234, 235, 145, 245}
F28 : {124, 134, 234, 125, 235, 145, 245}
F29 : {124, 134, 234, 135, 235, 145, 245}
F30 : {124, 134, 234, 125, 135, 235, 145, 245}
F31 : {124, 134, 234, 345}
F32 : {124, 134, 234, 125, 345}
F33 : {124, 134, 234, 135, 345}
F34 : {124, 134, 234, 125, 135, 345}
F35 : {124, 134, 234, 235, 345}
F36 : {124, 134, 234, 125, 235, 345}
F37 : {124, 134, 234, 135, 235, 345}
F38 : {124, 134, 234, 125, 135, 235, 345}
F39 : {124, 134, 234, 145, 345}
F40 : {124, 134, 234, 125, 145, 345}
F41 : {124, 134, 234, 135, 145, 345}
F42 : {124, 134, 234, 125, 135, 145, 345}
F43 : {124, 134, 234, 235, 145, 345}
F44 : {124, 134, 234, 125, 235, 145, 345}
F45 : {124, 134, 234, 135, 235, 145, 345}
F46 : {124, 134, 234, 125, 135, 235, 145, 345}
F47 : {124, 134, 234, 245, 345}
F48 : {124, 134, 234, 125, 245, 345}
F49 : {124, 134, 234, 135, 245, 345}
F50 : {124, 134, 234, 125, 135, 245, 345}
F51 : {124, 134, 234, 235, 245, 345}
F52 : {124, 134, 234, 125, 235, 245, 345}
F53 : {124, 134, 234, 135, 235, 245, 345}
F54 : {124, 134, 234, 125, 135, 235, 245, 345}
F55 : {124, 134, 234, 125, 145, 245, 345}
F56 : {124, 134, 234, 135, 145, 245, 345}
F57 : {124, 134, 234, 125, 135, 145, 245, 345}
F58 : {124, 134, 234, 235, 145, 245, 345}
F59 : {124, 134, 234, 125, 235, 145, 245, 345}
F60 : {124, 134, 234, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F3)-(F5)
B4  : (F3)-(F6)
B5  : (F7)-(F15)
B6  : (F7)-(F31)
B7  : (F8)-(F9)
B8  : (F8)-(F16)
B9  : (F8)-(F19)
B10 : (F8)-(F33)
B11 : (F8)-(F35)
B12 : (F10)-(F20)
B13 : (F10)-(F37)
B14 : (F11)-(F17)
B15 : (F11)-(F32)
B16 : (F12)-(F13)
B17 : (F12)-(F18)
B18 : (F12)-(F21)
B19 : (F12)-(F34)
B20 : (F12)-(F36)
B21 : (F23)-(F39)
B22 : (F23)-(F47)
B23 : (F24)-(F41)
B24 : (F24)-(F51)
B25 : (F25)-(F27)
B26 : (F25)-(F40)
B27 : (F25)-(F43)
B28 : (F25)-(F48)
B29 : (F25)-(F49)
B30 : (F26)-(F28)
B31 : (F26)-(F42)
B32 : (F26)-(F45)
B33 : (F26)-(F52)
B34 : (F26)-(F53)
B35 : (F29)-(F44)
B36 : (F29)-(F50)
B37 : (F30)-(F46)
B38 : (F30)-(F54)
B39 : (F55)-(F56)
B40 : (F55)-(F58)
B41 : (F14)-(F22)-(F57)+(F59)
B42 : (F14)-(F38)-(F57)+(F60)

Matrix :
249479/100000 -124739/100000 -1761/4000 5503/25000 -9317/100000 2329/50000 9107/50000 511/50000 511/50000 9107/50000 -19237/100000 18787/100000 -9393/100000 42389/100000 -10597/50000 531/4000 6739/20000 6739/20000 531/4000 -4697/10000 -9159/10000 9159/20000 -2131/3125 2131/6250 -83/625 -25157/100000 -25157/100000 -83/625 38437/100000 -679/3125 2577/100000 2577/100000 -679/3125 19151/100000 -50069/100000 12517/50000 43/800 -2687/100000 1213/3125 -1213/6250 175167/200000 -87583/200000
-124739/100000 249479/100000 5503/25000 5503/25000 2329/50000 2329/50000 511/50000 -19237/100000 9107/50000 -19237/100000 9107/50000 -9393/100000 -9393/100000 -10597/50000 -10597/50000 6739/20000 -4697/10000 531/4000 -4697/10000 531/4000 9159/20000 -9159/10000 2131/6250 -2131/3125 38437/100000 -83/625 38437/100000 -25157/100000 -25157/100000 19151/100000 -679/3125 19151/100000 2577/100000 2577/100000 12517/50000 -50069/100000 -2687/100000 43/800 -1213/6250 1213/3125 -87583/200000 -87583/200000
-1761/4000 5503/25000 102709/50000 -102709/100000 2701/50000 -2701/100000 -1569/20000 9099/100000 9099/100000 -1569/20000 -627/50000 -5087/25000 5087/50000 -11981/20000 936/3125 -1779/20000 -1861/12500 -1861/12500 -1779/20000 2973/12500 35767/100000 -17883/100000 1381/100000 -69/10000 457/3125 521/6250 521/6250 457/3125 -287/1250 11219/100000 -12963/100000 -12963/100000 11219/100000 1743/100000 11643/50000 -11643/100000 -481/2500 481/5000 -709/3125 709/6250 -38903/100000 38903/200000
5503/25000 5503/25000 -102709/100000 102709/50000 -2701/100000 2701/50000 -627/50000 -1569/20000 -627/50000 9099/100000 9099/100000 5087/50000 -5087/25000 936/3125 -11981/20000 2973/12500 -1779/20000 2973/12500 -1861/12500 -1861/12500 -17883/100000 -17883/100000 -69/10000 -69/10000 521/6250 -287/1250 457/3125 -287/1250 457/3125 -12963/100000 1743/100000 11219/100000 1743/100000 11219/100000 -11643/100000 -11643/100000 481/5000 481/5000 709/6250 709/6250 38903/200000 -38903/100000
-9317/100000 2329/50000 2701/50000 -2701/100000 84867/20000 -212167/100000 -29/250 116879/100000 116879/100000 -29/250 -52639/50000 24027/100000 -12013/100000 -25307/100000 12653/100000 -12099/50000 1433/10000 1433/10000 -12099/50000 2467/25000 20413/100000 -5103/50000 44687/50000 -44687/100000 8787/25000 -54877/100000 -54877/100000 8787/25000 1233/6250 -879/20000 -195989/100000 -195989/100000 -879/20000 6262/3125 -6623/20000 16557/100000 -14613/5000 14613/10000 19641/25000 -19641/50000 -107841/200000 337/1250
2329/50000 2329/50000 -2701/100000 2701/50000 -212167/100000 84867/20000 -52639/50000 -29/250 -52639/50000 116879/100000 116879/100000 -12013/100000 24027/100000 12653/100000 -25307/100000 2467/25000 -12099/50000 2467/25000 1433/10000 1433/10000 -5103/50000 -5103/50000 -44687/100000 -44687/100000 -54877/100000 1233/6250 8787/25000 1233/6250 8787/25000 -195989/100000 6262/3125 -879/20000 6262/3125 -879/20000 16557/100000 16557/100000 14613/10000 14613/10000 -19641/50000 -19641/50000 337/1250 -107841/200000
9107/50000 511/50000 -1569/20000 -627/50000 -29/250 -52639/50000 10639/2500 -5731/50000 -5503/5000 -44499/25000 -5731/50000 -12159/100000 -871/12500 10601/50000 -801/12500 5799/50000 22259/100000 4/3125 -9327/100000 -129/1000 -329/2500 1627/20000 -11333/100000 3811/10000 4317/50000 -69/3125 -1337/20000 -21339/100000 -683/5000 44113/50000 -47833/100000 16089/25000 -94837/100000 -687/1250 -3303/50000 -5847/50000 7343/50000 -114023/100000 507/10000 6619/25000 7051/50000 2677/50000
511/50000 -19237/100000 9099/100000 -1569/20000 116879/100000 -29/250 -5731/50000 10639/2500 -114577/100000 -5503/5000 -5731/50000 19127/100000 -12159/100000 -14793/100000 10601/50000 -129/1000 5799/50000 -5879/50000 4/3125 22259/100000 1627/20000 201/4000 3811/10000 -26777/100000 -69/3125 -683/5000 -21339/100000 1763/5000 4317/50000 -47833/100000 -687/1250 -94837/100000 45047/100000 44113/50000 -5847/50000 183/1000 -114023/100000 12417/12500 6619/25000 -15773/50000 -608/3125 7051/50000
511/50000 9107/50000 9099/100000 -627/50000 116879/100000 -52639/50000 -5503/5000 -114577/100000 10639/2500 -5731/50000 -44499/25000 19127/100000 -871/12500 -14793/100000 -801/12500 4/3125 -5879/50000 5799/50000 -129/1000 -9327/100000 1627/20000 -329/2500 3811/10000 -11333/100000 1763/5000 -21339/100000 -683/5000 -69/3125 -1337/20000 45047/100000 -94837/100000 -687/1250 -47833/100000 16089/25000 -5847/50000 -3303/50000 -114023/100000 7343/50000 6619/25000 507/10000 -608/3125 2677/50000
9107/50000 -19237/100000 -1569/20000 9099/100000 -29/250 116879/100000 -44499/25000 -5503/5000 -5731/50000 10639/2500 -114577/100000 -12159/100000 19127/100000 10601/50000 -14793/100000 -9327/100000 4/3125 22259/100000 5799/50000 -5879/50000 -329/2500 201/4000 -11333/100000 -26777/100000 -21339/100000 -1337/20000 -69/3125 4317/50000 1763/5000 -94837/100000 16089/25000 -47833/100000 44113/50000 45047/100000 -3303/50000 183/1000 7343/50000 12417/12500 507/10000 -15773/50000 7051/50000 -608/3125
-19237/100000 9107/50000 -627/50000 9099/100000 -52639/50000 116879/100000 -5731/50000 -5731/50000 -44499/25000 -114577/100000 10639/2500 -871/12500 19127/100000 -801/12500 -14793/100000 22259/100000 -129/1000 -9327/100000 -5879/50000 5799/50000 201/4000 -329/2500 -26777/100000 -11333/100000 -683/5000 4317/50000 1763/5000 -1337/20000 -69/3125 -687/1250 44113/50000 45047/100000 16089/25000 -47833/100000 183/1000 -3303/50000 12417/12500 7343/50000 -15773/50000 507/10000 2677/50000 -608/3125
18787/100000 -9393/100000 -5087/25000 5087/50000 24027/100000 -12013/100000 -12159/100000 19127/100000 19127/100000 -12159/100000 -871/12500 71253/100000 -17813/50000 5271/50000 -5271/100000 -757/12500 4283/25000 4283/25000 -757/12500 -443/4000 -1869/5000 1869/10000 -23023/100000 11511/100000 -1103/100000 -6187/50000 -6187/50000 -1103/100000 13477/100000 -7667/100000 -14149/100000 -14149/100000 -7667/100000 2727/12500 -3921/20000 4901/50000 -10559/50000 10559/100000 14751/100000 -59/800 189/625 -189/1250
-9393/100000 -9393/100000 5087/50000 -5087/25000 -12013/100000 24027/100000 -871/12500 -12159/100000 -871/12500 19127/100000 19127/100000 -17813/50000 71253/100000 -5271/100000 5271/50000 -443/4000 -757/12500 -443/4000 4283/25000 4283/25000 1869/10000 1869/10000 11511/100000 11511/100000 -6187/50000 13477/100000 -1103/100000 13477/100000 -1103/100000 -14149/100000 2727/12500 -7667/100000 2727/12500 -7667/100000 4901/50000 4901/50000 10559/100000 10559/100000 -59/800 -59/800 -189/1250 189/625
42389/100000 -10597/50000 -11981/20000 936/3125 -25307/100000 12653/100000 10601/50000 -14793/100000 -14793/100000 10601/50000 -801/12500 5271/50000 -5271/100000 58759/20000 -146897/100000 30619/100000 983/2500 983/2500 30619/100000 -3497/5000 -24317/20000 7599/12500 -7979/10000 7979/20000 -20129/100000 -37903/100000 -37903/100000 -20129/100000 58033/100000 -8149/25000 2349/10000 2349/10000 -8149/25000 1821/20000 -29209/50000 29209/100000 2747/10000 -2747/20000 36751/100000 -147/800 46089/40000 -57611/100000
-10597/50000 -10597/50000 936/3125 -11981/20000 12653/100000 -25307/100000 -801/12500 10601/50000 -801/12500 -14793/100000 -14793/100000 -5271/100000 5271/50000 -146897/100000 58759/20000 -3497/5000 30619/100000 -3497/5000 983/2500 983/2500 7599/12500 7599/12500 7979/20000 7979/20000 -37903/100000 58033/100000 -20129/100000 58033/100000 -20129/100000 2349/10000 1821/20000 -8149/25000 1821/20000 -8149/25000 29209/100000 29209/100000 -2747/20000 -2747/20000 -147/800 -147/800 -57611/100000 46089/40000
531/4000 6739/20000 -1779/20000 2973/12500 -12099/50000 2467/25000 5799/50000 -129/1000 4/3125 -9327/100000 22259/100000 -757/12500 -443/4000 30619/100000 -3497/5000 185973/100000 -5179/10000 -20623/100000 -14573/50000 -5179/10000 -22677/100000 -50303/100000 -4043/20000 -3461/12500 31273/100000 -27909/100000 7421/25000 -5549/10000 1207/10000 -13179/100000 277/50000 5189/10000 -9141/50000 -3779/100000 -1401/12500 -5699/20000 6173/25000 -1153/12500 4191/50000 21557/100000 50229/200000 -9137/12500
6739/20000 -4697/10000 -1861/12500 -1779/20000 1433/10000 -12099/50000 22259/100000 5799/50000 -5879/50000 4/3125 -129/1000 4283/25000 -757/12500 983/2500 30619/100000 -5179/10000 185973/100000 -16311/50000 -20623/100000 -5179/10000 -50303/100000 72981/100000 -3461/12500 47903/100000 -27909/100000 1207/10000 -5549/10000 2593/25000 31273/100000 277/50000 -3779/100000 -9141/50000 -8601/50000 -13179/100000 -5699/20000 4963/12500 -1153/12500 -3867/25000 21557/100000 -29939/100000 95963/200000 50229/200000
6739/20000 531/4000 -1861/12500 2973/12500 1433/10000 2467/25000 4/3125 -5879/50000 5799/50000 22259/100000 -9327/100000 4283/25000 -443/4000 983/2500 -3497/5000 -20623/100000 -16311/50000 185973/100000 -5179/10000 -14573/50000 -50303/100000 -22677/100000 -3461/12500 -4043/20000 2593/25000 -5549/10000 1207/10000 -27909/100000 7421/25000 -8601/50000 -9141/50000 -3779/100000 277/50000 5189/10000 -5699/20000 -1401/12500 -1153/12500 6173/25000 21557/100000 4191/50000 95963/200000 -9137/12500
531/4000 -4697/10000 -1779/20000 -1861/12500 -12099/50000 1433/10000 -9327/100000 4/3125 -129/1000 5799/50000 -5879/50000 -757/12500 4283/25000 30619/100000 983/2500 -14573/50000 -20623/100000 -5179/10000 185973/100000 -16311/50000 -22677/100000 72981/100000 -4043/20000 47903/100000 -5549/10000 7421/25000 -27909/100000 31273/100000 2593/25000 -9141/50000 5189/10000 277/50000 -13179/100000 -8601/50000 -1401/12500 4963/12500 6173/25000 -3867/25000 4191/50000 -29939/100000 50229/200000 95963/200000
-4697/10000 531/4000 2973/12500 -1861/12500 2467/25000 1433/10000 -129/1000 22259/100000 -9327/100000 -5879/50000 5799/50000 -443/4000 4283/25000 -3497/5000 983/2500 -5179/10000 -5179/10000 -14573/50000 -16311/50000 185973/100000 72981/100000 -22677/100000 47903/100000 -4043/20000 1207/10000 31273/100000 2593/25000 7421/25000 -27909/100000 -3779/100000 -13179/100000 -8601/50000 5189/10000 277/50000 4963/12500 -1401/12500 -3867/25000 6173/25000 -29939/100000 4191/50000 -9137/12500 95963/200000
-9159/10000 9159/20000 35767/100000 -17883/100000 20413/100000 -5103/50000 -329/2500 1627/20000 1627/20000 -329/2500 201/4000 -1869/5000 1869/10000 -24317/20000 7599/12500 -22677/100000 -50303/100000 -50303/100000 -22677/100000 72981/100000 159951/100000 -3199/4000 47269/50000 -47269/100000 3479/12500 35247/100000 35247/100000 3479/12500 -1577/2500 33209/100000 -24323/100000 -24323/100000 33209/100000 -4443/50000 69041/100000 -863/2500 -16881/50000 16881/100000 -11291/25000 11291/50000 -270441/200000 6761/10000
9159/20000 -9159/10000 -17883/100000 -17883/100000 -5103/50000 -5103/50000 1627/20000 201/4000 -329/2500 201/4000 -329/2500 1869/10000 1869/10000 7599/12500 7599/12500 -50303/100000 72981/100000 -22677/100000 72981/100000 -22677/100000 -3199/4000 159951/100000 -47269/100000 47269/50000 -1577/2500 3479/12500 -1577/2500 35247/100000 35247/100000 -4443/50000 33209/100000 -4443/50000 -24323/100000 -24323/100000 -863/2500 69041/100000 16881/100000 -16881/50000 11291/50000 -11291/25000 6761/10000 6761/10000
-2131/3125 2131/6250 1381/100000 -69/10000 44687/50000 -44687/100000 -11333/100000 3811/10000 3811/10000 -11333/100000 -26777/100000 -23023/100000 11511/100000 -7979/10000 7979/20000 -4043/20000 -3461/12500 -3461/12500 -4043/20000 47903/100000 47269/50000 -47269/100000 163137/100000 -2549/3125 23537/100000 5243/50000 5243/50000 23537/100000 -34023/100000 2101/10000 -2012/3125 -2012/3125 2101/10000 21687/50000 38053/100000 -9513/50000 -93617/100000 5851/12500 -1981/25000 1981/50000 -106903/100000 106903/200000
2131/6250 -2131/3125 -69/10000 -69/10000 -44687/100000 -44687/100000 3811/10000 -26777/100000 -11333/100000 -26777/100000 -11333/100000 11511/100000 11511/100000 7979/20000 7979/20000 -3461/12500 47903/100000 -4043/20000 47903/100000 -4043/20000 -47269/100000 47269/50000 -2549/3125 163137/100000 -34023/100000 23537/100000 -34023/100000 5243/50000 5243/50000 21687/50000 2101/10000 21687/50000 -2012/3125 -2012/3125 -9513/50000 38053/100000 5851/12500 -93617/100000 1981/50000 -1981/25000 106903/200000 106903/200000
-83/625 38437/100000 457/3125 521/6250 8787/25000 -54877/100000 4317/50000 -69/3125 1763/5000 -21339/100000 -683/5000 -1103/100000 -6187/50000 -20129/100000 -37903/100000 31273/100000 -27909/100000 2593/25000 -5549/10000 1207/10000 3479/12500 -1577/2500 23537/100000 -34023/100000 72813/50000 -42803/100000 597/4000 -25999/50000 -42803/100000 8493/20000 -55857/100000 11379/100000 -25891/100000 3169/25000 7861/50000 -20699/50000 -1001/3125 -12751/100000 -6739/50000 39737/100000 -2551/8000 -58917/200000
-25157/100000 -83/625 521/6250 -287/1250 -54877/100000 1233/6250 -69/3125 -683/5000 -21339/100000 -1337/20000 4317/50000 -6187/50000 13477/100000 -37903/100000 58033/100000 -27909/100000 1207/10000 -5549/10000 7421/25000 31273/100000 35247/100000 3479/12500 5243/50000 23537/100000 -42803/100000 72813/50000 -11473/50000 597/4000 -42803/100000 3169/25000 8493/20000 3807/25000 11379/100000 -55857/100000 1027/4000 7861/50000 44783/100000 -1001/3125 -26259/100000 -6739/50000 -58917/200000 30673/50000
-25157/100000 38437/100000 521/6250 457/3125 -54877/100000 8787/25000 -1337/20000 -21339/100000 -683/5000 -69/3125 1763/5000 -6187/50000 -1103/100000 -37903/100000 -20129/100000 7421/25000 -5549/10000 1207/10000 -27909/100000 2593/25000 35247/100000 -1577/2500 5243/50000 -34023/100000 597/4000 -11473/50000 72813/50000 -42803/100000 -25999/50000 11379/100000 3807/25000 8493/20000 3169/25000 -25891/100000 1027/4000 -20699/50000 44783/100000 -12751/100000 -26259/100000 39737/100000 -58917/200000 -2551/8000
-83/625 -25157/100000 457/3125 -287/1250 8787/25000 1233/6250 -21339/100000 1763/5000 -69/3125 4317/50000 -1337/20000 -1103/100000 13477/100000 -20129/100000 58033/100000 -5549/10000 2593/25000 -27909/100000 31273/100000 7421/25000 3479/12500 35247/100000 23537/100000 5243/50000 -25999/50000 597/4000 -42803/100000 72813/50000 -11473/50000 -25891/100000 11379/100000 -55857/100000 8493/20000 3807/25000 7861/50000 1027/4000 -1001/3125 44783/100000 -6739/50000 -26259/100000 -2551/8000 30673/50000
38437/100000 -25157/100000 -287/1250 457/3125 1233/6250 8787/25000 -683/5000 4317/50000 -1337/20000 1763/5000 -69/3125 13477/100000 -1103/100000 58033/100000 -20129/100000 1207/10000 31273/100000 7421/25000 2593/25000 -27909/100000 -1577/2500 35247/100000 -34023/100000 5243/50000 -42803/100000 -42803/100000 -25999/50000 -11473/50000 72813/50000 -55857/100000 3169/25000 -25891/100000 3807/25000 8493/20000 -20699/50000 1027/4000 -12751/100000 44783/100000 39737/100000 -26259/100000 30673/50000 -2551/8000
-679/3125 19151/100000 11219/100000 -12963/100000 -879/20000 -195989/100000 44113/50000 -47833/100000 45047/100000 -94837/100000 -687/1250 -7667/100000 -14149/100000 -8149/25000 2349/10000 -13179/100000 277/50000 -8601/50000 -9141/50000 -3779/100000 33209/100000 -4443/50000 2101/10000 21687/50000 8493/20000 3169/25000 11379/100000 -25891/100000 -55857/100000 105857/50000 -2677/3125 3159/5000 -166293/100000 -2677/3125 241/1250 -403/1000 137/25000 -180999/100000 -3223/20000 7187/10000 -3241/10000 40557/100000
2577/100000 -679/3125 -12963/100000 1743/100000 -195989/100000 6262/3125 -47833/100000 -687/1250 -94837/100000 16089/25000 44113/50000 -14149/100000 2727/12500 2349/10000 1821/20000 277/50000 -3779/100000 -9141/50000 5189/10000 -13179/100000 -24323/100000 33209/100000 -2012/3125 2101/10000 -55857/100000 8493/20000 3807/25000 11379/100000 3169/25000 -2677/3125 105857/50000 62727/100000 3159/5000 -2677/3125 1051/5000 241/1250 3609/2000 137/25000 -27877/50000 -3223/20000 40557/100000 -16293/200000
2577/100000 19151/100000 -12963/100000 11219/100000 -195989/100000 -879/20000 16089/25000 -94837/100000 -687/1250 -47833/100000 45047/100000 -14149/100000 -7667/100000 2349/10000 -8149/25000 5189/10000 -9141/50000 -3779/100000 277/50000 -8601/50000 -24323/100000 -4443/50000 -2012/3125 21687/50000 11379/100000 3807/25000 8493/20000 -55857/100000 -25891/100000 3159/5000 62727/100000 105857/50000 -2677/3125 -166293/100000 1051/5000 -403/1000 3609/2000 -180999/100000 -27877/50000 7187/10000 40557/100000 -3241/10000
-679/3125 2577/100000 11219/100000 1743/100000 -879/20000 6262/3125 -94837/100000 45047/100000 -47833/100000 44113/50000 16089/25000 -7667/100000 2727/12500 -8149/25000 1821/20000 -9141/50000 -8601/50000 277/50000 -13179/100000 5189/10000 33209/100000 -24323/100000 2101/10000 -2012/3125 -25891/100000 11379/100000 3169/25000 8493/20000 3807/25000 -166293/100000 3159/5000 -2677/3125 105857/50000 62727/100000 241/1250 1051/5000 137/25000 3609/2000 -3223/20000 -27877/50000 -3241/10000 -16293/200000
19151/100000 2577/100000 1743/100000 11219/100000 6262/3125 -879/20000 -687/1250 44113/50000 16089/25000 45047/100000 -47833/100000 2727/12500 -7667/100000 1821/20000 -8149/25000 -3779/100000 -13179/100000 5189/10000 -8601/50000 277/50000 -4443/50000 -24323/100000 21687/50000 -2012/3125 3169/25000 -55857/100000 -25891/100000 3807/25000 8493/20000 -2677/3125 -2677/3125 -166293/100000 62727/100000 105857/50000 -403/1000 1051/5000 -180999/100000 3609/2000 7187/10000 -27877/50000 -16293/200000 -3241/10000
-50069/100000 12517/50000 11643/50000 -11643/100000 -6623/20000 16557/100000 -3303/50000 -5847/50000 -5847/50000 -3303/50000 183/1000 -3921/20000 4901/50000 -29209/50000 29209/100000 -1401/12500 -5699/20000 -5699/20000 -1401/12500 4963/12500 69041/100000 -863/2500 38053/100000 -9513/50000 7861/50000 1027/4000 1027/4000 7861/50000 -20699/50000 241/1250 1051/5000 1051/5000 241/1250 -403/1000 25533/50000 -25533/100000 28409/100000 -3551/25000 -54061/100000 2703/10000 -33289/50000 33289/100000
12517/50000 -50069/100000 -11643/100000 -11643/100000 16557/100000 16557/100000 -5847/50000 183/1000 -3303/50000 183/1000 -3303/50000 4901/50000 4901/50000 29209/100000 29209/100000 -5699/20000 4963/12500 -1401/12500 4963/12500 -1401/12500 -863/2500 69041/100000 -9513/50000 38053/100000 -20699/50000 7861/50000 -20699/50000 1027/4000 1027/4000 -403/1000 241/1250 -403/1000 1051/5000 1051/5000 -25533/100000 25533/50000 -3551/25000 28409/100000 2703/10000 -54061/100000 33289/100000 33289/100000
43/800 -2687/100000 -481/2500 481/5000 -14613/5000 14613/10000 7343/50000 -114023/100000 -114023/100000 7343/50000 12417/12500 -10559/50000 10559/100000 2747/10000 -2747/20000 6173/25000 -1153/12500 -1153/12500 6173/25000 -3867/25000 -16881/50000 16881/100000 -93617/100000 5851/12500 -1001/3125 44783/100000 44783/100000 -1001/3125 -12751/100000 137/25000 3609/2000 3609/2000 137/25000 -180999/100000 28409/100000 -3551/25000 264347/100000 -132173/100000 -76363/100000 38181/100000 29329/50000 -29329/100000
-2687/100000 43/800 481/5000 481/5000 14613/10000 14613/10000 -114023/100000 12417/12500 7343/50000 12417/12500 7343/50000 10559/100000 10559/100000 -2747/20000 -2747/20000 -1153/12500 -3867/25000 6173/25000 -3867/25000 6173/25000 16881/100000 -16881/50000 5851/12500 -93617/100000 -12751/100000 -1001/3125 -12751/100000 44783/100000 44783/100000 -180999/100000 137/25000 -180999/100000 3609/2000 3609/2000 -3551/25000 28409/100000 -132173/100000 264347/100000 38181/100000 -76363/100000 -29329/100000 -29329/100000
1213/3125 -1213/6250 -709/3125 709/6250 19641/25000 -19641/50000 507/10000 6619/25000 6619/25000 507/10000 -15773/50000 14751/100000 -59/800 36751/100000 -147/800 4191/50000 21557/100000 21557/100000 4191/50000 -29939/100000 -11291/25000 11291/50000 -1981/25000 1981/50000 -6739/50000 -26259/100000 -26259/100000 -6739/50000 39737/100000 -3223/20000 -27877/50000 -27877/50000 -3223/20000 7187/10000 -54061/100000 2703/10000 -76363/100000 38181/100000 2427/3125 -2427/6250 40787/100000 -40787/200000
-1213/6250 1213/3125 709/6250 709/6250 -19641/50000 -19641/50000 6619/25000 -15773/50000 507/10000 -15773/50000 507/10000 -59/800 -59/800 -147/800 -147/800 21557/100000 -29939/100000 4191/50000 -29939/100000 4191/50000 11291/50000 -11291/25000 1981/50000 -1981/25000 39737/100000 -6739/50000 39737/100000 -26259/100000 -26259/100000 7187/10000 -3223/20000 7187/10000 -27877/50000 -27877/50000 2703/10000 -54061/100000 38181/100000 -76363/100000 -2427/6250 2427/3125 -40787/200000 -40787/200000
175167/200000 -87583/200000 -38903/100000 38903/200000 -107841/200000 337/1250 7051/50000 -608/3125 -608/3125 7051/50000 2677/50000 189/625 -189/1250 46089/40000 -57611/100000 50229/200000 95963/200000 95963/200000 50229/200000 -9137/12500 -270441/200000 6761/10000 -106903/100000 106903/200000 -2551/8000 -58917/200000 -58917/200000 -2551/8000 30673/50000 -3241/10000 40557/100000 40557/100000 -3241/10000 -16293/200000 -33289/50000 33289/100000 29329/50000 -29329/100000 40787/100000 -40787/200000 27609/20000 -27609/40000
-87583/200000 -87583/200000 38903/200000 -38903/100000 337/1250 -107841/200000 2677/50000 7051/50000 2677/50000 -608/3125 -608/3125 -189/1250 189/625 -57611/100000 46089/40000 -9137/12500 50229/200000 -9137/12500 95963/200000 95963/200000 6761/10000 6761/10000 106903/200000 106903/200000 -58917/200000 30673/50000 -2551/8000 30673/50000 -2551/8000 40557/100000 -16293/200000 -3241/10000 -16293/200000 -3241/10000 33289/100000 33289/100000 -29329/100000 -29329/100000 -40787/200000 -40787/200000 -27609/40000 27609/20000


--- Term 16 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 58
Matrix dimension : 10

Flags :
F1  : {123, 124, 134, 234}
F2  : {123, 124, 134, 234, 125}
F3  : {123, 124, 134, 234, 135}
F4  : {123, 124, 134, 234, 125, 135}
F5  : {123, 124, 134, 234, 235}
F6  : {123, 124, 134, 234, 125, 235}
F7  : {123, 124, 134, 234, 135, 235}
F8  : {123, 124, 134, 234, 125, 135, 235}
F9  : {123, 124, 134, 234, 145}
F10 : {123, 124, 134, 234, 125, 145}
F11 : {123, 124, 134, 234, 135, 145}
F12 : {123, 124, 134, 234, 125, 135, 145}
F13 : {123, 124, 134, 234, 235, 145}
F14 : {123, 124, 134, 234, 125, 235, 145}
F15 : {123, 124, 134, 234, 135, 235, 145}
F16 : {123, 124, 134, 234, 125, 135, 235, 145}
F17 : {123, 124, 134, 234, 245}
F18 : {123, 124, 134, 234, 125, 245}
F19 : {123, 124, 134, 234, 135, 245}
F20 : {123, 124, 134, 234, 125, 135, 245}
F21 : {123, 124, 134, 234, 235, 245}
F22 : {123, 124, 134, 234, 125, 235, 245}
F23 : {123, 124, 134, 234, 135, 235, 245}
F24 : {123, 124, 134, 234, 125, 135, 235, 245}
F25 : {123, 124, 134, 234, 145, 245}
F26 : {123, 124, 134, 234, 125, 145, 245}
F27 : {123, 124, 134, 234, 135, 145, 245}
F28 : {123, 124, 134, 234, 125, 135, 145, 245}
F29 : {123, 124, 134, 234, 235, 145, 245}
F30 : {123, 124, 134, 234, 125, 235, 145, 245}
F31 : {123, 124, 134, 234, 135, 235, 145, 245}
F32 : {123, 124, 134, 234, 345}
F33 : {123, 124, 134, 234, 125, 345}
F34 : {123, 124, 134, 234, 135, 345}
F35 : {123, 124, 134, 234, 125, 135, 345}
F36 : {123, 124, 134, 234, 235, 345}
F37 : {123, 124, 134, 234, 125, 235, 345}
F38 : {123, 124, 134, 234, 135, 235, 345}
F39 : {123, 124, 134, 234, 125, 135, 235, 345}
F40 : {123, 124, 134, 234, 145, 345}
F41 : {123, 124, 134, 234, 125, 145, 345}
F42 : {123, 124, 134, 234, 135, 145, 345}
F43 : {123, 124, 134, 234, 125, 135, 145, 345}
F44 : {123, 124, 134, 234, 235, 145, 345}
F45 : {123, 124, 134, 234, 125, 235, 145, 345}
F46 : {123, 124, 134, 234, 135, 235, 145, 345}
F47 : {123, 124, 134, 234, 245, 345}
F48 : {123, 124, 134, 234, 125, 245, 345}
F49 : {123, 124, 134, 234, 135, 245, 345}
F50 : {123, 124, 134, 234, 125, 135, 245, 345}
F51 : {123, 124, 134, 234, 235, 245, 345}
F52 : {123, 124, 134, 234, 125, 235, 245, 345}
F53 : {123, 124, 134, 234, 135, 235, 245, 345}
F54 : {123, 124, 134, 234, 145, 245, 345}
F55 : {123, 124, 134, 234, 125, 145, 245, 345}
F56 : {123, 124, 134, 234, 135, 145, 245, 345}
F57 : {123, 124, 134, 234, 235, 145, 245, 345}
F58 : {123, 124, 134, 234, 125, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F5)+(F9)+(F17)+(F32)
B3  : (F4)+(F6)+(F7)+(F10)+(F11)+(F18)+(F21)+(F25)+(F34)+(F36)+(F40)+(F47)
B4  : (F8)+(F26)+(F42)+(F51)
B5  : (F12)+(F22)+(F38)+(F54)
B6  : (F13)+(F19)+(F33)
B7  : (F14)+(F15)+(F20)+(F23)+(F27)+(F29)+(F35)+(F37)+(F41)+(F44)+(F48)+(F49)
B8  : (F16)+(F24)+(F28)+(F30)+(F39)+(F43)+(F46)+(F52)+(F53)+(F55)+(F56)+(F57)
B9  : (F31)+(F45)+(F50)
B10 : (F58)

Matrix :
21347/20000 -603/100000 -889/12500 39803/100000 12893/100000 24187/100000 51217/100000 27649/100000 -1229/5000 -138411/100000
-603/100000 4959/100000 -931/100000 -3/20000 1/100000 87/100000 -13/5000 -1/20000 -89/100000 7/25000
-889/12500 -931/100000 3167/100000 -57/2000 -29/3125 -1571/100000 -4111/100000 -397/20000 1599/100000 397/4000
39803/100000 -3/20000 -57/2000 17073/100000 2723/50000 2569/25000 2737/12500 5901/50000 -10443/100000 -591/1000
12893/100000 1/100000 -29/3125 2723/50000 57/3125 3341/100000 7083/100000 3817/100000 -679/20000 -9551/50000
24187/100000 87/100000 -1571/100000 2569/25000 3341/100000 7323/100000 6551/50000 7147/100000 -3703/50000 -8941/25000
51217/100000 -13/5000 -4111/100000 2737/12500 7083/100000 6551/50000 29219/100000 7601/50000 -13321/100000 -4757/6250
27649/100000 -1/20000 -397/20000 5901/50000 3817/100000 7147/100000 7601/50000 2049/25000 -7263/100000 -20511/50000
-1229/5000 -89/100000 1599/100000 -10443/100000 -679/20000 -3703/50000 -13321/100000 -7263/100000 1877/25000 18173/50000
-138411/100000 7/25000 397/4000 -591/1000 -9551/50000 -8941/25000 -4757/6250 -20511/50000 18173/50000 205371/100000


--- Term 17 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 62
Matrix dimension : 51

Flags :
F1  : {123, 124, 134, 234, 125}
F2  : {123, 124, 134, 234, 135}
F3  : {123, 124, 134, 234, 125, 135}
F4  : {123, 124, 134, 234, 235}
F5  : {123, 124, 134, 234, 125, 235}
F6  : {123, 124, 134, 234, 135, 235}
F7  : {123, 124, 134, 234, 125, 135, 235}
F8  : {123, 124, 134, 234, 145}
F9  : {123, 124, 134, 234, 125, 145}
F10 : {123, 124, 134, 234, 135, 145}
F11 : {123, 124, 134, 234, 125, 135, 145}
F12 : {123, 124, 134, 234, 235, 145}
F13 : {123, 124, 134, 234, 125, 235, 145}
F14 : {123, 124, 134, 234, 135, 235, 145}
F15 : {123, 124, 134, 234, 125, 135, 235, 145}
F16 : {123, 124, 134, 234, 245}
F17 : {123, 124, 134, 234, 125, 245}
F18 : {123, 124, 134, 234, 135, 245}
F19 : {123, 124, 134, 234, 125, 135, 245}
F20 : {123, 124, 134, 234, 235, 245}
F21 : {123, 124, 134, 234, 125, 235, 245}
F22 : {123, 124, 134, 234, 135, 235, 245}
F23 : {123, 124, 134, 234, 125, 135, 235, 245}
F24 : {123, 124, 134, 234, 145, 245}
F25 : {123, 124, 134, 234, 125, 145, 245}
F26 : {123, 124, 134, 234, 135, 145, 245}
F27 : {123, 124, 134, 234, 125, 135, 145, 245}
F28 : {123, 124, 134, 234, 235, 145, 245}
F29 : {123, 124, 134, 234, 125, 235, 145, 245}
F30 : {123, 124, 134, 234, 135, 235, 145, 245}
F31 : {123, 124, 134, 234, 125, 135, 235, 145, 245}
F32 : {123, 124, 134, 234, 345}
F33 : {123, 124, 134, 234, 125, 345}
F34 : {123, 124, 134, 234, 135, 345}
F35 : {123, 124, 134, 234, 125, 135, 345}
F36 : {123, 124, 134, 234, 235, 345}
F37 : {123, 124, 134, 234, 125, 235, 345}
F38 : {123, 124, 134, 234, 135, 235, 345}
F39 : {123, 124, 134, 234, 125, 135, 235, 345}
F40 : {123, 124, 134, 234, 145, 345}
F41 : {123, 124, 134, 234, 125, 145, 345}
F42 : {123, 124, 134, 234, 135, 145, 345}
F43 : {123, 124, 134, 234, 125, 135, 145, 345}
F44 : {123, 124, 134, 234, 235, 145, 345}
F45 : {123, 124, 134, 234, 125, 235, 145, 345}
F46 : {123, 124, 134, 234, 135, 235, 145, 345}
F47 : {123, 124, 134, 234, 125, 135, 235, 145, 345}
F48 : {123, 124, 134, 234, 245, 345}
F49 : {123, 124, 134, 234, 125, 245, 345}
F50 : {123, 124, 134, 234, 135, 245, 345}
F51 : {123, 124, 134, 234, 125, 135, 245, 345}
F52 : {123, 124, 134, 234, 235, 245, 345}
F53 : {123, 124, 134, 234, 125, 235, 245, 345}
F54 : {123, 124, 134, 234, 135, 235, 245, 345}
F55 : {123, 124, 134, 234, 125, 135, 235, 245, 345}
F56 : {123, 124, 134, 234, 145, 245, 345}
F57 : {123, 124, 134, 234, 125, 145, 245, 345}
F58 : {123, 124, 134, 234, 135, 145, 245, 345}
F59 : {123, 124, 134, 234, 125, 135, 145, 245, 345}
F60 : {123, 124, 134, 234, 235, 145, 245, 345}
F61 : {123, 124, 134, 234, 125, 235, 145, 245, 345}
F62 : {123, 124, 134, 234, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F1)-(F8)
B4  : (F1)-(F16)
B5  : (F1)-(F32)
B6  : (F3)-(F5)
B7  : (F3)-(F6)
B8  : (F3)-(F9)
B9  : (F3)-(F10)
B10 : (F3)-(F17)
B11 : (F3)-(F20)
B12 : (F3)-(F24)
B13 : (F3)-(F34)
B14 : (F3)-(F36)
B15 : (F3)-(F40)
B16 : (F3)-(F48)
B17 : (F7)-(F25)
B18 : (F7)-(F42)
B19 : (F7)-(F52)
B20 : (F11)-(F21)
B21 : (F11)-(F38)
B22 : (F11)-(F56)
B23 : (F12)-(F18)
B24 : (F12)-(F33)
B25 : (F13)-(F14)
B26 : (F13)-(F19)
B27 : (F13)-(F22)
B28 : (F13)-(F26)
B29 : (F13)-(F28)
B30 : (F13)-(F35)
B31 : (F13)-(F37)
B32 : (F13)-(F41)
B33 : (F13)-(F44)
B34 : (F13)-(F49)
B35 : (F13)-(F50)
B36 : (F15)-(F23)
B37 : (F15)-(F27)
B38 : (F15)-(F29)
B39 : (F15)-(F39)
B40 : (F15)-(F43)
B41 : (F15)-(F46)
B42 : (F15)-(F53)
B43 : (F15)-(F54)
B44 : (F15)-(F57)
B45 : (F15)-(F58)
B46 : (F15)-(F60)
B47 : (F30)-(F45)
B48 : (F30)-(F51)
B49 : (F55)-(F59)
B50 : (F47)-(F61)
B51 : (F31)-(F62)

Matrix :
13297/12500 -1397/25000 -1397/25000 -84021/100000 -1397/25000 -4247/20000 48993/100000 19373/100000 48993/100000 -24031/50000 -24031/50000 -24031/50000 48993/100000 19373/100000 -4247/20000 -24031/50000 -3767/10000 3767/10000 -3767/10000 -27351/100000 27351/100000 -27351/100000 279/100000 -139/100000 45079/100000 -177/100000 -177/100000 -177/100000 -5653/12500 45079/100000 249/100000 249/100000 249/100000 -5653/12500 -177/100000 7673/25000 -7673/25000 -2723/6250 2723/6250 2723/6250 2723/6250 -2723/6250 -7673/25000 -2723/6250 7673/25000 -2723/6250 -283/100000 141/100000 0/1 -29263/40000 0/1
-1397/25000 13297/12500 -84021/100000 -1397/25000 -1397/25000 48993/100000 48993/100000 -24031/50000 -24031/50000 19373/100000 48993/100000 -24031/50000 19373/100000 48993/100000 -24031/50000 -4247/20000 -3767/10000 -3767/10000 3767/10000 27351/100000 27351/100000 -27351/100000 -139/100000 -139/100000 -177/100000 249/100000 45079/100000 -5653/12500 -177/100000 249/100000 45079/100000 -5653/12500 -177/100000 249/100000 249/100000 2723/6250 -2723/6250 -7673/25000 2723/6250 -2723/6250 -7673/25000 2723/6250 2723/6250 -2723/6250 -2723/6250 7673/25000 141/100000 -283/100000 -29263/40000 0/1 0/1
-1397/25000 -84021/100000 13297/12500 -1397/25000 -1397/25000 -24031/50000 -24031/50000 48993/100000 48993/100000 -4247/20000 -24031/50000 48993/100000 -4247/20000 -24031/50000 48993/100000 19373/100000 3767/10000 3767/10000 -3767/10000 -27351/100000 -27351/100000 27351/100000 -139/100000 -139/100000 -177/100000 249/100000 -5653/12500 45079/100000 -177/100000 249/100000 -5653/12500 45079/100000 -177/100000 249/100000 249/100000 -2723/6250 2723/6250 7673/25000 -2723/6250 2723/6250 7673/25000 -2723/6250 -2723/6250 2723/6250 2723/6250 -7673/25000 141/100000 -283/100000 29263/40000 0/1 0/1
-84021/100000 -1397/25000 -1397/25000 13297/12500 -1397/25000 19373/100000 -24031/50000 -4247/20000 -24031/50000 48993/100000 48993/100000 48993/100000 -24031/50000 -4247/20000 19373/100000 48993/100000 3767/10000 -3767/10000 3767/10000 27351/100000 -27351/100000 27351/100000 279/100000 -139/100000 -5653/12500 -177/100000 -177/100000 -177/100000 45079/100000 -5653/12500 249/100000 249/100000 249/100000 45079/100000 -177/100000 -7673/25000 7673/25000 2723/6250 -2723/6250 -2723/6250 -2723/6250 2723/6250 7673/25000 2723/6250 -7673/25000 2723/6250 -283/100000 141/100000 0/1 29263/40000 0/1
-1397/25000 -1397/25000 -1397/25000 -1397/25000 13297/12500 -24031/50000 19373/100000 -24031/50000 -4247/20000 -24031/50000 -4247/20000 19373/100000 48993/100000 48993/100000 48993/100000 48993/100000 -3767/10000 3767/10000 3767/10000 -27351/100000 27351/100000 27351/100000 -139/100000 279/100000 249/100000 -5653/12500 249/100000 249/100000 249/100000 -177/100000 -177/100000 -177/100000 45079/100000 -177/100000 45079/100000 -2723/6250 -2723/6250 -2723/6250 -7673/25000 7673/25000 2723/6250 7673/25000 2723/6250 -7673/25000 2723/6250 2723/6250 141/100000 141/100000 0/1 0/1 73157/100000
-4247/20000 48993/100000 -24031/50000 19373/100000 -24031/50000 64311/50000 2151/100000 -9861/100000 -36667/100000 10661/20000 10661/20000 -36667/100000 -36667/100000 -9861/100000 -3657/5000 -36667/100000 2039/20000 -62027/100000 2039/20000 45091/100000 -7393/100000 -30303/100000 46/3125 -23/3125 -2929/25000 30893/100000 30893/100000 -15823/50000 12159/100000 -2929/25000 1973/6250 -31259/100000 -31259/100000 12159/100000 -15823/50000 26067/50000 8511/100000 21667/100000 38109/100000 -3083/5000 -3083/5000 21667/100000 8511/100000 1889/100000 -4323/6250 1889/100000 -46/3125 23/3125 -95501/200000 20253/100000 -191/400
48993/100000 48993/100000 -24031/50000 -24031/50000 19373/100000 2151/100000 64311/50000 -36667/100000 -9861/100000 -36667/100000 -9861/100000 -3657/5000 10661/20000 10661/20000 -36667/100000 -36667/100000 -62027/100000 2039/20000 2039/20000 -7393/100000 45091/100000 -30303/100000 -23/3125 46/3125 1973/6250 -2929/25000 1973/6250 -31259/100000 -31259/100000 30893/100000 30893/100000 -15823/50000 12159/100000 -15823/50000 12159/100000 38109/100000 -3083/5000 -3083/5000 26067/50000 8511/100000 21667/100000 8511/100000 21667/100000 -4323/6250 1889/100000 1889/100000 23/3125 23/3125 -95501/200000 -95501/200000 20253/100000
19373/100000 -24031/50000 48993/100000 -4247/20000 -24031/50000 -9861/100000 -36667/100000 64311/50000 10661/20000 2151/100000 -36667/100000 2151/100000 -36667/100000 -3657/5000 -9861/100000 -36667/100000 41637/100000 2039/20000 -62027/100000 -7393/100000 -30303/100000 -7393/100000 46/3125 -23/3125 12159/100000 30893/100000 -15823/50000 30893/100000 -2929/25000 12159/100000 -31259/100000 1973/6250 -31259/100000 -2929/25000 -15823/50000 8511/100000 26067/50000 38109/100000 1889/100000 21667/100000 1889/100000 -3083/5000 -4323/6250 38109/100000 8511/100000 -3083/5000 -46/3125 23/3125 95501/200000 -20253/100000 -191/400
48993/100000 -24031/50000 48993/100000 -24031/50000 -4247/20000 -36667/100000 -9861/100000 10661/20000 64311/50000 -36667/100000 -3657/5000 -9861/100000 2151/100000 -36667/100000 2151/100000 -36667/100000 2039/20000 41637/100000 -62027/100000 -30303/100000 -7393/100000 -7393/100000 -23/3125 46/3125 1973/6250 12159/100000 -31259/100000 1973/6250 -31259/100000 30893/100000 -15823/50000 30893/100000 -2929/25000 -15823/50000 -2929/25000 1889/100000 21667/100000 1889/100000 8511/100000 26067/50000 38109/100000 -4323/6250 -3083/5000 8511/100000 38109/100000 -3083/5000 23/3125 23/3125 95501/200000 -95501/200000 -20253/100000
-24031/50000 19373/100000 -4247/20000 48993/100000 -24031/50000 10661/20000 -36667/100000 2151/100000 -36667/100000 64311/50000 10661/20000 2151/100000 -3657/5000 -36667/100000 -36667/100000 -9861/100000 41637/100000 -62027/100000 2039/20000 45091/100000 -30303/100000 -7393/100000 -23/3125 -23/3125 -15823/50000 1973/6250 12159/100000 -2929/25000 30893/100000 -31259/100000 12159/100000 -2929/25000 -15823/50000 1973/6250 -31259/100000 21667/100000 38109/100000 26067/50000 1889/100000 -3083/5000 -4323/6250 21667/100000 1889/100000 38109/100000 -3083/5000 8511/100000 23/3125 -46/3125 -20253/100000 95501/200000 -191/400
-24031/50000 48993/100000 -24031/50000 48993/100000 -4247/20000 10661/20000 -9861/100000 -36667/100000 -3657/5000 10661/20000 64311/50000 -9861/100000 -36667/100000 2151/100000 -36667/100000 2151/100000 2039/20000 -62027/100000 41637/100000 45091/100000 -7393/100000 -7393/100000 -23/3125 46/3125 -31259/100000 12159/100000 1973/6250 -31259/100000 1973/6250 -15823/50000 30893/100000 -15823/50000 -2929/25000 30893/100000 -2929/25000 21667/100000 1889/100000 21667/100000 8511/100000 -4323/6250 -3083/5000 26067/50000 38109/100000 8511/100000 -3083/5000 38109/100000 23/3125 23/3125 -95501/200000 95501/200000 -20253/100000
-24031/50000 -24031/50000 48993/100000 48993/100000 19373/100000 -36667/100000 -3657/5000 2151/100000 -9861/100000 2151/100000 -9861/100000 64311/50000 -36667/100000 -36667/100000 10661/20000 10661/20000 41637/100000 2039/20000 2039/20000 -7393/100000 -30303/100000 45091/100000 -23/3125 46/3125 -31259/100000 -2929/25000 -31259/100000 1973/6250 1973/6250 -15823/50000 -15823/50000 30893/100000 12159/100000 30893/100000 12159/100000 -3083/5000 38109/100000 38109/100000 -4323/6250 8511/100000 1889/100000 8511/100000 1889/100000 26067/50000 21667/100000 21667/100000 23/3125 23/3125 95501/200000 95501/200000 20253/100000
48993/100000 19373/100000 -4247/20000 -24031/50000 48993/100000 -36667/100000 10661/20000 -36667/100000 2151/100000 -3657/5000 -36667/100000 -36667/100000 64311/50000 10661/20000 2151/100000 -9861/100000 -62027/100000 41637/100000 2039/20000 -30303/100000 45091/100000 -7393/100000 -23/3125 -23/3125 30893/100000 -31259/100000 12159/100000 -2929/25000 -15823/50000 1973/6250 12159/100000 -2929/25000 30893/100000 -31259/100000 1973/6250 1889/100000 -3083/5000 -4323/6250 21667/100000 38109/100000 26067/50000 1889/100000 21667/100000 -3083/5000 38109/100000 8511/100000 23/3125 -46/3125 -20253/100000 -95501/200000 191/400
19373/100000 48993/100000 -24031/50000 -4247/20000 48993/100000 -9861/100000 10661/20000 -3657/5000 -36667/100000 -36667/100000 2151/100000 -36667/100000 10661/20000 64311/50000 -9861/100000 2151/100000 -62027/100000 2039/20000 41637/100000 -7393/100000 45091/100000 -7393/100000 46/3125 -23/3125 12159/100000 -15823/50000 30893/100000 -15823/50000 -2929/25000 12159/100000 1973/6250 -31259/100000 1973/6250 -2929/25000 30893/100000 8511/100000 -4323/6250 -3083/5000 21667/100000 1889/100000 21667/100000 38109/100000 26067/50000 -3083/5000 8511/100000 38109/100000 -46/3125 23/3125 -95501/200000 -20253/100000 191/400
-4247/20000 -24031/50000 48993/100000 19373/100000 48993/100000 -3657/5000 -36667/100000 -9861/100000 2151/100000 -36667/100000 -36667/100000 10661/20000 2151/100000 -9861/100000 64311/50000 10661/20000 2039/20000 41637/100000 2039/20000 -30303/100000 -7393/100000 45091/100000 46/3125 -23/3125 -2929/25000 -15823/50000 -15823/50000 30893/100000 12159/100000 -2929/25000 -31259/100000 1973/6250 1973/6250 12159/100000 30893/100000 -4323/6250 8511/100000 1889/100000 -3083/5000 38109/100000 38109/100000 1889/100000 8511/100000 21667/100000 26067/50000 21667/100000 -46/3125 23/3125 95501/200000 20253/100000 191/400
-24031/50000 -4247/20000 19373/100000 48993/100000 48993/100000 -36667/100000 -36667/100000 -36667/100000 -36667/100000 -9861/100000 2151/100000 10661/20000 -9861/100000 2151/100000 10661/20000 64311/50000 2039/20000 2039/20000 41637/100000 -7393/100000 -7393/100000 45091/100000 -23/3125 -23/3125 -15823/50000 -31259/100000 -2929/25000 12159/100000 30893/100000 -31259/100000 -2929/25000 12159/100000 30893/100000 1973/6250 1973/6250 -3083/5000 1889/100000 8511/100000 -3083/5000 1889/100000 8511/100000 38109/100000 38109/100000 21667/100000 21667/100000 26067/50000 23/3125 -46/3125 20253/100000 95501/200000 191/400
-3767/10000 -3767/10000 3767/10000 3767/10000 -3767/10000 2039/20000 -62027/100000 41637/100000 2039/20000 41637/100000 2039/20000 41637/100000 -62027/100000 -62027/100000 2039/20000 2039/20000 14873/25000 -1983/10000 -1983/10000 7209/50000 -8651/20000 7209/50000 0/1 0/1 -24137/100000 24137/100000 -24137/100000 24137/100000 24137/100000 -24137/100000 -24137/100000 24137/100000 -24137/100000 24137/100000 -24137/100000 -619/4000 61341/100000 61341/100000 -30389/100000 -619/4000 -30389/100000 -619/4000 -30389/100000 61341/100000 -619/4000 -619/4000 0/1 0/1 73881/200000 73881/200000 -1847/5000
3767/10000 -3767/10000 3767/10000 -3767/10000 3767/10000 -62027/100000 2039/20000 2039/20000 41637/100000 -62027/100000 -62027/100000 2039/20000 41637/100000 2039/20000 41637/100000 2039/20000 -1983/10000 14873/25000 -1983/10000 -8651/20000 7209/50000 7209/50000 0/1 0/1 24137/100000 -24137/100000 -24137/100000 24137/100000 -24137/100000 24137/100000 -24137/100000 24137/100000 24137/100000 -24137/100000 24137/100000 -30389/100000 -619/4000 -30389/100000 -619/4000 61341/100000 61341/100000 -30389/100000 -619/4000 -619/4000 61341/100000 -619/4000 0/1 0/1 73881/200000 -73881/200000 1847/5000
-3767/10000 3767/10000 -3767/10000 3767/10000 3767/10000 2039/20000 2039/20000 -62027/100000 -62027/100000 2039/20000 41637/100000 2039/20000 2039/20000 41637/100000 2039/20000 41637/100000 -1983/10000 -1983/10000 14873/25000 7209/50000 7209/50000 7209/50000 0/1 0/1 -24137/100000 -24137/100000 24137/100000 -24137/100000 24137/100000 -24137/100000 24137/100000 -24137/100000 24137/100000 24137/100000 24137/100000 -619/4000 -30389/100000 -619/4000 -619/4000 -30389/100000 -619/4000 61341/100000 61341/100000 -619/4000 -619/4000 61341/100000 0/1 0/1 -73881/200000 73881/200000 1847/5000
-27351/100000 27351/100000 -27351/100000 27351/100000 -27351/100000 45091/100000 -7393/100000 -7393/100000 -30303/100000 45091/100000 45091/100000 -7393/100000 -30303/100000 -7393/100000 -30303/100000 -7393/100000 7209/50000 -8651/20000 7209/50000 31479/100000 -10493/100000 -10493/100000 0/1 0/1 -1097/6250 1097/6250 1097/6250 -1097/6250 1097/6250 -1097/6250 1097/6250 -1097/6250 -1097/6250 1097/6250 -1097/6250 22109/100000 2809/25000 22109/100000 2809/25000 -22291/50000 -22291/50000 22109/100000 2809/25000 2809/25000 -22291/50000 2809/25000 0/1 0/1 -26823/100000 26823/100000 -26823/100000
27351/100000 27351/100000 -27351/100000 -27351/100000 27351/100000 -7393/100000 45091/100000 -30303/100000 -7393/100000 -30303/100000 -7393/100000 -30303/100000 45091/100000 45091/100000 -7393/100000 -7393/100000 -8651/20000 7209/50000 7209/50000 -10493/100000 31479/100000 -10493/100000 0/1 0/1 1097/6250 -1097/6250 1097/6250 -1097/6250 -1097/6250 1097/6250 1097/6250 -1097/6250 1097/6250 -1097/6250 1097/6250 2809/25000 -22291/50000 -22291/50000 22109/100000 2809/25000 22109/100000 2809/25000 22109/100000 -22291/50000 2809/25000 2809/25000 0/1 0/1 -26823/100000 -26823/100000 26823/100000
-27351/100000 -27351/100000 27351/100000 27351/100000 27351/100000 -30303/100000 -30303/100000 -7393/100000 -7393/100000 -7393/100000 -7393/100000 45091/100000 -7393/100000 -7393/100000 45091/100000 45091/100000 7209/50000 7209/50000 7209/50000 -10493/100000 -10493/100000 31479/100000 0/1 0/1 -1097/6250 -1097/6250 -1097/6250 1097/6250 1097/6250 -1097/6250 -1097/6250 1097/6250 1097/6250 1097/6250 1097/6250 -22291/50000 2809/25000 2809/25000 -22291/50000 2809/25000 2809/25000 2809/25000 2809/25000 22109/100000 22109/100000 22109/100000 0/1 0/1 26823/100000 26823/100000 26823/100000
279/100000 -139/100000 -139/100000 279/100000 -139/100000 46/3125 -23/3125 46/3125 -23/3125 -23/3125 -23/3125 -23/3125 -23/3125 46/3125 46/3125 -23/3125 0/1 0/1 0/1 0/1 0/1 0/1 10011/50000 -10011/100000 2637/100000 -3133/50000 -3133/50000 -3133/50000 2637/100000 2637/100000 3629/100000 3629/100000 3629/100000 2637/100000 -3133/50000 53/100000 53/100000 -13/50000 -13/50000 -13/50000 -13/50000 -13/50000 53/100000 -13/50000 53/100000 -13/50000 -4991/25000 4991/50000 0/1 0/1 0/1
-139/100000 -139/100000 -139/100000 -139/100000 279/100000 -23/3125 46/3125 -23/3125 46/3125 -23/3125 46/3125 46/3125 -23/3125 -23/3125 -23/3125 -23/3125 0/1 0/1 0/1 0/1 0/1 0/1 -10011/100000 10011/50000 3629/100000 2637/100000 3629/100000 3629/100000 3629/100000 -3133/50000 -3133/50000 -3133/50000 2637/100000 -3133/50000 2637/100000 -13/50000 -13/50000 -13/50000 53/100000 53/100000 -13/50000 53/100000 -13/50000 53/100000 -13/50000 -13/50000 4991/50000 4991/50000 0/1 0/1 0/1
45079/100000 -177/100000 -177/100000 -5653/12500 249/100000 -2929/25000 1973/6250 12159/100000 1973/6250 -15823/50000 -31259/100000 -31259/100000 30893/100000 12159/100000 -2929/25000 -15823/50000 -24137/100000 24137/100000 -24137/100000 -1097/6250 1097/6250 -1097/6250 2637/100000 3629/100000 12497/20000 -69/5000 -108/3125 -108/3125 -1467/4000 879/3125 -69/5000 -69/5000 -151/10000 -481/1250 -69/5000 583/3125 -18639/100000 -27959/100000 7017/25000 7017/25000 27927/100000 -7013/25000 -18639/100000 -7013/25000 583/3125 -27959/100000 -2629/100000 6249/100000 0/1 -89051/200000 0/1
-177/100000 249/100000 249/100000 -177/100000 -5653/12500 30893/100000 -2929/25000 30893/100000 12159/100000 1973/6250 12159/100000 -2929/25000 -31259/100000 -15823/50000 -15823/50000 -31259/100000 24137/100000 -24137/100000 -24137/100000 1097/6250 -1097/6250 -1097/6250 -3133/50000 2637/100000 -69/5000 12497/20000 -151/10000 -151/10000 -69/5000 -108/3125 -69/5000 -69/5000 -481/1250 -108/3125 -1467/4000 27927/100000 27927/100000 7017/25000 583/3125 -18639/100000 -7013/25000 -18639/100000 -27959/100000 583/3125 -27959/100000 -7013/25000 6249/100000 -3619/100000 0/1 0/1 -1781/4000
-177/100000 45079/100000 -5653/12500 -177/100000 249/100000 30893/100000 1973/6250 -15823/50000 -31259/100000 12159/100000 1973/6250 -31259/100000 12159/100000 30893/100000 -15823/50000 -2929/25000 -24137/100000 -24137/100000 24137/100000 1097/6250 1097/6250 -1097/6250 -3133/50000 3629/100000 -108/3125 -151/10000 12497/20000 -1467/4000 -108/3125 -69/5000 879/3125 -481/1250 -69/5000 -69/5000 -151/10000 27927/100000 -27959/100000 -18639/100000 7017/25000 -7013/25000 -18639/100000 7017/25000 27927/100000 -7013/25000 -27959/100000 583/3125 6249/100000 -2629/100000 -89051/200000 0/1 0/1
-177/100000 -5653/12500 45079/100000 -177/100000 249/100000 -15823/50000 -31259/100000 30893/100000 1973/6250 -2929/25000 -31259/100000 1973/6250 -2929/25000 -15823/50000 30893/100000 12159/100000 24137/100000 24137/100000 -24137/100000 -1097/6250 -1097/6250 1097/6250 -3133/50000 3629/100000 -108/3125 -151/10000 -1467/4000 12497/20000 -108/3125 -69/5000 -481/1250 879/3125 -69/5000 -69/5000 -151/10000 -27959/100000 27927/100000 583/3125 -7013/25000 7017/25000 583/3125 -7013/25000 -27959/100000 7017/25000 27927/100000 -18639/100000 6249/100000 -2629/100000 89051/200000 0/1 0/1
-5653/12500 -177/100000 -177/100000 45079/100000 249/100000 12159/100000 -31259/100000 -2929/25000 -31259/100000 30893/100000 1973/6250 1973/6250 -15823/50000 -2929/25000 12159/100000 30893/100000 24137/100000 -24137/100000 24137/100000 1097/6250 -1097/6250 1097/6250 2637/100000 3629/100000 -1467/4000 -69/5000 -108/3125 -108/3125 12497/20000 -481/1250 -69/5000 -69/5000 -151/10000 879/3125 -69/5000 -18639/100000 583/3125 27927/100000 -7013/25000 -7013/25000 -27959/100000 7017/25000 583/3125 7017/25000 -18639/100000 27927/100000 -2629/100000 6249/100000 0/1 89051/200000 0/1
45079/100000 249/100000 249/100000 -5653/12500 -177/100000 -2929/25000 30893/100000 12159/100000 30893/100000 -31259/100000 -15823/50000 -15823/50000 1973/6250 12159/100000 -2929/25000 -31259/100000 -24137/100000 24137/100000 -24137/100000 -1097/6250 1097/6250 -1097/6250 2637/100000 -3133/50000 879/3125 -108/3125 -69/5000 -69/5000 -481/1250 12497/20000 -151/10000 -151/10000 -69/5000 -1467/4000 -108/3125 583/3125 -18639/100000 -7013/25000 27927/100000 27927/100000 7017/25000 -27959/100000 -18639/100000 -27959/100000 583/3125 -7013/25000 -2629/100000 -3619/100000 0/1 -89051/200000 0/1
249/100000 45079/100000 -5653/12500 249/100000 -177/100000 1973/6250 30893/100000 -31259/100000 -15823/50000 12159/100000 30893/100000 -15823/50000 12159/100000 1973/6250 -31259/100000 -2929/25000 -24137/100000 -24137/100000 24137/100000 1097/6250 1097/6250 -1097/6250 3629/100000 -3133/50000 -69/5000 -69/5000 879/3125 -481/1250 -69/5000 -151/10000 12497/20000 -1467/4000 -108/3125 -151/10000 -69/5000 7017/25000 -7013/25000 -18639/100000 27927/100000 -27959/100000 -18639/100000 27927/100000 7017/25000 -27959/100000 -7013/25000 583/3125 -3619/100000 -2629/100000 -89051/200000 0/1 0/1
249/100000 -5653/12500 45079/100000 249/100000 -177/100000 -31259/100000 -15823/50000 1973/6250 30893/100000 -2929/25000 -15823/50000 30893/100000 -2929/25000 -31259/100000 1973/6250 12159/100000 24137/100000 24137/100000 -24137/100000 -1097/6250 -1097/6250 1097/6250 3629/100000 -3133/50000 -69/5000 -69/5000 -481/1250 879/3125 -69/5000 -151/10000 -1467/4000 12497/20000 -108/3125 -151/10000 -69/5000 -7013/25000 7017/25000 583/3125 -27959/100000 27927/100000 583/3125 -27959/100000 -7013/25000 27927/100000 7017/25000 -18639/100000 -3619/100000 -2629/100000 89051/200000 0/1 0/1
249/100000 -177/100000 -177/100000 249/100000 45079/100000 -31259/100000 12159/100000 -31259/100000 -2929/25000 -15823/50000 -2929/25000 12159/100000 30893/100000 1973/6250 1973/6250 30893/100000 -24137/100000 24137/100000 24137/100000 -1097/6250 1097/6250 1097/6250 3629/100000 2637/100000 -151/10000 -481/1250 -69/5000 -69/5000 -151/10000 -69/5000 -108/3125 -108/3125 12497/20000 -69/5000 879/3125 -7013/25000 -7013/25000 -27959/100000 -18639/100000 583/3125 27927/100000 583/3125 7017/25000 -18639/100000 7017/25000 27927/100000 -3619/100000 6249/100000 0/1 0/1 1781/4000
-5653/12500 249/100000 249/100000 45079/100000 -177/100000 12159/100000 -15823/50000 -2929/25000 -15823/50000 1973/6250 30893/100000 30893/100000 -31259/100000 -2929/25000 12159/100000 1973/6250 24137/100000 -24137/100000 24137/100000 1097/6250 -1097/6250 1097/6250 2637/100000 -3133/50000 -481/1250 -108/3125 -69/5000 -69/5000 879/3125 -1467/4000 -151/10000 -151/10000 -69/5000 12497/20000 -108/3125 -18639/100000 583/3125 7017/25000 -27959/100000 -27959/100000 -7013/25000 27927/100000 583/3125 27927/100000 -18639/100000 7017/25000 -2629/100000 -3619/100000 0/1 89051/200000 0/1
-177/100000 249/100000 249/100000 -177/100000 45079/100000 -15823/50000 12159/100000 -15823/50000 -2929/25000 -31259/100000 -2929/25000 12159/100000 1973/6250 30893/100000 30893/100000 1973/6250 -24137/100000 24137/100000 24137/100000 -1097/6250 1097/6250 1097/6250 -3133/50000 2637/100000 -69/5000 -1467/4000 -151/10000 -151/10000 -69/5000 -108/3125 -69/5000 -69/5000 879/3125 -108/3125 12497/20000 -27959/100000 -27959/100000 -7013/25000 -18639/100000 583/3125 7017/25000 583/3125 27927/100000 -18639/100000 27927/100000 7017/25000 6249/100000 -3619/100000 0/1 0/1 1781/4000
7673/25000 2723/6250 -2723/6250 -7673/25000 -2723/6250 26067/50000 38109/100000 8511/100000 1889/100000 21667/100000 21667/100000 -3083/5000 1889/100000 8511/100000 -4323/6250 -3083/5000 -619/4000 -30389/100000 -619/4000 22109/100000 2809/25000 -22291/50000 53/100000 -13/50000 583/3125 27927/100000 27927/100000 -27959/100000 -18639/100000 583/3125 7017/25000 -7013/25000 -7013/25000 -18639/100000 -27959/100000 66081/100000 -63/500 -9311/100000 62293/100000 -5299/20000 -5299/20000 -9311/100000 -63/500 -5299/20000 -20431/50000 -5299/20000 -53/100000 13/50000 -17091/40000 -30029/100000 -42727/100000
-7673/25000 -2723/6250 2723/6250 7673/25000 -2723/6250 8511/100000 -3083/5000 26067/50000 21667/100000 38109/100000 1889/100000 38109/100000 -3083/5000 -4323/6250 8511/100000 1889/100000 61341/100000 -619/4000 -30389/100000 2809/25000 -22291/50000 2809/25000 53/100000 -13/50000 -18639/100000 27927/100000 -27959/100000 27927/100000 583/3125 -18639/100000 -7013/25000 7017/25000 -7013/25000 583/3125 -27959/100000 -63/500 66081/100000 62293/100000 -5299/20000 -9311/100000 -5299/20000 -5299/20000 -20431/50000 62293/100000 -63/500 -5299/20000 -53/100000 13/50000 17091/40000 30029/100000 -42727/100000
-2723/6250 -7673/25000 7673/25000 2723/6250 -2723/6250 21667/100000 -3083/5000 38109/100000 1889/100000 26067/50000 21667/100000 38109/100000 -4323/6250 -3083/5000 1889/100000 8511/100000 61341/100000 -30389/100000 -619/4000 22109/100000 -22291/50000 2809/25000 -13/50000 -13/50000 -27959/100000 7017/25000 -18639/100000 583/3125 27927/100000 -7013/25000 -18639/100000 583/3125 -27959/100000 7017/25000 -7013/25000 -9311/100000 62293/100000 66081/100000 -5299/20000 -5299/20000 -20431/50000 -9311/100000 -5299/20000 62293/100000 -5299/20000 -63/500 13/50000 -53/100000 30029/100000 17091/40000 -42727/100000
2723/6250 2723/6250 -2723/6250 -2723/6250 -7673/25000 38109/100000 26067/50000 1889/100000 8511/100000 1889/100000 8511/100000 -4323/6250 21667/100000 21667/100000 -3083/5000 -3083/5000 -30389/100000 -619/4000 -619/4000 2809/25000 22109/100000 -22291/50000 -13/50000 53/100000 7017/25000 583/3125 7017/25000 -7013/25000 -7013/25000 27927/100000 27927/100000 -27959/100000 -18639/100000 -27959/100000 -18639/100000 62293/100000 -5299/20000 -5299/20000 66081/100000 -63/500 -9311/100000 -63/500 -9311/100000 -20431/50000 -5299/20000 -5299/20000 13/50000 13/50000 -17091/40000 -17091/40000 -30029/100000
2723/6250 -2723/6250 2723/6250 -2723/6250 7673/25000 -3083/5000 8511/100000 21667/100000 26067/50000 -3083/5000 -4323/6250 8511/100000 38109/100000 1889/100000 38109/100000 1889/100000 -619/4000 61341/100000 -30389/100000 -22291/50000 2809/25000 2809/25000 -13/50000 53/100000 7017/25000 -18639/100000 -7013/25000 7017/25000 -7013/25000 27927/100000 -27959/100000 27927/100000 583/3125 -27959/100000 583/3125 -5299/20000 -9311/100000 -5299/20000 -63/500 66081/100000 62293/100000 -20431/50000 -5299/20000 -63/500 62293/100000 -5299/20000 13/50000 13/50000 17091/40000 -17091/40000 30029/100000
2723/6250 -7673/25000 7673/25000 -2723/6250 2723/6250 -3083/5000 21667/100000 1889/100000 38109/100000 -4323/6250 -3083/5000 1889/100000 26067/50000 21667/100000 38109/100000 8511/100000 -30389/100000 61341/100000 -619/4000 -22291/50000 22109/100000 2809/25000 -13/50000 -13/50000 27927/100000 -7013/25000 -18639/100000 583/3125 -27959/100000 7017/25000 -18639/100000 583/3125 27927/100000 -7013/25000 7017/25000 -5299/20000 -5299/20000 -20431/50000 -9311/100000 62293/100000 66081/100000 -5299/20000 -9311/100000 -5299/20000 62293/100000 -63/500 13/50000 -53/100000 30029/100000 -17091/40000 42727/100000
-2723/6250 2723/6250 -2723/6250 2723/6250 7673/25000 21667/100000 8511/100000 -3083/5000 -4323/6250 21667/100000 26067/50000 8511/100000 1889/100000 38109/100000 1889/100000 38109/100000 -619/4000 -30389/100000 61341/100000 22109/100000 2809/25000 2809/25000 -13/50000 53/100000 -7013/25000 -18639/100000 7017/25000 -7013/25000 7017/25000 -27959/100000 27927/100000 -27959/100000 583/3125 27927/100000 583/3125 -9311/100000 -5299/20000 -9311/100000 -63/500 -20431/50000 -5299/20000 66081/100000 62293/100000 -63/500 -5299/20000 62293/100000 13/50000 13/50000 -17091/40000 17091/40000 30029/100000
-7673/25000 2723/6250 -2723/6250 7673/25000 2723/6250 8511/100000 21667/100000 -4323/6250 -3083/5000 1889/100000 38109/100000 1889/100000 21667/100000 26067/50000 8511/100000 38109/100000 -30389/100000 -619/4000 61341/100000 2809/25000 22109/100000 2809/25000 53/100000 -13/50000 -18639/100000 -27959/100000 27927/100000 -27959/100000 583/3125 -18639/100000 7017/25000 -7013/25000 7017/25000 583/3125 27927/100000 -63/500 -20431/50000 -5299/20000 -9311/100000 -5299/20000 -9311/100000 62293/100000 66081/100000 -5299/20000 -63/500 62293/100000 -53/100000 13/50000 -17091/40000 30029/100000 42727/100000
-2723/6250 -2723/6250 2723/6250 2723/6250 -7673/25000 1889/100000 -4323/6250 38109/100000 8511/100000 38109/100000 8511/100000 26067/50000 -3083/5000 -3083/5000 21667/100000 21667/100000 61341/100000 -619/4000 -619/4000 2809/25000 -22291/50000 22109/100000 -13/50000 53/100000 -7013/25000 583/3125 -7013/25000 7017/25000 7017/25000 -27959/100000 -27959/100000 27927/100000 -18639/100000 27927/100000 -18639/100000 -5299/20000 62293/100000 62293/100000 -20431/50000 -63/500 -5299/20000 -63/500 -5299/20000 66081/100000 -9311/100000 -9311/100000 13/50000 13/50000 17091/40000 17091/40000 -30029/100000
7673/25000 -2723/6250 2723/6250 -7673/25000 2723/6250 -4323/6250 1889/100000 8511/100000 38109/100000 -3083/5000 -3083/5000 21667/100000 38109/100000 8511/100000 26067/50000 21667/100000 -619/4000 61341/100000 -619/4000 -22291/50000 2809/25000 22109/100000 53/100000 -13/50000 583/3125 -27959/100000 -27959/100000 27927/100000 -18639/100000 583/3125 -7013/25000 7017/25000 7017/25000 -18639/100000 27927/100000 -20431/50000 -63/500 -5299/20000 -5299/20000 62293/100000 62293/100000 -5299/20000 -63/500 -9311/100000 66081/100000 -9311/100000 -53/100000 13/50000 17091/40000 -30029/100000 42727/100000
-2723/6250 7673/25000 -7673/25000 2723/6250 2723/6250 1889/100000 1889/100000 -3083/5000 -3083/5000 8511/100000 38109/100000 21667/100000 8511/100000 38109/100000 21667/100000 26067/50000 -619/4000 -619/4000 61341/100000 2809/25000 2809/25000 22109/100000 -13/50000 -13/50000 -27959/100000 -7013/25000 583/3125 -18639/100000 27927/100000 -7013/25000 583/3125 -18639/100000 27927/100000 7017/25000 7017/25000 -5299/20000 -5299/20000 -63/500 -5299/20000 -5299/20000 -63/500 62293/100000 62293/100000 -9311/100000 -9311/100000 66081/100000 13/50000 -53/100000 -30029/100000 17091/40000 42727/100000
-283/100000 141/100000 141/100000 -283/100000 141/100000 -46/3125 23/3125 -46/3125 23/3125 23/3125 23/3125 23/3125 23/3125 -46/3125 -46/3125 23/3125 0/1 0/1 0/1 0/1 0/1 0/1 -4991/25000 4991/50000 -2629/100000 6249/100000 6249/100000 6249/100000 -2629/100000 -2629/100000 -3619/100000 -3619/100000 -3619/100000 -2629/100000 6249/100000 -53/100000 -53/100000 13/50000 13/50000 13/50000 13/50000 13/50000 -53/100000 13/50000 -53/100000 13/50000 9971/50000 -9971/100000 0/1 0/1 0/1
141/100000 -283/100000 -283/100000 141/100000 141/100000 23/3125 23/3125 23/3125 23/3125 -46/3125 23/3125 23/3125 -46/3125 23/3125 23/3125 -46/3125 0/1 0/1 0/1 0/1 0/1 0/1 4991/50000 4991/50000 6249/100000 -3619/100000 -2629/100000 -2629/100000 6249/100000 -3619/100000 -2629/100000 -2629/100000 6249/100000 -3619/100000 -3619/100000 13/50000 13/50000 -53/100000 13/50000 13/50000 -53/100000 13/50000 13/50000 13/50000 13/50000 -53/100000 -9971/100000 9971/50000 0/1 0/1 0/1
0/1 -29263/40000 29263/40000 0/1 0/1 -95501/200000 -95501/200000 95501/200000 95501/200000 -20253/100000 -95501/200000 95501/200000 -20253/100000 -95501/200000 95501/200000 20253/100000 73881/200000 73881/200000 -73881/200000 -26823/100000 -26823/100000 26823/100000 0/1 0/1 0/1 0/1 -89051/200000 89051/200000 0/1 0/1 -89051/200000 89051/200000 0/1 0/1 0/1 -17091/40000 17091/40000 30029/100000 -17091/40000 17091/40000 30029/100000 -17091/40000 -17091/40000 17091/40000 17091/40000 -30029/100000 0/1 0/1 71581/100000 0/1 0/1
-29263/40000 0/1 0/1 29263/40000 0/1 20253/100000 -95501/200000 -20253/100000 -95501/200000 95501/200000 95501/200000 95501/200000 -95501/200000 -20253/100000 20253/100000 95501/200000 73881/200000 -73881/200000 73881/200000 26823/100000 -26823/100000 26823/100000 0/1 0/1 -89051/200000 0/1 0/1 0/1 89051/200000 -89051/200000 0/1 0/1 0/1 89051/200000 0/1 -30029/100000 30029/100000 17091/40000 -17091/40000 -17091/40000 -17091/40000 17091/40000 30029/100000 17091/40000 -30029/100000 17091/40000 0/1 0/1 0/1 71581/100000 0/1
0/1 0/1 0/1 0/1 73157/100000 -191/400 20253/100000 -191/400 -20253/100000 -191/400 -20253/100000 20253/100000 191/400 191/400 191/400 191/400 -1847/5000 1847/5000 1847/5000 -26823/100000 26823/100000 26823/100000 0/1 0/1 0/1 -1781/4000 0/1 0/1 0/1 0/1 0/1 0/1 1781/4000 0/1 1781/4000 -42727/100000 -42727/100000 -42727/100000 -30029/100000 30029/100000 42727/100000 30029/100000 42727/100000 -30029/100000 42727/100000 42727/100000 0/1 0/1 0/1 0/1 41374371/57800000

#Sharp Graphs (Complicated Case (2)
#1: Order 6 : Edges = {124, 134, 234, 125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346, 156, 256, 356}
#2: Order 6 : Edges = {134, 234, 135, 235, 145, 245, 126, 136, 236, 146, 246, 346, 156, 256, 356, 456}
#3: Order 6 : Edges = {134, 234, 125, 135, 235, 145, 245, 126, 136, 236, 146, 246, 156, 256, 356, 456}
#4: Order 6 : Edges = {126, 136, 236, 146, 246, 346, 156, 256, 356, 456}
#5: Order 6 : Edges = {156, 256, 356, 456}
#6: Order 6 : Edges = {}
#7: Order 6 : Edges = {145, 245, 345, 126, 136, 236, 146, 246, 346, 156, 256, 356}
#8: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346, 156, 256, 356, 456}
#9: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346}



==> 32-81-prf.txt <==
#Density : 32/81

Program                       : DensityChecker

Order of subgraphs H          : 6
Number of forbidden graphs    : 9
Forbidden graphs              :
6 : {123, 124, 125, 346, 356, 456}
6 : {123, 124, 135, 256, 346, 456}
6 : {123, 124, 135, 145, 256, 346}
6 : {123, 124, 134, 125, 126, 356, 456}
6 : {123, 124, 134, 125, 135, 126, 136, 456}
6 : {123, 124, 134, 125, 135, 245, 146, 246, 256}
6 : {123, 124, 134, 125, 135, 345, 126, 146, 346}
6 : {123, 124, 134, 125, 135, 235, 245, 146, 246}
#Forbidden graphs added by supersaturation argument :
5 : {125, 135, 235, 145, 245, 345}
Forbid only induced subgraphs : no
Number of terms               : 17


--- Term 1 ---

Order of type    : 0
Order of flags   : 3
Number of flags  : 2
Matrix dimension : 1

Flags :
F1 : {}
F2 : {123}

Basis :
B1 : 32(F1)-49(F2)

Matrix :
4270284243864220991612989038239869/161683221213120436334179612733250000000


--- Term 2 ---

Order of type    : 1
Order of flags   : 3
Number of flags  : 2
Matrix dimension : 1

Flags :
F1 : {}
F2 : {123}

Basis :
B1 : 32(F1)-49(F2)

Matrix :
6388107859167345458106469113649079/161683221213120436334179612733250000000


--- Term 3 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 12
Matrix dimension : 5

Flags :
F1  : {}
F2  : {124}
F3  : {134}
F4  : {124, 134}
F5  : {234}
F6  : {124, 234}
F7  : {134, 234}
F8  : {124, 134, 234}
F9  : {123, 124}
F10 : {123, 124, 134}
F11 : {123, 124, 234}
F12 : {123, 124, 134, 234}

Basis :
B1 : (F2)
B2 : (F3)+(F5)
B3 : 5408(F1)-2262(F4)-2262(F6)-8281(F7)-5808(F8)-1184(F9)+2686(F10)+2686(F11)-860(F12)
B4 : 132608(F1)+542733(F4)+542733(F6)-203056(F7)+281947(F8)-2851304(F9)+244811(F10)+244811(F11)-15975(F12)
B5 : 154112(F1)+985711(F4)+985711(F6)-235984(F7)-868011(F8)-25560(F9)-1677151(F10)-1677151(F11)-3530873(F12)

Matrix :
18383/500000 -3907/250000 3307353/864065000000 -689/24193820000 5843/345626000000
-3907/250000 7571/40000 7928641/216016250000 -1809/189014218750 447373/2419382000000
3307353/864065000000 7928641/216016250000 6738327267/746608324225000000 -428099/37330416211250000 7970288853991435556930548385727588727/176627766028682682110013926296012809420000000000
-689/24193820000 -1809/189014218750 -428099/37330416211250000 51006522271287812295023194791625723/370918308660233632431029245221626899782000000000 -70357462870777489281219658870276753/927295771650584081077573113054067249455000000000
5843/345626000000 447373/2419382000000 7970288853991435556930548385727588727/176627766028682682110013926296012809420000000000 -70357462870777489281219658870276753/927295771650584081077573113054067249455000000000 5437081/23413637047696000000


--- Term 4 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 6
Matrix dimension : 2

Flags :
F1 : {134}
F2 : {124, 134}
F3 : {234}
F4 : {124, 234}
F5 : {123, 124, 134}
F6 : {123, 124, 234}

Basis :
B1 : (F1)-(F3)
B2 : (F2)-(F4)+(F5)-(F6)

Matrix :
116293/1000000 200037/1000000
200037/1000000 2317021/4000000


--- Term 5 ---

Order of type    : 3
Order of flags   : 4
Number of flags  : 3
Matrix dimension : 1

Flags :
F1 : {124}
F2 : {134}
F3 : {234}

Basis :
B1 : (F1)+(F2)+(F3)

Matrix :
197/200000


--- Term 6 ---

Order of type    : 3
Order of flags   : 4
Number of flags  : 3
Matrix dimension : 2

Flags :
F1 : {124}
F2 : {134}
F3 : {234}

Basis :
B1 : (F1)-(F2)
B2 : (F1)-(F3)

Matrix :
13367/50000 949/250000
949/250000 13367/50000


--- Term 7 ---

Order of type    : 3
Order of flags   : 4
Number of flags  : 8
Matrix dimension : 2

Flags :
F1 : {123}
F2 : {123, 124}
F3 : {123, 134}
F4 : {123, 124, 134}
F5 : {123, 234}
F6 : {123, 124, 234}
F7 : {123, 134, 234}
F8 : {123, 124, 134, 234}

Basis :
B1 : (F1)
B2 : 8(F2)+8(F3)-10(F4)+8(F5)-10(F6)-10(F7)-19(F8)

Matrix :
5593/1000000 26087/105000000
26087/105000000 2647792458208852733812332525649/4224527303236538933547053700000000


--- Term 8 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 49
Matrix dimension : 6

Flags :
F1  : {125}
F2  : {135}
F3  : {125, 135}
F4  : {235}
F5  : {125, 235}
F6  : {135, 235}
F7  : {125, 135, 235}
F8  : {145}
F9  : {125, 145}
F10 : {135, 145}
F11 : {235, 145}
F12 : {125, 235, 145}
F13 : {135, 235, 145}
F14 : {125, 135, 235, 145}
F15 : {245}
F16 : {125, 245}
F17 : {135, 245}
F18 : {125, 135, 245}
F19 : {235, 245}
F20 : {135, 235, 245}
F21 : {125, 135, 235, 245}
F22 : {145, 245}
F23 : {125, 145, 245}
F24 : {135, 145, 245}
F25 : {125, 135, 145, 245}
F26 : {235, 145, 245}
F27 : {125, 235, 145, 245}
F28 : {345}
F29 : {125, 345}
F30 : {135, 345}
F31 : {125, 135, 345}
F32 : {235, 345}
F33 : {125, 235, 345}
F34 : {125, 135, 235, 345}
F35 : {145, 345}
F36 : {125, 145, 345}
F37 : {135, 145, 345}
F38 : {125, 135, 145, 345}
F39 : {235, 145, 345}
F40 : {135, 235, 145, 345}
F41 : {245, 345}
F42 : {125, 245, 345}
F43 : {135, 245, 345}
F44 : {235, 245, 345}
F45 : {125, 235, 245, 345}
F46 : {135, 235, 245, 345}
F47 : {125, 145, 245, 345}
F48 : {135, 145, 245, 345}
F49 : {235, 145, 245, 345}

Basis :
B1 : (F1)+(F2)+(F4)+(F8)+(F15)+(F28)
B2 : (F3)+(F5)+(F6)+(F9)+(F10)+(F16)+(F19)+(F22)+(F30)+(F32)+(F35)+(F41)
B3 : (F7)+(F23)+(F37)+(F44)
B4 : (F11)+(F17)+(F29)
B5 : (F12)+(F13)+(F18)+(F20)+(F24)+(F26)+(F31)+(F33)+(F36)+(F39)+(F42)+(F43)
B6 : (F14)+(F21)+(F25)+(F27)+(F34)+(F38)+(F40)+(F45)+(F46)+(F47)+(F48)+(F49)

Matrix :
7187/250000 -5721/1000000 -923/1000000 -1109/500000 -2291/500000 -4277/1000000
-5721/1000000 3757/250000 -1631/250000 31/250000 -279/250000 -4783/1000000
-923/1000000 -1631/250000 10873/250000 -391/500000 -1169/1000000 3/100000
-1109/500000 31/250000 -391/500000 35647/500000 -1059/100000 -1979/500000
-2291/500000 -279/250000 -1169/1000000 -1059/100000 10999/500000 -7493/1000000
-4277/1000000 -4783/1000000 3/100000 -1979/500000 -7493/1000000 6661/250000


--- Term 9 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 49
Matrix dimension : 43

Flags :
F1  : {125}
F2  : {135}
F3  : {125, 135}
F4  : {235}
F5  : {125, 235}
F6  : {135, 235}
F7  : {125, 135, 235}
F8  : {145}
F9  : {125, 145}
F10 : {135, 145}
F11 : {235, 145}
F12 : {125, 235, 145}
F13 : {135, 235, 145}
F14 : {125, 135, 235, 145}
F15 : {245}
F16 : {125, 245}
F17 : {135, 245}
F18 : {125, 135, 245}
F19 : {235, 245}
F20 : {135, 235, 245}
F21 : {125, 135, 235, 245}
F22 : {145, 245}
F23 : {125, 145, 245}
F24 : {135, 145, 245}
F25 : {125, 135, 145, 245}
F26 : {235, 145, 245}
F27 : {125, 235, 145, 245}
F28 : {345}
F29 : {125, 345}
F30 : {135, 345}
F31 : {125, 135, 345}
F32 : {235, 345}
F33 : {125, 235, 345}
F34 : {125, 135, 235, 345}
F35 : {145, 345}
F36 : {125, 145, 345}
F37 : {135, 145, 345}
F38 : {125, 135, 145, 345}
F39 : {235, 145, 345}
F40 : {135, 235, 145, 345}
F41 : {245, 345}
F42 : {125, 245, 345}
F43 : {135, 245, 345}
F44 : {235, 245, 345}
F45 : {125, 235, 245, 345}
F46 : {135, 235, 245, 345}
F47 : {125, 145, 245, 345}
F48 : {135, 145, 245, 345}
F49 : {235, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F1)-(F8)
B4  : (F1)-(F15)
B5  : (F1)-(F28)
B6  : (F3)-(F5)
B7  : (F3)-(F6)
B8  : (F3)-(F9)
B9  : (F3)-(F10)
B10 : (F3)-(F16)
B11 : (F3)-(F19)
B12 : (F3)-(F22)
B13 : (F3)-(F30)
B14 : (F3)-(F32)
B15 : (F3)-(F35)
B16 : (F3)-(F41)
B17 : (F7)-(F23)
B18 : (F7)-(F37)
B19 : (F7)-(F44)
B20 : (F11)-(F17)
B21 : (F11)-(F29)
B22 : (F12)-(F13)
B23 : (F12)-(F18)
B24 : (F12)-(F20)
B25 : (F12)-(F24)
B26 : (F12)-(F26)
B27 : (F12)-(F31)
B28 : (F12)-(F33)
B29 : (F12)-(F36)
B30 : (F12)-(F39)
B31 : (F12)-(F42)
B32 : (F12)-(F43)
B33 : (F14)-(F21)
B34 : (F14)-(F25)
B35 : (F14)-(F27)
B36 : (F14)-(F34)
B37 : (F14)-(F38)
B38 : (F14)-(F40)
B39 : (F14)-(F45)
B40 : (F14)-(F46)
B41 : (F14)-(F47)
B42 : (F14)-(F48)
B43 : (F14)-(F49)

Matrix :
23393/200000 -3079/250000 -3823/250000 -6863/250000 -1297/125000 -629/100000 93/15625 -503/200000 861/250000 197/500000 521/500000 381/250000 4473/1000000 -1299/500000 -8399/1000000 -927/500000 -2849/1000000 717/1000000 -29/20000 -379/100000 -127/1000000 -2087/1000000 -8227/1000000 29/125000 -191/1000000 -4297/1000000 -1403/200000 -1337/500000 -1549/500000 -7147/1000000 -59/50000 897/200000 -597/500000 -9237/500000 -1167/200000 -153/125000 -249/125000 -867/500000 -1267/1000000 -7573/1000000 -2193/500000 5819/1000000 -2751/500000
-3079/250000 12143/100000 -14891/500000 -15281/1000000 -11327/1000000 5419/500000 83/6250 4871/1000000 613/125000 -313/1000000 339/62500 103/125000 1551/500000 3057/1000000 -3951/1000000 -1621/500000 -4803/1000000 -947/200000 1583/500000 -3083/1000000 -97/100000 271/500000 -263/8000 -7573/1000000 -7049/1000000 -2469/250000 -6417/500000 -10949/1000000 -417/40000 -22183/1000000 -261/250000 8419/1000000 -6489/500000 -6917/250000 -4071/250000 -331/50000 -18583/1000000 -24119/1000000 3541/1000000 427/62500 -5983/1000000 17/500000 -417/125000
-3823/250000 -14891/500000 30283/250000 -5633/500000 -3393/500000 -2759/1000000 659/1000000 753/1000000 713/500000 -9043/1000000 -221/250000 9683/1000000 -9333/1000000 203/1000000 321/40000 833/500000 3831/1000000 4939/1000000 -121/100000 3933/1000000 521/125000 -849/500000 8249/500000 -33/500000 -53/125000 4613/500000 2053/250000 147/250000 23/100000 3423/250000 -4287/1000000 -3401/500000 4719/500000 26057/1000000 14791/1000000 3303/500000 27629/1000000 19701/1000000 2239/500000 233/250000 2733/500000 253/40000 993/1000000
-6863/250000 -15281/1000000 -5633/500000 29299/250000 -2103/250000 -151/31250 273/200000 -126/15625 -7/12500 1459/1000000 221/100000 7371/1000000 -1273/1000000 -6481/1000000 -13/1000000 1193/200000 1407/500000 81/100000 1131/500000 -1059/1000000 901/500000 -1309/1000000 12841/1000000 2699/1000000 809/250000 1083/500000 1731/500000 359/250000 987/500000 1591/200000 -3753/1000000 -1591/1000000 -2919/1000000 1/64 7051/1000000 463/500000 10353/1000000 5831/1000000 7579/1000000 3087/500000 173/50000 -3531/500000 8571/1000000
-1297/125000 -11327/1000000 -3393/500000 -2103/250000 12829/100000 -7/3125 -3/62500 -167/100000 -7527/1000000 -1841/1000000 -1869/250000 1789/500000 283/250000 2763/1000000 721/125000 6783/1000000 -7/31250 4293/1000000 659/250000 767/500000 -79/200000 -31/31250 10589/1000000 63/62500 203/125000 4739/1000000 2857/500000 2229/1000000 1423/500000 2747/500000 -381/500000 -2943/500000 403/125000 9443/1000000 47/25000 -2807/500000 5101/250000 493/40000 11083/1000000 5471/1000000 -8857/1000000 5331/1000000 9453/1000000
-629/100000 5419/500000 -2759/1000000 -151/31250 -7/3125 145861/1000000 -741/125000 29/12500 1371/250000 -6979/1000000 -567/62500 -1061/250000 197/40000 -3177/500000 -14083/500000 2757/250000 -213/1000000 -5483/500000 1587/200000 -3663/500000 -4351/1000000 99/125000 -19063/500000 -8209/1000000 -891/200000 -5893/500000 -51/4000 -7087/1000000 -1633/125000 -14439/500000 667/500000 189/15625 -1137/62500 -2299/100000 -1489/200000 -869/125000 -25119/1000000 -23221/1000000 49/62500 4113/500000 -119/62500 -533/62500 -33/8000
93/15625 83/6250 659/1000000 273/200000 -3/62500 -741/125000 29177/200000 5641/1000000 1257/1000000 1639/1000000 -4223/1000000 -24207/1000000 -963/200000 -5691/500000 -597/100000 11657/1000000 -5003/500000 -239/500000 4091/500000 -5101/1000000 -509/100000 509/250000 -29083/1000000 -629/200000 -8977/1000000 -7071/500000 -14337/1000000 -2521/250000 -1237/200000 -21027/1000000 3017/1000000 9543/1000000 -6191/500000 -2773/100000 -12937/1000000 -1067/100000 -13487/1000000 -7373/500000 4447/1000000 6129/1000000 -6463/500000 1981/1000000 -2049/1000000
-503/200000 4871/1000000 753/1000000 -126/15625 -167/100000 29/12500 5641/1000000 133771/1000000 -3793/500000 -9821/500000 -83/62500 -1201/50000 323/200000 -6081/250000 -10099/1000000 533/200000 -91/20000 -559/500000 -1497/250000 -5203/1000000 -1377/500000 433/1000000 -25899/1000000 -1479/1000000 -349/50000 -143/20000 -3881/500000 -4541/500000 -4851/1000000 -312/15625 593/1000000 2069/250000 -7299/1000000 -8643/500000 -1663/1000000 -177/40000 -5819/500000 -5199/500000 -339/62500 -1273/200000 833/500000 2097/500000 -871/100000
861/250000 613/125000 713/500000 -7/12500 -7527/1000000 1371/250000 1257/1000000 -3793/500000 13361/100000 -1/1600 -5567/250000 -8453/1000000 -2279/125000 -327/125000 -2497/100000 517/200000 -101/200000 -4753/1000000 -2919/500000 -3059/1000000 -1839/500000 1689/1000000 -17771/1000000 -63/10000 -993/500000 -2511/250000 -9601/1000000 -533/250000 -1887/250000 -2499/200000 2679/1000000 6133/1000000 -7861/1000000 -6591/500000 -3627/1000000 -2151/1000000 -11607/1000000 -6731/1000000 -9301/1000000 -283/125000 189/125000 1859/500000 -7481/1000000
197/500000 -313/1000000 -9043/1000000 1459/1000000 -1841/1000000 -6979/1000000 1639/1000000 -9821/500000 -1/1600 65477/500000 -11581/1000000 -1547/62500 -22251/1000000 -2303/1000000 -1269/250000 -4471/1000000 -1929/500000 -9871/1000000 3421/1000000 77/100000 309/500000 5011/1000000 -1577/1000000 1459/1000000 221/250000 -563/100000 -6259/1000000 1247/1000000 21/31250 -1119/1000000 2571/500000 1/5000 -1931/500000 -3381/500000 -6869/1000000 -147/40000 -15287/1000000 -7821/500000 -61/500000 101/250000 1527/1000000 -3329/500000 2161/1000000
521/500000 339/62500 -221/250000 221/100000 -1869/250000 -567/62500 -4223/1000000 -83/62500 -5567/250000 -11581/1000000 64759/500000 -4631/500000 -69/62500 -22983/1000000 -2979/500000 -10557/500000 653/1000000 -4683/500000 -1107/1000000 -1067/500000 -2999/1000000 -419/125000 -12909/1000000 -7/15625 -1471/250000 -819/250000 -73/25000 -5631/1000000 -167/125000 -8929/1000000 -2313/1000000 4683/1000000 -5521/1000000 -9783/1000000 -117/50000 -323/500000 -8867/500000 -2981/250000 -381/250000 431/100000 43/20000 -829/200000 -49/200000
381/250000 103/125000 9683/1000000 7371/1000000 1789/500000 -1061/250000 -24207/1000000 -1201/50000 -8453/1000000 -1547/62500 -4631/500000 13267/100000 -6247/1000000 -511/125000 -411/50000 -1831/500000 123/40000 959/125000 6187/1000000 357/200000 -23/500000 -2349/500000 16549/1000000 -2023/1000000 481/125000 8391/1000000 4753/500000 2271/500000 683/1000000 12281/1000000 -4479/1000000 -881/200000 481/100000 5611/250000 2179/200000 -531/200000 10753/500000 2637/200000 8249/1000000 3781/1000000 239/200000 8/3125 249/25000
4473/1000000 1551/500000 -9333/1000000 -1273/1000000 283/250000 197/40000 -963/200000 323/200000 -2279/125000 -22251/1000000 -69/62500 -6247/1000000 16711/125000 -12897/1000000 -28147/1000000 -3/625 -10589/1000000 -173/31250 91/25000 -189/50000 -1127/500000 -3391/1000000 -38029/1000000 -4699/1000000 -2891/500000 -2347/250000 -11143/1000000 -7647/1000000 -8731/1000000 -3379/125000 -393/100000 5097/500000 -14489/1000000 -15117/500000 -517/31250 -3743/500000 -8189/500000 -17881/1000000 -1031/1000000 4033/1000000 -7117/1000000 4801/1000000 -181/31250
-1299/500000 3057/1000000 203/1000000 -6481/1000000 2763/1000000 -3177/500000 -5691/500000 -6081/250000 -327/125000 -2303/1000000 -22983/1000000 -511/125000 -12897/1000000 129217/1000000 -6747/1000000 -10259/500000 -417/50000 371/200000 -271/200000 99/250000 527/500000 1977/500000 16861/1000000 253/250000 289/50000 929/250000 4381/1000000 1241/200000 621/500000 10627/1000000 2251/500000 -807/250000 3167/500000 -241/40000 -6839/1000000 43/62500 121/100000 3719/1000000 3487/1000000 -717/250000 -1011/200000 773/1000000 111/15625
-8399/1000000 -3951/1000000 321/40000 -13/1000000 721/125000 -14083/500000 -597/100000 -10099/1000000 -2497/100000 -1269/250000 -2979/500000 -411/50000 -28147/1000000 -6747/1000000 67759/500000 -151/40000 7919/1000000 477/100000 5841/1000000 847/200000 3821/1000000 2621/1000000 22703/500000 4507/500000 87/15625 14847/1000000 3311/200000 429/62500 13149/1000000 31459/1000000 2739/1000000 -11907/1000000 9597/1000000 35741/1000000 397/40000 671/125000 14077/500000 12011/500000 401/62500 421/200000 2081/500000 -2809/1000000 1029/62500
-927/500000 -1621/500000 833/500000 1193/200000 6783/1000000 2757/250000 11657/1000000 533/200000 517/200000 -4471/1000000 -10557/500000 -1831/500000 -3/625 -10259/500000 -151/40000 152699/1000000 4823/1000000 5017/1000000 229/50000 1227/1000000 1191/1000000 -663/1000000 1581/250000 -409/1000000 413/500000 1493/500000 3289/1000000 3/12500 369/250000 4883/1000000 -1781/1000000 -383/125000 893/200000 2417/100000 12957/1000000 693/200000 957/40000 2903/200000 12209/1000000 1399/125000 189/50000 1759/500000 2969/200000
-2849/1000000 -4803/1000000 3831/1000000 1407/500000 -7/31250 -213/1000000 -5003/500000 -91/20000 -101/200000 -1929/500000 653/1000000 123/40000 -10589/1000000 -417/50000 7919/1000000 4823/1000000 105861/1000000 -4171/250000 -4847/250000 1767/1000000 81/62500 -433/250000 11979/1000000 479/1000000 2669/1000000 88/15625 2199/500000 1477/1000000 3667/1000000 827/100000 -437/1000000 -4419/1000000 4217/1000000 1869/125000 7641/1000000 1289/200000 1859/200000 10963/1000000 31/500000 359/125000 559/200000 -1139/500000 433/500000
717/1000000 -947/200000 4939/1000000 81/100000 4293/1000000 -5483/500000 -239/500000 -559/500000 -4753/1000000 -9871/1000000 -4683/500000 959/125000 -173/31250 371/200000 477/100000 5017/1000000 -4171/250000 53271/500000 -3869/200000 1441/500000 2131/1000000 9/31250 18813/1000000 987/500000 4309/1000000 6629/1000000 8049/1000000 3597/1000000 1483/250000 927/62500 -153/200000 -4511/1000000 2789/250000 3791/250000 8437/1000000 1489/500000 4009/250000 837/62500 5071/1000000 -437/200000 -1003/1000000 789/1000000 3059/1000000
-29/20000 1583/500000 -121/100000 1131/500000 659/250000 1587/200000 4091/500000 -1497/250000 -2919/500000 3421/1000000 -1107/1000000 6187/1000000 91/25000 -271/200000 5841/1000000 229/50000 -4847/250000 -3869/200000 3291/31250 -537/1000000 -379/1000000 1/500000 -3483/1000000 173/1000000 -767/1000000 -93/125000 -2479/1000000 -7/200000 -977/1000000 -701/500000 361/200000 471/200000 -5447/1000000 -189/200000 -1771/500000 -5131/1000000 -307/1000000 -3893/1000000 2941/1000000 379/125000 -3797/1000000 -677/200000 1067/1000000
-379/100000 -3083/1000000 3933/1000000 -1059/1000000 767/500000 -3663/500000 -5101/1000000 -5203/1000000 -3059/1000000 77/100000 -1067/500000 357/200000 -189/50000 99/250000 847/200000 1227/1000000 1767/1000000 1441/500000 -537/1000000 72961/500000 -5663/500000 -1261/1000000 59301/1000000 17347/1000000 3653/200000 7737/1000000 7997/500000 429/40000 11643/1000000 5157/200000 2883/500000 243/500000 301/15625 2779/100000 939/500000 6323/1000000 16249/1000000 17099/1000000 369/200000 -4229/1000000 1077/1000000 -899/250000 5813/500000
-127/1000000 -97/100000 521/125000 901/500000 -79/200000 -4351/1000000 -509/100000 -1377/500000 -1839/500000 309/500000 -2999/1000000 -23/500000 -1127/500000 527/500000 3821/1000000 1191/1000000 81/62500 2131/1000000 -379/1000000 -5663/500000 70997/500000 -2533/500000 32943/1000000 49/15625 3781/1000000 661/500000 4953/250000 16669/1000000 3463/200000 1603/100000 6277/500000 -6091/1000000 5833/500000 707/40000 613/500000 6081/1000000 13467/1000000 571/50000 811/250000 -3923/1000000 299/125000 -1699/500000 461/62500
-2087/1000000 271/500000 -849/500000 -1309/1000000 -31/31250 99/125000 509/250000 433/1000000 1689/1000000 5011/1000000 -419/125000 -2349/500000 -3391/1000000 1977/500000 2621/1000000 -663/1000000 -433/250000 9/31250 1/500000 -1261/1000000 -2533/500000 8377/50000 11623/500000 -7213/1000000 -7461/1000000 -2343/100000 -38377/1000000 567/500000 443/500000 13441/1000000 7949/500000 -11689/1000000 1697/250000 2363/1000000 -2081/125000 -6861/500000 -15467/1000000 11603/1000000 3823/500000 -3669/500000 1349/200000 -2779/500000 -871/250000
-8227/1000000 -263/8000 8249/500000 12841/1000000 10589/1000000 -19063/500000 -29083/1000000 -25899/1000000 -17771/1000000 -1577/1000000 -12909/1000000 16549/1000000 -38029/1000000 16861/1000000 22703/500000 1581/250000 11979/1000000 18813/1000000 -3483/1000000 59301/1000000 32943/1000000 11623/500000 102027/200000 11367/200000 15911/250000 89109/1000000 97729/1000000 42679/500000 92167/1000000 243353/1000000 4501/200000 -4573/50000 26951/200000 199211/1000000 233/15625 51329/1000000 15573/125000 69889/500000 18899/1000000 -8911/200000 12349/1000000 -21153/500000 104093/1000000
29/125000 -7573/1000000 -33/500000 2699/1000000 63/62500 -8209/1000000 -629/200000 -1479/1000000 -63/10000 1459/1000000 -7/15625 -2023/1000000 -4699/1000000 253/250000 4507/500000 -409/1000000 479/1000000 987/500000 173/1000000 17347/1000000 49/15625 -7213/1000000 11367/200000 85737/500000 -16131/1000000 461/500000 4467/500000 -25709/1000000 6643/250000 8171/250000 -3/8000 -17747/1000000 14059/500000 18913/1000000 -477/1000000 -4661/1000000 119/5000 3963/200000 -829/100000 -221/250000 9561/1000000 -8533/500000 17081/1000000
-191/1000000 -7049/1000000 -53/125000 809/250000 203/125000 -891/200000 -8977/1000000 -349/50000 -993/500000 221/250000 -1471/250000 481/125000 -2891/500000 289/50000 87/15625 413/500000 2669/1000000 4309/1000000 -767/1000000 3653/200000 3781/1000000 -7461/1000000 15911/250000 -16131/1000000 173467/1000000 349/100000 11797/1000000 6773/250000 -5799/250000 1877/50000 -689/1000000 -19697/1000000 15099/1000000 10519/250000 751/200000 16889/1000000 10073/1000000 1291/50000 11877/1000000 -17503/1000000 -111/12500 -351/1000000 1777/100000
-4297/1000000 -2469/250000 4613/500000 1083/500000 4739/1000000 -5893/500000 -7071/500000 -143/20000 -2511/250000 -563/100000 -819/250000 8391/1000000 -2347/250000 929/250000 14847/1000000 1493/500000 88/15625 6629/1000000 -93/125000 7737/1000000 661/500000 -2343/100000 89109/1000000 461/500000 349/100000 47509/250000 40909/1000000 7219/500000 8503/500000 60681/1000000 -39049/1000000 -3109/100000 10227/250000 67541/1000000 2863/125000 29143/1000000 5689/100000 4359/125000 -79/31250 -219/40000 -1159/250000 -647/100000 37731/1000000
-1403/200000 -6417/500000 2053/250000 1731/500000 2857/500000 -51/4000 -14337/1000000 -3881/500000 -9601/1000000 -6259/1000000 -73/25000 4753/500000 -11143/1000000 4381/1000000 3311/200000 3289/1000000 2199/500000 8049/1000000 -2479/1000000 7997/500000 4953/250000 -38377/1000000 97729/1000000 4467/500000 11797/1000000 40909/1000000 98821/500000 20507/1000000 2337/100000 4181/62500 -2827/125000 -38609/1000000 24107/500000 73721/1000000 5043/200000 15169/500000 60917/1000000 19327/500000 -109/250000 -8569/1000000 -673/250000 -5753/1000000 42841/1000000
-1337/500000 -10949/1000000 147/250000 359/250000 2229/1000000 -7087/1000000 -2521/250000 -4541/500000 -533/250000 1247/1000000 -5631/1000000 2271/500000 -7647/1000000 1241/200000 429/62500 3/12500 1477/1000000 3597/1000000 -7/200000 429/40000 16669/1000000 567/500000 42679/500000 -25709/1000000 6773/250000 7219/500000 20507/1000000 11597/62500 -383/250000 23749/500000 2657/500000 -1219/50000 10453/500000 2111/40000 577/500000 8533/500000 1933/125000 7647/250000 10819/1000000 -551/25000 -7511/1000000 -107/50000 311/12500
-1549/500000 -417/40000 23/100000 987/500000 1423/500000 -1633/125000 -1237/200000 -4851/1000000 -1887/250000 21/31250 -167/125000 683/1000000 -8731/1000000 621/500000 13149/1000000 369/250000 3667/1000000 1483/250000 -977/1000000 11643/1000000 3463/200000 443/500000 92167/1000000 6643/250000 -5799/250000 8503/500000 2337/100000 -383/250000 94293/500000 26177/500000 1/200 -2633/100000 21869/500000 5011/125000 5387/1000000 553/200000 37587/1000000 36593/1000000 -4863/1000000 -351/125000 9897/1000000 -5319/250000 25569/1000000
-7147/1000000 -22183/1000000 3423/250000 1591/200000 2747/500000 -14439/500000 -21027/1000000 -312/15625 -2499/200000 -1119/1000000 -8929/1000000 12281/1000000 -3379/125000 10627/1000000 31459/1000000 4883/1000000 827/100000 927/62500 -701/500000 5157/200000 1603/100000 13441/1000000 243353/1000000 8171/250000 1877/50000 60681/1000000 4181/62500 23749/500000 26177/500000 319253/1000000 6503/500000 -11021/125000 6061/62500 143439/1000000 5827/500000 897/25000 45659/500000 99111/1000000 1923/125000 -4133/125000 2041/250000 -31309/1000000 73027/1000000
-59/50000 -261/250000 -4287/1000000 -3753/1000000 -381/500000 667/500000 3017/1000000 593/1000000 2679/1000000 2571/500000 -2313/1000000 -4479/1000000 -393/100000 2251/500000 2739/1000000 -1781/1000000 -437/1000000 -153/200000 361/200000 2883/500000 6277/500000 7949/500000 4501/200000 -3/8000 -689/1000000 -39049/1000000 -2827/125000 2657/500000 1/200 6503/500000 33961/200000 -16483/1000000 5171/1000000 3467/1000000 -9993/500000 -6689/500000 -4097/250000 1541/125000 1191/200000 -6611/1000000 2519/500000 -8833/1000000 -2279/500000
897/200000 8419/1000000 -3401/500000 -1591/1000000 -2943/500000 189/15625 9543/1000000 2069/250000 6133/1000000 1/5000 4683/1000000 -881/200000 5097/500000 -807/250000 -11907/1000000 -383/125000 -4419/1000000 -4511/1000000 471/200000 243/500000 -6091/1000000 -11689/1000000 -4573/50000 -17747/1000000 -19697/1000000 -3109/100000 -38609/1000000 -1219/50000 -2633/100000 -11021/125000 -16483/1000000 86787/500000 -18739/500000 -56573/1000000 -4571/1000000 -16163/1000000 -4403/125000 -20499/500000 -2031/500000 5493/500000 -201/40000 5029/500000 -29913/1000000
-597/500000 -6489/500000 4719/500000 -2919/1000000 403/125000 -1137/62500 -6191/500000 -7299/1000000 -7861/1000000 -1931/500000 -5521/1000000 481/100000 -14489/1000000 3167/500000 9597/1000000 893/200000 4217/1000000 2789/250000 -5447/1000000 301/15625 5833/500000 1697/250000 26951/200000 14059/500000 15099/1000000 10227/250000 24107/500000 10453/500000 21869/500000 6061/62500 5171/1000000 -18739/500000 211837/1000000 14843/200000 -6003/1000000 3583/250000 12757/200000 54553/1000000 -4757/250000 -25059/1000000 3917/1000000 -16309/1000000 8689/250000
-9237/500000 -6917/250000 26057/1000000 1/64 9443/1000000 -2299/100000 -2773/100000 -8643/500000 -6591/500000 -3381/500000 -9783/1000000 5611/250000 -15117/500000 -241/40000 35741/1000000 2417/100000 1869/125000 3791/250000 -189/200000 2779/100000 707/40000 2363/1000000 199211/1000000 18913/1000000 10519/250000 67541/1000000 73721/1000000 2111/40000 5011/125000 143439/1000000 3467/1000000 -56573/1000000 14843/200000 31193/100000 31647/1000000 48421/1000000 4691/50000 23641/250000 3267/200000 -8073/500000 1341/1000000 -2773/125000 2447/40000
-1167/200000 -4071/250000 14791/1000000 7051/1000000 47/25000 -1489/200000 -12937/1000000 -1663/1000000 -3627/1000000 -6869/1000000 -117/50000 2179/200000 -517/31250 -6839/1000000 397/40000 12957/1000000 7641/1000000 8437/1000000 -1771/500000 939/500000 613/500000 -2081/125000 233/15625 -477/1000000 751/200000 2863/125000 5043/200000 577/500000 5387/1000000 5827/500000 -9993/500000 -4571/1000000 -6003/1000000 31647/1000000 179837/1000000 2003/125000 19937/500000 1117/62500 -21977/1000000 73/100000 -7519/1000000 1387/1000000 -2041/1000000
-153/125000 -331/50000 3303/500000 463/500000 -2807/500000 -869/125000 -1067/100000 -177/40000 -2151/1000000 -147/40000 -323/500000 -531/200000 -3743/500000 43/62500 671/125000 693/200000 1289/200000 1489/500000 -5131/1000000 6323/1000000 6081/1000000 -6861/500000 51329/1000000 -4661/1000000 16889/1000000 29143/1000000 15169/500000 8533/500000 553/200000 897/25000 -6689/500000 -16163/1000000 3583/250000 48421/1000000 2003/125000 22119/125000 28161/1000000 777/250000 -10041/1000000 -14333/500000 -1277/500000 -1393/500000 297/20000
-249/125000 -18583/1000000 27629/1000000 10353/1000000 5101/250000 -25119/1000000 -13487/1000000 -5819/500000 -11607/1000000 -15287/1000000 -8867/500000 10753/500000 -8189/500000 121/100000 14077/500000 957/40000 1859/200000 4009/250000 -307/1000000 16249/1000000 13467/1000000 -15467/1000000 15573/125000 119/5000 10073/1000000 5689/100000 60917/1000000 1933/125000 37587/1000000 45659/500000 -4097/250000 -4403/125000 12757/200000 4691/50000 19937/500000 28161/1000000 65521/250000 61961/1000000 1251/125000 -263/100000 -2363/1000000 -6193/500000 699/15625
-867/500000 -24119/1000000 19701/1000000 5831/1000000 493/40000 -23221/1000000 -7373/500000 -5199/500000 -6731/1000000 -7821/500000 -2981/250000 2637/200000 -17881/1000000 3719/1000000 12011/500000 2903/200000 10963/1000000 837/62500 -3893/1000000 17099/1000000 571/50000 11603/1000000 69889/500000 3963/200000 1291/50000 4359/125000 19327/500000 7647/250000 36593/1000000 99111/1000000 1541/125000 -20499/500000 54553/1000000 23641/250000 1117/62500 777/250000 61961/1000000 220413/1000000 8109/1000000 -9003/250000 4803/1000000 -5119/250000 12661/500000
-1267/1000000 3541/1000000 2239/500000 7579/1000000 11083/1000000 49/62500 4447/1000000 -339/62500 -9301/1000000 -61/500000 -381/250000 8249/1000000 -1031/1000000 3487/1000000 401/62500 12209/1000000 31/500000 5071/1000000 2941/1000000 369/200000 811/250000 3823/500000 18899/1000000 -829/100000 11877/1000000 -79/31250 -109/250000 10819/1000000 -4863/1000000 1923/125000 1191/200000 -2031/500000 -4757/250000 3267/200000 -21977/1000000 -10041/1000000 1251/125000 8109/1000000 161207/1000000 -13339/1000000 -7603/500000 -949/250000 -1107/200000
-7573/1000000 427/62500 233/250000 3087/500000 5471/1000000 4113/500000 6129/1000000 -1273/200000 -283/125000 101/250000 431/100000 3781/1000000 4033/1000000 -717/250000 421/200000 1399/125000 359/125000 -437/200000 379/125000 -4229/1000000 -3923/1000000 -3669/500000 -8911/200000 -221/250000 -17503/1000000 -219/40000 -8569/1000000 -551/25000 -351/125000 -4133/125000 -6611/1000000 5493/500000 -25059/1000000 -8073/500000 73/100000 -14333/500000 -263/100000 -9003/250000 -13339/1000000 81983/500000 -1827/500000 -164/15625 -3979/200000
-2193/500000 -5983/1000000 2733/500000 173/50000 -8857/1000000 -119/62500 -6463/500000 833/500000 189/125000 1527/1000000 43/20000 239/200000 -7117/1000000 -1011/200000 2081/500000 189/50000 559/200000 -1003/1000000 -3797/1000000 1077/1000000 299/125000 1349/200000 12349/1000000 9561/1000000 -111/12500 -1159/250000 -673/250000 -7511/1000000 9897/1000000 2041/250000 2519/500000 -201/40000 3917/1000000 1341/1000000 -7519/1000000 -1277/500000 -2363/1000000 4803/1000000 -7603/500000 -1827/500000 158959/1000000 -27993/1000000 -24421/1000000
5819/1000000 17/500000 253/40000 -3531/500000 5331/1000000 -533/62500 1981/1000000 2097/500000 1859/500000 -3329/500000 -829/200000 8/3125 4801/1000000 773/1000000 -2809/1000000 1759/500000 -1139/500000 789/1000000 -677/200000 -899/250000 -1699/500000 -2779/500000 -21153/500000 -8533/500000 -351/1000000 -647/100000 -5753/1000000 -107/50000 -5319/250000 -31309/1000000 -8833/1000000 5029/500000 -16309/1000000 -2773/125000 1387/1000000 -1393/500000 -6193/500000 -5119/250000 -949/250000 -164/15625 -27993/1000000 162853/1000000 -17657/500000
-2751/500000 -417/125000 993/1000000 8571/1000000 9453/1000000 -33/8000 -2049/1000000 -871/100000 -7481/1000000 2161/1000000 -49/200000 249/25000 -181/31250 111/15625 1029/62500 2969/200000 433/500000 3059/1000000 1067/1000000 5813/500000 461/62500 -871/250000 104093/1000000 17081/1000000 1777/100000 37731/1000000 42841/1000000 311/12500 25569/1000000 73027/1000000 -2279/500000 -29913/1000000 8689/250000 2447/40000 -2041/1000000 297/20000 699/15625 12661/500000 -1107/200000 -3979/200000 -24421/1000000 -17657/500000 23579/125000


--- Term 10 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 63
Matrix dimension : 19

Flags :
F1  : {234}
F2  : {234, 125}
F3  : {234, 135}
F4  : {234, 125, 135}
F5  : {234, 235}
F6  : {234, 125, 235}
F7  : {234, 135, 235}
F8  : {234, 125, 135, 235}
F9  : {234, 145}
F10 : {234, 125, 145}
F11 : {234, 135, 145}
F12 : {234, 125, 135, 145}
F13 : {234, 235, 145}
F14 : {234, 125, 235, 145}
F15 : {234, 135, 235, 145}
F16 : {234, 125, 135, 235, 145}
F17 : {234, 245}
F18 : {234, 125, 245}
F19 : {234, 135, 245}
F20 : {234, 125, 135, 245}
F21 : {234, 235, 245}
F22 : {234, 125, 235, 245}
F23 : {234, 135, 235, 245}
F24 : {234, 125, 135, 235, 245}
F25 : {234, 145, 245}
F26 : {234, 125, 145, 245}
F27 : {234, 135, 145, 245}
F28 : {234, 125, 135, 145, 245}
F29 : {234, 235, 145, 245}
F30 : {234, 125, 235, 145, 245}
F31 : {234, 135, 235, 145, 245}
F32 : {234, 125, 135, 235, 145, 245}
F33 : {234, 345}
F34 : {234, 125, 345}
F35 : {234, 135, 345}
F36 : {234, 125, 135, 345}
F37 : {234, 235, 345}
F38 : {234, 125, 235, 345}
F39 : {234, 135, 235, 345}
F40 : {234, 125, 135, 235, 345}
F41 : {234, 145, 345}
F42 : {234, 125, 145, 345}
F43 : {234, 135, 145, 345}
F44 : {234, 125, 135, 145, 345}
F45 : {234, 235, 145, 345}
F46 : {234, 125, 235, 145, 345}
F47 : {234, 135, 235, 145, 345}
F48 : {234, 125, 135, 235, 145, 345}
F49 : {234, 245, 345}
F50 : {234, 125, 245, 345}
F51 : {234, 135, 245, 345}
F52 : {234, 125, 135, 245, 345}
F53 : {234, 235, 245, 345}
F54 : {234, 125, 235, 245, 345}
F55 : {234, 135, 235, 245, 345}
F56 : {234, 125, 135, 235, 245, 345}
F57 : {234, 145, 245, 345}
F58 : {234, 125, 145, 245, 345}
F59 : {234, 135, 145, 245, 345}
F60 : {234, 125, 135, 145, 245, 345}
F61 : {234, 235, 145, 245, 345}
F62 : {234, 125, 235, 145, 245, 345}
F63 : {234, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F9)
B3  : (F4)+(F10)+(F11)
B4  : (F5)+(F17)+(F33)
B5  : (F6)+(F7)+(F18)+(F25)+(F35)+(F41)
B6  : (F8)+(F26)+(F43)
B7  : (F12)
B8  : (F13)+(F19)+(F34)
B9  : (F14)+(F15)+(F20)+(F27)+(F36)+(F42)
B10 : (F16)+(F28)+(F44)
B11 : (F21)+(F37)+(F49)
B12 : (F22)+(F39)+(F57)
B13 : (F23)+(F29)+(F38)+(F45)+(F50)+(F51)
B14 : (F24)+(F30)+(F40)+(F47)+(F58)+(F59)
B15 : (F31)+(F46)+(F52)
B16 : (F32)+(F48)+(F60)
B17 : (F53)
B18 : (F54)+(F55)+(F61)
B19 : (F56)+(F62)+(F63)

Matrix :
336539/1000000 308423/1000000 19851/250000 112549/500000 102587/500000 -12581/500000 -339189/1000000 -59847/1000000 -132827/500000 -134879/1000000 2909/25000 100341/500000 -232293/1000000 -10139/31250 -141529/500000 -95991/1000000 -4879/50000 -162419/1000000 -24383/100000
308423/1000000 217937/250000 6329/25000 4642/15625 129611/250000 377/250000 -213733/500000 -182723/1000000 -481097/1000000 -60891/250000 54533/250000 195287/500000 -628941/1000000 -379661/500000 -320159/500000 -243043/1000000 -4517/62500 -80859/200000 -61051/100000
19851/250000 6329/25000 2942/15625 89261/1000000 92969/500000 45121/1000000 -12273/100000 -15211/200000 -42277/250000 -39141/1000000 16247/250000 146263/1000000 -28759/100000 -22621/100000 -210871/1000000 -73501/1000000 -4547/250000 -63027/500000 -96503/500000
112549/500000 4642/15625 89261/1000000 168171/500000 115743/500000 -45493/1000000 -76507/200000 -110903/1000000 -332657/1000000 -35461/250000 78191/500000 39331/125000 -27253/100000 -366441/1000000 -60093/200000 -50041/500000 -5881/125000 -6773/40000 -258289/1000000
102587/500000 129611/250000 92969/500000 115743/500000 467821/1000000 -4053/125000 -161819/500000 -191317/1000000 -421821/1000000 -91517/500000 129621/500000 435483/1000000 -487667/1000000 -18647/31250 -449279/1000000 -1699/10000 13467/500000 -290061/1000000 -111731/250000
-12581/500000 377/250000 45121/1000000 -45493/1000000 -4053/125000 33833/125000 15823/250000 43693/1000000 10643/125000 51429/500000 -115569/1000000 -78261/500000 -69963/500000 1281/15625 11233/1000000 4517/1000000 -9017/125000 12279/1000000 19929/1000000
-339189/1000000 -213733/500000 -12273/100000 -76507/200000 -161819/500000 15823/250000 161993/250000 2059/10000 232809/500000 254911/1000000 -268627/1000000 -106413/250000 24103/62500 127983/250000 432689/1000000 22167/125000 8331/250000 55209/200000 48821/125000
-59847/1000000 -182723/1000000 -15211/200000 -110903/1000000 -191317/1000000 43693/1000000 2059/10000 16747/50000 113753/500000 77587/500000 -122993/500000 -40783/125000 195471/1000000 21587/100000 55167/250000 10073/100000 -177013/1000000 30757/250000 96597/500000
-132827/500000 -481097/1000000 -42277/250000 -332657/1000000 -421821/1000000 10643/125000 232809/500000 113753/500000 143411/250000 272463/1000000 -94061/250000 -595157/1000000 438217/1000000 599163/1000000 117129/250000 23659/125000 -20401/500000 56897/200000 430889/1000000
-134879/1000000 -60891/250000 -39141/1000000 -35461/250000 -91517/500000 51429/500000 254911/1000000 77587/500000 272463/1000000 420593/1000000 -246929/1000000 -258211/1000000 18493/200000 156157/500000 237793/1000000 63519/500000 -11473/500000 8687/50000 461/2000
2909/25000 54533/250000 16247/250000 78191/500000 129621/500000 -115569/1000000 -268627/1000000 -122993/500000 -94061/250000 -246929/1000000 234613/500000 253883/500000 -11083/62500 -85329/250000 -51271/200000 -111371/1000000 17359/125000 -7569/62500 -8939/40000
100341/500000 195287/500000 146263/1000000 39331/125000 435483/1000000 -78261/500000 -106413/250000 -40783/125000 -595157/1000000 -258211/1000000 253883/500000 915399/1000000 -380139/1000000 -605197/1000000 -436483/1000000 -72217/500000 183543/1000000 -43397/200000 -380881/1000000
-232293/1000000 -628941/1000000 -28759/100000 -27253/100000 -487667/1000000 -69963/500000 24103/62500 195471/1000000 438217/1000000 18493/200000 -11083/62500 -380139/1000000 215271/250000 311847/500000 54873/100000 113823/500000 17421/500000 374327/1000000 526733/1000000
-10139/31250 -379661/500000 -22621/100000 -366441/1000000 -18647/31250 1281/15625 127983/250000 21587/100000 599163/1000000 156157/500000 -85329/250000 -605197/1000000 311847/500000 246367/250000 126111/200000 130771/500000 39169/1000000 445099/1000000 639459/1000000
-141529/500000 -320159/500000 -210871/1000000 -60093/200000 -449279/1000000 11233/1000000 432689/1000000 55167/250000 117129/250000 237793/1000000 -51271/200000 -436483/1000000 54873/100000 126111/200000 630387/1000000 53237/250000 19749/1000000 345523/1000000 497949/1000000
-95991/1000000 -243043/1000000 -73501/1000000 -50041/500000 -1699/10000 4517/1000000 22167/125000 10073/100000 23659/125000 63519/500000 -111371/1000000 -72217/500000 113823/500000 130771/500000 53237/250000 126729/500000 8259/1000000 34377/200000 54477/250000
-4879/50000 -4517/62500 -4547/250000 -5881/125000 13467/500000 -9017/125000 8331/250000 -177013/1000000 -20401/500000 -11473/500000 17359/125000 183543/1000000 17421/500000 39169/1000000 19749/1000000 8259/1000000 11623/31250 4041/200000 23631/1000000
-162419/1000000 -80859/200000 -63027/500000 -6773/40000 -290061/1000000 12279/1000000 55209/200000 30757/250000 56897/200000 8687/50000 -7569/62500 -43397/200000 374327/1000000 445099/1000000 345523/1000000 34377/200000 4041/200000 11473/25000 355647/1000000
-24383/100000 -61051/100000 -96503/500000 -258289/1000000 -111731/250000 19929/1000000 48821/125000 96597/500000 430889/1000000 461/2000 -8939/40000 -380881/1000000 526733/1000000 639459/1000000 497949/1000000 54477/250000 23631/1000000 355647/1000000 632559/1000000


--- Term 11 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 60
Matrix dimension : 44

Flags :
F1  : {234, 125}
F2  : {234, 135}
F3  : {234, 125, 135}
F4  : {234, 235}
F5  : {234, 125, 235}
F6  : {234, 135, 235}
F7  : {234, 125, 135, 235}
F8  : {234, 145}
F9  : {234, 125, 145}
F10 : {234, 135, 145}
F11 : {234, 235, 145}
F12 : {234, 125, 235, 145}
F13 : {234, 135, 235, 145}
F14 : {234, 125, 135, 235, 145}
F15 : {234, 245}
F16 : {234, 125, 245}
F17 : {234, 135, 245}
F18 : {234, 125, 135, 245}
F19 : {234, 235, 245}
F20 : {234, 125, 235, 245}
F21 : {234, 135, 235, 245}
F22 : {234, 125, 135, 235, 245}
F23 : {234, 145, 245}
F24 : {234, 125, 145, 245}
F25 : {234, 135, 145, 245}
F26 : {234, 125, 135, 145, 245}
F27 : {234, 235, 145, 245}
F28 : {234, 125, 235, 145, 245}
F29 : {234, 135, 235, 145, 245}
F30 : {234, 125, 135, 235, 145, 245}
F31 : {234, 345}
F32 : {234, 125, 345}
F33 : {234, 135, 345}
F34 : {234, 125, 135, 345}
F35 : {234, 235, 345}
F36 : {234, 125, 235, 345}
F37 : {234, 135, 235, 345}
F38 : {234, 125, 135, 235, 345}
F39 : {234, 145, 345}
F40 : {234, 125, 145, 345}
F41 : {234, 135, 145, 345}
F42 : {234, 125, 135, 145, 345}
F43 : {234, 235, 145, 345}
F44 : {234, 125, 235, 145, 345}
F45 : {234, 135, 235, 145, 345}
F46 : {234, 125, 135, 235, 145, 345}
F47 : {234, 245, 345}
F48 : {234, 125, 245, 345}
F49 : {234, 135, 245, 345}
F50 : {234, 125, 135, 245, 345}
F51 : {234, 125, 235, 245, 345}
F52 : {234, 135, 235, 245, 345}
F53 : {234, 125, 135, 235, 245, 345}
F54 : {234, 145, 245, 345}
F55 : {234, 125, 145, 245, 345}
F56 : {234, 135, 145, 245, 345}
F57 : {234, 125, 135, 145, 245, 345}
F58 : {234, 235, 145, 245, 345}
F59 : {234, 125, 235, 145, 245, 345}
F60 : {234, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F8)
B3  : (F3)-(F9)
B4  : (F3)-(F10)
B5  : (F4)-(F15)
B6  : (F4)-(F31)
B7  : (F5)-(F6)
B8  : (F5)-(F16)
B9  : (F5)-(F23)
B10 : (F5)-(F33)
B11 : (F5)-(F39)
B12 : (F7)-(F24)
B13 : (F7)-(F41)
B14 : (F11)-(F17)
B15 : (F11)-(F32)
B16 : (F12)-(F13)
B17 : (F12)-(F18)
B18 : (F12)-(F25)
B19 : (F12)-(F34)
B20 : (F12)-(F40)
B21 : (F14)-(F26)
B22 : (F14)-(F42)
B23 : (F19)-(F35)
B24 : (F19)-(F47)
B25 : (F20)-(F37)
B26 : (F20)-(F54)
B27 : (F21)-(F27)
B28 : (F21)-(F36)
B29 : (F21)-(F43)
B30 : (F21)-(F48)
B31 : (F21)-(F49)
B32 : (F22)-(F28)
B33 : (F22)-(F38)
B34 : (F22)-(F45)
B35 : (F22)-(F55)
B36 : (F22)-(F56)
B37 : (F29)-(F44)
B38 : (F29)-(F50)
B39 : (F30)-(F46)
B40 : (F30)-(F57)
B41 : (F51)-(F52)
B42 : (F51)-(F58)
B43 : (F53)-(F59)
B44 : (F53)-(F60)

Matrix :
228577/1000000 2393/62500 -599/31250 -1157/1000000 183/1000000 12991/250000 51253/1000000 39741/1000000 13369/500000 5251/200000 26269/500000 -8907/500000 2621/200000 7393/500000 299/500000 -4357/1000000 12087/500000 12263/1000000 3117/500000 12767/1000000 -1781/500000 2309/125000 -10019/1000000 1909/62500 -62467/1000000 -1479/100000 -14479/1000000 -34503/1000000 -7/400 -16833/1000000 -927/62500 -5181/125000 -14551/500000 1507/250000 -34423/1000000 16259/1000000 5057/125000 26047/1000000 -3729/1000000 73/31250 -2183/200000 -7581/1000000 -579/1000000 1053/100000
2393/62500 33893/125000 32653/1000000 44383/1000000 41763/1000000 89381/1000000 969/100000 -2013/125000 12479/1000000 1921/250000 11207/1000000 3349/500000 26107/1000000 -51301/1000000 -13221/500000 1429/250000 -30771/500000 -7271/200000 -71337/1000000 -7043/250000 -993/200000 7283/500000 31773/1000000 14847/1000000 -29681/1000000 -112169/1000000 909/500000 -1677/200000 -8077/1000000 -23923/1000000 -3137/250000 66369/1000000 841/200000 7847/100000 39811/1000000 38591/500000 5557/1000000 3137/50000 -83/100000 -893/1000000 -383/125000 -7679/500000 -2943/500000 1749/125000
-599/31250 32653/1000000 280447/1000000 115409/1000000 -4933/200000 -14463/250000 -46001/1000000 -31867/200000 -8413/100000 -35647/1000000 -160599/1000000 -11297/1000000 -883/200000 -179929/1000000 -19271/250000 50303/1000000 -133781/500000 -149267/1000000 -46583/200000 -51793/500000 -27121/500000 -5151/100000 35999/500000 -37599/250000 61219/1000000 -168549/1000000 -6597/250000 47491/1000000 -351/10000 -54383/1000000 -14339/1000000 41083/250000 75627/1000000 2397/20000 1747/15625 104361/1000000 -52959/1000000 6607/500000 2719/1000000 -2431/200000 10769/1000000 -12233/1000000 -5397/125000 -11329/1000000
-1157/1000000 44383/1000000 115409/1000000 160059/500000 -8719/250000 -37623/500000 -14683/250000 -36533/200000 -9479/100000 -12939/250000 -193157/1000000 -12557/1000000 541/500000 -25997/125000 -99609/1000000 28229/500000 -285147/1000000 -146459/1000000 -298193/1000000 -34999/250000 -58699/1000000 -15847/250000 81033/1000000 -92131/500000 45277/1000000 -4189/20000 -9849/500000 7523/200000 -57861/1000000 -32247/500000 -527/20000 92867/500000 39681/500000 70989/500000 15247/125000 3953/31250 -45491/1000000 9151/500000 -913/1000000 -8163/500000 6077/250000 -13121/1000000 -46383/1000000 -1461/100000
183/1000000 41763/1000000 -4933/200000 -8719/250000 56597/250000 4331/62500 6963/250000 20481/200000 11339/200000 29299/1000000 44771/500000 4029/500000 909/125000 59133/1000000 2903/100000 -30061/1000000 19971/250000 8561/250000 66971/1000000 45467/1000000 1319/62500 2001/62500 -1797/31250 32177/250000 -27693/1000000 52403/1000000 -263/250000 -32539/1000000 699/1000000 2979/200000 211/250000 -1423/31250 -37483/1000000 -1553/40000 -4429/200000 -2449/125000 1901/500000 31761/1000000 -3/625 9261/1000000 -629/62500 8273/1000000 17609/1000000 4129/500000
12991/250000 89381/1000000 -14463/250000 -37623/500000 4331/62500 399913/1000000 15831/250000 89343/500000 83457/1000000 90681/1000000 101967/500000 5521/1000000 13223/1000000 56189/500000 53337/500000 -37233/500000 169391/1000000 7811/200000 45463/250000 6509/62500 18943/500000 96037/1000000 3217/50000 82691/250000 -7109/200000 114713/1000000 -3539/500000 -37329/1000000 2937/100000 18317/500000 13469/1000000 -22189/200000 -54753/1000000 -66971/1000000 -29029/500000 -4141/100000 50717/1000000 68579/1000000 13127/1000000 15619/500000 -823/100000 5957/250000 1091/40000 22597/1000000
51253/1000000 969/100000 -46001/1000000 -14683/250000 6963/250000 15831/250000 285061/1000000 37177/200000 24889/500000 17923/1000000 173601/1000000 -21571/1000000 -1817/500000 19637/200000 1853/40000 -16871/500000 131671/1000000 26073/1000000 121049/1000000 1282/15625 4697/500000 47307/1000000 -1029/50000 115501/1000000 -29429/1000000 11047/125000 -4633/125000 -37331/500000 -1151/100000 -1463/200000 -5011/125000 -62277/500000 -2697/31250 -85301/1000000 -41813/500000 -9097/125000 40363/1000000 2097/100000 -1103/500000 10513/1000000 -5593/500000 909/500000 20221/1000000 1163/250000
39741/1000000 -2013/125000 -31867/200000 -36533/200000 20481/200000 89343/500000 37177/200000 117827/200000 2083/12500 22477/250000 393543/1000000 -16437/1000000 -819/250000 298387/1000000 6337/40000 -85457/1000000 197417/500000 154569/1000000 73377/200000 99403/500000 3641/62500 53311/500000 -80209/1000000 168479/500000 -79711/1000000 28513/100000 -37623/1000000 -15351/125000 2977/125000 8377/200000 -35219/1000000 -31161/100000 -10189/62500 -112557/500000 -46643/250000 -180213/1000000 15209/200000 13169/500000 91/250000 16767/500000 -7/250 35257/1000000 7991/125000 3841/200000
13369/500000 12479/1000000 -8413/100000 -9479/100000 11339/200000 83457/1000000 24889/500000 2083/12500 50139/200000 45697/1000000 34983/250000 -2901/500000 -149/1000000 145893/1000000 4237/62500 -49167/1000000 39631/200000 79987/1000000 23327/125000 89909/1000000 8619/250000 1399/25000 -47207/1000000 31447/200000 -11759/250000 6447/50000 -641/200000 -26327/500000 1377/125000 3329/250000 -2077/200000 -71403/500000 -16307/200000 -105999/1000000 -51189/500000 -83727/1000000 2361/62500 5101/250000 -661/250000 6537/500000 -16347/1000000 11611/1000000 3841/125000 423/50000
5251/200000 1921/250000 -35647/1000000 -12939/250000 29299/1000000 90681/1000000 17923/1000000 22477/250000 45697/1000000 12991/62500 51843/500000 -4097/1000000 781/1000000 37403/500000 58029/1000000 -20327/500000 92233/1000000 22023/1000000 12909/125000 8333/125000 3257/250000 20551/500000 581/1000000 31227/250000 -2929/200000 41613/500000 -7617/1000000 -31811/1000000 2323/1000000 8263/1000000 -559/500000 -16881/200000 -41939/1000000 -68019/1000000 -46689/1000000 -43117/1000000 29871/1000000 19493/1000000 2493/1000000 6853/500000 -883/200000 12679/1000000 4239/250000 8171/1000000
26269/500000 11207/1000000 -160599/1000000 -193157/1000000 44771/500000 101967/500000 173601/1000000 393543/1000000 34983/250000 51843/500000 111141/200000 -3217/250000 3103/1000000 287431/1000000 80431/500000 -46019/500000 79879/200000 148961/1000000 383941/1000000 199767/1000000 63327/1000000 58371/500000 -72549/1000000 168771/500000 -37201/500000 136673/500000 -3127/125000 -7393/62500 16717/500000 1673/40000 -16297/500000 -145927/500000 -75483/500000 -103531/500000 -45197/250000 -89511/500000 84469/1000000 18591/500000 687/500000 7527/250000 -161/6250 17021/500000 29997/500000 20763/1000000
-8907/500000 3349/500000 -11297/1000000 -12557/1000000 4029/500000 5521/1000000 -21571/1000000 -16437/1000000 -2901/500000 -4097/1000000 -3217/250000 98243/500000 457/250000 -9929/1000000 -143/50000 -1919/1000000 4279/1000000 11577/1000000 4049/1000000 709/500000 1403/100000 711/1000000 -1471/200000 6489/500000 549/62500 -191/25000 22173/500000 26143/1000000 21957/500000 21751/1000000 1571/200000 633/50000 1717/200000 7397/1000000 2443/500000 1879/1000000 -1309/250000 1019/1000000 229/200000 -121/125000 637/250000 -1187/500000 -97/200000 507/1000000
2621/200000 26107/1000000 -883/200000 541/500000 909/125000 13223/1000000 -1817/500000 -819/250000 -149/1000000 781/1000000 3103/1000000 457/250000 37799/200000 -709/125000 -1943/125000 1761/500000 -73/20000 361/50000 -5083/1000000 1671/1000000 3339/1000000 7159/1000000 -147/125000 10273/1000000 -7669/500000 -12991/500000 21341/1000000 -19301/1000000 4731/250000 -4933/250000 -351/500000 3631/500000 -1597/500000 10491/1000000 859/1000000 1007/125000 943/200000 9817/1000000 -1187/500000 -2499/1000000 -2407/1000000 -3033/500000 -17/100000 81/1000000
7393/500000 -51301/1000000 -179929/1000000 -25997/125000 59133/1000000 56189/500000 19637/200000 298387/1000000 145893/1000000 37403/500000 287431/1000000 -9929/1000000 -709/125000 235989/500000 129593/1000000 -57229/1000000 466077/1000000 229573/1000000 436061/1000000 150763/1000000 9457/125000 83311/1000000 -148943/1000000 58201/200000 -105427/1000000 3771/12500 16849/1000000 -77699/1000000 10457/200000 36319/500000 451/500000 -62199/200000 -64681/500000 -216629/1000000 -21033/100000 -189813/1000000 81689/1000000 -1767/125000 839/1000000 21093/1000000 -5389/125000 44247/1000000 18383/250000 977/50000
299/500000 -13221/500000 -19271/250000 -99609/1000000 2903/100000 53337/500000 1853/40000 6337/40000 4237/62500 58029/1000000 80431/500000 -143/50000 -1943/125000 129593/1000000 1023/4000 -18667/200000 3468/15625 17539/500000 23701/100000 110881/1000000 35597/1000000 31437/500000 937/250000 221223/1000000 -7957/1000000 181837/1000000 649/1000000 -7583/200000 35637/1000000 36033/1000000 1681/125000 -150079/1000000 -13681/250000 -132799/1000000 -45113/500000 -115469/1000000 16983/500000 -1493/500000 5717/1000000 16701/1000000 -47/1000000 43333/1000000 3271/100000 7869/500000
-4357/1000000 1429/250000 50303/1000000 28229/500000 -30061/1000000 -37233/500000 -16871/500000 -85457/1000000 -49167/1000000 -20327/500000 -46019/500000 -1919/1000000 1761/500000 -57229/1000000 -18667/200000 207811/1000000 -121999/1000000 -2813/250000 -137393/1000000 -92943/1000000 -357/20000 -46021/1000000 -16979/500000 -70147/500000 -489/31250 -6399/62500 -201/250000 24869/1000000 -1703/100000 -1457/125000 -11079/1000000 65697/1000000 4139/200000 15651/250000 41759/1000000 51139/1000000 -11777/1000000 -213/100000 -4059/1000000 -1127/100000 -4441/1000000 -21167/1000000 -3417/250000 -2359/200000
12087/500000 -30771/500000 -133781/500000 -285147/1000000 19971/250000 169391/1000000 131671/1000000 197417/500000 39631/200000 92233/1000000 79879/200000 4279/1000000 -73/20000 466077/1000000 3468/15625 -121999/1000000 95999/125000 143293/500000 28717/50000 208117/1000000 54421/500000 62773/500000 -17227/100000 424321/1000000 -67009/500000 208091/500000 14051/500000 -51863/500000 21063/250000 95473/1000000 1489/500000 -201233/500000 -175057/1000000 -11383/40000 -2127/8000 -129897/500000 111533/1000000 -17401/1000000 991/1000000 6287/200000 -173/4000 28081/500000 12579/125000 30583/1000000
12263/1000000 -7271/200000 -149267/1000000 -146459/1000000 8561/250000 7811/200000 26073/1000000 154569/1000000 79987/1000000 22023/1000000 148961/1000000 11577/1000000 361/50000 229573/1000000 17539/500000 -2813/250000 143293/500000 352859/1000000 23279/100000 57463/1000000 1699/31250 29907/1000000 -148711/1000000 14489/125000 -106849/1000000 156167/1000000 5317/200000 -7567/250000 594/15625 14111/250000 641/125000 -43553/250000 -18443/250000 -27829/250000 -130583/1000000 -52727/500000 57689/1000000 -13391/1000000 -4229/1000000 8329/1000000 -32241/1000000 2041/200000 391/8000 6349/1000000
3117/500000 -71337/1000000 -46583/200000 -298193/1000000 66971/1000000 45463/250000 121049/1000000 73377/200000 23327/125000 12909/125000 383941/1000000 4049/1000000 -5083/1000000 436061/1000000 23701/100000 -137393/1000000 28717/50000 23279/100000 362331/500000 230293/1000000 26037/250000 127943/1000000 -137401/1000000 107701/250000 -47827/500000 3359/8000 30251/1000000 -11433/125000 86337/1000000 92983/1000000 2553/200000 -375529/1000000 -167197/1000000 -14709/50000 -25471/100000 -258409/1000000 10073/100000 -19243/1000000 3903/1000000 8191/250000 -2239/62500 2927/50000 95083/1000000 30147/1000000
12767/1000000 -7043/250000 -51793/500000 -34999/250000 45467/1000000 6509/62500 1282/15625 99403/500000 89909/1000000 8333/125000 199767/1000000 709/500000 1671/1000000 150763/1000000 110881/1000000 -92943/1000000 208117/1000000 57463/1000000 230293/1000000 6871/25000 37369/1000000 33021/500000 -5887/250000 39251/200000 -3179/250000 2868/15625 -5971/1000000 -57879/1000000 28421/1000000 3853/125000 -369/250000 -41801/250000 -86443/1000000 -1331/10000 -27119/250000 -125083/1000000 39341/1000000 3007/1000000 1719/1000000 8647/500000 -7209/1000000 333/15625 33499/1000000 11711/1000000
-1781/500000 -993/200000 -27121/500000 -58699/1000000 1319/62500 18943/500000 4697/500000 3641/62500 8619/250000 3257/250000 63327/1000000 1403/100000 3339/1000000 9457/125000 35597/1000000 -357/20000 54421/500000 1699/31250 26037/250000 37369/1000000 53911/250000 5141/200000 -24433/500000 24791/250000 -20357/1000000 13209/200000 3229/100000 361/1000000 43121/1000000 27489/1000000 3609/1000000 -61489/1000000 -2489/100000 -561/12500 -43491/1000000 -20927/500000 16529/1000000 -601/1000000 -13/125000 2931/500000 -6469/1000000 3531/500000 8351/500000 5369/1000000
2309/125000 7283/500000 -5151/100000 -15847/250000 2001/62500 96037/1000000 47307/1000000 53311/500000 1399/25000 20551/500000 58371/500000 711/1000000 7159/1000000 83311/1000000 31437/500000 -46021/1000000 62773/500000 29907/1000000 127943/1000000 33021/500000 5141/200000 48319/200000 349/20000 177107/1000000 -9629/500000 84009/1000000 1373/125000 -42591/1000000 637/25000 51/100000 -631/125000 -5307/62500 -43849/1000000 -63631/1000000 -55311/1000000 -53883/1000000 6833/250000 8093/500000 101/25000 2727/200000 -333/50000 4733/500000 4697/250000 4297/500000
-10019/1000000 31773/1000000 35999/500000 81033/1000000 -1797/31250 3217/50000 -1029/50000 -80209/1000000 -47207/1000000 581/1000000 -72549/1000000 -1471/200000 -147/125000 -148943/1000000 937/250000 -16979/500000 -17227/100000 -148711/1000000 -137401/1000000 -5887/250000 -24433/500000 349/20000 318187/1000000 -22079/1000000 1491/25000 -88021/1000000 -4411/250000 15101/500000 -12753/1000000 -24091/1000000 7037/1000000 101703/1000000 51433/1000000 66513/1000000 76271/1000000 12259/200000 -9473/500000 20943/1000000 10319/500000 677/100000 10297/500000 -299/50000 -3647/125000 -1457/500000
1909/62500 14847/1000000 -37599/250000 -92131/500000 32177/250000 82691/250000 115501/1000000 168479/500000 31447/200000 31227/250000 168771/500000 6489/500000 10273/1000000 58201/200000 221223/1000000 -70147/500000 424321/1000000 14489/125000 107701/250000 39251/200000 24791/250000 177107/1000000 -22079/1000000 648833/1000000 -599/10000 57709/200000 1121/100000 -15873/200000 33207/500000 70293/1000000 7891/500000 -135921/500000 -4929/40000 -8171/40000 -33713/200000 -42021/250000 9927/125000 5813/125000 7517/500000 158/3125 -20029/1000000 5809/125000 1951/31250 5573/200000
-62467/1000000 -29681/1000000 61219/1000000 45277/1000000 -27693/1000000 -7109/200000 -29429/1000000 -79711/1000000 -11759/250000 -2929/200000 -37201/500000 549/62500 -7669/500000 -105427/1000000 -7957/1000000 -489/31250 -67009/500000 -106849/1000000 -47827/500000 -3179/250000 -20357/1000000 -9629/500000 1491/25000 -599/10000 44869/200000 -2747/50000 -9367/1000000 10721/500000 -10201/1000000 -21237/1000000 4153/1000000 19647/250000 23633/1000000 3473/200000 52817/1000000 3361/200000 -17131/500000 -799/100000 2091/1000000 -1943/500000 3881/200000 -2133/500000 -3319/200000 -2629/250000
-1479/100000 -112169/1000000 -168549/1000000 -4189/20000 52403/1000000 114713/1000000 11047/125000 28513/100000 6447/50000 41613/500000 136673/500000 -191/25000 -12991/500000 3771/12500 181837/1000000 -6399/62500 208091/500000 156167/1000000 3359/8000 2868/15625 13209/200000 84009/1000000 -88021/1000000 57709/200000 -2747/50000 468673/1000000 2009/200000 -35797/500000 551/10000 65483/1000000 10077/1000000 -14109/50000 -61663/500000 -58507/250000 -3061/15625 -10837/50000 31987/500000 -23197/1000000 2357/1000000 459/20000 -1011/50000 44927/1000000 60539/1000000 10637/1000000
-14479/1000000 909/500000 -6597/250000 -9849/500000 -263/250000 -3539/500000 -4633/125000 -37623/1000000 -641/200000 -7617/1000000 -3127/125000 22173/500000 21341/1000000 16849/1000000 649/1000000 -201/250000 14051/500000 5317/200000 30251/1000000 -5971/1000000 3229/100000 1373/125000 -4411/250000 1121/100000 -9367/1000000 2009/200000 52517/250000 887/62500 1107/50000 8167/1000000 14473/1000000 2091/250000 257/20000 1729/1000000 -7187/1000000 -2241/1000000 -257/500000 -6219/1000000 -53/125000 -1087/500000 -827/500000 421/1000000 883/200000 637/500000
-34503/1000000 -1677/200000 47491/1000000 7523/200000 -32539/1000000 -37329/1000000 -37331/500000 -15351/125000 -26327/500000 -31811/1000000 -7393/62500 26143/1000000 -19301/1000000 -77699/1000000 -7583/200000 24869/1000000 -51863/500000 -7567/250000 -11433/125000 -57879/1000000 361/1000000 -42591/1000000 15101/500000 -15873/200000 10721/500000 -35797/500000 887/62500 3582/15625 149/200000 -243/250000 18793/1000000 11213/125000 14873/250000 1901/31250 5601/100000 54249/1000000 -13457/500000 -2279/200000 1349/500000 -77/12500 7977/1000000 -6777/1000000 -17677/1000000 -4399/1000000
-7/400 -8077/1000000 -351/10000 -57861/1000000 699/1000000 2937/100000 -1151/100000 2977/125000 1377/125000 2323/1000000 16717/500000 21957/500000 4731/250000 10457/200000 35637/1000000 -1703/100000 21063/250000 594/15625 86337/1000000 28421/1000000 43121/1000000 637/25000 -12753/1000000 33207/500000 -10201/1000000 551/10000 1107/50000 149/200000 21357/100000 9903/500000 679/62500 -4761/125000 -671/62500 -3743/125000 -7293/250000 -8839/250000 2331/250000 -5103/1000000 127/100000 623/200000 -2773/1000000 8867/1000000 5593/500000 1229/250000
-16833/1000000 -23923/1000000 -54383/1000000 -32247/500000 2979/200000 18317/500000 -1463/200000 8377/200000 3329/250000 8263/1000000 1673/40000 21751/1000000 -4933/250000 36319/500000 36033/1000000 -1457/125000 95473/1000000 14111/250000 92983/1000000 3853/125000 27489/1000000 51/100000 -24091/1000000 70293/1000000 -21237/1000000 65483/1000000 8167/1000000 -243/250000 9903/500000 52487/250000 903/62500 -25981/500000 -10673/1000000 -18261/500000 -1481/50000 -35069/1000000 5219/500000 -2181/250000 2711/1000000 3049/500000 -6489/1000000 11219/1000000 8103/500000 6197/1000000
-927/62500 -3137/250000 -14339/1000000 -527/20000 211/250000 13469/1000000 -5011/125000 -35219/1000000 -2077/200000 -559/500000 -16297/500000 1571/200000 -351/500000 451/500000 1681/125000 -11079/1000000 1489/500000 641/125000 2553/200000 -369/250000 3609/1000000 -631/125000 7037/1000000 7891/500000 4153/1000000 10077/1000000 14473/1000000 18793/1000000 679/62500 903/62500 20357/100000 15271/1000000 4627/250000 61/100000 1563/250000 96/15625 -3293/1000000 -7433/1000000 1667/1000000 21/40000 461/200000 2433/500000 2337/1000000 31/10000
-5181/125000 66369/1000000 41083/250000 92867/500000 -1423/31250 -22189/200000 -62277/500000 -31161/100000 -71403/500000 -16881/200000 -145927/500000 633/50000 3631/500000 -62199/200000 -150079/1000000 65697/1000000 -201233/500000 -43553/250000 -375529/1000000 -41801/250000 -61489/1000000 -5307/62500 101703/1000000 -135921/500000 19647/250000 -14109/50000 2091/250000 11213/125000 -4761/125000 -25981/500000 15271/1000000 96499/200000 27921/200000 211403/1000000 189689/1000000 186839/1000000 -19881/250000 4903/500000 -481/1000000 -22743/1000000 27761/1000000 -17263/500000 -61869/1000000 -16489/1000000
-14551/500000 841/200000 75627/1000000 39681/500000 -37483/1000000 -54753/1000000 -2697/31250 -10189/62500 -16307/200000 -41939/1000000 -75483/500000 1717/200000 -1597/500000 -64681/500000 -13681/250000 4139/200000 -175057/1000000 -18443/250000 -167197/1000000 -86443/1000000 -2489/100000 -43849/1000000 51433/1000000 -4929/40000 23633/1000000 -61663/500000 257/20000 14873/250000 -671/62500 -10673/1000000 4627/250000 27921/200000 25187/100000 15653/200000 85727/1000000 79879/1000000 -42089/1000000 -4711/500000 399/250000 -5053/500000 2609/200000 -8857/1000000 -113/4000 -7231/1000000
1507/250000 7847/100000 2397/20000 70989/500000 -1553/40000 -66971/1000000 -85301/1000000 -112557/500000 -105999/1000000 -68019/1000000 -103531/500000 7397/1000000 10491/1000000 -216629/1000000 -132799/1000000 15651/250000 -11383/40000 -27829/250000 -14709/50000 -1331/10000 -561/12500 -63631/1000000 66513/1000000 -8171/40000 3473/200000 -58507/250000 1729/1000000 1901/31250 -3743/125000 -18261/500000 61/100000 211403/1000000 15653/200000 169981/500000 32569/250000 140219/1000000 -4963/100000 3349/200000 -187/125000 -8519/500000 7329/500000 -14947/500000 -45441/1000000 -2069/200000
-34423/1000000 39811/1000000 1747/15625 15247/125000 -4429/200000 -29029/500000 -41813/500000 -46643/250000 -51189/500000 -46689/1000000 -45197/250000 2443/500000 859/1000000 -21033/100000 -45113/500000 41759/1000000 -2127/8000 -130583/1000000 -25471/100000 -27119/250000 -43491/1000000 -55311/1000000 76271/1000000 -33713/200000 52817/1000000 -3061/15625 -7187/1000000 5601/100000 -7293/250000 -1481/50000 1563/250000 189689/1000000 85727/1000000 32569/250000 60667/200000 103591/1000000 -14127/250000 517/125000 469/500000 -3413/250000 1959/100000 -9593/500000 -10349/250000 -2087/200000
16259/1000000 38591/500000 104361/1000000 3953/31250 -2449/125000 -4141/100000 -9097/125000 -180213/1000000 -83727/1000000 -43117/1000000 -89511/500000 1879/1000000 1007/125000 -189813/1000000 -115469/1000000 51139/1000000 -129897/500000 -52727/500000 -258409/1000000 -125083/1000000 -20927/500000 -53883/1000000 12259/200000 -42021/250000 3361/200000 -10837/50000 -2241/1000000 54249/1000000 -8839/250000 -35069/1000000 96/15625 186839/1000000 79879/1000000 140219/1000000 103591/1000000 309911/1000000 -39167/1000000 17717/1000000 -117/200000 -6969/500000 188/15625 -1567/62500 -39439/1000000 -7597/1000000
5057/125000 5557/1000000 -52959/1000000 -45491/1000000 1901/500000 50717/1000000 40363/1000000 15209/200000 2361/62500 29871/1000000 84469/1000000 -1309/250000 943/200000 81689/1000000 16983/500000 -11777/1000000 111533/1000000 57689/1000000 10073/100000 39341/1000000 16529/1000000 6833/250000 -9473/500000 9927/125000 -17131/500000 31987/500000 -257/500000 -13457/500000 2331/250000 5219/500000 -3293/1000000 -19881/250000 -42089/1000000 -4963/100000 -14127/250000 -39167/1000000 136551/1000000 -17387/1000000 -381/100000 5493/1000000 -7947/1000000 83/12500 4609/500000 10569/1000000
26047/1000000 3137/50000 6607/500000 9151/500000 31761/1000000 68579/1000000 2097/100000 13169/500000 5101/250000 19493/1000000 18591/500000 1019/1000000 9817/1000000 -1767/125000 -1493/500000 -213/100000 -17401/1000000 -13391/1000000 -19243/1000000 3007/1000000 -601/1000000 8093/500000 20943/1000000 5813/125000 -799/100000 -23197/1000000 -6219/1000000 -2279/200000 -5103/1000000 -2181/250000 -7433/1000000 4903/500000 -4711/500000 3349/200000 517/125000 17717/1000000 -17387/1000000 68631/500000 111/1000000 243/500000 -141/1000000 -1331/500000 999/250000 53/4000
-3729/1000000 -83/100000 2719/1000000 -913/1000000 -3/625 13127/1000000 -1103/500000 91/250000 -661/250000 2493/1000000 687/500000 229/200000 -1187/500000 839/1000000 5717/1000000 -4059/1000000 991/1000000 -4229/1000000 3903/1000000 1719/1000000 -13/125000 101/25000 10319/500000 7517/500000 2091/1000000 2357/1000000 -53/125000 1349/500000 127/100000 2711/1000000 1667/1000000 -481/1000000 399/250000 -187/125000 469/500000 -117/200000 -381/100000 111/1000000 155117/1000000 -2187/200000 47/62500 119/62500 -401/1000000 -51/1000000
73/31250 -893/1000000 -2431/200000 -8163/500000 9261/1000000 15619/500000 10513/1000000 16767/500000 6537/500000 6853/500000 7527/250000 -121/125000 -2499/1000000 21093/1000000 16701/1000000 -1127/100000 6287/200000 8329/1000000 8191/250000 8647/500000 2931/500000 2727/200000 677/100000 158/3125 -1943/500000 459/20000 -1087/500000 -77/12500 623/200000 3049/500000 21/40000 -22743/1000000 -5053/500000 -8519/500000 -3413/250000 -6969/500000 5493/1000000 243/500000 -2187/200000 39393/250000 -43/40000 1783/500000 2193/500000 1567/1000000
-2183/200000 -383/125000 10769/1000000 6077/250000 -629/62500 -823/100000 -5593/500000 -7/250 -16347/1000000 -883/200000 -161/6250 637/250000 -2407/1000000 -5389/125000 -47/1000000 -4441/1000000 -173/4000 -32241/1000000 -2239/62500 -7209/1000000 -6469/1000000 -333/50000 10297/500000 -20029/1000000 3881/200000 -1011/50000 -827/500000 7977/1000000 -2773/1000000 -6489/1000000 461/200000 27761/1000000 2609/200000 7329/500000 1959/100000 188/15625 -7947/1000000 -141/1000000 47/62500 -43/40000 46643/250000 -4041/1000000 -3399/500000 -2093/1000000
-7581/1000000 -7679/500000 -12233/1000000 -13121/1000000 8273/1000000 5957/250000 909/500000 35257/1000000 11611/1000000 12679/1000000 17021/500000 -1187/500000 -3033/500000 44247/1000000 43333/1000000 -21167/1000000 28081/500000 2041/200000 2927/50000 333/15625 3531/500000 4733/500000 -299/50000 5809/125000 -2133/500000 44927/1000000 421/1000000 -6777/1000000 8867/1000000 11219/1000000 2433/500000 -17263/500000 -8857/1000000 -14947/500000 -9593/500000 -1567/62500 83/12500 -1331/500000 119/62500 1783/500000 -4041/1000000 9731/50000 817/100000 1527/500000
-579/1000000 -2943/500000 -5397/125000 -46383/1000000 17609/1000000 1091/40000 20221/1000000 7991/125000 3841/125000 4239/250000 29997/500000 -97/200000 -17/100000 18383/250000 3271/100000 -3417/250000 12579/125000 391/8000 95083/1000000 33499/1000000 8351/500000 4697/250000 -3647/125000 1951/31250 -3319/200000 60539/1000000 883/200000 -17677/1000000 5593/500000 8103/500000 2337/1000000 -61869/1000000 -113/4000 -45441/1000000 -10349/250000 -39439/1000000 4609/500000 999/250000 -401/1000000 2193/500000 -3399/500000 817/100000 160591/1000000 -10489/1000000
1053/100000 1749/125000 -11329/1000000 -1461/100000 4129/500000 22597/1000000 1163/250000 3841/200000 423/50000 8171/1000000 20763/1000000 507/1000000 81/1000000 977/50000 7869/500000 -2359/200000 30583/1000000 6349/1000000 30147/1000000 11711/1000000 5369/1000000 4297/500000 -1457/500000 5573/200000 -2629/250000 10637/1000000 637/500000 -4399/1000000 1229/250000 6197/1000000 31/10000 -16489/1000000 -7231/1000000 -2069/200000 -2087/200000 -7597/1000000 10569/1000000 53/4000 -51/1000000 1567/1000000 -2093/1000000 1527/500000 -10489/1000000 9313/62500


--- Term 12 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 63
Matrix dimension : 23

Flags :
F1  : {134, 234}
F2  : {134, 234, 125}
F3  : {134, 234, 135}
F4  : {134, 234, 125, 135}
F5  : {134, 234, 235}
F6  : {134, 234, 125, 235}
F7  : {134, 234, 135, 235}
F8  : {134, 234, 125, 135, 235}
F9  : {134, 234, 145}
F10 : {134, 234, 125, 145}
F11 : {134, 234, 135, 145}
F12 : {134, 234, 125, 135, 145}
F13 : {134, 234, 235, 145}
F14 : {134, 234, 125, 235, 145}
F15 : {134, 234, 135, 235, 145}
F16 : {134, 234, 125, 135, 235, 145}
F17 : {134, 234, 245}
F18 : {134, 234, 125, 245}
F19 : {134, 234, 135, 245}
F20 : {134, 234, 125, 135, 245}
F21 : {134, 234, 235, 245}
F22 : {134, 234, 125, 235, 245}
F23 : {134, 234, 135, 235, 245}
F24 : {134, 234, 125, 135, 235, 245}
F25 : {134, 234, 145, 245}
F26 : {134, 234, 125, 145, 245}
F27 : {134, 234, 135, 145, 245}
F28 : {134, 234, 125, 135, 145, 245}
F29 : {134, 234, 235, 145, 245}
F30 : {134, 234, 125, 235, 145, 245}
F31 : {134, 234, 135, 235, 145, 245}
F32 : {134, 234, 125, 135, 235, 145, 245}
F33 : {134, 234, 345}
F34 : {134, 234, 125, 345}
F35 : {134, 234, 135, 345}
F36 : {134, 234, 125, 135, 345}
F37 : {134, 234, 235, 345}
F38 : {134, 234, 125, 235, 345}
F39 : {134, 234, 135, 235, 345}
F40 : {134, 234, 125, 135, 235, 345}
F41 : {134, 234, 145, 345}
F42 : {134, 234, 125, 145, 345}
F43 : {134, 234, 135, 145, 345}
F44 : {134, 234, 125, 135, 145, 345}
F45 : {134, 234, 235, 145, 345}
F46 : {134, 234, 125, 235, 145, 345}
F47 : {134, 234, 135, 235, 145, 345}
F48 : {134, 234, 125, 135, 235, 145, 345}
F49 : {134, 234, 245, 345}
F50 : {134, 234, 125, 245, 345}
F51 : {134, 234, 135, 245, 345}
F52 : {134, 234, 125, 135, 245, 345}
F53 : {134, 234, 235, 245, 345}
F54 : {134, 234, 125, 235, 245, 345}
F55 : {134, 234, 135, 235, 245, 345}
F56 : {134, 234, 125, 135, 235, 245, 345}
F57 : {134, 234, 145, 245, 345}
F58 : {134, 234, 125, 145, 245, 345}
F59 : {134, 234, 135, 145, 245, 345}
F60 : {134, 234, 125, 135, 145, 245, 345}
F61 : {134, 234, 235, 145, 245, 345}
F62 : {134, 234, 125, 235, 145, 245, 345}
F63 : {134, 234, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)
B3  : (F3)+(F5)+(F9)+(F17)
B4  : (F4)+(F6)+(F10)+(F18)
B5  : (F8)+(F26)
B6  : (F11)+(F21)
B7  : (F12)+(F22)
B8  : (F13)+(F19)
B9  : (F14)+(F20)
B10 : (F15)+(F23)+(F27)+(F29)
B11 : (F16)+(F24)+(F28)+(F30)
B12 : (F32)
B13 : (F34)
B14 : (F35)+(F37)+(F41)+(F49)
B15 : (F36)+(F38)+(F42)+(F50)
B16 : (F40)+(F58)
B17 : (F43)+(F53)
B18 : (F44)+(F54)
B19 : (F45)+(F51)
B20 : (F46)+(F52)
B21 : (F47)+(F55)+(F59)+(F61)
B22 : (F48)+(F56)+(F60)+(F62)
B23 : 8(F7)+8(F25)-10(F31)+8(F33)-10(F39)-10(F57)-19(F63)

Matrix :
6313/20000 16133/40000 446879/1000000 214271/500000 253717/1000000 4097/15625 -18709/1000000 -345561/1000000 -110633/200000 -179959/500000 -61333/125000 -52897/200000 -369287/500000 235149/500000 -672509/1000000 -193793/1000000 -3953/200000 -431063/1000000 -302867/1000000 -372027/1000000 -300911/1000000 -35259/62500 5708873/137800000
16133/40000 234869/250000 854727/1000000 82569/100000 251661/500000 519329/1000000 -183/8000 -686689/1000000 -32493/31250 -669741/1000000 -458711/500000 -247531/500000 -43557/31250 442141/500000 -130203/100000 -91101/250000 -18933/500000 -51459/62500 -294433/500000 -728559/1000000 -576521/1000000 -1075471/1000000 2082799/26500000
446879/1000000 854727/1000000 1058261/1000000 226893/250000 531983/1000000 557041/1000000 -33859/1000000 -774089/1000000 -274329/250000 -840123/1000000 -1056361/1000000 -144899/250000 -729463/500000 104741/100000 -356053/250000 -96629/250000 -48883/1000000 -226349/250000 -643323/1000000 -794663/1000000 -19761/31250 -608107/500000 28094939/344500000
214271/500000 82569/100000 226893/250000 117933/125000 531339/1000000 549939/1000000 -9501/500000 -378517/500000 -535637/500000 -381437/500000 -197009/200000 -542019/1000000 -713407/500000 9731/10000 -1381009/1000000 -187587/500000 -6081/200000 -841349/1000000 -637373/1000000 -94461/125000 -590843/1000000 -1142337/1000000 55158843/689000000
253717/1000000 251661/500000 531983/1000000 531339/1000000 477017/1000000 41843/125000 -1561/1000000 -396309/1000000 -672959/1000000 -420549/1000000 -581723/1000000 -308319/1000000 -179763/200000 21951/40000 -831321/1000000 -116049/500000 -10951/500000 -125901/250000 -415579/1000000 -225239/500000 -374643/1000000 -138893/200000 35515541/689000000
4097/15625 519329/1000000 557041/1000000 549939/1000000 41843/125000 139331/250000 15813/1000000 -457751/1000000 -666203/1000000 -443767/1000000 -59053/100000 -40551/125000 -225627/250000 14683/25000 -473753/500000 -4871/20000 -5541/1000000 -543229/1000000 -386203/1000000 -476011/1000000 -355647/1000000 -140533/200000 1332679/26500000
-18709/1000000 -183/8000 -33859/1000000 -9501/500000 -1561/1000000 15813/1000000 220859/1000000 69081/1000000 8043/1000000 20977/250000 2883/40000 24643/500000 11141/500000 -28183/1000000 25497/1000000 9329/200000 1627/250000 74969/1000000 19399/500000 26851/500000 51481/1000000 1273/20000 255683/137800000
-345561/1000000 -686689/1000000 -774089/1000000 -378517/500000 -396309/1000000 -457751/1000000 69081/1000000 911213/1000000 384903/500000 790639/1000000 860011/1000000 544191/1000000 1067037/1000000 -229447/250000 1196227/1000000 169831/500000 -5793/1000000 759203/1000000 270459/500000 135219/200000 242989/500000 492103/500000 -36655769/689000000
-110633/200000 -32493/31250 -274329/250000 -535637/500000 -672959/1000000 -666203/1000000 8043/1000000 384903/500000 1465283/1000000 157883/200000 1173827/1000000 298281/500000 1887257/1000000 -554097/500000 207753/125000 236131/500000 12359/250000 1026703/1000000 751499/1000000 900101/1000000 15363/20000 278477/200000 -7607429/68900000
-179959/500000 -669741/1000000 -840123/1000000 -381437/500000 -420549/1000000 -443767/1000000 20977/250000 790639/1000000 157883/200000 39223/40000 951467/1000000 589359/1000000 1070771/1000000 -100047/100000 75797/62500 8733/25000 17341/500000 2483/3125 284611/500000 348723/500000 498321/1000000 64741/62500 -36621379/689000000
-61333/125000 -458711/500000 -1056361/1000000 -197009/200000 -581723/1000000 -59053/100000 2883/40000 860011/1000000 1173827/1000000 951467/1000000 1346641/1000000 668777/1000000 9847/6250 -3618/3125 394207/250000 5787/12500 54099/1000000 1013037/1000000 736677/1000000 883517/1000000 359901/500000 1333777/1000000 -7305481/86125000
-52897/200000 -247531/500000 -144899/250000 -542019/1000000 -308319/1000000 -40551/125000 24643/500000 544191/1000000 298281/500000 589359/1000000 668777/1000000 572709/1000000 100447/125000 -138449/200000 174839/200000 31741/125000 12093/500000 565811/1000000 205511/500000 7712/15625 386403/1000000 740387/1000000 -437057/10600000
-369287/500000 -43557/31250 -729463/500000 -713407/500000 -179763/200000 -225627/250000 11141/500000 1067037/1000000 1887257/1000000 1070771/1000000 9847/6250 100447/125000 1325249/500000 -1463747/1000000 112787/50000 324321/500000 3093/62500 347783/250000 31729/31250 608993/500000 257923/250000 934049/500000 -50117649/344500000
235149/500000 442141/500000 104741/100000 9731/10000 21951/40000 14683/25000 -28183/1000000 -229447/250000 -554097/500000 -100047/100000 -3618/3125 -138449/200000 -1463747/1000000 1339493/1000000 -186047/125000 -191251/500000 -54071/1000000 -93059/100000 -339013/500000 -164249/200000 -646951/1000000 -1291459/1000000 27850903/344500000
-672509/1000000 -130203/100000 -356053/250000 -1381009/1000000 -831321/1000000 -473753/500000 25497/1000000 1196227/1000000 207753/125000 75797/62500 394207/250000 174839/200000 112787/50000 -186047/125000 2432447/1000000 652259/1000000 17017/1000000 278319/200000 1015191/1000000 614301/500000 965797/1000000 181889/100000 -84299751/689000000
-193793/1000000 -91101/250000 -96629/250000 -187587/500000 -116049/500000 -4871/20000 9329/200000 169831/500000 236131/500000 8733/25000 5787/12500 31741/125000 324321/500000 -191251/500000 652259/1000000 398163/1000000 10269/1000000 423441/1000000 303427/1000000 45501/125000 293017/1000000 526989/1000000 -35777/1060000
-3953/200000 -18933/500000 -48883/1000000 -6081/200000 -10951/500000 -5541/1000000 1627/250000 -5793/1000000 12359/250000 17341/500000 54099/1000000 12093/500000 3093/62500 -54071/1000000 17017/1000000 10269/1000000 189477/1000000 2261/62500 24917/1000000 3409/200000 1831/50000 5087/100000 -132373/34450000
-431063/1000000 -51459/62500 -226349/250000 -841349/1000000 -125901/250000 -543229/1000000 74969/1000000 759203/1000000 1026703/1000000 2483/3125 1013037/1000000 565811/1000000 347783/250000 -93059/100000 278319/200000 423441/1000000 2261/62500 541561/500000 80237/125000 194949/250000 315761/500000 1155241/1000000 -983079/13250000
-302867/1000000 -294433/500000 -643323/1000000 -637373/1000000 -415579/1000000 -386203/1000000 19399/500000 270459/500000 751499/1000000 284611/500000 736677/1000000 205511/500000 31729/31250 -339013/500000 1015191/1000000 303427/1000000 24917/1000000 80237/125000 160283/250000 566397/1000000 5659/12500 419601/500000 -2891287/53000000
-372027/1000000 -728559/1000000 -794663/1000000 -94461/125000 -225239/500000 -476011/1000000 26851/500000 135219/200000 900101/1000000 348723/500000 883517/1000000 7712/15625 608993/500000 -164249/200000 614301/500000 45501/125000 3409/200000 194949/250000 566397/1000000 433661/500000 541611/1000000 1009977/1000000 -1727537/26500000
-300911/1000000 -576521/1000000 -19761/31250 -590843/1000000 -374643/1000000 -355647/1000000 51481/1000000 242989/500000 15363/20000 498321/1000000 359901/500000 386403/1000000 257923/250000 -646951/1000000 965797/1000000 293017/1000000 1831/50000 315761/500000 5659/12500 541611/1000000 615969/1000000 163777/200000 -4902/86125
-35259/62500 -1075471/1000000 -608107/500000 -1142337/1000000 -138893/200000 -140533/200000 1273/20000 492103/500000 278477/200000 64741/62500 1333777/1000000 740387/1000000 934049/500000 -1291459/1000000 181889/100000 526989/1000000 5087/100000 1155241/1000000 419601/500000 1009977/1000000 163777/200000 828507/500000 -7081053/68900000
5708873/137800000 2082799/26500000 28094939/344500000 55158843/689000000 35515541/689000000 1332679/26500000 255683/137800000 -36655769/689000000 -7607429/68900000 -36621379/689000000 -7305481/86125000 -437057/10600000 -50117649/344500000 27850903/344500000 -84299751/689000000 -35777/1060000 -132373/34450000 -983079/13250000 -2891287/53000000 -1727537/26500000 -4902/86125 -7081053/68900000 832708231/94944200000


--- Term 13 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 52
Matrix dimension : 34

Flags :
F1  : {134, 234, 135}
F2  : {134, 234, 125, 135}
F3  : {134, 234, 235}
F4  : {134, 234, 125, 235}
F5  : {134, 234, 125, 135, 235}
F6  : {134, 234, 145}
F7  : {134, 234, 125, 145}
F8  : {134, 234, 135, 145}
F9  : {134, 234, 125, 135, 145}
F10 : {134, 234, 235, 145}
F11 : {134, 234, 125, 235, 145}
F12 : {134, 234, 135, 235, 145}
F13 : {134, 234, 125, 135, 235, 145}
F14 : {134, 234, 245}
F15 : {134, 234, 125, 245}
F16 : {134, 234, 135, 245}
F17 : {134, 234, 125, 135, 245}
F18 : {134, 234, 235, 245}
F19 : {134, 234, 125, 235, 245}
F20 : {134, 234, 135, 235, 245}
F21 : {134, 234, 125, 135, 235, 245}
F22 : {134, 234, 125, 145, 245}
F23 : {134, 234, 135, 145, 245}
F24 : {134, 234, 125, 135, 145, 245}
F25 : {134, 234, 235, 145, 245}
F26 : {134, 234, 125, 235, 145, 245}
F27 : {134, 234, 135, 345}
F28 : {134, 234, 125, 135, 345}
F29 : {134, 234, 235, 345}
F30 : {134, 234, 125, 235, 345}
F31 : {134, 234, 125, 135, 235, 345}
F32 : {134, 234, 145, 345}
F33 : {134, 234, 125, 145, 345}
F34 : {134, 234, 135, 145, 345}
F35 : {134, 234, 125, 135, 145, 345}
F36 : {134, 234, 235, 145, 345}
F37 : {134, 234, 125, 235, 145, 345}
F38 : {134, 234, 135, 235, 145, 345}
F39 : {134, 234, 125, 135, 235, 145, 345}
F40 : {134, 234, 245, 345}
F41 : {134, 234, 125, 245, 345}
F42 : {134, 234, 135, 245, 345}
F43 : {134, 234, 125, 135, 245, 345}
F44 : {134, 234, 235, 245, 345}
F45 : {134, 234, 125, 235, 245, 345}
F46 : {134, 234, 135, 235, 245, 345}
F47 : {134, 234, 125, 135, 235, 245, 345}
F48 : {134, 234, 125, 145, 245, 345}
F49 : {134, 234, 135, 145, 245, 345}
F50 : {134, 234, 125, 135, 145, 245, 345}
F51 : {134, 234, 235, 145, 245, 345}
F52 : {134, 234, 125, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F3)
B2  : (F1)-(F6)
B3  : (F1)-(F14)
B4  : (F2)-(F4)
B5  : (F2)-(F7)
B6  : (F2)-(F15)
B7  : (F5)-(F22)
B8  : (F8)-(F18)
B9  : (F9)-(F19)
B10 : (F10)-(F16)
B11 : (F11)-(F17)
B12 : (F12)-(F20)
B13 : (F12)-(F23)
B14 : (F12)-(F25)
B15 : (F13)-(F21)
B16 : (F13)-(F24)
B17 : (F13)-(F26)
B18 : (F27)-(F29)
B19 : (F27)-(F32)
B20 : (F27)-(F40)
B21 : (F28)-(F30)
B22 : (F28)-(F33)
B23 : (F28)-(F41)
B24 : (F31)-(F48)
B25 : (F34)-(F44)
B26 : (F35)-(F45)
B27 : (F36)-(F42)
B28 : (F37)-(F43)
B29 : (F38)-(F46)
B30 : (F38)-(F49)
B31 : (F38)-(F51)
B32 : (F39)-(F47)
B33 : (F39)-(F50)
B34 : (F39)-(F52)

Matrix :
345193/1000000 9153/125000 47613/500000 85783/500000 22591/125000 11267/250000 30897/1000000 20499/500000 -163/40000 -58301/250000 -207179/500000 1231/250000 -31041/1000000 19457/250000 -75207/1000000 -31351/500000 -23931/1000000 68971/500000 56553/1000000 7497/250000 397/31250 -19/2500 -2693/125000 -10107/1000000 13927/1000000 -1899/1000000 -64689/1000000 -24963/1000000 1161/125000 -21977/1000000 17373/1000000 -43967/1000000 -9527/200000 -3491/1000000
9153/125000 118157/500000 5013/250000 2141/15625 152877/1000000 50033/1000000 21921/500000 141/25000 -143/62500 -91567/500000 -63089/200000 -2331/100000 -1249/100000 38753/1000000 -23117/500000 -12157/250000 -11203/1000000 20013/250000 41689/1000000 -507/250000 10397/1000000 -469/50000 -3239/200000 -14103/1000000 969/125000 6263/1000000 -49949/1000000 -15429/1000000 499/500000 -21159/1000000 561/500000 -2973/125000 -39397/1000000 -2241/1000000
47613/500000 5013/250000 131013/500000 133671/1000000 30241/200000 26853/500000 41797/1000000 13803/500000 -4023/1000000 -82011/500000 -315981/1000000 1221/40000 4511/1000000 64419/1000000 -6267/125000 -41477/1000000 -10427/500000 80433/1000000 26691/1000000 30971/1000000 231/62500 -6067/500000 -20781/1000000 -13227/1000000 1749/200000 -3361/1000000 -8219/250000 -573/125000 3711/200000 -1383/100000 9781/1000000 -929/50000 -631/25000 -10983/1000000
85783/500000 2141/15625 133671/1000000 952917/1000000 733189/1000000 42131/200000 5567/125000 1743/200000 -20871/1000000 -911741/1000000 -1710477/1000000 -9959/250000 12179/1000000 80153/1000000 -49447/250000 -40971/200000 -71351/1000000 106803/500000 96741/1000000 -213/10000 6379/250000 -4389/62500 -92579/1000000 -45231/1000000 6753/250000 16181/1000000 -180589/1000000 1263/62500 7901/250000 -38441/1000000 6363/500000 -8537/250000 -18897/200000 -27901/1000000
22591/125000 152877/1000000 30241/200000 733189/1000000 29141/31250 208123/1000000 15931/250000 14893/1000000 -24583/1000000 -903367/1000000 -334173/200000 -37477/1000000 21897/1000000 96471/1000000 -192533/1000000 -212523/1000000 -39829/500000 103051/500000 17089/200000 -47669/1000000 10019/500000 -45893/500000 -11801/100000 -60913/1000000 17049/1000000 1619/200000 -182291/1000000 10851/500000 5317/200000 -12273/250000 -467/125000 -3477/100000 -53287/500000 -45881/1000000
11267/250000 50033/1000000 26853/500000 42131/200000 208123/1000000 276797/1000000 21173/1000000 -637/125000 -917/62500 -228793/1000000 -54133/125000 -11277/500000 58/3125 24483/1000000 -13999/250000 -8111/125000 -4619/125000 47739/1000000 647/40000 -13977/500000 1037/500000 -43493/1000000 -533/10000 -13363/500000 3827/1000000 36/15625 -2163/50000 221/50000 2943/250000 -19039/1000000 -2187/500000 -1309/200000 -39269/1000000 -22847/1000000
30897/1000000 21921/500000 41797/1000000 5567/125000 15931/250000 21173/1000000 108291/500000 6609/1000000 -1407/500000 -67121/1000000 -109439/1000000 -387/1000000 10379/1000000 15331/500000 -1679/100000 -453/25000 -6739/1000000 32031/1000000 17523/1000000 2159/250000 133/62500 -4011/500000 -5417/500000 -8289/500000 529/200000 227/500000 -18663/1000000 -1817/1000000 1949/500000 -22373/1000000 -13209/1000000 -809/200000 -26397/1000000 -8417/500000
20499/500000 141/25000 13803/500000 1743/200000 14893/1000000 -637/125000 6609/1000000 201299/1000000 3887/500000 -11249/500000 -41877/1000000 11483/1000000 -379/50000 20517/1000000 -9533/1000000 -6143/1000000 -1003/1000000 42331/1000000 363/100000 26967/1000000 13271/500000 1643/1000000 483/20000 147/200000 10263/1000000 10327/500000 -2123/250000 -4311/1000000 3289/1000000 -1187/500000 301/50000 -2177/250000 -209/50000 139/200000
-163/40000 -143/62500 -4023/1000000 -20871/1000000 -24583/1000000 -917/62500 -1407/500000 3887/500000 1711/8000 11541/500000 1457/40000 164/15625 -1553/500000 3211/500000 6747/1000000 5217/1000000 1301/200000 389/25000 -1497/500000 67/3125 16317/500000 841/250000 37313/1000000 3397/1000000 969/250000 1091/500000 983/250000 -2333/1000000 699/1000000 1711/1000000 1313/500000 -447/500000 2859/1000000 1817/500000
-58301/250000 -91567/500000 -82011/500000 -911741/1000000 -903367/1000000 -228793/1000000 -67121/1000000 -11249/500000 11541/500000 610341/500000 131337/62500 25133/500000 79/62500 -57779/500000 12657/50000 16581/62500 79503/1000000 -284621/1000000 -131549/1000000 31241/1000000 -7253/250000 85211/1000000 111293/1000000 57291/1000000 -29347/1000000 -1563/100000 208811/1000000 -20617/1000000 -31367/1000000 10347/200000 -2069/200000 8979/200000 57647/500000 35209/1000000
-207179/500000 -63089/200000 -315981/1000000 -1710477/1000000 -334173/200000 -54133/125000 -109439/1000000 -41877/1000000 1457/40000 131337/62500 4488439/1000000 94419/1000000 11533/1000000 -27249/125000 449793/1000000 472729/1000000 73531/500000 -535017/1000000 -15583/62500 20469/500000 -2369/40000 156977/1000000 101553/500000 50921/500000 -29707/500000 -8237/250000 361807/1000000 -19013/500000 -3371/50000 85053/1000000 -4901/200000 81861/1000000 13207/62500 62093/1000000
1231/250000 -2331/100000 1221/40000 -9959/250000 -37477/1000000 -11277/500000 -387/1000000 11483/1000000 164/15625 25133/500000 94419/1000000 250143/1000000 8181/1000000 43609/1000000 2573/200000 1481/125000 2991/250000 13479/250000 -25131/1000000 42639/500000 103/12500 3011/500000 6997/500000 441/125000 4827/250000 6491/1000000 7911/1000000 -5937/1000000 1999/62500 3873/500000 24743/1000000 431/250000 1961/500000 10421/1000000
-31041/1000000 -1249/100000 4511/1000000 12179/1000000 21897/1000000 58/3125 10379/1000000 -379/50000 -1553/500000 79/62500 11533/1000000 8181/1000000 11291/62500 -1197/40000 797/200000 179/100000 -1587/500000 -1067/31250 -11087/1000000 -3401/500000 -3231/1000000 -6507/1000000 -8613/1000000 -4491/1000000 -2253/500000 -1829/1000000 359/125000 217/50000 3421/500000 -379/500000 -11997/1000000 1387/250000 361/500000 -199/31250
19457/250000 38753/1000000 64419/1000000 80153/1000000 96471/1000000 24483/1000000 15331/500000 20517/1000000 3211/500000 -57779/500000 -27249/125000 43609/1000000 -1197/40000 232371/1000000 -29037/1000000 -1199/40000 243/500000 124043/1000000 5571/250000 83049/1000000 3109/250000 -541/62500 -471/100000 -3517/500000 12019/500000 1133/125000 -14571/500000 -1977/250000 26311/1000000 -4451/250000 4007/200000 -779/62500 -331/15625 6071/1000000
-75207/1000000 -23117/500000 -6267/125000 -49447/250000 -192533/1000000 -13999/250000 -1679/100000 -9533/1000000 6747/1000000 12657/50000 449793/1000000 2573/200000 797/200000 -29037/1000000 122749/500000 30491/500000 2039/100000 -69991/1000000 -41743/1000000 6279/500000 -441/62500 887/50000 1513/62500 381/31250 -3527/500000 -143/31250 11443/250000 -1757/1000000 -7587/1000000 2381/200000 -4007/1000000 2569/200000 27509/1000000 699/100000
-31351/500000 -12157/250000 -41477/1000000 -40971/200000 -212523/1000000 -8111/125000 -453/25000 -6143/1000000 5217/1000000 16581/62500 472729/1000000 1481/125000 179/100000 -1199/40000 30491/500000 123073/500000 8959/500000 -15689/200000 -207/6250 12881/1000000 -1747/250000 20657/1000000 26657/1000000 6673/500000 -1479/200000 -3841/1000000 47577/1000000 -871/250000 -8163/1000000 1217/100000 -3191/1000000 11643/1000000 28611/1000000 2109/250000
-23931/1000000 -11203/1000000 -10427/500000 -71351/1000000 -39829/500000 -4619/125000 -6739/1000000 -1003/1000000 1301/200000 79503/1000000 73531/500000 2991/250000 -1587/500000 243/500000 2039/100000 8959/500000 49037/250000 1119/1000000 -963/1000000 591/20000 -131/1000000 4339/500000 273/20000 2667/500000 431/250000 97/200000 3871/250000 -1067/500000 -259/500000 12/3125 1297/500000 1487/500000 4909/500000 7329/1000000
68971/500000 20013/250000 80433/1000000 106803/500000 103051/500000 47739/1000000 32031/1000000 42331/1000000 389/25000 -284621/1000000 -535017/1000000 13479/250000 -1067/31250 124043/1000000 -69991/1000000 -15689/200000 1119/1000000 50909/125000 6537/200000 110251/1000000 9513/250000 -11943/1000000 393/200000 -5267/500000 701/12500 8557/250000 -80057/1000000 -9423/500000 27787/1000000 -29271/1000000 3801/100000 -25983/1000000 -26667/500000 4227/200000
56553/1000000 41689/1000000 26691/1000000 96741/1000000 17089/200000 647/40000 17523/1000000 363/100000 -1497/500000 -131549/1000000 -15583/62500 -25131/1000000 -11087/1000000 5571/250000 -41743/1000000 -207/6250 -963/1000000 6537/200000 1949/10000 -779/20000 91/1000000 -4603/1000000 -6449/500000 -893/250000 -1159/500000 -1637/500000 -8881/250000 -7611/1000000 -7569/1000000 -11753/1000000 1893/1000000 -6113/250000 -18213/1000000 4057/1000000
7497/250000 -507/250000 30971/1000000 -213/10000 -47669/1000000 -13977/500000 2159/250000 26967/1000000 67/3125 31241/1000000 20469/500000 42639/500000 -3401/500000 83049/1000000 6279/500000 12881/1000000 591/20000 110251/1000000 -779/20000 56239/200000 971/40000 4601/500000 7991/250000 9207/1000000 43411/1000000 13781/500000 2597/1000000 -507/50000 15849/500000 173/50000 35369/1000000 579/125000 8339/1000000 34467/1000000
397/31250 10397/1000000 231/62500 6379/250000 10019/500000 1037/500000 133/62500 13271/500000 16317/500000 -7253/250000 -2369/40000 103/12500 -3231/1000000 3109/250000 -441/62500 -1747/250000 -131/1000000 9513/250000 91/1000000 971/40000 48963/250000 -443/250000 5091/500000 3/4000 18451/1000000 9323/1000000 -9359/1000000 -1537/500000 81/20000 -399/1000000 4949/1000000 -2857/1000000 -3737/1000000 437/125000
-19/2500 -469/50000 -6067/500000 -4389/62500 -45893/500000 -43493/1000000 -4011/500000 1643/1000000 841/250000 85211/1000000 156977/1000000 3011/500000 -6507/1000000 -541/62500 887/50000 20657/1000000 4339/500000 -11943/1000000 -4603/1000000 4601/500000 -443/250000 97321/500000 2953/200000 539/62500 -167/1000000 -119/200000 14643/1000000 -4439/1000000 -421/200000 4687/1000000 273/500000 273/200000 1339/125000 3359/500000
-2693/125000 -3239/200000 -20781/1000000 -92579/1000000 -11801/100000 -533/10000 -5417/500000 483/20000 37313/1000000 111293/1000000 101553/500000 6997/500000 -8613/1000000 -471/100000 1513/62500 26657/1000000 273/20000 393/200000 -6449/500000 7991/250000 5091/500000 2953/200000 53439/250000 283/25000 731/50000 811/100000 1023/50000 -1171/250000 -1861/1000000 641/125000 341/100000 3141/1000000 1419/100000 69/6250
-10107/1000000 -14103/1000000 -13227/1000000 -45231/1000000 -60913/1000000 -13363/500000 -8289/500000 147/200000 3397/1000000 57291/1000000 50921/500000 441/125000 -4491/1000000 -3517/500000 381/31250 6673/500000 2667/500000 -5267/500000 -893/250000 9207/1000000 3/4000 539/62500 283/25000 188733/1000000 49/50000 351/500000 11141/1000000 -1031/500000 -1229/500000 -1037/1000000 -1857/500000 1781/1000000 8363/1000000 5483/1000000
13927/1000000 969/125000 1749/200000 6753/250000 17049/1000000 3827/1000000 529/200000 10263/1000000 969/250000 -29347/1000000 -29707/500000 4827/250000 -2253/500000 12019/500000 -3527/500000 -1479/200000 431/250000 701/12500 -1159/500000 43411/1000000 18451/1000000 -167/1000000 731/50000 49/50000 107513/500000 743/100000 -8829/1000000 -1761/500000 869/125000 -1157/500000 4473/500000 -121/62500 -2217/500000 6953/1000000
-1899/1000000 6263/1000000 -3361/1000000 16181/1000000 1619/200000 36/15625 227/500000 10327/500000 1091/500000 -1563/100000 -8237/250000 6491/1000000 -1829/1000000 1133/125000 -143/31250 -3841/1000000 97/200000 8557/250000 -1637/500000 13781/500000 9323/1000000 -119/200000 811/100000 351/500000 743/100000 92539/500000 -441/100000 -1243/1000000 637/500000 -659/1000000 1303/500000 -109/100000 -219/125000 857/250000
-64689/1000000 -49949/1000000 -8219/250000 -180589/1000000 -182291/1000000 -2163/50000 -18663/1000000 -2123/250000 983/250000 208811/1000000 361807/1000000 7911/1000000 359/125000 -14571/500000 11443/250000 47577/1000000 3871/250000 -80057/1000000 -8881/250000 2597/1000000 -9359/1000000 14643/1000000 1023/50000 11141/1000000 -8829/1000000 -441/100000 2073/8000 -39/31250 -591/500000 16947/1000000 -4197/1000000 12083/1000000 25767/1000000 141/31250
-24963/1000000 -15429/1000000 -573/125000 1263/62500 10851/500000 221/50000 -1817/1000000 -4311/1000000 -2333/1000000 -20617/1000000 -19013/500000 -5937/1000000 217/50000 -1977/250000 -1757/1000000 -871/250000 -1067/500000 -9423/500000 -7611/1000000 -507/50000 -1537/500000 -4439/1000000 -1171/250000 -1031/500000 -1761/500000 -1243/1000000 -39/31250 1881/10000 -3553/1000000 -423/200000 -3313/1000000 3307/1000000 417/500000 -173/50000
1161/125000 499/500000 3711/200000 7901/250000 5317/200000 2943/250000 1949/500000 3289/1000000 699/1000000 -31367/1000000 -3371/50000 1999/62500 3421/500000 26311/1000000 -7587/1000000 -8163/1000000 -259/500000 27787/1000000 -7569/1000000 15849/500000 81/20000 -421/200000 -1861/1000000 -1229/500000 869/125000 637/500000 -591/500000 -3553/1000000 39003/200000 -1563/1000000 4103/500000 -1353/500000 -5107/1000000 37/500000
-21977/1000000 -21159/1000000 -1383/100000 -38441/1000000 -12273/250000 -19039/1000000 -22373/1000000 -1187/500000 1711/1000000 10347/200000 85053/1000000 3873/500000 -379/500000 -4451/250000 2381/200000 1217/100000 12/3125 -29271/1000000 -11753/1000000 173/50000 -399/1000000 4687/1000000 641/125000 -1037/1000000 -1157/500000 -659/1000000 16947/1000000 -423/200000 -1563/1000000 46231/250000 -4323/1000000 3237/1000000 4027/500000 2351/1000000
17373/1000000 561/500000 9781/1000000 6363/500000 -467/125000 -2187/500000 -13209/1000000 301/50000 1313/500000 -2069/200000 -4901/200000 24743/1000000 -11997/1000000 4007/200000 -4007/1000000 -3191/1000000 1297/500000 3801/100000 1893/1000000 35369/1000000 4949/1000000 273/500000 341/100000 -1857/500000 4473/500000 1303/500000 -4197/1000000 -3313/1000000 4103/500000 -4323/1000000 379/2000 -429/125000 -1429/1000000 1199/250000
-43967/1000000 -2973/125000 -929/50000 -8537/250000 -3477/100000 -1309/200000 -809/200000 -2177/250000 -447/500000 8979/200000 81861/1000000 431/250000 1387/250000 -779/62500 2569/200000 11643/1000000 1487/500000 -25983/1000000 -6113/250000 579/125000 -2857/1000000 273/200000 3141/1000000 1781/1000000 -121/62500 -109/100000 12083/1000000 3307/1000000 -1353/500000 3237/1000000 -429/125000 159841/1000000 -2169/500000 -6533/500000
-9527/200000 -39397/1000000 -631/25000 -18897/200000 -53287/500000 -39269/1000000 -26397/1000000 -209/50000 2859/1000000 57647/500000 13207/62500 1961/500000 361/500000 -331/15625 27509/1000000 28611/1000000 4909/500000 -26667/500000 -18213/1000000 8339/1000000 -3737/1000000 1339/125000 1419/100000 8363/1000000 -2217/500000 -219/125000 25767/1000000 417/500000 -5107/1000000 4027/500000 -1429/1000000 -2169/500000 17159/100000 -273/40000
-3491/1000000 -2241/1000000 -10983/1000000 -27901/1000000 -45881/1000000 -22847/1000000 -8417/500000 139/200000 1817/500000 35209/1000000 62093/1000000 10421/1000000 -199/31250 6071/1000000 699/100000 2109/250000 7329/1000000 4227/200000 4057/1000000 34467/1000000 437/125000 3359/500000 69/6250 5483/1000000 6953/1000000 857/250000 141/31250 -173/50000 37/500000 2351/1000000 1199/250000 -6533/500000 -273/40000 80949/500000


--- Term 14 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 56
Matrix dimension : 15

Flags :
F1  : {124, 134, 234}
F2  : {124, 134, 234, 125}
F3  : {124, 134, 234, 135}
F4  : {124, 134, 234, 125, 135}
F5  : {124, 134, 234, 235}
F6  : {124, 134, 234, 125, 235}
F7  : {124, 134, 234, 135, 235}
F8  : {124, 134, 234, 125, 135, 235}
F9  : {124, 134, 234, 145}
F10 : {124, 134, 234, 125, 145}
F11 : {124, 134, 234, 135, 145}
F12 : {124, 134, 234, 125, 135, 145}
F13 : {124, 134, 234, 235, 145}
F14 : {124, 134, 234, 125, 235, 145}
F15 : {124, 134, 234, 135, 235, 145}
F16 : {124, 134, 234, 125, 135, 235, 145}
F17 : {124, 134, 234, 245}
F18 : {124, 134, 234, 125, 245}
F19 : {124, 134, 234, 135, 245}
F20 : {124, 134, 234, 125, 135, 245}
F21 : {124, 134, 234, 235, 245}
F22 : {124, 134, 234, 125, 235, 245}
F23 : {124, 134, 234, 135, 235, 245}
F24 : {124, 134, 234, 125, 135, 235, 245}
F25 : {124, 134, 234, 145, 245}
F26 : {124, 134, 234, 125, 145, 245}
F27 : {124, 134, 234, 135, 145, 245}
F28 : {124, 134, 234, 125, 135, 145, 245}
F29 : {124, 134, 234, 235, 145, 245}
F30 : {124, 134, 234, 125, 235, 145, 245}
F31 : {124, 134, 234, 135, 235, 145, 245}
F32 : {124, 134, 234, 125, 135, 235, 145, 245}
F33 : {124, 134, 234, 345}
F34 : {124, 134, 234, 125, 345}
F35 : {124, 134, 234, 135, 345}
F36 : {124, 134, 234, 125, 135, 345}
F37 : {124, 134, 234, 235, 345}
F38 : {124, 134, 234, 125, 235, 345}
F39 : {124, 134, 234, 135, 235, 345}
F40 : {124, 134, 234, 125, 135, 235, 345}
F41 : {124, 134, 234, 145, 345}
F42 : {124, 134, 234, 125, 145, 345}
F43 : {124, 134, 234, 135, 145, 345}
F44 : {124, 134, 234, 125, 135, 145, 345}
F45 : {124, 134, 234, 235, 145, 345}
F46 : {124, 134, 234, 125, 235, 145, 345}
F47 : {124, 134, 234, 135, 235, 145, 345}
F48 : {124, 134, 234, 125, 135, 235, 145, 345}
F49 : {124, 134, 234, 245, 345}
F50 : {124, 134, 234, 125, 245, 345}
F51 : {124, 134, 234, 135, 245, 345}
F52 : {124, 134, 234, 125, 135, 245, 345}
F53 : {124, 134, 234, 235, 245, 345}
F54 : {124, 134, 234, 125, 235, 245, 345}
F55 : {124, 134, 234, 135, 235, 245, 345}
F56 : {124, 134, 234, 125, 135, 235, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F5)
B3  : (F4)+(F6)+(F7)
B4  : 29(F8)-10(F25)-4(F32)-10(F41)-4(F48)-10(F49)-4(F56)
B5  : (F9)+(F17)+(F33)
B6  : (F10)+(F11)+(F18)+(F21)+(F35)+(F37)
B7  : (F12)+(F22)+(F39)
B8  : (F13)+(F19)+(F34)
B9  : (F14)+(F15)+(F20)+(F23)+(F36)+(F38)
B10 : (F16)+(F24)+(F40)
B11 : (F26)+(F43)+(F53)
B12 : (F27)+(F29)+(F42)+(F45)+(F50)+(F51)
B13 : (F28)+(F30)+(F44)+(F47)+(F54)+(F55)
B14 : (F31)+(F46)+(F52)
B15 : 4(F8)+10(F25)-29(F32)+10(F41)-29(F48)+10(F49)-29(F56)

Matrix :
226651/500000 245559/500000 27059/50000 122101/33000000 270841/500000 40067/100000 -109741/250000 -762097/1000000 -969459/1000000 -974061/1000000 169041/1000000 -247547/250000 -605971/500000 -648771/500000 2855627/33000000
245559/500000 450733/500000 85429/100000 18967/3000000 414733/500000 566809/1000000 -27013/40000 -1195859/1000000 -58973/40000 -187767/125000 227479/1000000 -1524697/1000000 -951339/500000 -388913/200000 1127743/8250000
27059/50000 85429/100000 30619/25000 252331/33000000 59119/62500 635317/1000000 -382713/500000 -320943/250000 -423261/250000 -865797/500000 7673/25000 -1731851/1000000 -2089217/1000000 -236789/100000 1281733/8250000
122101/33000000 18967/3000000 252331/33000000 106451/1089000000 209203/33000000 713/165000 -60021/11000000 -294337/33000000 -378449/33000000 -4471/343750 2627/2200000 -10453/825000 -4107/250000 -170947/11000000 134801922768321702455471481207509273/107345238775240454301430634517000000000
270841/500000 414733/500000 59119/62500 209203/33000000 108609/100000 799731/1000000 -87471/125000 -1292513/1000000 -1728227/1000000 -24821/15625 188181/500000 -1689721/1000000 -2051087/1000000 -1175903/500000 4750583/33000000
40067/100000 566809/1000000 635317/1000000 713/165000 799731/1000000 914389/1000000 -215327/500000 -931849/1000000 -1378559/1000000 -963937/1000000 54277/125000 -312279/250000 -1388153/1000000 -1917957/1000000 2955877/33000000
-109741/250000 -27013/40000 -382713/500000 -60021/11000000 -87471/125000 -215327/500000 79749/100000 247109/250000 1258173/1000000 1372963/1000000 -73689/500000 267911/200000 842807/500000 822899/500000 -135701/1100000
-762097/1000000 -1195859/1000000 -320943/250000 -294337/33000000 -1292513/1000000 -931849/1000000 247109/250000 1924609/1000000 2248333/1000000 69339/31250 -411933/1000000 2299091/1000000 2805431/1000000 30143/10000 -2205283/11000000
-969459/1000000 -58973/40000 -423261/250000 -378449/33000000 -1728227/1000000 -1378559/1000000 1258173/1000000 2248333/1000000 3141311/1000000 698701/250000 -636337/1000000 2994487/1000000 1788149/500000 2034431/500000 -4160053/16500000
-974061/1000000 -187767/125000 -865797/500000 -4471/343750 -24821/15625 -963937/1000000 1372963/1000000 69339/31250 698701/250000 1624291/500000 -324357/1000000 2970361/1000000 952459/250000 737693/200000 -395339/1375000
169041/1000000 227479/1000000 7673/25000 2627/2200000 188181/500000 54277/125000 -73689/500000 -411933/1000000 -636337/1000000 -324357/1000000 105339/250000 -35/64 -94809/200000 -975969/1000000 303053/11000000
-247547/250000 -1524697/1000000 -1731851/1000000 -10453/825000 -1689721/1000000 -312279/250000 267911/200000 2299091/1000000 2994487/1000000 2970361/1000000 -35/64 1624123/500000 1873859/500000 502479/125000 -1478777/5500000
-605971/500000 -951339/500000 -2089217/1000000 -4107/250000 -2051087/1000000 -1388153/1000000 842807/500000 2805431/1000000 1788149/500000 952459/250000 -94809/200000 1873859/500000 4975967/1000000 2354173/500000 -11785817/33000000
-648771/500000 -388913/200000 -236789/100000 -170947/11000000 -1175903/500000 -1917957/1000000 822899/500000 30143/10000 2034431/500000 737693/200000 -975969/1000000 502479/125000 2354173/500000 1448119/250000 -5480701/16500000
2855627/33000000 1127743/8250000 1281733/8250000 134801922768321702455471481207509273/107345238775240454301430634517000000000 4750583/33000000 2955877/33000000 -135701/1100000 -2205283/11000000 -4160053/16500000 -395339/1375000 303053/11000000 -1478777/5500000 -11785817/33000000 -5480701/16500000 371911158238351351278453248054807663/13418154846905056787678829314625000000


--- Term 15 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 54
Matrix dimension : 38

Flags :
F1  : {124, 134, 234, 125}
F2  : {124, 134, 234, 135}
F3  : {124, 134, 234, 125, 135}
F4  : {124, 134, 234, 235}
F5  : {124, 134, 234, 125, 235}
F6  : {124, 134, 234, 135, 235}
F7  : {124, 134, 234, 145}
F8  : {124, 134, 234, 125, 145}
F9  : {124, 134, 234, 135, 145}
F10 : {124, 134, 234, 125, 135, 145}
F11 : {124, 134, 234, 235, 145}
F12 : {124, 134, 234, 125, 235, 145}
F13 : {124, 134, 234, 135, 235, 145}
F14 : {124, 134, 234, 125, 135, 235, 145}
F15 : {124, 134, 234, 245}
F16 : {124, 134, 234, 125, 245}
F17 : {124, 134, 234, 135, 245}
F18 : {124, 134, 234, 125, 135, 245}
F19 : {124, 134, 234, 235, 245}
F20 : {124, 134, 234, 125, 235, 245}
F21 : {124, 134, 234, 135, 235, 245}
F22 : {124, 134, 234, 125, 135, 235, 245}
F23 : {124, 134, 234, 145, 245}
F24 : {124, 134, 234, 125, 145, 245}
F25 : {124, 134, 234, 135, 145, 245}
F26 : {124, 134, 234, 125, 135, 145, 245}
F27 : {124, 134, 234, 235, 145, 245}
F28 : {124, 134, 234, 125, 235, 145, 245}
F29 : {124, 134, 234, 135, 235, 145, 245}
F30 : {124, 134, 234, 125, 135, 235, 145, 245}
F31 : {124, 134, 234, 345}
F32 : {124, 134, 234, 125, 345}
F33 : {124, 134, 234, 135, 345}
F34 : {124, 134, 234, 125, 135, 345}
F35 : {124, 134, 234, 235, 345}
F36 : {124, 134, 234, 125, 235, 345}
F37 : {124, 134, 234, 135, 235, 345}
F38 : {124, 134, 234, 125, 135, 235, 345}
F39 : {124, 134, 234, 145, 345}
F40 : {124, 134, 234, 125, 145, 345}
F41 : {124, 134, 234, 135, 145, 345}
F42 : {124, 134, 234, 125, 135, 145, 345}
F43 : {124, 134, 234, 235, 145, 345}
F44 : {124, 134, 234, 125, 235, 145, 345}
F45 : {124, 134, 234, 135, 235, 145, 345}
F46 : {124, 134, 234, 125, 135, 235, 145, 345}
F47 : {124, 134, 234, 245, 345}
F48 : {124, 134, 234, 125, 245, 345}
F49 : {124, 134, 234, 135, 245, 345}
F50 : {124, 134, 234, 125, 135, 245, 345}
F51 : {124, 134, 234, 235, 245, 345}
F52 : {124, 134, 234, 125, 235, 245, 345}
F53 : {124, 134, 234, 135, 235, 245, 345}
F54 : {124, 134, 234, 125, 135, 235, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F3)-(F5)
B4  : (F3)-(F6)
B5  : (F7)-(F15)
B6  : (F7)-(F31)
B7  : (F8)-(F9)
B8  : (F8)-(F16)
B9  : (F8)-(F19)
B10 : (F8)-(F33)
B11 : (F8)-(F35)
B12 : (F10)-(F20)
B13 : (F10)-(F37)
B14 : (F11)-(F17)
B15 : (F11)-(F32)
B16 : (F12)-(F13)
B17 : (F12)-(F18)
B18 : (F12)-(F21)
B19 : (F12)-(F34)
B20 : (F12)-(F36)
B21 : (F14)-(F22)
B22 : (F14)-(F38)
B23 : 2(F23)+(F30)-2(F39)-(F46)
B24 : 2(F23)+(F30)-2(F47)-(F54)
B25 : (F24)-(F41)
B26 : (F24)-(F51)
B27 : (F25)-(F27)
B28 : (F25)-(F40)
B29 : (F25)-(F43)
B30 : (F25)-(F48)
B31 : (F25)-(F49)
B32 : (F26)-(F28)
B33 : (F26)-(F42)
B34 : (F26)-(F45)
B35 : (F26)-(F52)
B36 : (F26)-(F53)
B37 : (F29)-(F44)
B38 : (F29)-(F50)

Matrix :
163749/1000000 -153/20000 -2441/500000 13261/1000000 -879/250000 10803/1000000 -1301/500000 -1897/500000 -2811/1000000 2873/250000 6551/500000 1113/500000 8773/1000000 -24711/1000000 1257/50000 -9869/1000000 -133/200000 -3271/500000 -379/100000 381/500000 1159/500000 10963/500000 27767/2500000 35943/2500000 4581/500000 8409/1000000 261/125000 299/62500 3027/500000 129/25000 1037/250000 -521/500000 -1299/1000000 153/62500 319/1000000 957/200000 2211/250000 12053/1000000
-153/20000 11439/62500 -79/8000 40547/1000000 19/125000 23141/500000 10123/1000000 37427/1000000 10721/500000 7849/125000 63849/1000000 4199/500000 39833/1000000 15349/500000 65901/1000000 -2223/500000 14367/500000 -797/200000 2399/125000 5073/500000 13797/500000 48233/500000 80479/2500000 182029/2500000 29063/1000000 7489/200000 -1689/1000000 4313/1000000 2307/200000 1229/125000 17707/1000000 -263/31250 227/200000 15657/1000000 269/200000 3353/200000 24667/1000000 5217/100000
-2441/500000 -79/8000 22253/125000 -977/25000 -11851/1000000 -23831/500000 -3163/250000 -12399/250000 -35481/1000000 -61839/1000000 -21/320 -4847/250000 -42729/1000000 -1869/250000 -18027/1000000 3511/1000000 -10971/500000 27/125000 -1357/125000 -7249/500000 -30077/1000000 -44521/500000 -3022/78125 -4458/78125 -7243/200000 -20277/1000000 2227/1000000 -4589/1000000 -1279/100000 -1819/500000 -12797/1000000 6427/500000 -341/1000000 -11233/1000000 917/1000000 -13473/1000000 -28893/500000 -1903/100000
13261/1000000 40547/1000000 -977/25000 19969/62500 -4681/1000000 145699/1000000 9457/500000 38959/500000 10497/250000 171457/1000000 22103/125000 20417/1000000 62651/500000 3003/250000 60679/1000000 -1717/250000 6993/100000 4763/1000000 6599/100000 10187/200000 561/8000 12037/40000 607/5000 597419/2500000 91487/1000000 60671/500000 3379/1000000 17711/1000000 56049/1000000 1423/40000 827/12500 -21013/1000000 7941/500000 64663/1000000 21467/1000000 72881/1000000 16051/125000 247409/1000000
-879/250000 19/125000 -11851/1000000 -4681/1000000 162137/1000000 -2603/500000 -303/1000000 7457/250000 11433/500000 4927/500000 1211/62500 433/200000 2383/500000 -138/15625 -369/125000 1609/200000 22179/1000000 4737/500000 3893/250000 1689/500000 -2943/1000000 171/25000 -4613/500000 9651/625000 -601/200000 1879/500000 -1937/1000000 -3383/1000000 -1297/500000 847/500000 303/100000 -15451/1000000 -6379/1000000 -1879/200000 -5709/500000 -4401/1000000 -12071/500000 28963/1000000
10803/1000000 23141/500000 -23831/500000 145699/1000000 -2603/500000 340817/1000000 6583/125000 17503/125000 2343/25000 241511/1000000 10353/40000 6009/200000 77897/500000 6851/500000 56091/1000000 -2001/250000 13553/125000 4043/1000000 38683/500000 11933/200000 5477/62500 342427/1000000 8069/62500 689109/2500000 21951/200000 26307/200000 -509/500000 6567/500000 50323/1000000 34619/1000000 68999/1000000 -41539/1000000 1923/200000 1609/31250 6059/500000 64277/1000000 122877/1000000 248179/1000000
-1301/500000 10123/1000000 -3163/250000 9457/500000 -303/1000000 6583/125000 3671/15625 3683/50000 10309/250000 48933/1000000 4523/62500 2211/1000000 19611/1000000 1633/250000 2033/500000 1781/500000 55507/1000000 1427/1000000 -5799/1000000 10223/1000000 8709/500000 1433/25000 11863/625000 12099/250000 44747/1000000 3917/100000 -4223/1000000 -1691/200000 -3337/1000000 -1803/1000000 1003/125000 -12227/500000 -4709/200000 -611/62500 -15649/1000000 -5057/1000000 713/100000 7871/250000
-1897/500000 37427/1000000 -12399/250000 38959/500000 7457/250000 17503/125000 3683/50000 75127/200000 50893/500000 192219/1000000 105069/500000 13467/500000 54889/500000 4499/200000 24489/500000 23219/1000000 138131/1000000 199/6250 73907/1000000 63323/1000000 18103/200000 130669/500000 170137/2500000 515337/2500000 16209/200000 44203/500000 -6219/1000000 -1309/1000000 239/10000 20577/1000000 9311/200000 -56929/1000000 -14571/1000000 9283/500000 -1061/100000 1871/62500 4629/100000 78089/500000
-2811/1000000 10721/500000 -35481/1000000 10497/250000 11433/500000 2343/25000 10309/250000 50893/500000 253689/1000000 110727/1000000 54641/500000 1909/125000 60757/1000000 117/10000 5683/250000 361/125000 74991/1000000 2003/250000 30879/1000000 957/125000 14097/250000 149827/1000000 84179/2500000 61487/500000 56441/1000000 64531/1000000 -3961/1000000 -4903/1000000 9631/1000000 1507/200000 12209/500000 -31319/1000000 -1633/125000 5649/1000000 -18839/1000000 6039/500000 771/40000 87491/1000000
2873/250000 7849/125000 -61839/1000000 171457/1000000 4927/500000 241511/1000000 48933/1000000 192219/1000000 110727/1000000 24393/50000 310617/1000000 43433/1000000 205049/1000000 28213/1000000 47331/500000 -15601/1000000 146713/1000000 18709/1000000 97769/1000000 9859/125000 64311/500000 59073/125000 207253/1250000 444101/1250000 34191/250000 155401/1000000 -959/500000 14561/1000000 16059/250000 21643/500000 43907/500000 -14161/250000 81/31250 61567/1000000 10123/1000000 42879/500000 32633/250000 278851/1000000
6551/500000 63849/1000000 -21/320 22103/125000 1211/62500 10353/40000 4523/62500 105069/500000 54641/500000 310617/1000000 130719/250000 678/15625 209693/1000000 12757/500000 93799/1000000 1697/1000000 31309/200000 347/500000 49369/500000 16461/200000 134437/1000000 243757/500000 420683/2500000 464153/1250000 17669/125000 170517/1000000 -127/100000 15427/1000000 13373/200000 2677/62500 44319/500000 -5887/100000 399/125000 71471/1000000 8771/1000000 39159/500000 8463/62500 286151/1000000
1113/500000 4199/500000 -4847/250000 20417/1000000 433/200000 6009/200000 2211/1000000 13467/500000 1909/125000 43433/1000000 678/15625 50719/250000 39681/1000000 11011/1000000 10041/500000 -39/500000 4709/250000 1361/200000 15857/1000000 7273/500000 2323/62500 83683/1000000 3393/250000 82601/1250000 15559/1000000 308/15625 3083/1000000 4171/1000000 3513/250000 9219/1000000 7101/500000 -1113/500000 2147/1000000 15031/1000000 8207/1000000 713/40000 20331/1000000 3491/100000
8773/1000000 39833/1000000 -42729/1000000 62651/500000 2383/500000 77897/500000 19611/1000000 54889/500000 60757/1000000 205049/1000000 209693/1000000 39681/1000000 352633/1000000 21297/1000000 20387/250000 73/40000 40873/500000 18409/1000000 18903/250000 31721/500000 100209/1000000 92299/250000 323413/2500000 681437/2500000 43067/500000 106823/1000000 3789/1000000 7831/500000 29707/500000 16801/500000 33557/500000 -26113/1000000 17009/1000000 74333/1000000 24781/1000000 84113/1000000 11507/125000 18477/100000
-24711/1000000 15349/500000 -1869/250000 3003/250000 -138/15625 6851/500000 1633/250000 4499/200000 117/10000 28213/1000000 12757/500000 11011/1000000 21297/1000000 47957/250000 359/31250 2423/1000000 16721/1000000 4999/1000000 12269/1000000 7467/1000000 153/8000 11209/250000 23217/2500000 85621/2500000 2403/250000 7111/500000 -97/1000000 49/500000 579/125000 4013/1000000 1981/250000 -3501/1000000 67/250000 6777/1000000 36/15625 263/31250 2577/250000 1709/100000
1257/50000 65901/1000000 -18027/1000000 60679/1000000 -369/125000 56091/1000000 2033/500000 24489/500000 5683/250000 47331/500000 93799/1000000 10041/500000 20387/250000 359/31250 233891/1000000 -3069/1000000 37407/1000000 591/125000 17949/500000 5671/200000 47291/1000000 172457/1000000 149193/2500000 9647/78125 9873/250000 12779/250000 1727/1000000 4763/500000 717/25000 9119/500000 16197/500000 -1371/125000 7691/1000000 34617/1000000 5713/500000 19443/500000 5319/125000 82677/1000000
-9869/1000000 -2223/500000 3511/1000000 -1717/250000 1609/200000 -2001/250000 1781/500000 23219/1000000 361/125000 -15601/1000000 1697/1000000 -39/500000 73/40000 2423/1000000 -3069/1000000 94281/500000 5123/1000000 4871/1000000 1949/1000000 1549/1000000 727/500000 223/100000 -641/625000 229/250000 1731/1000000 261/500000 -113/100000 -507/250000 -439/1000000 -47/500000 -1357/1000000 -3099/1000000 -437/500000 1661/1000000 -909/1000000 3/200000 -8253/1000000 -3433/1000000
-133/200000 14367/500000 -10971/500000 6993/100000 22179/1000000 13553/125000 55507/1000000 138131/1000000 74991/1000000 146713/1000000 31309/200000 4709/250000 40873/500000 16721/1000000 37407/1000000 5123/1000000 26689/100000 15083/1000000 11779/250000 7227/200000 60951/1000000 4827/25000 35803/625000 189829/1250000 30479/500000 69587/1000000 -1567/500000 727/1000000 342/15625 16177/1000000 4243/125000 -2011/62500 -2469/500000 1307/62500 -3523/1000000 26407/1000000 42827/1000000 117833/1000000
-3271/500000 -797/200000 27/125000 4763/1000000 4737/500000 4043/1000000 1427/1000000 199/6250 2003/250000 18709/1000000 347/500000 1361/200000 18409/1000000 4999/1000000 591/125000 4871/1000000 15083/1000000 194731/1000000 12251/1000000 3997/500000 15817/1000000 301/8000 8283/1250000 13861/500000 33/5000 2337/250000 447/1000000 111/125000 329/62500 3577/1000000 3047/500000 -801/200000 313/200000 7919/1000000 17/10000 889/100000 399/500000 3379/250000
-379/100000 2399/125000 -1357/125000 6599/100000 3893/250000 38683/500000 -5799/1000000 73907/1000000 30879/1000000 97769/1000000 49369/500000 15857/1000000 18903/250000 12269/1000000 17949/500000 1949/1000000 11779/250000 12251/1000000 227031/1000000 131/4000 11349/250000 84379/500000 14479/250000 12559/100000 20477/500000 1013/20000 41/31250 3589/500000 13351/500000 8559/500000 31781/1000000 -8251/500000 1801/250000 6151/200000 3599/500000 6941/200000 19563/500000 9757/100000
381/500000 5073/500000 -7249/500000 10187/200000 1689/500000 11933/200000 10223/1000000 63323/1000000 957/125000 9859/125000 16461/200000 7273/500000 31721/500000 7467/1000000 5671/200000 1549/1000000 7227/200000 3997/500000 131/4000 211599/1000000 19201/500000 35139/250000 15187/312500 5153/50000 8387/250000 42309/1000000 -101/250000 4827/1000000 10963/500000 6579/500000 24381/1000000 -6393/500000 593/125000 1649/62500 8341/1000000 7277/250000 347/10000 72503/1000000
1159/500000 13797/500000 -30077/1000000 561/8000 -2943/1000000 5477/62500 8709/500000 18103/200000 14097/250000 64311/500000 134437/1000000 2323/62500 100209/1000000 153/8000 47291/1000000 727/500000 60951/1000000 15817/1000000 11349/250000 19201/500000 293523/1000000 59211/250000 57501/1250000 446401/2500000 9823/200000 13273/200000 3763/1000000 1933/250000 821/25000 338/15625 9717/250000 -23019/1000000 4283/1000000 32927/1000000 327/50000 8027/200000 13217/250000 21233/200000
10963/500000 48233/500000 -44521/500000 12037/40000 171/25000 342427/1000000 1433/25000 130669/500000 149827/1000000 59073/125000 243757/500000 83683/1000000 92299/250000 11209/250000 172457/1000000 223/100000 4827/25000 301/8000 84379/500000 35139/250000 59211/250000 1026057/1000000 712829/2500000 1525817/2500000 202173/1000000 31461/125000 403/62500 1321/40000 25603/200000 37327/500000 37423/250000 -16833/250000 16967/500000 75711/500000 45673/1000000 86741/500000 20733/100000 105363/250000
27767/2500000 80479/2500000 -3022/78125 607/5000 -4613/500000 8069/62500 11863/625000 170137/2500000 84179/2500000 207253/1250000 420683/2500000 3393/250000 323413/2500000 23217/2500000 149193/2500000 -641/625000 35803/625000 8283/1250000 14479/250000 15187/312500 57501/1250000 712829/2500000 436899/3125000 152701/781250 200811/2500000 224079/2500000 -119/1250000 36483/2500000 30223/625000 60619/2500000 16851/312500 -29997/1250000 26277/1250000 165453/2500000 5187/312500 34317/500000 108903/1250000 382651/2500000
35943/2500000 182029/2500000 -4458/78125 597419/2500000 9651/625000 689109/2500000 12099/250000 515337/2500000 61487/500000 444101/1250000 464153/1250000 82601/1250000 681437/2500000 85621/2500000 9647/78125 229/250000 189829/1250000 13861/500000 12559/100000 5153/50000 446401/2500000 1525817/2500000 152701/781250 2928493/6250000 24111/156250 494073/2500000 3201/625000 14253/625000 1442/15625 143627/2500000 282239/2500000 -116641/2500000 71/3125 285901/2500000 10113/250000 339293/2500000 47981/312500 164761/500000
4581/500000 29063/1000000 -7243/200000 91487/1000000 -601/200000 21951/200000 44747/1000000 16209/200000 56441/1000000 34191/250000 17669/125000 15559/1000000 43067/500000 2403/250000 9873/250000 1731/1000000 30479/500000 33/5000 20477/500000 8387/250000 9823/200000 202173/1000000 200811/2500000 24111/156250 3511/12500 93567/1000000 -4627/1000000 5121/1000000 1887/62500 2443/200000 41001/1000000 -4367/200000 7151/1000000 36423/1000000 8287/1000000 42323/1000000 42589/1000000 407/4000
8409/1000000 7489/200000 -20277/1000000 60671/500000 1879/500000 26307/200000 3917/100000 44203/500000 64531/1000000 155401/1000000 170517/1000000 308/15625 106823/1000000 7111/500000 12779/250000 261/500000 69587/1000000 2337/250000 1013/20000 42309/1000000 13273/200000 31461/125000 224079/2500000 494073/2500000 93567/1000000 305879/1000000 329/100000 963/125000 42123/1000000 3197/125000 1369/25000 -11603/500000 2397/250000 46587/1000000 13961/1000000 54913/1000000 11857/200000 3293/25000
261/125000 -1689/1000000 2227/1000000 3379/1000000 -1937/1000000 -509/500000 -4223/1000000 -6219/1000000 -3961/1000000 -959/500000 -127/100000 3083/1000000 3789/1000000 -97/1000000 1727/1000000 -113/100000 -1567/500000 447/1000000 41/31250 -101/250000 3763/1000000 403/62500 -119/1250000 3201/625000 -4627/1000000 329/100000 184171/1000000 73/50000 3217/1000000 353/500000 21/500000 3053/1000000 311/125000 1539/500000 2223/1000000 871/250000 1681/1000000 1407/500000
299/62500 4313/1000000 -4589/1000000 17711/1000000 -3383/1000000 6567/500000 -1691/200000 -1309/1000000 -4903/1000000 14561/1000000 15427/1000000 4171/1000000 7831/500000 49/500000 4763/500000 -507/250000 727/1000000 111/125000 3589/500000 4827/1000000 1933/250000 1321/40000 36483/2500000 14253/625000 5121/1000000 963/125000 73/50000 47179/250000 2287/250000 1627/250000 101/15625 1289/1000000 4863/1000000 4497/500000 153/31250 10099/1000000 6167/500000 4917/250000
3027/500000 2307/200000 -1279/100000 56049/1000000 -1297/500000 50323/1000000 -3337/1000000 239/10000 9631/1000000 16059/250000 13373/200000 3513/250000 29707/500000 579/125000 717/25000 -439/1000000 342/15625 329/62500 13351/500000 10963/500000 821/25000 25603/200000 30223/625000 1442/15625 1887/62500 42123/1000000 3217/1000000 2287/250000 104103/500000 2783/200000 23417/1000000 -5787/1000000 8391/1000000 5773/200000 1397/125000 484/15625 9253/250000 69981/1000000
129/25000 1229/125000 -1819/500000 1423/40000 847/500000 34619/1000000 -1803/1000000 20577/1000000 1507/200000 21643/500000 2677/62500 9219/1000000 16801/500000 4013/1000000 9119/500000 -47/500000 16177/1000000 3577/1000000 8559/500000 6579/500000 338/15625 37327/500000 60619/2500000 143627/2500000 2443/200000 3197/125000 353/500000 1627/250000 2783/200000 193007/1000000 359/25000 -249/50000 4023/1000000 7297/500000 1409/250000 256/15625 21453/1000000 9297/200000
1037/250000 17707/1000000 -12797/1000000 827/12500 303/100000 68999/1000000 1003/125000 9311/200000 12209/500000 43907/500000 44319/500000 7101/500000 33557/500000 1981/250000 16197/500000 -1357/1000000 4243/125000 3047/500000 31781/1000000 24381/1000000 9717/250000 37423/250000 16851/312500 282239/2500000 41001/1000000 1369/25000 21/500000 101/15625 23417/1000000 359/25000 105447/500000 -10869/1000000 7711/1000000 28917/1000000 9123/1000000 34089/1000000 8177/200000 85647/1000000
-521/500000 -263/31250 6427/500000 -21013/1000000 -15451/1000000 -41539/1000000 -12227/500000 -56929/1000000 -31319/1000000 -14161/250000 -5887/100000 -1113/500000 -26113/1000000 -3501/1000000 -1371/125000 -3099/1000000 -2011/62500 -801/200000 -8251/500000 -6393/500000 -23019/1000000 -16833/250000 -29997/1250000 -116641/2500000 -4367/200000 -11603/500000 3053/1000000 1289/1000000 -5787/1000000 -249/50000 -10869/1000000 102363/500000 1601/250000 -819/1000000 8599/1000000 -2679/1000000 -7641/500000 -42969/1000000
-1299/1000000 227/200000 -341/1000000 7941/500000 -6379/1000000 1923/200000 -4709/200000 -14571/1000000 -1633/125000 81/31250 399/125000 2147/1000000 17009/1000000 67/250000 7691/1000000 -437/500000 -2469/500000 313/200000 1801/250000 593/125000 4283/1000000 16967/500000 26277/1250000 71/3125 7151/1000000 2397/250000 311/125000 4863/1000000 8391/1000000 4023/1000000 7711/1000000 1601/250000 190371/1000000 10463/1000000 7799/1000000 3623/250000 791/250000 4121/500000
153/62500 15657/1000000 -11233/1000000 64663/1000000 -1879/200000 1609/31250 -611/62500 9283/500000 5649/1000000 61567/1000000 71471/1000000 15031/1000000 74333/1000000 6777/1000000 34617/1000000 1661/1000000 1307/62500 7919/1000000 6151/200000 1649/62500 32927/1000000 75711/500000 165453/2500000 285901/2500000 36423/1000000 46587/1000000 1539/500000 4497/500000 5773/200000 7297/500000 28917/1000000 -819/1000000 10463/1000000 224619/1000000 8987/500000 45311/1000000 34313/1000000 4367/62500
319/1000000 269/200000 917/1000000 21467/1000000 -5709/500000 6059/500000 -15649/1000000 -1061/100000 -18839/1000000 10123/1000000 8771/1000000 8207/1000000 24781/1000000 36/15625 5713/500000 -909/1000000 -3523/1000000 17/10000 3599/500000 8341/1000000 327/50000 45673/1000000 5187/312500 10113/250000 8287/1000000 13961/1000000 2223/1000000 153/31250 1397/125000 1409/250000 9123/1000000 8599/1000000 7799/1000000 8987/500000 38911/200000 7653/500000 2067/200000 1287/125000
957/200000 3353/200000 -13473/1000000 72881/1000000 -4401/1000000 64277/1000000 -5057/1000000 1871/62500 6039/500000 42879/500000 39159/500000 713/40000 84113/1000000 263/31250 19443/500000 3/200000 26407/1000000 889/100000 6941/200000 7277/250000 8027/200000 86741/500000 34317/500000 339293/2500000 42323/1000000 54913/1000000 871/250000 10099/1000000 484/15625 256/15625 34089/1000000 -2679/1000000 3623/250000 45311/1000000 7653/500000 232247/1000000 21573/500000 39639/500000
2211/250000 24667/1000000 -28893/500000 16051/125000 -12071/500000 122877/1000000 713/100000 4629/100000 771/40000 32633/250000 8463/62500 20331/1000000 11507/125000 2577/250000 5319/125000 -8253/1000000 42827/1000000 399/500000 19563/500000 347/10000 13217/250000 20733/100000 108903/1250000 47981/312500 42589/1000000 11857/200000 1681/1000000 6167/500000 9253/250000 21453/1000000 8177/200000 -7641/500000 791/250000 34313/1000000 2067/200000 21573/500000 13341/50000 131993/1000000
12053/1000000 5217/100000 -1903/100000 247409/1000000 28963/1000000 248179/1000000 7871/250000 78089/500000 87491/1000000 278851/1000000 286151/1000000 3491/100000 18477/100000 1709/100000 82677/1000000 -3433/1000000 117833/1000000 3379/250000 9757/100000 72503/1000000 21233/200000 105363/250000 382651/2500000 164761/500000 407/4000 3293/25000 1407/500000 4917/250000 69981/1000000 9297/200000 85647/1000000 -42969/1000000 4121/500000 4367/62500 1287/125000 39639/500000 131993/1000000 243041/500000


--- Term 16 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 41
Matrix dimension : 6

Flags :
F1  : {123, 124, 134, 234}
F2  : {123, 124, 134, 234, 125}
F3  : {123, 124, 134, 234, 135}
F4  : {123, 124, 134, 234, 125, 135}
F5  : {123, 124, 134, 234, 235}
F6  : {123, 124, 134, 234, 125, 235}
F7  : {123, 124, 134, 234, 135, 235}
F8  : {123, 124, 134, 234, 125, 135, 235}
F9  : {123, 124, 134, 234, 145}
F10 : {123, 124, 134, 234, 125, 145}
F11 : {123, 124, 134, 234, 135, 145}
F12 : {123, 124, 134, 234, 235, 145}
F13 : {123, 124, 134, 234, 125, 235, 145}
F14 : {123, 124, 134, 234, 135, 235, 145}
F15 : {123, 124, 134, 234, 245}
F16 : {123, 124, 134, 234, 125, 245}
F17 : {123, 124, 134, 234, 135, 245}
F18 : {123, 124, 134, 234, 125, 135, 245}
F19 : {123, 124, 134, 234, 235, 245}
F20 : {123, 124, 134, 234, 135, 235, 245}
F21 : {123, 124, 134, 234, 145, 245}
F22 : {123, 124, 134, 234, 125, 145, 245}
F23 : {123, 124, 134, 234, 135, 145, 245}
F24 : {123, 124, 134, 234, 235, 145, 245}
F25 : {123, 124, 134, 234, 135, 235, 145, 245}
F26 : {123, 124, 134, 234, 345}
F27 : {123, 124, 134, 234, 125, 345}
F28 : {123, 124, 134, 234, 135, 345}
F29 : {123, 124, 134, 234, 125, 135, 345}
F30 : {123, 124, 134, 234, 235, 345}
F31 : {123, 124, 134, 234, 125, 235, 345}
F32 : {123, 124, 134, 234, 145, 345}
F33 : {123, 124, 134, 234, 125, 145, 345}
F34 : {123, 124, 134, 234, 135, 145, 345}
F35 : {123, 124, 134, 234, 235, 145, 345}
F36 : {123, 124, 134, 234, 125, 235, 145, 345}
F37 : {123, 124, 134, 234, 245, 345}
F38 : {123, 124, 134, 234, 125, 245, 345}
F39 : {123, 124, 134, 234, 135, 245, 345}
F40 : {123, 124, 134, 234, 125, 135, 245, 345}
F41 : {123, 124, 134, 234, 235, 245, 345}

Basis :
B1 : (F1)
B2 : (F2)+(F3)+(F5)+(F9)+(F15)+(F26)
B3 : (F4)+(F6)+(F7)+(F10)+(F11)+(F16)+(F19)+(F21)+(F28)+(F30)+(F32)+(F37)
B4 : (F12)+(F17)+(F27)
B5 : (F13)+(F14)+(F18)+(F20)+(F23)+(F24)+(F29)+(F31)+(F33)+(F35)+(F38)+(F39)
B6 : (F8)+(F22)-8(F25)+(F34)-8(F36)-8(F40)+(F41)

Matrix :
33897/250000 519/31250 5959/125000 -8721/100000 -149281/1000000 44186/1015625
519/31250 34449/250000 55207/1000000 -12353/125000 -95941/500000 426963/8125000
5959/125000 55207/1000000 27131/125000 -37669/250000 -3339/6250 1328527/8125000
-8721/100000 -12353/125000 -37669/250000 290693/1000000 207267/500000 -508381/4062500
-149281/1000000 -95941/500000 -3339/6250 207267/500000 1561567/1000000 -789331/1625000
44186/1015625 426963/8125000 1328527/8125000 -508381/4062500 -789331/1625000 243856351590542857492762120672638421/1419441173887477081671810043200000000


--- Term 17 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 37
Matrix dimension : 32

Flags :
F1  : {123, 124, 134, 234, 125}
F2  : {123, 124, 134, 234, 135}
F3  : {123, 124, 134, 234, 125, 135}
F4  : {123, 124, 134, 234, 235}
F5  : {123, 124, 134, 234, 125, 235}
F6  : {123, 124, 134, 234, 135, 235}
F7  : {123, 124, 134, 234, 125, 135, 235}
F8  : {123, 124, 134, 234, 145}
F9  : {123, 124, 134, 234, 125, 145}
F10 : {123, 124, 134, 234, 135, 145}
F11 : {123, 124, 134, 234, 235, 145}
F12 : {123, 124, 134, 234, 125, 235, 145}
F13 : {123, 124, 134, 234, 135, 235, 145}
F14 : {123, 124, 134, 234, 245}
F15 : {123, 124, 134, 234, 125, 245}
F16 : {123, 124, 134, 234, 135, 245}
F17 : {123, 124, 134, 234, 125, 135, 245}
F18 : {123, 124, 134, 234, 235, 245}
F19 : {123, 124, 134, 234, 135, 235, 245}
F20 : {123, 124, 134, 234, 145, 245}
F21 : {123, 124, 134, 234, 125, 145, 245}
F22 : {123, 124, 134, 234, 135, 145, 245}
F23 : {123, 124, 134, 234, 235, 145, 245}
F24 : {123, 124, 134, 234, 345}
F25 : {123, 124, 134, 234, 125, 345}
F26 : {123, 124, 134, 234, 135, 345}
F27 : {123, 124, 134, 234, 125, 135, 345}
F28 : {123, 124, 134, 234, 235, 345}
F29 : {123, 124, 134, 234, 125, 235, 345}
F30 : {123, 124, 134, 234, 145, 345}
F31 : {123, 124, 134, 234, 125, 145, 345}
F32 : {123, 124, 134, 234, 135, 145, 345}
F33 : {123, 124, 134, 234, 235, 145, 345}
F34 : {123, 124, 134, 234, 245, 345}
F35 : {123, 124, 134, 234, 125, 245, 345}
F36 : {123, 124, 134, 234, 135, 245, 345}
F37 : {123, 124, 134, 234, 235, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F1)-(F8)
B4  : (F1)-(F14)
B5  : (F1)-(F24)
B6  : (F3)-(F5)
B7  : (F3)-(F6)
B8  : (F3)-(F9)
B9  : (F3)-(F10)
B10 : (F3)-(F15)
B11 : (F3)-(F18)
B12 : (F3)-(F20)
B13 : (F3)-(F26)
B14 : (F3)-(F28)
B15 : (F3)-(F30)
B16 : (F3)-(F34)
B17 : (F7)-(F21)
B18 : (F7)-(F32)
B19 : (F7)-(F37)
B20 : (F11)-(F16)
B21 : (F11)-(F25)
B22 : (F12)-(F13)
B23 : (F12)-(F17)
B24 : (F12)-(F19)
B25 : (F12)-(F22)
B26 : (F12)-(F23)
B27 : (F12)-(F27)
B28 : (F12)-(F29)
B29 : (F12)-(F31)
B30 : (F12)-(F33)
B31 : (F12)-(F35)
B32 : (F12)-(F36)

Matrix :
159583/1000000 -8083/1000000 -9229/1000000 -2923/250000 -7999/1000000 1309/1000000 183/125000 -1063/250000 331/1000000 -2747/1000000 -61/125000 -3071/1000000 67/1000000 -1211/500000 -9/15625 -1717/500000 -153/20000 31/62500 -177/25000 -603/100000 427/100000 -429/200000 -57/31250 -31/15625 -2889/1000000 -2499/1000000 -403/250000 37/200000 -719/1000000 -619/500000 -1051/500000 -2279/1000000
-8083/1000000 79991/500000 -283/25000 -8933/1000000 -3949/500000 159/125000 623/500000 -689/250000 -3/2000 -1631/500000 1179/1000000 -609/250000 -2739/1000000 247/500000 -1839/1000000 -1153/1000000 -5567/1000000 -1141/500000 3267/1000000 607/100000 10199/1000000 -707/1000000 829/500000 -647/1000000 -243/1000000 -21/40000 1571/1000000 -29/1000000 187/500000 49/500000 403/250000 1423/1000000
-9229/1000000 -283/25000 20273/125000 -813/125000 -2577/500000 -2221/1000000 -157/62500 681/62500 2329/200000 1629/200000 4837/1000000 2197/200000 1993/250000 4243/1000000 11431/1000000 13997/1000000 21109/1000000 29069/1000000 177/6250 5691/1000000 9781/1000000 -1/15625 533/200000 -19/31250 5529/1000000 5573/1000000 443/250000 -469/1000000 1417/250000 427/62500 1633/200000 247/31250
-2923/250000 -8933/1000000 -813/125000 80343/500000 -703/125000 -699/200000 -77/31250 1553/200000 7147/1000000 2823/500000 669/125000 8363/1000000 1051/250000 29/6250 6003/1000000 6413/500000 17033/1000000 16359/1000000 849/31250 -1/160 499/125000 -1197/1000000 -349/500000 -2063/1000000 2981/1000000 573/200000 -14/15625 -359/1000000 937/200000 639/125000 93/25000 957/250000
-7999/1000000 -3949/500000 -2577/500000 -703/125000 20451/125000 -1341/500000 -1019/250000 809/125000 2359/250000 4339/1000000 701/125000 6041/1000000 1593/250000 1237/250000 487/50000 13857/1000000 5813/500000 3281/125000 767/25000 -109/1000000 -1831/1000000 77/100000 537/500000 233/1000000 1489/250000 5819/1000000 33/250000 -67/100000 1263/250000 5613/1000000 721/125000 1069/200000
1309/1000000 159/125000 -2221/1000000 -699/200000 -1341/500000 90341/500000 317/125000 -77/50000 2759/1000000 -14243/1000000 -7541/500000 -617/100000 -1167/500000 -1549/200000 -4393/250000 -229/250000 -2077/500000 -10719/500000 -1153/1000000 -2551/1000000 -531/500000 239/500000 -2609/500000 -257/50000 -537/125000 -459/250000 -147/100000 -17/6250 -1771/500000 -3133/1000000 -1419/500000 -193/50000
183/125000 623/500000 -157/62500 -77/31250 -1019/250000 317/125000 2831/15625 1817/1000000 -79/62500 -3591/1000000 -7583/1000000 -9299/500000 -13833/1000000 -7611/500000 -339/50000 -1779/1000000 -19487/1000000 -6693/500000 -6013/1000000 -321/250000 -2551/1000000 -353/200000 -831/200000 -2297/500000 -329/50000 -1213/250000 -3023/500000 -1187/200000 -1251/200000 -5239/1000000 -817/125000 -43/8000
-1063/250000 -689/250000 681/62500 1553/200000 809/125000 -77/50000 1817/1000000 248307/1000000 13009/250000 4637/100000 28029/1000000 51003/1000000 9853/250000 4149/250000 329/8000 1216/15625 86169/1000000 81829/1000000 54069/500000 -1297/250000 -709/200000 1833/500000 -5621/1000000 -3407/500000 1867/200000 15333/1000000 -1033/500000 -3637/500000 527/50000 17581/1000000 14691/1000000 3807/250000
331/1000000 -3/2000 2329/200000 7147/1000000 2359/250000 2759/1000000 -79/62500 13009/250000 124023/500000 39153/1000000 2163/125000 39437/1000000 22671/500000 1427/50000 24761/500000 38223/500000 6969/100000 80749/1000000 96421/1000000 -541/125000 -1213/250000 -3083/1000000 -6573/1000000 -11107/1000000 3827/1000000 9987/1000000 -5829/500000 -5641/500000 993/500000 431/50000 4079/500000 3587/500000
-2747/1000000 -1631/500000 1629/200000 2823/500000 4339/1000000 -14243/1000000 -3591/1000000 4637/100000 39153/1000000 52229/250000 417/125000 17031/500000 5691/500000 3731/250000 27781/1000000 46897/1000000 65907/1000000 10273/200000 91473/1000000 -829/1000000 -127/125000 4857/1000000 851/500000 97/1000000 3459/250000 12131/1000000 49/25000 -569/500000 12599/1000000 141/8000 3611/250000 16261/1000000
-61/125000 1179/1000000 4837/1000000 669/125000 701/125000 -7541/500000 -7583/1000000 28029/1000000 2163/125000 417/125000 193947/1000000 13051/1000000 15459/1000000 15367/1000000 17431/1000000 1621/40000 18073/500000 21759/1000000 66201/1000000 -1/400 -3249/1000000 -997/1000000 -2257/500000 -9153/1000000 1667/1000000 1793/1000000 -1039/200000 -10787/1000000 1699/1000000 2433/1000000 -1313/1000000 1769/1000000
-3071/1000000 -609/250000 2197/200000 8363/1000000 6041/1000000 -617/100000 -9299/500000 51003/1000000 39437/1000000 17031/500000 13051/1000000 221821/1000000 25787/1000000 17257/1000000 3213/125000 623/12500 49259/500000 24893/250000 128493/1000000 -2139/1000000 -741/200000 1267/500000 133/200000 -903/250000 10149/500000 10763/500000 -1089/1000000 -2793/500000 16659/1000000 13213/500000 20013/1000000 61/2500
67/1000000 -2739/1000000 1993/250000 1051/250000 1593/250000 -1167/500000 -13833/1000000 9853/250000 22671/500000 5691/500000 15459/1000000 25787/1000000 207039/1000000 1989/500000 15867/500000 44841/1000000 17523/500000 7471/125000 76311/1000000 -24/15625 -1061/1000000 -3799/1000000 -443/125000 -2847/500000 4373/1000000 7797/1000000 -3057/500000 -229/40000 4343/1000000 3899/1000000 1833/250000 4963/1000000
-1211/500000 247/500000 4243/1000000 29/6250 1237/250000 -1549/200000 -7611/500000 4149/250000 1427/50000 3731/250000 15367/1000000 17257/1000000 1989/500000 38707/200000 13661/1000000 20333/500000 12179/500000 18363/500000 68359/1000000 -1903/500000 -1917/1000000 7/12500 -4189/1000000 -10093/1000000 1461/500000 4229/1000000 -3097/1000000 -3951/500000 431/125000 379/125000 133/40000 47/200000
-9/15625 -1839/1000000 11431/1000000 6003/1000000 487/50000 -4393/250000 -339/50000 329/8000 24761/500000 27781/1000000 17431/1000000 3213/125000 15867/500000 13661/1000000 55181/250000 9893/200000 17117/200000 52703/500000 61897/500000 -3851/1000000 -2191/1000000 -413/1000000 -513/500000 -303/50000 14997/1000000 21633/1000000 -501/125000 -3413/500000 15897/1000000 2017/100000 21819/1000000 2041/125000
-1717/500000 -1153/1000000 13997/1000000 6413/500000 13857/1000000 -229/250000 -1779/1000000 1216/15625 38223/500000 46897/1000000 1621/40000 623/12500 44841/1000000 20333/500000 9893/200000 70759/250000 22973/200000 31727/250000 182231/1000000 -337/125000 -141/62500 151/125000 -1833/1000000 -10319/1000000 4809/200000 2183/100000 -2161/500000 -11659/1000000 4541/200000 23689/1000000 4761/200000 23279/1000000
-153/20000 -5567/1000000 21109/1000000 17033/1000000 5813/500000 -2077/500000 -19487/1000000 86169/1000000 6969/100000 65907/1000000 18073/500000 49259/500000 17523/500000 12179/500000 17117/200000 22973/200000 29176219993476079111740241643432159/78857842993748726759545002400000000 40807/200000 240239/1000000 -1147/1000000 -517/250000 -2981/250000 8689/1000000 -17699/1000000 70739/1000000 70009/1000000 -6879/500000 -22331/1000000 16527/250000 15051/250000 73011/1000000 2803/50000
31/62500 -1141/500000 29069/1000000 16359/1000000 3281/125000 -10719/500000 -6693/500000 81829/1000000 80749/1000000 10273/200000 21759/1000000 24893/250000 7471/125000 18363/500000 52703/500000 31727/250000 40807/200000 23317/50000 308831/1000000 403/250000 -101/200000 2211/100000 4967/200000 2761/500000 27329/250000 22199/250000 25167/1000000 -897/250000 50103/500000 57681/500000 96931/1000000 1089/10000
-177/25000 3267/1000000 177/6250 849/31250 767/25000 -1153/1000000 -6013/1000000 54069/500000 96421/1000000 91473/1000000 66201/1000000 128493/1000000 76311/1000000 68359/1000000 61897/500000 182231/1000000 240239/1000000 308831/1000000 140291/250000 -99/250000 -1111/500000 3581/500000 5593/250000 1569/100000 98399/1000000 54797/500000 7301/1000000 3219/500000 89147/1000000 60693/500000 58597/500000 114021/1000000
-603/100000 607/100000 5691/1000000 -1/160 -109/1000000 -2551/1000000 -321/250000 -1297/250000 -541/125000 -829/1000000 -1/400 -2139/1000000 -24/15625 -1903/500000 -3851/1000000 -337/125000 -1147/1000000 403/250000 -99/250000 177517/1000000 -143/100000 1451/1000000 4579/1000000 189/62500 3409/1000000 2169/1000000 729/200000 71/62500 761/500000 309/200000 2051/500000 2141/500000
427/100000 10199/1000000 9781/1000000 499/125000 -1831/1000000 -531/500000 -2551/1000000 -709/200000 -1213/250000 -127/125000 -3249/1000000 -741/200000 -1061/1000000 -1917/1000000 -2191/1000000 -141/62500 -517/250000 -101/200000 -1111/500000 -143/100000 44533/250000 -237/200000 2137/1000000 -73/250000 -429/1000000 -1023/1000000 2291/1000000 609/500000 1081/1000000 1/2500 2231/1000000 1871/1000000
-429/200000 -707/1000000 -1/15625 -1197/1000000 77/100000 239/500000 -353/200000 1833/500000 -3083/1000000 4857/1000000 -997/1000000 1267/500000 -3799/1000000 7/12500 -413/1000000 151/125000 -2981/250000 2211/100000 3581/500000 1451/1000000 -237/200000 2319/12500 6303/1000000 2079/500000 2873/500000 -499/1000000 -473/250000 -811/1000000 97/125000 439/62500 2283/500000 503/200000
-57/31250 829/500000 533/200000 -349/500000 537/500000 -2609/500000 -831/200000 -5621/1000000 -6573/1000000 851/500000 -2257/500000 133/200000 -443/125000 -4189/1000000 -513/500000 -1833/1000000 8689/1000000 4967/200000 5593/250000 4579/1000000 2137/1000000 6303/1000000 205263/1000000 14351/1000000 20169/1000000 2493/200000 2769/200000 3667/500000 411/31250 19913/1000000 19669/1000000 2959/200000
-31/15625 -647/1000000 -19/31250 -2063/1000000 233/1000000 -257/50000 -2297/500000 -3407/500000 -11107/1000000 97/1000000 -9153/1000000 -903/250000 -2847/500000 -10093/1000000 -303/50000 -10319/1000000 -17699/1000000 2761/500000 1569/100000 189/62500 -73/250000 2079/500000 14351/1000000 193351/1000000 1723/250000 601/100000 6403/1000000 -357/1000000 2823/500000 8559/1000000 7603/1000000 451/50000
-2889/1000000 -243/1000000 5529/1000000 2981/1000000 1489/250000 -537/125000 -329/50000 1867/200000 3827/1000000 3459/250000 1667/1000000 10149/500000 4373/1000000 1461/500000 14997/1000000 4809/200000 70739/1000000 27329/250000 98399/1000000 3409/1000000 -429/1000000 2873/500000 20169/1000000 1723/250000 220861/1000000 7789/250000 8661/1000000 3423/1000000 24929/1000000 9103/250000 8657/250000 8807/250000
-2499/1000000 -21/40000 5573/1000000 573/200000 5819/1000000 -459/250000 -1213/250000 15333/1000000 9987/1000000 12131/1000000 1793/1000000 10763/500000 7797/1000000 4229/1000000 21633/1000000 2183/100000 70009/1000000 22199/250000 54797/500000 2169/1000000 -1023/1000000 -499/1000000 2493/200000 601/100000 7789/250000 210931/1000000 5731/1000000 -281/250000 1201/50000 8387/250000 3183/125000 27537/1000000
-403/250000 1571/1000000 443/250000 -14/15625 33/250000 -147/100000 -3023/500000 -1033/500000 -5829/500000 49/25000 -1039/200000 -1089/1000000 -3057/500000 -3097/1000000 -501/125000 -2161/500000 -6879/500000 25167/1000000 7301/1000000 729/200000 2291/1000000 -473/250000 2769/200000 6403/1000000 8661/1000000 5731/1000000 38537/200000 1407/250000 1577/200000 9507/1000000 933/125000 9517/1000000
37/200000 -29/1000000 -469/1000000 -359/1000000 -67/100000 -17/6250 -1187/200000 -3637/500000 -5641/500000 -569/500000 -10787/1000000 -2793/500000 -229/40000 -3951/500000 -3413/500000 -11659/1000000 -22331/1000000 -897/250000 3219/500000 71/62500 609/500000 -811/1000000 3667/500000 -357/1000000 3423/1000000 -281/250000 1407/250000 93653/500000 -11/8000 5003/1000000 2321/500000 33/31250
-719/1000000 187/500000 1417/250000 937/200000 1263/250000 -1771/500000 -1251/200000 527/50000 993/500000 12599/1000000 1699/1000000 16659/1000000 4343/1000000 431/125000 15897/1000000 4541/200000 16527/250000 50103/500000 89147/1000000 761/500000 1081/1000000 97/125000 411/31250 2823/500000 24929/1000000 1201/50000 1577/200000 -11/8000 21037/100000 4107/125000 31667/1000000 27263/1000000
-619/500000 49/500000 427/62500 639/125000 5613/1000000 -3133/1000000 -5239/1000000 17581/1000000 431/50000 141/8000 2433/1000000 13213/500000 3899/1000000 379/125000 2017/100000 23689/1000000 15051/250000 57681/500000 60693/500000 309/200000 1/2500 439/62500 19913/1000000 8559/1000000 9103/250000 8387/250000 9507/1000000 5003/1000000 4107/125000 28163/125000 1151/31250 30841/1000000
-1051/500000 403/250000 1633/200000 93/25000 721/125000 -1419/500000 -817/125000 14691/1000000 4079/500000 3611/250000 -1313/1000000 20013/1000000 1833/250000 133/40000 21819/1000000 4761/200000 73011/1000000 96931/1000000 58597/500000 2051/500000 2231/1000000 2283/500000 19669/1000000 7603/1000000 8657/250000 3183/125000 933/125000 2321/500000 31667/1000000 1151/31250 221523/1000000 4403/125000
-2279/1000000 1423/1000000 247/31250 957/250000 1069/200000 -193/50000 -43/8000 3807/250000 3587/500000 16261/1000000 1769/1000000 61/2500 4963/1000000 47/200000 2041/125000 23279/1000000 2803/50000 1089/10000 114021/1000000 2141/500000 1871/1000000 503/200000 2959/200000 451/50000 8807/250000 27537/1000000 9517/1000000 33/31250 27263/1000000 30841/1000000 4403/125000 13603/62500



==> 4-9-01-prf.txt <==
#Density : 4/9

Program                       : DensityChecker

Order of subgraphs H          : 6
Number of forbidden graphs    : 3
Forbidden graphs              :
6 : {123, 124, 134, 235, 245, 156}
#Forbidden graphs added by supersaturation argument :
5 : {234, 125, 135, 145, 245, 345}
5 : {134, 234, 125, 235, 145, 345}
Forbid only induced subgraphs : no
Number of terms               : 4


--- Term 1 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 12
Matrix dimension : 6

Flags :
F1  : {}
F2  : {124}
F3  : {134}
F4  : {124, 134}
F5  : {234}
F6  : {124, 234}
F7  : {134, 234}
F8  : {124, 134, 234}
F9  : {123, 124}
F10 : {123, 124, 134}
F11 : {123, 124, 234}
F12 : {123, 124, 134, 234}

Basis :
B1 : (F2)
B2 : (F3)+(F5)
B3 : 136(F1)-17(F4)-17(F6)-170(F7)-128(F8)-32(F9)-17(F10)-17(F11)
B4 : 32(F1)-4(F4)-4(F6)-40(F7)+83(F8)-460(F9)-4(F10)-4(F11)
B5 : 68(F1)+953(F4)+953(F6)-85(F7)-64(F8)-16(F9)-970(F10)-970(F11)
B6 : (F12)

Matrix :
178877/500000 -35663/100000 61273/48075000 -202841/240375000 -179843/1923000000 128187/1000000
-35663/100000 306991/500000 298823/384600000 150623/160250000 48223/961500000 -453389/1000000
61273/48075000 298823/384600000 2532815655371/100932917650000000 -172219/92448225000 -396184066439/908396258850000000 -9309/3205000
-202841/240375000 150623/160250000 -172219/92448225000 12697/4622411250 102689/308160750000 -148313/240375000
-179843/1923000000 48223/961500000 -396184066439/908396258850000000 102689/308160750000 32299/462241125000 -27787/480750000
128187/1000000 -453389/1000000 -9309/3205000 -148313/240375000 -27787/480750000 413893/500000


--- Term 2 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 6
Matrix dimension : 2

Flags :
F1 : {134}
F2 : {124, 134}
F3 : {234}
F4 : {124, 234}
F5 : {123, 124, 134}
F6 : {123, 124, 234}

Basis :
B1 : (F1)-(F3)
B2 : (F2)-(F4)+(F5)-(F6)

Matrix :
533131/1000000 469269/1000000
469269/1000000 5939537686513/9262450000000


--- Term 3 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 50
Matrix dimension : 21

Flags :
F1  : {134, 234}
F2  : {134, 234, 125}
F3  : {134, 234, 135}
F4  : {134, 234, 125, 135}
F5  : {134, 234, 235}
F6  : {134, 234, 125, 235}
F7  : {134, 234, 135, 235}
F8  : {134, 234, 125, 135, 235}
F9  : {134, 234, 145}
F10 : {134, 234, 125, 145}
F11 : {134, 234, 135, 145}
F12 : {134, 234, 125, 135, 145}
F13 : {134, 234, 235, 145}
F14 : {134, 234, 125, 235, 145}
F15 : {134, 234, 135, 235, 145}
F16 : {134, 234, 245}
F17 : {134, 234, 125, 245}
F18 : {134, 234, 135, 245}
F19 : {134, 234, 125, 135, 245}
F20 : {134, 234, 235, 245}
F21 : {134, 234, 125, 235, 245}
F22 : {134, 234, 135, 235, 245}
F23 : {134, 234, 145, 245}
F24 : {134, 234, 125, 145, 245}
F25 : {134, 234, 135, 145, 245}
F26 : {134, 234, 235, 145, 245}
F27 : {134, 234, 135, 235, 145, 245}
F28 : {134, 234, 345}
F29 : {134, 234, 125, 345}
F30 : {134, 234, 135, 345}
F31 : {134, 234, 125, 135, 345}
F32 : {134, 234, 235, 345}
F33 : {134, 234, 125, 235, 345}
F34 : {134, 234, 135, 235, 345}
F35 : {134, 234, 145, 345}
F36 : {134, 234, 125, 145, 345}
F37 : {134, 234, 135, 145, 345}
F38 : {134, 234, 125, 135, 145, 345}
F39 : {134, 234, 235, 145, 345}
F40 : {134, 234, 135, 235, 145, 345}
F41 : {134, 234, 245, 345}
F42 : {134, 234, 125, 245, 345}
F43 : {134, 234, 135, 245, 345}
F44 : {134, 234, 235, 245, 345}
F45 : {134, 234, 125, 235, 245, 345}
F46 : {134, 234, 135, 235, 245, 345}
F47 : {134, 234, 145, 245, 345}
F48 : {134, 234, 135, 145, 245, 345}
F49 : {134, 234, 235, 145, 245, 345}
F50 : {134, 234, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)
B3  : (F3)+(F5)+(F9)+(F16)
B4  : (F4)+(F6)+(F10)+(F17)
B5  : (F7)+(F23)
B6  : (F8)+(F24)
B7  : (F11)+(F20)
B8  : (F12)+(F21)
B9  : (F13)+(F18)
B10 : (F14)+(F19)
B11 : (F15)+(F22)+(F25)+(F26)
B12 : (F27)-2(F28)
B13 : (F29)
B14 : (F30)+(F32)+(F35)+(F41)
B15 : (F31)+(F33)+(F36)+(F42)
B16 : (F34)+(F47)
B17 : (F37)+(F44)
B18 : (F38)+(F45)
B19 : (F39)+(F43)
B20 : (F40)+(F46)+(F48)+(F49)
B21 : (F50)

Matrix :
1142767/1000000 -65643/1000000 111967/100000 -417031/1000000 553641/500000 -223113/1000000 179247/1000000 -52979/200000 721063/1000000 -331209/500000 -745693/1000000 -800019/1250000 -50637/125000 96673/1000000 -802873/1000000 2429/62500 -16931/500000 -614937/500000 -15063/500000 -70083/62500 -301779/200000
-65643/1000000 74297/250000 -2899/25000 64309/1000000 -6557/62500 19053/500000 -33683/1000000 32201/1000000 -64301/500000 178/15625 15799/200000 45227/625000 22327/500000 -29433/1000000 91441/1000000 -3509/100000 -7611/200000 37789/250000 -19959/500000 127367/1000000 166387/1000000
111967/100000 -2899/25000 881557/500000 -25921/40000 333417/200000 -147577/500000 74557/250000 -181849/500000 219013/200000 -461043/500000 -52179/50000 -2077683/2500000 -93/160 143373/1000000 -573311/500000 6517/62500 37991/500000 -356381/200000 21977/1000000 -305899/200000 -2033923/1000000
-417031/1000000 64309/1000000 -25921/40000 64383/125000 -758117/1000000 165431/1000000 -216159/1000000 4463/40000 -597157/1000000 20159/40000 439419/1000000 157643/625000 57427/200000 -110893/1000000 117831/250000 -22773/200000 -122929/1000000 130851/200000 -84499/1000000 161117/250000 808253/1000000
553641/500000 -6557/62500 333417/200000 -758117/1000000 1030447/500000 -149673/500000 406709/1000000 -156221/500000 654141/500000 -1131769/1000000 -216529/200000 -1636983/2500000 -338557/500000 4483/25000 -1241109/1000000 166683/1000000 24887/125000 -970877/500000 19999/200000 -1503603/1000000 -502219/250000
-223113/1000000 19053/500000 -147577/500000 165431/1000000 -149673/500000 369649/1000000 -100233/1000000 95469/1000000 -47481/200000 23503/100000 26183/125000 387821/2500000 69931/500000 -68061/1000000 222309/1000000 -20909/250000 -7959/250000 72683/250000 -40259/1000000 21119/62500 20551/50000
179247/1000000 -33683/1000000 74557/250000 -216159/1000000 406709/1000000 -100233/1000000 78627/200000 -120501/1000000 155579/500000 -365547/1000000 -45429/200000 -20823/250000 -164279/1000000 47133/1000000 -125519/500000 7191/100000 4729/62500 -137137/500000 69093/1000000 -31693/100000 -192311/500000
-52979/200000 32201/1000000 -181849/500000 4463/40000 -156221/500000 95469/1000000 -120501/1000000 166249/500000 -234271/1000000 22473/100000 232003/1000000 232299/1250000 1723/12500 -8033/200000 261801/1000000 -871/50000 -32211/1000000 86149/250000 -5287/1000000 191601/500000 94817/200000
721063/1000000 -64301/500000 219013/200000 -597157/1000000 654141/500000 -47481/200000 155579/500000 -234271/1000000 1153371/1000000 -820551/1000000 -743299/1000000 -573107/1250000 -468333/1000000 2831/20000 -859769/1000000 155113/1000000 8137/50000 -610939/500000 20207/200000 -1046819/1000000 -273857/200000
-331209/500000 178/15625 -461043/500000 20159/40000 -1131769/1000000 23503/100000 -365547/1000000 22473/100000 -820551/1000000 28113/25000 127657/200000 481449/1250000 54303/125000 -683/6250 171163/250000 -5329/40000 -87763/1000000 2338/3125 -116989/1000000 115879/125000 1193997/1000000
-745693/1000000 15799/200000 -52179/50000 439419/1000000 -216529/200000 26183/125000 -45429/200000 232003/1000000 -743299/1000000 127657/200000 411343/500000 128979/250000 195357/500000 -7673/62500 742879/1000000 -43149/500000 -31437/500000 1113459/1000000 -6401/200000 978067/1000000 1301371/1000000
-800019/1250000 45227/625000 -2077683/2500000 157643/625000 -1636983/2500000 387821/2500000 -20823/250000 232299/1250000 -573107/1250000 481449/1250000 128979/250000 5039937/6250000 82777/312500 -64887/1250000 322383/625000 -723/250000 24443/500000 2006083/2500000 12163/625000 1960723/2500000 3219013/2500000
-50637/125000 22327/500000 -93/160 57427/200000 -338557/500000 69931/500000 -164279/1000000 1723/12500 -468333/1000000 54303/125000 195357/500000 82777/312500 440157/1000000 -78187/1000000 13223/31250 -90659/1000000 -14589/200000 19441/31250 -29051/500000 576559/1000000 151229/200000
96673/1000000 -29433/1000000 143373/1000000 -110893/1000000 4483/25000 -68061/1000000 47133/1000000 -8033/200000 2831/20000 -683/6250 -7673/62500 -64887/1250000 -78187/1000000 125549/500000 -4279/31250 3853/125000 13919/500000 -42691/250000 9809/500000 -44789/250000 -93279/500000
-802873/1000000 91441/1000000 -573311/500000 117831/250000 -1241109/1000000 222309/1000000 -125519/500000 261801/1000000 -859769/1000000 171163/250000 742879/1000000 322383/625000 13223/31250 -4279/31250 1004447/1000000 -140381/1000000 -1274/15625 80201/62500 -199/3125 546727/500000 7079/5000
2429/62500 -3509/100000 6517/62500 -22773/200000 166683/1000000 -20909/250000 7191/100000 -871/50000 155113/1000000 -5329/40000 -43149/500000 -723/250000 -90659/1000000 3853/125000 -140381/1000000 38413/125000 30871/500000 -11281/125000 27161/500000 -105267/1000000 -114107/1000000
-16931/500000 -7611/200000 37991/500000 -122929/1000000 24887/125000 -7959/250000 4729/62500 -32211/1000000 8137/50000 -87763/1000000 -31437/500000 24443/500000 -14589/200000 13919/500000 -1274/15625 30871/500000 362227/1000000 -136419/1000000 69433/1000000 -10407/200000 -31747/500000
-614937/500000 37789/250000 -356381/200000 130851/200000 -970877/500000 72683/250000 -137137/500000 86149/250000 -610939/500000 2338/3125 1113459/1000000 2006083/2500000 19441/31250 -42691/250000 80201/62500 -11281/125000 -136419/1000000 2383039/1000000 2683/500000 1602549/1000000 2139911/1000000
-15063/500000 -19959/500000 21977/1000000 -84499/1000000 19999/200000 -40259/1000000 69093/1000000 -5287/1000000 20207/200000 -116989/1000000 -6401/200000 12163/625000 -29051/500000 9809/500000 -199/3125 27161/500000 69433/1000000 2683/500000 140121/500000 -19181/500000 -21703/500000
-70083/62500 127367/1000000 -305899/200000 161117/250000 -1503603/1000000 21119/62500 -31693/100000 191601/500000 -1046819/1000000 115879/125000 978067/1000000 1960723/2500000 576559/1000000 -44789/250000 546727/500000 -105267/1000000 -10407/200000 1602549/1000000 -19181/500000 437051/250000 243341/125000
-301779/200000 166387/1000000 -2033923/1000000 808253/1000000 -502219/250000 20551/50000 -192311/500000 94817/200000 -273857/200000 1193997/1000000 1301371/1000000 3219013/2500000 151229/200000 -93279/500000 7079/5000 -114107/1000000 -31747/500000 2139911/1000000 -21703/500000 243341/125000 3018113/1000000


--- Term 4 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 44
Matrix dimension : 28

Flags :
F1  : {134, 234, 135}
F2  : {134, 234, 125, 135}
F3  : {134, 234, 235}
F4  : {134, 234, 125, 235}
F5  : {134, 234, 135, 235}
F6  : {134, 234, 125, 135, 235}
F7  : {134, 234, 145}
F8  : {134, 234, 125, 145}
F9  : {134, 234, 135, 145}
F10 : {134, 234, 125, 135, 145}
F11 : {134, 234, 235, 145}
F12 : {134, 234, 125, 235, 145}
F13 : {134, 234, 135, 235, 145}
F14 : {134, 234, 245}
F15 : {134, 234, 125, 245}
F16 : {134, 234, 135, 245}
F17 : {134, 234, 125, 135, 245}
F18 : {134, 234, 235, 245}
F19 : {134, 234, 125, 235, 245}
F20 : {134, 234, 135, 235, 245}
F21 : {134, 234, 145, 245}
F22 : {134, 234, 125, 145, 245}
F23 : {134, 234, 135, 145, 245}
F24 : {134, 234, 235, 145, 245}
F25 : {134, 234, 135, 345}
F26 : {134, 234, 125, 135, 345}
F27 : {134, 234, 235, 345}
F28 : {134, 234, 125, 235, 345}
F29 : {134, 234, 135, 235, 345}
F30 : {134, 234, 145, 345}
F31 : {134, 234, 125, 145, 345}
F32 : {134, 234, 135, 145, 345}
F33 : {134, 234, 125, 135, 145, 345}
F34 : {134, 234, 235, 145, 345}
F35 : {134, 234, 135, 235, 145, 345}
F36 : {134, 234, 245, 345}
F37 : {134, 234, 125, 245, 345}
F38 : {134, 234, 135, 245, 345}
F39 : {134, 234, 235, 245, 345}
F40 : {134, 234, 125, 235, 245, 345}
F41 : {134, 234, 135, 235, 245, 345}
F42 : {134, 234, 145, 245, 345}
F43 : {134, 234, 135, 145, 245, 345}
F44 : {134, 234, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F3)
B2  : (F1)-(F7)
B3  : (F1)-(F14)
B4  : (F2)-(F4)
B5  : (F2)-(F8)
B6  : (F2)-(F15)
B7  : (F5)-(F21)
B8  : (F6)-(F22)
B9  : (F9)-(F18)
B10 : (F10)-(F19)
B11 : (F11)-(F16)
B12 : (F12)-(F17)
B13 : (F13)-(F20)
B14 : (F13)-(F23)
B15 : (F13)-(F24)
B16 : (F25)-(F27)
B17 : (F25)-(F30)
B18 : (F25)-(F36)
B19 : (F26)-(F28)
B20 : (F26)-(F31)
B21 : (F26)-(F37)
B22 : (F29)-(F42)
B23 : (F32)-(F39)
B24 : (F33)-(F40)
B25 : (F34)-(F38)
B26 : (F35)-(F41)
B27 : (F35)-(F43)
B28 : (F35)-(F44)

Matrix :
497831/1000000 9739/125000 11581/125000 343207/1000000 263637/1000000 10331/200000 -14423/200000 5819/1000000 1139/25000 26169/500000 -170787/1000000 -741597/1000000 14413/1000000 -729/62500 24673/1000000 4877/250000 -527/31250 13731/500000 160303/1000000 11259/100000 39657/1000000 -8171/500000 6399/500000 -581/3125 -24007/500000 -20047/1000000 -429/25000 -13973/1000000
9739/125000 370651/1000000 -20813/1000000 78259/250000 256159/1000000 9937/250000 -68323/1000000 11687/500000 42089/1000000 5241/62500 -6773/40000 -707421/1000000 1591/1000000 -2797/200000 201/125000 17819/500000 -6793/1000000 49599/1000000 48129/200000 23943/200000 60047/500000 -27137/1000000 193/2000 20673/100000 -10321/250000 -10047/1000000 -28951/1000000 -21287/1000000
11581/125000 -20813/1000000 390621/1000000 -33277/1000000 -693/15625 -1631/200000 1203/25000 16189/1000000 -2083/125000 -15943/250000 2589/100000 19549/250000 9823/1000000 -4951/250000 -2637/500000 -37821/1000000 201/250000 -1707/50000 -133199/1000000 -15189/500000 -11457/100000 6001/250000 -60963/500000 -223007/500000 -763/1000000 -213/15625 -30331/1000000 -39511/1000000
343207/1000000 78259/250000 -33277/1000000 1593119/1000000 1033429/1000000 220481/1000000 -90521/250000 29553/1000000 110159/500000 421211/1000000 -667179/1000000 -2747513/1000000 32637/1000000 1191/200000 60311/1000000 24769/125000 -51287/1000000 59971/250000 1076233/1000000 501351/1000000 583481/1000000 -34637/250000 244527/500000 62717/62500 -96957/1000000 -3563/1000000 -4613/1000000 1443/200000
263637/1000000 256159/1000000 -693/15625 1033429/1000000 1154671/1000000 74777/500000 -179267/500000 18013/1000000 6031/40000 1461/5000 -559743/1000000 -1154889/500000 97/5000 12943/1000000 23213/500000 31447/250000 -26101/1000000 84623/500000 204839/250000 413557/1000000 41579/100000 -98309/1000000 164049/500000 736577/1000000 -58133/1000000 -1511/200000 467/200000 7627/1000000
10331/200000 9937/250000 -1631/200000 220481/1000000 74777/500000 354049/1000000 -65593/500000 -643/1000000 51501/1000000 19379/200000 -2429/25000 -39443/100000 4457/500000 2013/250000 8789/500000 53169/1000000 -7547/1000000 61677/1000000 54977/250000 77657/1000000 141033/1000000 -473/20000 7293/62500 46989/200000 -5929/250000 949/1000000 2829/500000 2177/250000
-14423/200000 -68323/1000000 1203/25000 -90521/250000 -179267/500000 -65593/500000 506279/1000000 31129/500000 -3139/50000 -31367/250000 37613/200000 19307/25000 -3837/500000 -42023/1000000 -47991/1000000 -63647/1000000 19/1600 -72451/1000000 -13159/40000 -35513/200000 -216843/1000000 1839/62500 -37451/250000 -35427/100000 9953/500000 -23/12500 -20261/500000 -45693/1000000
5819/1000000 11687/500000 16189/1000000 29553/1000000 18013/1000000 -643/1000000 31129/500000 170233/500000 5101/500000 9309/500000 -2471/125000 -60381/1000000 2041/500000 -6379/500000 -7193/1000000 201/200000 19571/1000000 4777/200000 7383/250000 3003/200000 10689/500000 26313/500000 3159/200000 9663/200000 -10233/1000000 -1519/500000 -10223/500000 -11789/500000
1139/25000 42089/1000000 -2083/125000 110159/500000 6031/40000 51501/1000000 -3139/50000 5101/500000 2473/6250 103203/500000 -47747/500000 -93233/250000 23523/1000000 -273/1000000 27351/1000000 23457/250000 -2603/125000 92891/1000000 10467/40000 78281/1000000 179707/1000000 -17229/500000 119271/500000 482269/1000000 -18259/500000 8521/1000000 229/1000000 4267/500000
26169/500000 5241/62500 -15943/250000 421211/1000000 1461/5000 19379/200000 -31367/250000 9309/500000 103203/500000 640337/1000000 -187671/1000000 -181179/250000 31143/1000000 2749/1000000 39857/1000000 44421/250000 -3443/100000 177919/1000000 266047/500000 156483/1000000 373103/1000000 -14423/200000 63179/125000 1042123/1000000 -2633/40000 1433/100000 3443/1000000 16113/1000000
-170787/1000000 -6773/40000 2589/100000 -667179/1000000 -559743/1000000 -2429/25000 37613/200000 -2471/125000 -47747/500000 -187671/1000000 618651/1000000 46297/31250 -459/50000 -1261/1000000 -5347/200000 -36589/500000 21023/1000000 -107701/1000000 -26311/50000 -267331/1000000 -269117/1000000 65797/1000000 -4163/20000 -239551/500000 29639/1000000 2701/1000000 683/1000000 337/500000
-741597/1000000 -707421/1000000 19549/250000 -2747513/1000000 -1154889/500000 -39443/100000 19307/25000 -60381/1000000 -93233/250000 -181179/250000 46297/31250 3415191/500000 -23003/500000 -3211/200000 -21111/200000 -283471/1000000 94369/1000000 -417159/1000000 -128461/62500 -1043313/1000000 -521961/500000 129413/500000 -801551/1000000 -1782097/1000000 26497/1000000 24089/1000000 5219/500000 -1189/1000000
14413/1000000 1591/1000000 9823/1000000 32637/1000000 97/5000 4457/500000 -3837/500000 2041/500000 23523/1000000 31143/1000000 -459/50000 -23003/500000 31117/100000 2351/200000 -703/1000000 13161/500000 -19/200000 10381/500000 1901/50000 9821/1000000 6481/250000 -4131/1000000 44523/1000000 62759/1000000 -9007/1000000 271/125000 -1133/1000000 117/250000
-729/62500 -2797/200000 -4951/250000 1191/200000 12943/1000000 2013/250000 -42023/1000000 -6379/500000 -273/1000000 2749/1000000 -1261/1000000 -3211/200000 2351/200000 77157/250000 -3469/1000000 3577/500000 -529/200000 -2971/500000 6943/500000 2443/250000 727/50000 -1069/125000 5493/1000000 469/15625 1367/1000000 977/1000000 8277/1000000 1017/125000
24673/1000000 201/125000 -2637/500000 60311/1000000 23213/500000 8789/500000 -47991/1000000 -7193/1000000 27351/1000000 39857/1000000 -5347/200000 -21111/200000 -703/1000000 -3469/1000000 297201/1000000 1679/62500 -6447/500000 9721/500000 501/8000 12577/500000 2769/62500 -6639/500000 6941/125000 44949/500000 -161/20000 1189/500000 881/200000 6973/1000000
4877/250000 17819/500000 -37821/1000000 24769/125000 31447/250000 53169/1000000 -63647/1000000 201/200000 23457/250000 44421/250000 -36589/500000 -283471/1000000 13161/500000 3577/500000 1679/62500 187179/500000 -23171/1000000 42673/500000 25647/100000 70849/1000000 185527/1000000 -1489/40000 225437/1000000 469203/1000000 -2713/62500 1829/100000 4331/500000 17911/1000000
-527/31250 -6793/1000000 201/250000 -51287/1000000 -26101/1000000 -7547/1000000 19/1600 19571/1000000 -2603/125000 -3443/100000 21023/1000000 94369/1000000 -19/200000 -529/200000 -6447/500000 -23171/1000000 71923/250000 -5567/200000 -13033/250000 -2267/125000 -1887/50000 9061/1000000 -24209/500000 -32423/500000 111/1000000 -461/1000000 -659/125000 -1697/125000
13731/500000 49599/1000000 -1707/50000 59971/250000 84623/500000 61677/1000000 -72451/1000000 4777/200000 92891/1000000 177919/1000000 -107701/1000000 -417159/1000000 10381/500000 -2971/500000 9721/500000 42673/500000 -5567/200000 367143/1000000 280273/1000000 8339/100000 94607/500000 -18857/500000 1107/5000 236503/500000 -34117/1000000 551/50000 -5967/1000000 2681/500000
160303/1000000 48129/200000 -133199/1000000 1076233/1000000 204839/250000 54977/250000 -13159/40000 7383/250000 10467/40000 266047/500000 -26311/50000 -128461/62500 1901/50000 6943/500000 501/8000 25647/100000 -13033/250000 280273/1000000 1439073/1000000 110059/250000 709983/1000000 -38577/250000 130851/200000 1477241/1000000 -147453/1000000 549/50000 1899/250000 25099/1000000
11259/100000 23943/200000 -15189/500000 501351/1000000 413557/1000000 77657/1000000 -35513/200000 3003/200000 78281/1000000 156483/1000000 -267331/1000000 -1043313/1000000 9821/1000000 2443/250000 12577/500000 70849/1000000 -2267/125000 8339/100000 110059/250000 262981/500000 226389/1000000 -104833/1000000 89657/500000 206317/500000 -70319/1000000 -1691/500000 1949/500000 491/62500
39657/1000000 60047/500000 -11457/100000 583481/1000000 41579/100000 141033/1000000 -216843/1000000 10689/500000 179707/1000000 373103/1000000 -269117/1000000 -521961/500000 6481/250000 727/50000 2769/62500 185527/1000000 -1887/50000 94607/500000 709983/1000000 226389/1000000 795587/1000000 -72571/500000 469713/1000000 1080133/1000000 -38061/500000 6627/500000 6587/500000 5163/200000
-8171/500000 -27137/1000000 6001/250000 -34637/250000 -98309/1000000 -473/20000 1839/62500 26313/500000 -17229/500000 -14423/200000 65797/1000000 129413/500000 -4131/1000000 -1069/125000 -6639/500000 -1489/40000 9061/1000000 -18857/500000 -38577/250000 -104833/1000000 -72571/500000 72123/250000 -45731/500000 -102099/500000 20253/1000000 -2901/1000000 -3493/500000 -2631/250000
6399/500000 193/2000 -60963/500000 244527/500000 164049/500000 7293/62500 -37451/250000 3159/200000 119271/500000 63179/125000 -4163/20000 -801551/1000000 44523/1000000 5493/1000000 6941/125000 225437/1000000 -24209/500000 1107/5000 130851/200000 89657/500000 469713/1000000 -45731/500000 895563/1000000 16687/12500 -1589/20000 4729/200000 293/31250 28459/1000000
-581/3125 20673/100000 -223007/500000 62717/62500 736577/1000000 46989/200000 -35427/100000 9663/200000 482269/1000000 1042123/1000000 -239551/500000 -1782097/1000000 62759/1000000 469/15625 44949/500000 469203/1000000 -32423/500000 236503/500000 1477241/1000000 206317/500000 1080133/1000000 -102099/500000 16687/12500 1858943/500000 -137219/1000000 4941/100000 3491/100000 65931/1000000
-24007/500000 -10321/250000 -763/1000000 -96957/1000000 -58133/1000000 -5929/250000 9953/500000 -10233/1000000 -18259/500000 -2633/40000 29639/1000000 26497/1000000 -9007/1000000 1367/1000000 -161/20000 -2713/62500 111/1000000 -34117/1000000 -147453/1000000 -70319/1000000 -38061/500000 20253/1000000 -1589/20000 -137219/1000000 286521/500000 9233/1000000 14021/1000000 87/40000
-20047/1000000 -10047/1000000 -213/15625 -3563/1000000 -1511/200000 949/1000000 -23/12500 -1519/500000 8521/1000000 1433/100000 2701/1000000 24089/1000000 271/125000 977/1000000 1189/500000 1829/100000 -461/1000000 551/50000 549/50000 -1691/500000 6627/500000 -2901/1000000 4729/200000 4941/100000 9233/1000000 311637/1000000 1827/500000 11909/1000000
-429/25000 -28951/1000000 -30331/1000000 -4613/1000000 467/200000 2829/500000 -20261/500000 -10223/500000 229/1000000 3443/1000000 683/1000000 5219/500000 -1133/1000000 8277/1000000 881/200000 4331/500000 -659/125000 -5967/1000000 1899/250000 1949/500000 6587/500000 -3493/500000 293/31250 3491/100000 14021/1000000 1827/500000 19553/62500 13449/1000000
-13973/1000000 -21287/1000000 -39511/1000000 1443/200000 7627/1000000 2177/250000 -45693/1000000 -11789/500000 4267/500000 16113/1000000 337/500000 -1189/1000000 117/250000 1017/125000 6973/1000000 17911/1000000 -1697/125000 2681/500000 25099/1000000 491/62500 5163/200000 -2631/250000 28459/1000000 65931/1000000 87/40000 11909/1000000 13449/1000000 80843/250000

#Sharp Graphs (Complicated Case (1))
#1: Order 6 : Edges = {126, 136, 236, 146, 246, 346, 156, 256, 356, 456}
#2: Order 6 : Edges = {156, 256, 356, 456}
#3: Order 6 : Edges = {}
#4: Order 6 : Edges = {145, 245, 345, 146, 246, 346, 156, 256, 356}
#5: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346}



==> 4-9-02-prf.txt <==
#Density : 4/9

Program                       : DensityChecker

Order of subgraphs H          : 6
Number of forbidden graphs    : 2
Forbidden graphs              :
6 : {123, 124, 135, 345, 146, 256}
#Forbidden graphs added by supersaturation argument :
5 : {234, 125, 135, 145, 245, 345}
Forbid only induced subgraphs : no
Number of terms               : 4


--- Term 1 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 12
Matrix dimension : 6

Flags :
F1  : {}
F2  : {124}
F3  : {134}
F4  : {124, 134}
F5  : {234}
F6  : {124, 234}
F7  : {134, 234}
F8  : {124, 134, 234}
F9  : {123, 124}
F10 : {123, 124, 134}
F11 : {123, 124, 234}
F12 : {123, 124, 134, 234}

Basis :
B1 : (F2)
B2 : (F3)+(F5)
B3 : 136(F1)-17(F4)-17(F6)-170(F7)-128(F8)-32(F9)-17(F10)-17(F11)
B4 : 32(F1)-4(F4)-4(F6)-40(F7)+83(F8)-460(F9)-4(F10)-4(F11)
B5 : 68(F1)+953(F4)+953(F6)-85(F7)-64(F8)-16(F9)-970(F10)-970(F11)
B6 : (F12)

Matrix :
62041/125000 -234503/1000000 969761/384600000 -397751/480750000 -46819/240375000 -277/40000
-234503/1000000 189673/1000000 -23321/76920000 93319/240375000 177271/1923000000 -8797/62500
969761/384600000 -23321/76920000 24144098173207/908396258850000000 -777389/184896450000 -757180993007/908396258850000000 -265167/128200000
-397751/480750000 93319/240375000 -777389/184896450000 530801/231120562500 212369/462241125000 -1819/19230000
-46819/240375000 177271/1923000000 -757180993007/908396258850000000 212369/462241125000 6299/57780140625 -30337/641000000
-277/40000 -8797/62500 -265167/128200000 -1819/19230000 -30337/641000000 30601/62500


--- Term 2 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 6
Matrix dimension : 2

Flags :
F1 : {134}
F2 : {124, 134}
F3 : {234}
F4 : {124, 234}
F5 : {123, 124, 134}
F6 : {123, 124, 234}

Basis :
B1 : (F1)-(F3)
B2 : (F2)-(F4)+(F5)-(F6)

Matrix :
63141/100000 1243217/2000000
1243217/2000000 6389308475069/9262450000000


--- Term 3 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 56
Matrix dimension : 23

Flags :
F1  : {134, 234}
F2  : {134, 234, 125}
F3  : {134, 234, 135}
F4  : {134, 234, 125, 135}
F5  : {134, 234, 235}
F6  : {134, 234, 125, 235}
F7  : {134, 234, 135, 235}
F8  : {134, 234, 125, 135, 235}
F9  : {134, 234, 145}
F10 : {134, 234, 125, 145}
F11 : {134, 234, 135, 145}
F12 : {134, 234, 125, 135, 145}
F13 : {134, 234, 235, 145}
F14 : {134, 234, 125, 235, 145}
F15 : {134, 234, 135, 235, 145}
F16 : {134, 234, 125, 135, 235, 145}
F17 : {134, 234, 245}
F18 : {134, 234, 125, 245}
F19 : {134, 234, 135, 245}
F20 : {134, 234, 125, 135, 245}
F21 : {134, 234, 235, 245}
F22 : {134, 234, 125, 235, 245}
F23 : {134, 234, 135, 235, 245}
F24 : {134, 234, 125, 135, 235, 245}
F25 : {134, 234, 145, 245}
F26 : {134, 234, 125, 145, 245}
F27 : {134, 234, 135, 145, 245}
F28 : {134, 234, 125, 135, 145, 245}
F29 : {134, 234, 235, 145, 245}
F30 : {134, 234, 125, 235, 145, 245}
F31 : {134, 234, 135, 235, 145, 245}
F32 : {134, 234, 345}
F33 : {134, 234, 125, 345}
F34 : {134, 234, 135, 345}
F35 : {134, 234, 125, 135, 345}
F36 : {134, 234, 235, 345}
F37 : {134, 234, 125, 235, 345}
F38 : {134, 234, 135, 235, 345}
F39 : {134, 234, 145, 345}
F40 : {134, 234, 125, 145, 345}
F41 : {134, 234, 135, 145, 345}
F42 : {134, 234, 125, 135, 145, 345}
F43 : {134, 234, 235, 145, 345}
F44 : {134, 234, 125, 235, 145, 345}
F45 : {134, 234, 135, 235, 145, 345}
F46 : {134, 234, 245, 345}
F47 : {134, 234, 125, 245, 345}
F48 : {134, 234, 135, 245, 345}
F49 : {134, 234, 125, 135, 245, 345}
F50 : {134, 234, 235, 245, 345}
F51 : {134, 234, 125, 235, 245, 345}
F52 : {134, 234, 135, 235, 245, 345}
F53 : {134, 234, 145, 245, 345}
F54 : {134, 234, 135, 145, 245, 345}
F55 : {134, 234, 235, 145, 245, 345}
F56 : {134, 234, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)
B3  : (F3)+(F5)+(F9)+(F17)
B4  : (F4)+(F6)+(F10)+(F18)
B5  : (F7)+(F25)
B6  : (F8)+(F26)
B7  : (F11)+(F21)
B8  : (F12)+(F22)
B9  : (F13)+(F19)
B10 : (F14)+(F20)
B11 : (F15)+(F23)+(F27)+(F29)
B12 : (F16)+(F24)+(F28)+(F30)
B13 : (F31)-2(F32)
B14 : (F33)
B15 : (F34)+(F36)+(F39)+(F46)
B16 : (F35)+(F37)+(F40)+(F47)
B17 : (F38)+(F53)
B18 : (F41)+(F50)
B19 : (F42)+(F51)
B20 : (F43)+(F48)
B21 : (F44)+(F49)
B22 : (F45)+(F52)+(F54)+(F55)
B23 : (F56)

Matrix :
134721/100000 -24337/1000000 1290643/1000000 -53309/1000000 255477/250000 -96221/500000 -76401/500000 873/8000 -2247/5000 -142857/200000 -775113/1000000 -777307/500000 -2348263/2500000 -286901/500000 451329/500000 -385943/500000 -2771/25000 -37463/500000 -770831/1000000 -140211/250000 -668667/500000 -1101987/1000000 -1509093/1000000
-24337/1000000 164517/1000000 -11289/250000 741/500000 -38783/1000000 -9549/1000000 -4397/1000000 -2023/250000 12983/1000000 399/31250 103/5000 32651/1000000 17281/625000 1909/250000 -15659/500000 22479/1000000 -27/25000 -9397/1000000 3039/200000 10537/1000000 20499/500000 20043/1000000 28487/1000000
1290643/1000000 -11289/250000 54459/31250 -70507/1000000 160219/125000 -1589/10000 -181181/1000000 82493/500000 -547371/1000000 -32909/40000 -19211/20000 -459093/250000 -2902827/2500000 -13689/20000 54669/50000 -119031/125000 -30377/200000 -63137/1000000 -920951/1000000 -673279/1000000 -205591/125000 -164739/125000 -909313/500000
-53309/1000000 741/500000 -70507/1000000 1103/5000 -12697/200000 11393/1000000 -4293/500000 -1339/1000000 10193/250000 46401/1000000 8437/200000 25923/500000 221/6250 6377/250000 -7613/100000 14971/1000000 -26617/1000000 -12263/1000000 4629/125000 3963/200000 57143/1000000 10309/500000 25047/500000
255477/250000 -38783/1000000 160219/125000 -12697/200000 238993/200000 -115097/1000000 -66631/500000 4591/31250 -209833/500000 -628967/1000000 -151753/200000 -719851/500000 -289163/312500 -579827/1000000 215087/250000 -389581/500000 -9197/50000 -3531/100000 -36481/50000 -512319/1000000 -138649/100000 -1046771/1000000 -380219/250000
-96221/500000 -9549/1000000 -1589/10000 11393/1000000 -115097/1000000 38809/100000 671/40000 -5931/1000000 91591/1000000 39359/250000 29819/250000 63997/250000 93231/625000 7739/100000 -41881/250000 99269/1000000 -69503/1000000 13357/1000000 15491/125000 78687/1000000 25301/500000 17581/125000 206917/1000000
-76401/500000 -4397/1000000 -181181/1000000 -4293/500000 -66631/500000 671/40000 242967/1000000 -2213/125000 42927/1000000 89491/1000000 12153/125000 102051/500000 62559/500000 839/12500 -11681/100000 48531/500000 22637/1000000 89/25000 48733/500000 76023/1000000 45169/250000 156457/1000000 205277/1000000
873/8000 -2023/250000 82493/500000 -1339/1000000 4591/31250 -5931/1000000 -2213/125000 245639/1000000 -54901/1000000 -47019/500000 -21163/200000 -200947/1000000 -8811/62500 -72781/1000000 15659/125000 -26863/250000 -1253/125000 -1441/100000 -54869/500000 -58459/1000000 -171477/1000000 -12031/100000 -3134/15625
-2247/5000 12983/1000000 -547371/1000000 10193/250000 -209833/500000 91591/1000000 42927/1000000 -54901/1000000 102093/250000 313169/1000000 161759/500000 320127/500000 498179/1250000 235903/1000000 -44591/100000 40017/125000 6293/500000 -5257/1000000 156669/500000 101293/500000 132689/250000 398433/1000000 121241/200000
-142857/200000 399/31250 -32909/40000 46401/1000000 -628967/1000000 39359/250000 89491/1000000 -47019/500000 313169/1000000 745171/1000000 252027/500000 30607/31250 771797/1250000 72401/200000 -633277/1000000 97401/200000 2889/250000 13271/500000 483359/1000000 63349/200000 803117/1000000 62761/100000 468369/500000
-775113/1000000 103/5000 -19211/20000 8437/200000 -151753/200000 29819/250000 12153/125000 -21163/200000 161759/500000 252027/500000 349869/500000 553857/500000 1727751/2500000 41323/100000 -753917/1000000 563469/1000000 18259/250000 24159/1000000 272683/500000 192529/500000 959307/1000000 1221/1600 539243/500000
-777307/500000 32651/1000000 -459093/250000 25923/500000 -719851/500000 63997/250000 102051/500000 -200947/1000000 320127/500000 30607/31250 553857/500000 2324829/1000000 174707/125000 797809/1000000 -674053/500000 1086671/1000000 6721/50000 38553/500000 533691/500000 188449/250000 1839431/1000000 1495749/1000000 532391/250000
-2348263/2500000 17281/625000 -2902827/2500000 221/6250 -289163/312500 93231/625000 62559/500000 -8811/62500 498179/1250000 771797/1250000 1727751/2500000 174707/125000 5860881/6250000 1241351/2500000 -2075519/2500000 34379/50000 3707/50000 95287/2500000 1665573/2500000 578329/1250000 89883/78125 2299953/2500000 3403353/2500000
-286901/500000 1909/250000 -13689/20000 6377/250000 -579827/1000000 7739/100000 839/12500 -72781/1000000 235903/1000000 72401/200000 41323/100000 797809/1000000 1241351/2500000 7954/15625 -240323/500000 405931/1000000 48561/1000000 15483/1000000 390003/1000000 56669/200000 144687/200000 576107/1000000 807719/1000000
451329/500000 -15659/500000 54669/50000 -7613/100000 215087/250000 -41881/250000 -11681/100000 15659/125000 -44591/100000 -633277/1000000 -753917/1000000 -674053/500000 -2075519/2500000 -240323/500000 559941/500000 -664977/1000000 -45803/1000000 -2267/125000 -628559/1000000 -218307/500000 -272037/250000 -53301/62500 -618243/500000
-385943/500000 22479/1000000 -119031/125000 14971/1000000 -389581/500000 99269/1000000 48531/500000 -26863/250000 40017/125000 97401/200000 563469/1000000 1086671/1000000 34379/50000 405931/1000000 -664977/1000000 681363/1000000 18529/250000 28959/1000000 65713/125000 383389/1000000 242941/250000 768957/1000000 271441/250000
-2771/25000 -27/25000 -30377/200000 -26617/1000000 -9197/50000 -69503/1000000 22637/1000000 -1253/125000 6293/500000 2889/250000 18259/250000 6721/50000 3707/50000 48561/1000000 -45803/1000000 18529/250000 61427/200000 19907/1000000 2741/31250 1633/25000 205661/1000000 153131/1000000 95069/500000
-37463/500000 -9397/1000000 -63137/1000000 -12263/1000000 -3531/100000 13357/1000000 89/25000 -1441/100000 -5257/1000000 13271/500000 24159/1000000 38553/500000 95287/2500000 15483/1000000 -2267/125000 28959/1000000 19907/1000000 276403/1000000 24439/1000000 20487/500000 33913/500000 83679/1000000 10023/125000
-770831/1000000 3039/200000 -920951/1000000 4629/125000 -36481/50000 15491/125000 48733/500000 -54869/500000 156669/500000 483359/1000000 272683/500000 533691/500000 1665573/2500000 390003/1000000 -628559/1000000 65713/125000 2741/31250 24439/1000000 341209/500000 378379/1000000 46551/50000 94733/125000 531171/500000
-140211/250000 10537/1000000 -673279/1000000 3963/200000 -512319/1000000 78687/1000000 76023/1000000 -58459/1000000 101293/500000 63349/200000 192529/500000 188449/250000 578329/1250000 56669/200000 -218307/500000 383389/1000000 1633/25000 20487/500000 378379/1000000 508531/1000000 333947/500000 68793/125000 11633/15625
-668667/500000 20499/500000 -205591/125000 57143/1000000 -138649/100000 25301/500000 45169/250000 -171477/1000000 132689/250000 803117/1000000 959307/1000000 1839431/1000000 89883/78125 144687/200000 -272037/250000 242941/250000 205661/1000000 33913/500000 46551/50000 333947/500000 1003791/500000 678847/500000 1894767/1000000
-1101987/1000000 20043/1000000 -164739/125000 10309/500000 -1046771/1000000 17581/125000 156457/1000000 -12031/100000 398433/1000000 62761/100000 1221/1600 1495749/1000000 2299953/2500000 576107/1000000 -53301/62500 768957/1000000 153131/1000000 83679/1000000 94733/125000 68793/125000 678847/500000 1355859/1000000 1510173/1000000
-1509093/1000000 28487/1000000 -909313/500000 25047/500000 -380219/250000 206917/1000000 205277/1000000 -3134/15625 121241/200000 468369/500000 539243/500000 532391/250000 3403353/2500000 807719/1000000 -618243/500000 271441/250000 95069/500000 10023/125000 531171/500000 11633/15625 1894767/1000000 1510173/1000000 1184833/500000


--- Term 4 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 50
Matrix dimension : 32

Flags :
F1  : {134, 234, 135}
F2  : {134, 234, 125, 135}
F3  : {134, 234, 235}
F4  : {134, 234, 125, 235}
F5  : {134, 234, 135, 235}
F6  : {134, 234, 125, 135, 235}
F7  : {134, 234, 145}
F8  : {134, 234, 125, 145}
F9  : {134, 234, 135, 145}
F10 : {134, 234, 125, 135, 145}
F11 : {134, 234, 235, 145}
F12 : {134, 234, 125, 235, 145}
F13 : {134, 234, 135, 235, 145}
F14 : {134, 234, 125, 135, 235, 145}
F15 : {134, 234, 245}
F16 : {134, 234, 125, 245}
F17 : {134, 234, 135, 245}
F18 : {134, 234, 125, 135, 245}
F19 : {134, 234, 235, 245}
F20 : {134, 234, 125, 235, 245}
F21 : {134, 234, 135, 235, 245}
F22 : {134, 234, 125, 135, 235, 245}
F23 : {134, 234, 145, 245}
F24 : {134, 234, 125, 145, 245}
F25 : {134, 234, 135, 145, 245}
F26 : {134, 234, 125, 135, 145, 245}
F27 : {134, 234, 235, 145, 245}
F28 : {134, 234, 125, 235, 145, 245}
F29 : {134, 234, 135, 345}
F30 : {134, 234, 125, 135, 345}
F31 : {134, 234, 235, 345}
F32 : {134, 234, 125, 235, 345}
F33 : {134, 234, 135, 235, 345}
F34 : {134, 234, 145, 345}
F35 : {134, 234, 125, 145, 345}
F36 : {134, 234, 135, 145, 345}
F37 : {134, 234, 125, 135, 145, 345}
F38 : {134, 234, 235, 145, 345}
F39 : {134, 234, 125, 235, 145, 345}
F40 : {134, 234, 135, 235, 145, 345}
F41 : {134, 234, 245, 345}
F42 : {134, 234, 125, 245, 345}
F43 : {134, 234, 135, 245, 345}
F44 : {134, 234, 125, 135, 245, 345}
F45 : {134, 234, 235, 245, 345}
F46 : {134, 234, 125, 235, 245, 345}
F47 : {134, 234, 135, 235, 245, 345}
F48 : {134, 234, 145, 245, 345}
F49 : {134, 234, 135, 145, 245, 345}
F50 : {134, 234, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F3)
B2  : (F1)-(F7)
B3  : (F1)-(F15)
B4  : (F2)-(F4)
B5  : (F2)-(F8)
B6  : (F2)-(F16)
B7  : (F5)-(F23)
B8  : (F6)-(F24)
B9  : (F9)-(F19)
B10 : (F10)-(F20)
B11 : (F11)-(F17)
B12 : (F12)-(F18)
B13 : (F13)-(F21)
B14 : (F13)-(F25)
B15 : (F13)-(F27)
B16 : (F14)-(F22)
B17 : (F14)-(F26)
B18 : (F14)-(F28)
B19 : (F29)-(F31)
B20 : (F29)-(F34)
B21 : (F29)-(F41)
B22 : (F30)-(F32)
B23 : (F30)-(F35)
B24 : (F30)-(F42)
B25 : (F33)-(F48)
B26 : (F36)-(F45)
B27 : (F37)-(F46)
B28 : (F38)-(F43)
B29 : (F39)-(F44)
B30 : (F40)-(F47)
B31 : (F40)-(F49)
B32 : (F40)-(F50)

Matrix :
108071/250000 50713/1000000 50967/500000 -723/100000 23453/1000000 1263/200000 8457/500000 6041/200000 16123/1000000 -27119/1000000 -14297/200000 4497/1000000 -27639/1000000 -8381/125000 -169/6250 -492/15625 -1087/200000 -253/50000 -1931/500000 106/3125 -849/62500 -29241/1000000 1119/250000 -21/800 561/40000 -2487/62500 -209627/1000000 -67861/1000000 -10399/1000000 -4157/1000000 -21569/1000000 -16021/1000000
50713/1000000 153113/500000 4053/1000000 -147/250000 27377/1000000 20553/1000000 2351/100000 1263/31250 157/125000 -1509/1000000 -42601/1000000 1537/500000 -4393/250000 -7699/100000 -42841/1000000 -3441/200000 -1813/500000 10669/1000000 -381/200000 111/4000 6401/1000000 -6413/1000000 -153/100000 -3383/1000000 3427/250000 -5049/1000000 -4981/200000 -24961/500000 -10939/1000000 -6091/1000000 -8377/250000 -6623/250000
50967/500000 4053/1000000 348917/1000000 -5157/500000 30327/1000000 8933/500000 24403/1000000 11469/250000 13587/1000000 -20877/1000000 -7797/1000000 39/10000 -6147/1000000 -14239/250000 -21833/500000 -19301/1000000 511/62500 -733/250000 -153/8000 18787/1000000 -2199/1000000 -24821/1000000 3163/500000 -5569/250000 3883/250000 -472/15625 -177367/1000000 -19483/1000000 -151/62500 -2501/1000000 -8697/250000 -14901/500000
-723/100000 -147/250000 -5157/500000 137783/500000 259/1000000 -1543/250000 -231/62500 -11671/1000000 -1447/500000 677/125000 1371/250000 -2877/200000 -4377/1000000 4123/1000000 647/500000 -8829/1000000 -9661/1000000 -11367/1000000 -1853/500000 -577/500000 -791/100000 -2537/1000000 -49/10000 -1127/500000 -4233/1000000 3399/500000 24561/1000000 10483/1000000 -29/8000 571/250000 2493/500000 2077/250000
23453/1000000 27377/1000000 30327/1000000 259/1000000 140333/500000 2723/1000000 46259/1000000 8957/250000 4243/1000000 -657/500000 -2387/1000000 -753/125000 1253/500000 -34789/1000000 -4867/250000 -3427/250000 439/500000 10847/1000000 -6293/1000000 7663/500000 4883/500000 -901/200000 -1381/125000 -10217/1000000 5623/200000 -603/1000000 -16181/1000000 -1757/250000 -363/200000 -1859/500000 -23481/1000000 -18541/1000000
1263/200000 20553/1000000 8933/500000 -1543/250000 2723/1000000 10721/40000 41991/1000000 29423/1000000 1871/500000 1871/250000 -769/200000 2141/500000 5273/1000000 -23949/1000000 -3449/250000 -59/6250 127/20000 3341/1000000 -8953/1000000 277/25000 611/125000 209/1000000 -4551/500000 -9427/1000000 3101/125000 14253/1000000 257/10000 -1161/125000 591/1000000 557/200000 -539/31250 -2343/200000
8457/500000 2351/100000 24403/1000000 -231/62500 46259/1000000 41991/1000000 10223/50000 23369/250000 4151/1000000 1621/1000000 -2787/1000000 3431/1000000 3481/1000000 -8879/200000 -3229/100000 -7753/1000000 11667/1000000 8603/500000 -1277/200000 17623/1000000 246/15625 -1599/1000000 -3069/1000000 -129/40000 -3489/100000 4463/1000000 -27/20000 -5359/500000 -111/1000000 -1733/1000000 -7489/250000 -5247/200000
6041/200000 1263/31250 11469/250000 -11671/1000000 8957/250000 29423/1000000 23369/250000 74729/200000 9627/1000000 113/31250 -7101/1000000 2181/250000 5427/500000 -64421/1000000 -4703/125000 -6363/500000 20537/1000000 31233/1000000 -1037/100000 8327/250000 31847/1000000 -1331/1000000 -2263/250000 -141/15625 10851/125000 11081/1000000 -411/100000 -19727/1000000 1271/1000000 -337/125000 -21559/500000 -35849/1000000
16123/1000000 157/125000 13587/1000000 -1447/500000 4243/1000000 1871/500000 4151/1000000 9627/1000000 291113/1000000 3281/100000 -11771/1000000 439/200000 16843/1000000 -1483/500000 8223/500000 1641/500000 -399/250000 12849/1000000 3387/125000 -4081/500000 3007/125000 623/40000 -7489/1000000 177/10000 1461/1000000 81531/1000000 124577/1000000 -523/200000 1951/1000000 1559/250000 -711/250000 -49/100000
-27119/1000000 -1509/1000000 -20877/1000000 677/125000 -657/500000 1871/250000 1621/1000000 113/31250 3281/100000 138559/500000 -353/100000 557/1000000 8699/500000 2831/500000 19087/1000000 5161/1000000 -61/31250 10219/1000000 27091/1000000 -12937/1000000 2479/100000 2489/100000 -5177/500000 26167/1000000 -279/250000 107317/1000000 105293/500000 503/100000 2007/1000000 5487/1000000 1843/1000000 2423/1000000
-14297/200000 -42601/1000000 -7797/1000000 1371/250000 -2387/1000000 -769/200000 -2787/1000000 -7101/1000000 -11771/1000000 -353/100000 182129/500000 -2051/250000 -2591/1000000 24013/1000000 151/100000 637/125000 2113/1000000 -5361/500000 -21737/500000 -41199/1000000 1357/1000000 1691/500000 387/125000 -1157/1000000 -611/250000 -11793/1000000 671/500000 -14397/1000000 -6979/1000000 -34937/1000000 -25833/1000000 6543/1000000
4497/1000000 1537/500000 39/10000 -2877/200000 -753/125000 2141/500000 3431/1000000 2181/250000 439/200000 557/1000000 -2051/250000 133731/500000 2249/1000000 -831/100000 -403/500000 -12359/1000000 -3523/500000 8721/1000000 2133/125000 239/12500 -3587/1000000 19/500000 613/500000 1957/1000000 1119/500000 357/250000 373/250000 -12363/250000 13/500000 -2747/125000 -26453/1000000 -1019/250000
-27639/1000000 -4393/250000 -6147/1000000 -4377/1000000 1253/500000 5273/1000000 3481/1000000 5427/500000 16843/1000000 8699/500000 -2591/1000000 2249/1000000 279687/1000000 443/1000000 -759/50000 203/250000 29/125000 317/15625 25611/500000 611/62500 19753/500000 3893/500000 -2781/1000000 11007/1000000 3159/1000000 3151/62500 9363/125000 5151/1000000 7/1600 3617/1000000 -4041/1000000 -1463/1000000
-8381/125000 -7699/100000 -14239/250000 4123/1000000 -34789/1000000 -23949/1000000 -8879/200000 -64421/1000000 -1483/500000 2831/500000 24013/1000000 -831/100000 443/1000000 444247/1000000 27271/200000 1137/125000 -9707/500000 -24387/1000000 3297/100000 -67081/1000000 -8131/125000 3673/500000 529/200000 8529/1000000 -27063/1000000 3011/200000 22283/500000 6269/250000 1293/500000 889/1000000 6197/250000 22553/1000000
-169/6250 -42841/1000000 -21833/500000 647/500000 -4867/250000 -3449/250000 -3229/100000 -4703/125000 8223/500000 19087/1000000 151/100000 -403/500000 -759/50000 27271/200000 94643/250000 172/15625 -11209/1000000 -371/50000 52717/1000000 -72997/1000000 -2631/125000 1297/125000 27/62500 15069/1000000 -3419/200000 59269/1000000 11233/125000 5337/500000 1117/250000 1499/250000 14493/1000000 14379/1000000
-492/15625 -3441/200000 -19301/1000000 -8829/1000000 -3427/250000 -59/6250 -7753/1000000 -6363/500000 1641/500000 5161/1000000 637/125000 -12359/1000000 203/250000 1137/125000 172/15625 220433/1000000 -44483/1000000 -2543/250000 5847/500000 -28581/1000000 20681/1000000 5817/1000000 -1101/500000 873/250000 -139/31250 2323/125000 18777/500000 1501/125000 101/125000 237/100000 127/15625 7237/1000000
-1087/200000 -1813/500000 511/62500 -9661/1000000 439/500000 127/20000 11667/1000000 20537/1000000 -399/250000 -61/31250 2113/1000000 -3523/500000 29/125000 -9707/500000 -11209/1000000 -44483/1000000 55457/250000 -587/250000 -27617/1000000 8771/1000000 257/15625 -1647/1000000 529/125000 3069/1000000 5763/1000000 -6147/1000000 -951/200000 -671/500000 2007/1000000 -993/500000 -10013/1000000 -333/40000
-253/50000 10669/1000000 -733/250000 -11367/1000000 10847/1000000 3341/1000000 8603/500000 31233/1000000 12849/1000000 10219/1000000 -5361/500000 8721/1000000 317/15625 -24387/1000000 -371/50000 -2543/250000 -587/250000 133439/500000 34467/1000000 2711/100000 61187/1000000 3411/1000000 -49/125000 10377/1000000 8129/1000000 8153/250000 27219/500000 -2791/500000 353/100000 2619/1000000 -12113/1000000 -9101/1000000
-1931/500000 -381/200000 -153/8000 -1853/500000 -6293/1000000 -8953/1000000 -1277/200000 -1037/100000 3387/125000 27091/1000000 -21737/500000 2133/125000 25611/500000 3297/100000 52717/1000000 5847/500000 -27617/1000000 34467/1000000 304039/1000000 127/62500 24711/1000000 5327/500000 -303/31250 7667/500000 -903/125000 29037/500000 107023/1000000 4707/1000000 3081/500000 1189/125000 4483/500000 7177/1000000
106/3125 111/4000 18787/1000000 -577/500000 7663/500000 277/25000 17623/1000000 8327/250000 -4081/500000 -12937/1000000 -41199/1000000 239/12500 611/62500 -67081/1000000 -72997/1000000 -28581/1000000 8771/1000000 2711/100000 127/62500 3641/12500 5153/500000 -2187/250000 -4187/1000000 -1903/250000 2627/250000 -27977/1000000 -5263/100000 -9369/1000000 3069/1000000 -89/200000 -10101/1000000 -12651/1000000
-849/62500 6401/1000000 -2199/1000000 -791/100000 4883/500000 611/125000 246/15625 31847/1000000 3007/125000 2479/100000 1357/1000000 -3587/1000000 19753/500000 -8131/125000 -2631/125000 20681/1000000 257/15625 61187/1000000 24711/1000000 5153/500000 298429/1000000 799/62500 -3871/500000 10249/1000000 6309/1000000 24897/500000 4827/50000 7/10000 41/200000 3489/1000000 -4279/500000 -4223/1000000
-29241/1000000 -6413/1000000 -24821/1000000 -2537/1000000 -901/200000 209/1000000 -1599/1000000 -1331/1000000 623/40000 2489/100000 1691/500000 19/500000 3893/500000 3673/500000 1297/125000 5817/1000000 -1647/1000000 3411/1000000 5327/500000 -2187/250000 799/62500 215599/1000000 -5619/200000 -513/1000000 1701/1000000 42029/1000000 117541/1000000 6241/1000000 2271/1000000 2003/1000000 3971/1000000 459/125000
1119/250000 -153/100000 3163/500000 -49/10000 -1381/125000 -4551/500000 -3069/1000000 -2263/250000 -7489/1000000 -5177/500000 387/125000 613/500000 -2781/1000000 529/200000 27/62500 -1101/500000 529/125000 -49/125000 -303/31250 -4187/1000000 -3871/500000 -5619/200000 24629/125000 -1037/40000 -18219/1000000 -471/25000 -10069/250000 -1633/1000000 1073/1000000 -377/250000 -2839/1000000 -309/125000
-21/800 -3383/1000000 -5569/250000 -1127/500000 -10217/1000000 -9427/1000000 -129/40000 -141/15625 177/10000 26167/1000000 -1157/1000000 1957/1000000 11007/1000000 8529/1000000 15069/1000000 873/250000 3069/1000000 10377/1000000 7667/500000 -1903/250000 10249/1000000 -513/1000000 -1037/40000 216913/1000000 -4129/200000 11411/250000 24427/200000 2543/1000000 1303/500000 2347/1000000 -883/1000000 -423/1000000
561/40000 3427/250000 3883/250000 -4233/1000000 5623/200000 3101/125000 -3489/100000 10851/125000 1461/1000000 -279/250000 -611/250000 1119/500000 3159/1000000 -27063/1000000 -3419/200000 -139/31250 5763/1000000 8129/1000000 -903/125000 2627/250000 6309/1000000 1701/1000000 -18219/1000000 -4129/200000 142287/500000 97/1000000 -431/40000 -7313/1000000 157/500000 -139/100000 -271/25000 -1999/250000
-2487/62500 -5049/1000000 -472/15625 3399/500000 -603/1000000 14253/1000000 4463/1000000 11081/1000000 81531/1000000 107317/1000000 -11793/1000000 357/250000 3151/62500 3011/200000 59269/1000000 2323/125000 -6147/1000000 8153/250000 29037/500000 -27977/1000000 24897/500000 42029/1000000 -471/25000 11411/250000 97/1000000 445561/1000000 381321/1000000 3977/500000 5013/1000000 6633/500000 483/250000 4483/1000000
-209627/1000000 -4981/200000 -177367/1000000 24561/1000000 -16181/1000000 257/10000 -27/20000 -411/100000 124577/1000000 105293/500000 671/500000 373/250000 9363/125000 22283/500000 11233/125000 18777/500000 -951/200000 27219/500000 107023/1000000 -5263/100000 4827/50000 117541/1000000 -10069/250000 24427/200000 -431/40000 381321/1000000 166221/125000 36247/1000000 13791/1000000 22041/1000000 1367/100000 15311/1000000
-67861/1000000 -24961/500000 -19483/1000000 10483/1000000 -1757/250000 -1161/125000 -5359/500000 -19727/1000000 -523/200000 503/100000 -14397/1000000 -12363/250000 5151/1000000 6269/250000 5337/500000 1501/125000 -671/500000 -2791/500000 4707/1000000 -9369/1000000 7/10000 6241/1000000 -1633/1000000 2543/1000000 -7313/1000000 3977/500000 36247/1000000 15187/40000 -297/200000 24929/1000000 7271/200000 10893/1000000
-10399/1000000 -10939/1000000 -151/62500 -29/8000 -363/200000 591/1000000 -111/1000000 1271/1000000 1951/1000000 2007/1000000 -6979/1000000 13/500000 7/1600 1293/500000 1117/250000 101/125000 2007/1000000 353/100000 3081/500000 3069/1000000 41/200000 2271/1000000 1073/1000000 1303/500000 157/500000 5013/1000000 13791/1000000 -297/200000 257009/1000000 1821/1000000 11/50000 -1041/1000000
-4157/1000000 -6091/1000000 -2501/1000000 571/250000 -1859/500000 557/200000 -1733/1000000 -337/125000 1559/250000 5487/1000000 -34937/1000000 -2747/125000 3617/1000000 889/1000000 1499/250000 237/100000 -993/500000 2619/1000000 1189/125000 -89/200000 3489/1000000 2003/1000000 -377/250000 2347/1000000 -139/100000 6633/500000 22041/1000000 24929/1000000 1821/1000000 143457/500000 1573/125000 263/100000
-21569/1000000 -8377/250000 -8697/250000 2493/500000 -23481/1000000 -539/31250 -7489/250000 -21559/500000 -711/250000 1843/1000000 -25833/1000000 -26453/1000000 -4041/1000000 6197/250000 14493/1000000 127/15625 -10013/1000000 -12113/1000000 4483/500000 -10101/1000000 -4279/500000 3971/1000000 -2839/1000000 -883/1000000 -271/25000 483/250000 1367/100000 7271/200000 11/50000 1573/125000 37863/125000 7799/500000
-16021/1000000 -6623/250000 -14901/500000 2077/250000 -18541/1000000 -2343/200000 -5247/200000 -35849/1000000 -49/100000 2423/1000000 6543/1000000 -1019/250000 -1463/1000000 22553/1000000 14379/1000000 7237/1000000 -333/40000 -9101/1000000 7177/1000000 -12651/1000000 -4223/1000000 459/125000 -309/125000 -423/1000000 -1999/250000 4483/1000000 15311/1000000 10893/1000000 -1041/1000000 263/100000 7799/500000 23/80

#Sharp Graphs (Complicated Case (1))
#1: Order 6 : Edges = {126, 136, 236, 146, 246, 346, 156, 256, 356, 456}
#2: Order 6 : Edges = {156, 256, 356, 456}
#3: Order 6 : Edges = {}
#4: Order 6 : Edges = {145, 245, 345, 146, 246, 346, 156, 256, 356}
#5: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346}


==> 5-9-01-prf.txt <==
#Density : 5/9

Program                       : DensityChecker

Order of subgraphs H          : 6
Number of forbidden graphs    : 2
Forbidden graphs              :
6 : {123, 124, 134, 125, 245, 136, 346, 156}
#Forbidden graphs added by supersaturation argument :
4 : {123, 124, 134, 234}
Forbid only induced subgraphs : no
Number of terms               : 13


--- Term 1 ---

Order of type    : 0
Order of flags   : 3
Number of flags  : 2
Matrix dimension : 1

Flags :
F1 : {}
F2 : {123}

Basis :
B1 : 5(F1)-4(F2)

Matrix :
5830739104690245287943197/56229598361101894690500000000


--- Term 2 ---

Order of type    : 1
Order of flags   : 3
Number of flags  : 2
Matrix dimension : 1

Flags :
F1 : {}
F2 : {123}

Basis :
B1 : 5(F1)-4(F2)

Matrix :
1339779659055450476841493/14057399590275473672625000000


--- Term 3 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 11
Matrix dimension : 5

Flags :
F1  : {}
F2  : {124}
F3  : {134}
F4  : {124, 134}
F5  : {234}
F6  : {124, 234}
F7  : {134, 234}
F8  : {124, 134, 234}
F9  : {123, 124}
F10 : {123, 124, 134}
F11 : {123, 124, 234}

Basis :
B1 : 456(F1)+94(F2)+21(F4)+21(F6)+29(F7)-333(F8)-65(F9)+42(F10)+42(F11)
B2 : 188(F1)+915(F2)-30(F4)-30(F6)-671(F7)+56(F8)-117(F9)-60(F10)-60(F11)
B3 : (F3)+(F5)
B4 : 42(F1)-30(F2)+1181(F4)+1181(F6)+22(F7)-50(F8)+52(F9)-576(F10)-576(F11)
B5 : 10(F1)+9(F2)-4(F4)-4(F6)+16(F7)+15(F8)-106(F9)-8(F10)-8(F11)

Matrix :
640625347384584131367192443/314274230274337751277405000000000 345748255946556406960165561/611445101077963243981890000000000 -270619/367250000 794619743719178053896424021/8988242985846059686533783000000000 -26145067276274306814379787219/987719009433632932586130000000000
345748255946556406960165561/611445101077963243981890000000000 337199/82998500000 -1735557/1469000000 -105033/431592200000 -708581/165997000000
-270619/367250000 -1735557/1469000000 515971/1000000 50859057484149209335465109827/1566365013190327624065792000000000 132763235664871484195859805463/15061202049906996385248000000000
794619743719178053896424021/8988242985846059686533783000000000 -105033/431592200000 50859057484149209335465109827/1566365013190327624065792000000000 16306686219509820186830551/665795776729337754558058000000000 -2800691136546996600731/2057747936320068609554437500
-26145067276274306814379787219/987719009433632932586130000000000 -708581/165997000000 132763235664871484195859805463/15061202049906996385248000000000 -2800691136546996600731/2057747936320068609554437500 2220743/6384500000


--- Term 4 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 6
Matrix dimension : 2

Flags :
F1 : {134}
F2 : {124, 134}
F3 : {234}
F4 : {124, 234}
F5 : {123, 124, 134}
F6 : {123, 124, 234}

Basis :
B1 : (F1)-(F3)
B2 : (F2)-(F4)+(F5)-(F6)

Matrix :
995363/500000 81828863751474526264585867/56668781417084298000000000
81828863751474526264585867/56668781417084298000000000 1049983/1000000


--- Term 5 ---

Order of type    : 3
Order of flags   : 4
Number of flags  : 8
Matrix dimension : 1

Flags :
F1 : {}
F2 : {124}
F3 : {134}
F4 : {124, 134}
F5 : {234}
F6 : {124, 234}
F7 : {134, 234}
F8 : {124, 134, 234}

Basis :
B1 : (F1)-2(F2)-2(F3)+(F4)-2(F5)+(F6)+(F7)-2(F8)

Matrix :
21/125000


--- Term 6 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 64
Matrix dimension : 8

Flags :
F1  : {}
F2  : {125}
F3  : {135}
F4  : {125, 135}
F5  : {235}
F6  : {125, 235}
F7  : {135, 235}
F8  : {125, 135, 235}
F9  : {145}
F10 : {125, 145}
F11 : {135, 145}
F12 : {125, 135, 145}
F13 : {235, 145}
F14 : {125, 235, 145}
F15 : {135, 235, 145}
F16 : {125, 135, 235, 145}
F17 : {245}
F18 : {125, 245}
F19 : {135, 245}
F20 : {125, 135, 245}
F21 : {235, 245}
F22 : {125, 235, 245}
F23 : {135, 235, 245}
F24 : {125, 135, 235, 245}
F25 : {145, 245}
F26 : {125, 145, 245}
F27 : {135, 145, 245}
F28 : {125, 135, 145, 245}
F29 : {235, 145, 245}
F30 : {125, 235, 145, 245}
F31 : {135, 235, 145, 245}
F32 : {125, 135, 235, 145, 245}
F33 : {345}
F34 : {125, 345}
F35 : {135, 345}
F36 : {125, 135, 345}
F37 : {235, 345}
F38 : {125, 235, 345}
F39 : {135, 235, 345}
F40 : {125, 135, 235, 345}
F41 : {145, 345}
F42 : {125, 145, 345}
F43 : {135, 145, 345}
F44 : {125, 135, 145, 345}
F45 : {235, 145, 345}
F46 : {125, 235, 145, 345}
F47 : {135, 235, 145, 345}
F48 : {125, 135, 235, 145, 345}
F49 : {245, 345}
F50 : {125, 245, 345}
F51 : {135, 245, 345}
F52 : {125, 135, 245, 345}
F53 : {235, 245, 345}
F54 : {125, 235, 245, 345}
F55 : {135, 235, 245, 345}
F56 : {125, 135, 235, 245, 345}
F57 : {145, 245, 345}
F58 : {125, 145, 245, 345}
F59 : {135, 145, 245, 345}
F60 : {125, 135, 145, 245, 345}
F61 : {235, 145, 245, 345}
F62 : {125, 235, 145, 245, 345}
F63 : {135, 235, 145, 245, 345}
F64 : {125, 135, 235, 145, 245, 345}

Basis :
B1 : (F2)+(F3)+(F5)+(F9)+(F17)+(F33)
B2 : (F4)+(F6)+(F7)+(F10)+(F11)+(F18)+(F21)+(F25)+(F35)+(F37)+(F41)+(F49)
B3 : (F8)+(F26)+(F43)+(F53)
B4 : (F13)+(F19)+(F34)
B5 : (F14)+(F15)+(F20)+(F23)+(F27)+(F29)+(F36)+(F38)+(F42)+(F45)+(F50)+(F51)
B6 : (F16)+(F24)+(F28)+(F30)+(F40)+(F44)+(F47)+(F54)+(F55)+(F58)+(F59)+(F61)
B7 : (F31)+(F46)+(F52)
B8 : 2(F1)+2(F12)+2(F22)-(F32)+2(F39)-(F48)-(F56)+2(F57)-(F60)-(F62)-(F63)-4(F64)

Matrix :
4483/200000 -34341/1000000 18941/1000000 9123/1000000 1/2500 583/50000 -2809/1000000 -42987/6250000
-34341/1000000 83137/125000 -414181/1000000 -206499/1000000 -163841/1000000 -162721/500000 -74003/250000 287357550485379095479678140797/2132559582287716302336000000000
18941/1000000 -414181/1000000 34067/125000 127617/1000000 50889/500000 40103/200000 185867/1000000 -525977/6250000
9123/1000000 -206499/1000000 127617/1000000 2877/20000 36861/1000000 839/8000 1411/25000 -262547/6250000
1/2500 -163841/1000000 50889/500000 36861/1000000 29687/250000 57157/1000000 77989/1000000 -103243/3125000
583/50000 -162721/500000 40103/200000 839/8000 57157/1000000 200563/1000000 133693/1000000 -25842/390625
-2809/1000000 -74003/250000 185867/1000000 1411/25000 77989/1000000 133693/1000000 268561/1000000 -95113/1562500
-42987/6250000 287357550485379095479678140797/2132559582287716302336000000000 -525977/6250000 -262547/6250000 -103243/3125000 -25842/390625 -95113/1562500 215307/7812500


--- Term 7 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 58
Matrix dimension : 48

Flags :
F1  : {125}
F2  : {135}
F3  : {125, 135}
F4  : {235}
F5  : {125, 235}
F6  : {135, 235}
F7  : {125, 135, 235}
F8  : {145}
F9  : {125, 145}
F10 : {135, 145}
F11 : {235, 145}
F12 : {125, 235, 145}
F13 : {135, 235, 145}
F14 : {125, 135, 235, 145}
F15 : {245}
F16 : {125, 245}
F17 : {135, 245}
F18 : {125, 135, 245}
F19 : {235, 245}
F20 : {135, 235, 245}
F21 : {125, 135, 235, 245}
F22 : {145, 245}
F23 : {125, 145, 245}
F24 : {135, 145, 245}
F25 : {125, 135, 145, 245}
F26 : {235, 145, 245}
F27 : {125, 235, 145, 245}
F28 : {135, 235, 145, 245}
F29 : {125, 135, 235, 145, 245}
F30 : {345}
F31 : {125, 345}
F32 : {135, 345}
F33 : {125, 135, 345}
F34 : {235, 345}
F35 : {125, 235, 345}
F36 : {125, 135, 235, 345}
F37 : {145, 345}
F38 : {125, 145, 345}
F39 : {135, 145, 345}
F40 : {125, 135, 145, 345}
F41 : {235, 145, 345}
F42 : {125, 235, 145, 345}
F43 : {135, 235, 145, 345}
F44 : {125, 135, 235, 145, 345}
F45 : {245, 345}
F46 : {125, 245, 345}
F47 : {135, 245, 345}
F48 : {125, 135, 245, 345}
F49 : {235, 245, 345}
F50 : {125, 235, 245, 345}
F51 : {135, 235, 245, 345}
F52 : {125, 135, 235, 245, 345}
F53 : {125, 145, 245, 345}
F54 : {135, 145, 245, 345}
F55 : {125, 135, 145, 245, 345}
F56 : {235, 145, 245, 345}
F57 : {125, 235, 145, 245, 345}
F58 : {135, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F1)-(F8)
B4  : (F1)-(F15)
B5  : (F1)-(F30)
B6  : (F3)-(F5)
B7  : (F3)-(F6)
B8  : (F3)-(F9)
B9  : (F3)-(F10)
B10 : (F3)-(F16)
B11 : (F3)-(F19)
B12 : (F3)-(F22)
B13 : (F3)-(F32)
B14 : (F3)-(F34)
B15 : (F3)-(F37)
B16 : (F3)-(F45)
B17 : (F7)-(F23)
B18 : (F7)-(F39)
B19 : (F7)-(F49)
B20 : (F11)-(F17)
B21 : (F11)-(F31)
B22 : (F12)-(F13)
B23 : (F12)-(F18)
B24 : (F12)-(F20)
B25 : (F12)-(F24)
B26 : (F12)-(F26)
B27 : (F12)-(F33)
B28 : (F12)-(F35)
B29 : (F12)-(F38)
B30 : (F12)-(F41)
B31 : (F12)-(F46)
B32 : (F12)-(F47)
B33 : (F14)-(F21)
B34 : (F14)-(F25)
B35 : (F14)-(F27)
B36 : (F14)-(F36)
B37 : (F14)-(F40)
B38 : (F14)-(F43)
B39 : (F14)-(F50)
B40 : (F14)-(F51)
B41 : (F14)-(F53)
B42 : (F14)-(F54)
B43 : (F14)-(F56)
B44 : (F28)-(F42)
B45 : (F28)-(F48)
B46 : (F52)-(F55)
B47 : (F44)-(F57)
B48 : (F29)-(F58)

Matrix :
3413/20000 -927/31250 -927/31250 -51991/1000000 -927/31250 -141/50000 -42/15625 -491/200000 -42/15625 213/40000 213/40000 213/40000 -42/15625 -491/200000 -141/50000 213/40000 -209/50000 209/50000 -209/50000 37449/1000000 -4681/250000 23263/1000000 52777/1000000 52777/1000000 52777/1000000 -10413/500000 23263/1000000 -10799/200000 -10799/200000 -10799/200000 -10413/500000 52777/1000000 17371/500000 -1477/50000 -6809/1000000 263/62500 263/62500 263/62500 -6809/1000000 -1477/50000 -6809/1000000 17371/500000 -6809/1000000 -44119/500000 44119/1000000 0/1 131/200000 0/1
-927/31250 3413/20000 -51991/1000000 -927/31250 -927/31250 -42/15625 -42/15625 213/40000 213/40000 -491/200000 -42/15625 213/40000 -491/200000 -42/15625 213/40000 -141/50000 -209/50000 -209/50000 209/50000 -4681/250000 -4681/250000 52777/1000000 -10799/200000 23263/1000000 -10413/500000 52777/1000000 -10799/200000 23263/1000000 -10413/500000 52777/1000000 -10799/200000 -10799/200000 263/62500 -6809/1000000 -1477/50000 263/62500 -6809/1000000 -1477/50000 263/62500 263/62500 -6809/1000000 -6809/1000000 17371/500000 44119/1000000 -44119/500000 131/200000 0/1 0/1
-927/31250 -51991/1000000 3413/20000 -927/31250 -927/31250 213/40000 213/40000 -42/15625 -42/15625 -141/50000 213/40000 -42/15625 -141/50000 213/40000 -42/15625 -491/200000 209/50000 209/50000 -209/50000 -4681/250000 -4681/250000 52777/1000000 -10799/200000 -10413/500000 23263/1000000 52777/1000000 -10799/200000 -10413/500000 23263/1000000 52777/1000000 -10799/200000 -10799/200000 -6809/1000000 263/62500 17371/500000 -6809/1000000 263/62500 17371/500000 -6809/1000000 -6809/1000000 263/62500 263/62500 -1477/50000 44119/1000000 -44119/500000 -131/200000 0/1 0/1
-51991/1000000 -927/31250 -927/31250 3413/20000 -927/31250 -491/200000 213/40000 -141/50000 213/40000 -42/15625 -42/15625 -42/15625 213/40000 -141/50000 -491/200000 -42/15625 209/50000 -209/50000 209/50000 37449/1000000 -4681/250000 -10413/500000 52777/1000000 52777/1000000 52777/1000000 23263/1000000 -10413/500000 -10799/200000 -10799/200000 -10799/200000 23263/1000000 52777/1000000 -1477/50000 17371/500000 263/62500 -6809/1000000 -6809/1000000 -6809/1000000 263/62500 17371/500000 263/62500 -1477/50000 263/62500 -44119/500000 44119/1000000 0/1 -131/200000 0/1
-927/31250 -927/31250 -927/31250 -927/31250 3413/20000 213/40000 -491/200000 213/40000 -141/50000 213/40000 -141/50000 -491/200000 -42/15625 -42/15625 -42/15625 -42/15625 -209/50000 209/50000 209/50000 -4681/250000 37449/1000000 -10799/200000 -10413/500000 -10799/200000 -10799/200000 -10799/200000 52777/1000000 52777/1000000 52777/1000000 23263/1000000 52777/1000000 23263/1000000 -6809/1000000 -6809/1000000 -6809/1000000 -1477/50000 17371/500000 263/62500 17371/500000 263/62500 -1477/50000 263/62500 263/62500 44119/1000000 44119/1000000 0/1 0/1 -131/200000
-141/50000 -42/15625 213/40000 -491/200000 213/40000 64327/250000 66871/1000000 -9961/1000000 -49261/1000000 1193/200000 1193/200000 -49261/1000000 -49261/1000000 -9961/1000000 -186013/1000000 -49261/1000000 789/100000 2009/50000 789/100000 -6581/1000000 329/100000 7953/500000 9131/200000 9131/200000 -30657/500000 -13877/1000000 7953/500000 5367/100000 -40039/1000000 -40039/1000000 -13877/1000000 -30657/500000 -14099/1000000 3527/1000000 19747/1000000 -3/4000 2379/250000 2379/250000 19747/1000000 3527/1000000 -9247/500000 -203/15625 -9247/500000 6407/1000000 -3203/1000000 8001/1000000 7/1600 8001/1000000
-42/15625 -42/15625 213/40000 213/40000 -491/200000 66871/1000000 64327/250000 -49261/1000000 -9961/1000000 -49261/1000000 -9961/1000000 -186013/1000000 1193/200000 1193/200000 -49261/1000000 -49261/1000000 2009/50000 789/100000 789/100000 329/100000 -6581/1000000 5367/100000 7953/500000 5367/100000 -40039/1000000 -40039/1000000 9131/200000 9131/200000 -30657/500000 -13877/1000000 -30657/500000 -13877/1000000 -3/4000 2379/250000 2379/250000 -14099/1000000 3527/1000000 19747/1000000 3527/1000000 19747/1000000 -203/15625 -9247/500000 -9247/500000 -3203/1000000 -3203/1000000 8001/1000000 8001/1000000 7/1600
-491/200000 213/40000 -42/15625 -141/50000 213/40000 -9961/1000000 -49261/1000000 64327/250000 1193/200000 66871/1000000 -49261/1000000 66871/1000000 -49261/1000000 -186013/1000000 -9961/1000000 -49261/1000000 -27981/500000 789/100000 2009/50000 -6581/1000000 329/100000 -13877/1000000 9131/200000 -30657/500000 9131/200000 7953/500000 -13877/1000000 -40039/1000000 5367/100000 -40039/1000000 7953/500000 -30657/500000 3527/1000000 -14099/1000000 -3/4000 -9247/500000 19747/1000000 -9247/500000 2379/250000 -203/15625 -3/4000 3527/1000000 2379/250000 6407/1000000 -3203/1000000 -8001/1000000 -7/1600 8001/1000000
-42/15625 213/40000 -42/15625 213/40000 -141/50000 -49261/1000000 -9961/1000000 1193/200000 64327/250000 -49261/1000000 -186013/1000000 -9961/1000000 66871/1000000 -49261/1000000 66871/1000000 -49261/1000000 789/100000 -27981/500000 2009/50000 329/100000 -6581/1000000 5367/100000 -13877/1000000 -40039/1000000 5367/100000 -40039/1000000 9131/200000 -30657/500000 9131/200000 7953/500000 -30657/500000 7953/500000 -9247/500000 19747/1000000 -9247/500000 3527/1000000 -14099/1000000 -3/4000 -203/15625 2379/250000 3527/1000000 -3/4000 2379/250000 -3203/1000000 -3203/1000000 -8001/1000000 8001/1000000 -7/1600
213/40000 -491/200000 -141/50000 -42/15625 213/40000 1193/200000 -49261/1000000 66871/1000000 -49261/1000000 64327/250000 1193/200000 66871/1000000 -186013/1000000 -49261/1000000 -49261/1000000 -9961/1000000 -27981/500000 2009/50000 789/100000 329/100000 329/100000 -30657/500000 5367/100000 -13877/1000000 7953/500000 9131/200000 -40039/1000000 -13877/1000000 7953/500000 -30657/500000 5367/100000 -40039/1000000 19747/1000000 -3/4000 -14099/1000000 -9247/500000 2379/250000 -203/15625 19747/1000000 -9247/500000 -3/4000 2379/250000 3527/1000000 -3203/1000000 6407/1000000 -7/1600 -8001/1000000 8001/1000000
213/40000 -42/15625 213/40000 -42/15625 -141/50000 1193/200000 -9961/1000000 -49261/1000000 -186013/1000000 1193/200000 64327/250000 -9961/1000000 -49261/1000000 66871/1000000 -49261/1000000 66871/1000000 789/100000 2009/50000 -27981/500000 329/100000 -6581/1000000 -40039/1000000 -13877/1000000 5367/100000 -40039/1000000 5367/100000 -30657/500000 9131/200000 -30657/500000 7953/500000 9131/200000 7953/500000 19747/1000000 -9247/500000 19747/1000000 3527/1000000 -203/15625 2379/250000 -14099/1000000 -3/4000 3527/1000000 2379/250000 -3/4000 -3203/1000000 -3203/1000000 8001/1000000 -8001/1000000 -7/1600
213/40000 213/40000 -42/15625 -42/15625 -491/200000 -49261/1000000 -186013/1000000 66871/1000000 -9961/1000000 66871/1000000 -9961/1000000 64327/250000 -49261/1000000 -49261/1000000 1193/200000 1193/200000 -27981/500000 789/100000 789/100000 329/100000 -6581/1000000 -40039/1000000 7953/500000 -40039/1000000 5367/100000 5367/100000 -30657/500000 -30657/500000 9131/200000 -13877/1000000 9131/200000 -13877/1000000 2379/250000 -3/4000 -3/4000 -203/15625 3527/1000000 -9247/500000 3527/1000000 -9247/500000 -14099/1000000 19747/1000000 19747/1000000 -3203/1000000 -3203/1000000 -8001/1000000 -8001/1000000 7/1600
-42/15625 -491/200000 -141/50000 213/40000 -42/15625 -49261/1000000 1193/200000 -49261/1000000 66871/1000000 -186013/1000000 -49261/1000000 -49261/1000000 64327/250000 1193/200000 66871/1000000 -9961/1000000 2009/50000 -27981/500000 789/100000 329/100000 329/100000 9131/200000 -40039/1000000 -13877/1000000 7953/500000 -30657/500000 5367/100000 -13877/1000000 7953/500000 9131/200000 -40039/1000000 5367/100000 -9247/500000 2379/250000 -203/15625 19747/1000000 -3/4000 -14099/1000000 -9247/500000 19747/1000000 2379/250000 -3/4000 3527/1000000 -3203/1000000 6407/1000000 -7/1600 8001/1000000 -8001/1000000
-491/200000 -42/15625 213/40000 -141/50000 -42/15625 -9961/1000000 1193/200000 -186013/1000000 -49261/1000000 -49261/1000000 66871/1000000 -49261/1000000 1193/200000 64327/250000 -9961/1000000 66871/1000000 2009/50000 789/100000 -27981/500000 -6581/1000000 329/100000 -13877/1000000 -30657/500000 9131/200000 -30657/500000 7953/500000 -13877/1000000 5367/100000 -40039/1000000 5367/100000 7953/500000 9131/200000 3527/1000000 -203/15625 2379/250000 19747/1000000 -9247/500000 19747/1000000 -3/4000 -14099/1000000 2379/250000 3527/1000000 -3/4000 6407/1000000 -3203/1000000 8001/1000000 -7/1600 -8001/1000000
-141/50000 213/40000 -42/15625 -491/200000 -42/15625 -186013/1000000 -49261/1000000 -9961/1000000 66871/1000000 -49261/1000000 -49261/1000000 1193/200000 66871/1000000 -9961/1000000 64327/250000 1193/200000 789/100000 -27981/500000 789/100000 -6581/1000000 329/100000 7953/500000 -30657/500000 -30657/500000 9131/200000 -13877/1000000 7953/500000 -40039/1000000 5367/100000 5367/100000 -13877/1000000 9131/200000 -203/15625 3527/1000000 -9247/500000 2379/250000 -3/4000 -3/4000 -9247/500000 3527/1000000 19747/1000000 -14099/1000000 19747/1000000 6407/1000000 -3203/1000000 -8001/1000000 7/1600 -8001/1000000
213/40000 -141/50000 -491/200000 -42/15625 -42/15625 -49261/1000000 -49261/1000000 -49261/1000000 -49261/1000000 -9961/1000000 66871/1000000 1193/200000 -9961/1000000 66871/1000000 1193/200000 64327/250000 789/100000 789/100000 -27981/500000 329/100000 329/100000 -30657/500000 -40039/1000000 7953/500000 -13877/1000000 9131/200000 -40039/1000000 7953/500000 -13877/1000000 9131/200000 5367/100000 5367/100000 2379/250000 -9247/500000 3527/1000000 2379/250000 -9247/500000 3527/1000000 -3/4000 -3/4000 19747/1000000 19747/1000000 -14099/1000000 -3203/1000000 6407/1000000 7/1600 -8001/1000000 -8001/1000000
-209/50000 -209/50000 209/50000 209/50000 -209/50000 789/100000 2009/50000 -27981/500000 789/100000 -27981/500000 789/100000 -27981/500000 2009/50000 2009/50000 789/100000 789/100000 69697/1000000 -363/15625 -363/15625 0/1 0/1 3031/200000 -3031/200000 3031/200000 -3031/200000 -3031/200000 3031/200000 3031/200000 -3031/200000 3031/200000 -3031/200000 3031/200000 -2399/1000000 -3551/1000000 -3551/1000000 8351/1000000 -2399/1000000 8351/1000000 -2399/1000000 8351/1000000 -3551/1000000 -2399/1000000 -2399/1000000 0/1 0/1 359/125000 359/125000 -359/125000
209/50000 -209/50000 209/50000 -209/50000 209/50000 2009/50000 789/100000 789/100000 -27981/500000 2009/50000 2009/50000 789/100000 -27981/500000 789/100000 -27981/500000 789/100000 -363/15625 69697/1000000 -363/15625 0/1 0/1 -3031/200000 3031/200000 3031/200000 -3031/200000 3031/200000 -3031/200000 3031/200000 -3031/200000 -3031/200000 3031/200000 -3031/200000 8351/1000000 -2399/1000000 8351/1000000 -2399/1000000 -3551/1000000 -3551/1000000 8351/1000000 -2399/1000000 -2399/1000000 -3551/1000000 -2399/1000000 0/1 0/1 359/125000 -359/125000 359/125000
-209/50000 209/50000 -209/50000 209/50000 209/50000 789/100000 789/100000 2009/50000 2009/50000 789/100000 -27981/500000 789/100000 789/100000 -27981/500000 789/100000 -27981/500000 -363/15625 -363/15625 69697/1000000 0/1 0/1 3031/200000 3031/200000 -3031/200000 3031/200000 -3031/200000 3031/200000 -3031/200000 3031/200000 -3031/200000 -3031/200000 -3031/200000 -2399/1000000 8351/1000000 -2399/1000000 -2399/1000000 8351/1000000 -2399/1000000 -3551/1000000 -3551/1000000 -2399/1000000 -2399/1000000 -3551/1000000 0/1 0/1 -359/125000 359/125000 359/125000
37449/1000000 -4681/250000 -4681/250000 37449/1000000 -4681/250000 -6581/1000000 329/100000 -6581/1000000 329/100000 329/100000 329/100000 329/100000 329/100000 -6581/1000000 -6581/1000000 329/100000 0/1 0/1 0/1 164613/500000 -164613/1000000 1007/125000 31173/250000 31173/250000 31173/250000 1007/125000 1007/125000 -132749/1000000 -132749/1000000 -132749/1000000 1007/125000 31173/250000 3757/100000 3757/100000 -3757/200000 -3757/200000 -3757/200000 -3757/200000 -3757/200000 3757/100000 -3757/200000 3757/100000 -3757/200000 -56157/250000 56157/500000 0/1 0/1 0/1
-4681/250000 -4681/250000 -4681/250000 -4681/250000 37449/1000000 329/100000 -6581/1000000 329/100000 -6581/1000000 329/100000 -6581/1000000 -6581/1000000 329/100000 329/100000 329/100000 329/100000 0/1 0/1 0/1 -164613/1000000 164613/500000 -132749/1000000 1007/125000 -132749/1000000 -132749/1000000 -132749/1000000 31173/250000 31173/250000 31173/250000 1007/125000 31173/250000 1007/125000 -3757/200000 -3757/200000 -3757/200000 3757/100000 3757/100000 -3757/200000 3757/100000 -3757/200000 3757/100000 -3757/200000 -3757/200000 56157/500000 56157/500000 0/1 0/1 0/1
23263/1000000 52777/1000000 52777/1000000 -10413/500000 -10799/200000 7953/500000 5367/100000 -13877/1000000 5367/100000 -30657/500000 -40039/1000000 -40039/1000000 9131/200000 -13877/1000000 7953/500000 -30657/500000 3031/200000 -3031/200000 3031/200000 1007/125000 -132749/1000000 1507381/500000 -182831/1000000 -196897/1000000 -196897/1000000 -8061/40000 -167521/500000 -182831/1000000 -182831/1000000 -48331/1000000 -125641/100000 -182831/1000000 -38377/1000000 22189/1000000 11463/1000000 -2049/100000 -2049/100000 94103/1000000 -8611/125000 22189/1000000 -8611/125000 -38377/1000000 11463/1000000 -4131/1000000 -42733/250000 0/1 1031/400000 0/1
52777/1000000 -10799/200000 -10799/200000 52777/1000000 -10413/500000 9131/200000 7953/500000 9131/200000 -13877/1000000 5367/100000 -13877/1000000 7953/500000 -40039/1000000 -30657/500000 -30657/500000 -40039/1000000 -3031/200000 3031/200000 3031/200000 31173/250000 1007/125000 -182831/1000000 1507381/500000 -48331/1000000 -48331/1000000 -182831/1000000 -196897/1000000 -182831/1000000 -182831/1000000 -125641/100000 -196897/1000000 -8061/40000 94103/1000000 94103/1000000 -2049/100000 -38377/1000000 22189/1000000 -8611/125000 22189/1000000 11463/1000000 -38377/1000000 11463/1000000 -8611/125000 -42733/250000 175063/1000000 0/1 0/1 2577/1000000
52777/1000000 23263/1000000 -10413/500000 52777/1000000 -10799/200000 9131/200000 5367/100000 -30657/500000 -40039/1000000 -13877/1000000 5367/100000 -40039/1000000 -13877/1000000 9131/200000 -30657/500000 7953/500000 3031/200000 3031/200000 -3031/200000 31173/250000 -132749/1000000 -196897/1000000 -48331/1000000 1507381/500000 -8061/40000 -196897/1000000 -182831/1000000 -167521/500000 -125641/100000 -182831/1000000 -182831/1000000 -48331/1000000 94103/1000000 11463/1000000 22189/1000000 -2049/100000 -8611/125000 22189/1000000 -2049/100000 94103/1000000 -8611/125000 11463/1000000 -38377/1000000 -42733/250000 -4131/1000000 1031/400000 0/1 0/1
52777/1000000 -10413/500000 23263/1000000 52777/1000000 -10799/200000 -30657/500000 -40039/1000000 9131/200000 5367/100000 7953/500000 -40039/1000000 5367/100000 7953/500000 -30657/500000 9131/200000 -13877/1000000 -3031/200000 -3031/200000 3031/200000 31173/250000 -132749/1000000 -196897/1000000 -48331/1000000 -8061/40000 1507381/500000 -196897/1000000 -182831/1000000 -125641/100000 -167521/500000 -182831/1000000 -182831/1000000 -48331/1000000 11463/1000000 94103/1000000 -38377/1000000 -8611/125000 -2049/100000 -38377/1000000 -8611/125000 11463/1000000 -2049/100000 94103/1000000 22189/1000000 -42733/250000 -4131/1000000 -1031/400000 0/1 0/1
-10413/500000 52777/1000000 52777/1000000 23263/1000000 -10799/200000 -13877/1000000 -40039/1000000 7953/500000 -40039/1000000 9131/200000 5367/100000 5367/100000 -30657/500000 7953/500000 -13877/1000000 9131/200000 -3031/200000 3031/200000 -3031/200000 1007/125000 -132749/1000000 -8061/40000 -182831/1000000 -196897/1000000 -196897/1000000 1507381/500000 -125641/100000 -182831/1000000 -182831/1000000 -48331/1000000 -167521/500000 -182831/1000000 22189/1000000 -38377/1000000 94103/1000000 -8611/125000 -8611/125000 11463/1000000 -2049/100000 -38377/1000000 -2049/100000 22189/1000000 94103/1000000 -4131/1000000 -42733/250000 0/1 -1031/400000 0/1
23263/1000000 -10799/200000 -10799/200000 -10413/500000 52777/1000000 7953/500000 9131/200000 -13877/1000000 9131/200000 -40039/1000000 -30657/500000 -30657/500000 5367/100000 -13877/1000000 7953/500000 -40039/1000000 3031/200000 -3031/200000 3031/200000 1007/125000 31173/250000 -167521/500000 -196897/1000000 -182831/1000000 -182831/1000000 -125641/100000 1507381/500000 -48331/1000000 -48331/1000000 -182831/1000000 -8061/40000 -196897/1000000 -38377/1000000 22189/1000000 -8611/125000 94103/1000000 94103/1000000 -2049/100000 11463/1000000 22189/1000000 11463/1000000 -38377/1000000 -8611/125000 -4131/1000000 175063/1000000 0/1 1031/400000 0/1
-10799/200000 23263/1000000 -10413/500000 -10799/200000 52777/1000000 5367/100000 9131/200000 -40039/1000000 -30657/500000 -13877/1000000 9131/200000 -30657/500000 -13877/1000000 5367/100000 -40039/1000000 7953/500000 3031/200000 3031/200000 -3031/200000 -132749/1000000 31173/250000 -182831/1000000 -182831/1000000 -167521/500000 -125641/100000 -182831/1000000 -48331/1000000 1507381/500000 -8061/40000 -196897/1000000 -48331/1000000 -182831/1000000 -2049/100000 -8611/125000 22189/1000000 94103/1000000 11463/1000000 22189/1000000 94103/1000000 -2049/100000 11463/1000000 -8611/125000 -38377/1000000 175063/1000000 -4131/1000000 1031/400000 0/1 0/1
-10799/200000 -10413/500000 23263/1000000 -10799/200000 52777/1000000 -40039/1000000 -30657/500000 5367/100000 9131/200000 7953/500000 -30657/500000 9131/200000 7953/500000 -40039/1000000 5367/100000 -13877/1000000 -3031/200000 -3031/200000 3031/200000 -132749/1000000 31173/250000 -182831/1000000 -182831/1000000 -125641/100000 -167521/500000 -182831/1000000 -48331/1000000 -8061/40000 1507381/500000 -196897/1000000 -48331/1000000 -182831/1000000 -8611/125000 -2049/100000 -38377/1000000 11463/1000000 94103/1000000 -38377/1000000 11463/1000000 -8611/125000 94103/1000000 -2049/100000 22189/1000000 175063/1000000 -4131/1000000 -1031/400000 0/1 0/1
-10799/200000 52777/1000000 52777/1000000 -10799/200000 23263/1000000 -40039/1000000 -13877/1000000 -40039/1000000 7953/500000 -30657/500000 7953/500000 -13877/1000000 9131/200000 5367/100000 5367/100000 9131/200000 3031/200000 -3031/200000 -3031/200000 -132749/1000000 1007/125000 -48331/1000000 -125641/100000 -182831/1000000 -182831/1000000 -48331/1000000 -182831/1000000 -196897/1000000 -196897/1000000 1507381/500000 -182831/1000000 -167521/500000 -8611/125000 -8611/125000 11463/1000000 22189/1000000 -38377/1000000 94103/1000000 -38377/1000000 -2049/100000 22189/1000000 -2049/100000 94103/1000000 175063/1000000 -42733/250000 0/1 0/1 -2577/1000000
-10413/500000 -10799/200000 -10799/200000 23263/1000000 52777/1000000 -13877/1000000 -30657/500000 7953/500000 -30657/500000 5367/100000 9131/200000 9131/200000 -40039/1000000 7953/500000 -13877/1000000 5367/100000 -3031/200000 3031/200000 -3031/200000 1007/125000 31173/250000 -125641/100000 -196897/1000000 -182831/1000000 -182831/1000000 -167521/500000 -8061/40000 -48331/1000000 -48331/1000000 -182831/1000000 1507381/500000 -196897/1000000 22189/1000000 -38377/1000000 -2049/100000 11463/1000000 11463/1000000 -8611/125000 94103/1000000 -38377/1000000 94103/1000000 22189/1000000 -2049/100000 -4131/1000000 175063/1000000 0/1 -1031/400000 0/1
52777/1000000 -10799/200000 -10799/200000 52777/1000000 23263/1000000 -30657/500000 -13877/1000000 -30657/500000 7953/500000 -40039/1000000 7953/500000 -13877/1000000 5367/100000 9131/200000 9131/200000 5367/100000 3031/200000 -3031/200000 -3031/200000 31173/250000 1007/125000 -182831/1000000 -8061/40000 -48331/1000000 -48331/1000000 -182831/1000000 -196897/1000000 -182831/1000000 -182831/1000000 -167521/500000 -196897/1000000 1507381/500000 11463/1000000 11463/1000000 -8611/125000 22189/1000000 -38377/1000000 -2049/100000 -38377/1000000 94103/1000000 22189/1000000 94103/1000000 -2049/100000 -42733/250000 175063/1000000 0/1 0/1 -2577/1000000
17371/500000 263/62500 -6809/1000000 -1477/50000 -6809/1000000 -14099/1000000 -3/4000 3527/1000000 -9247/500000 19747/1000000 19747/1000000 2379/250000 -9247/500000 3527/1000000 -203/15625 2379/250000 -2399/1000000 8351/1000000 -2399/1000000 3757/100000 -3757/200000 -38377/1000000 94103/1000000 94103/1000000 11463/1000000 22189/1000000 -38377/1000000 -2049/100000 -8611/125000 -8611/125000 22189/1000000 11463/1000000 795803/1000000 -13561/250000 -112189/1000000 -17877/250000 -65209/1000000 -65209/1000000 -112189/1000000 -13561/250000 -65209/1000000 -1477/25000 -65209/1000000 -12741/200000 7963/250000 629/500000 1219/500000 629/500000
-1477/50000 -6809/1000000 263/62500 17371/500000 -6809/1000000 3527/1000000 2379/250000 -14099/1000000 19747/1000000 -3/4000 -9247/500000 -3/4000 2379/250000 -203/15625 3527/1000000 -9247/500000 -3551/1000000 -2399/1000000 8351/1000000 3757/100000 -3757/200000 22189/1000000 94103/1000000 11463/1000000 94103/1000000 -38377/1000000 22189/1000000 -8611/125000 -2049/100000 -8611/125000 -38377/1000000 11463/1000000 -13561/250000 795803/1000000 -17877/250000 -65209/1000000 -112189/1000000 -65209/1000000 -65209/1000000 -1477/25000 -17877/250000 -13561/250000 -65209/1000000 -12741/200000 7963/250000 -629/500000 -1219/500000 629/500000
-6809/1000000 -1477/50000 17371/500000 263/62500 -6809/1000000 19747/1000000 2379/250000 -3/4000 -9247/500000 -14099/1000000 19747/1000000 -3/4000 -203/15625 2379/250000 -9247/500000 3527/1000000 -3551/1000000 8351/1000000 -2399/1000000 -3757/200000 -3757/200000 11463/1000000 -2049/100000 22189/1000000 -38377/1000000 94103/1000000 -8611/125000 22189/1000000 -38377/1000000 11463/1000000 -2049/100000 -8611/125000 -112189/1000000 -17877/250000 795803/1000000 -65209/1000000 -65209/1000000 -1477/25000 -112189/1000000 -65209/1000000 -17877/250000 -65209/1000000 -13561/250000 7963/250000 -12741/200000 -1219/500000 -629/500000 629/500000
263/62500 263/62500 -6809/1000000 -6809/1000000 -1477/50000 -3/4000 -14099/1000000 -9247/500000 3527/1000000 -9247/500000 3527/1000000 -203/15625 19747/1000000 19747/1000000 2379/250000 2379/250000 8351/1000000 -2399/1000000 -2399/1000000 -3757/200000 3757/100000 -2049/100000 -38377/1000000 -2049/100000 -8611/125000 -8611/125000 94103/1000000 94103/1000000 11463/1000000 22189/1000000 11463/1000000 22189/1000000 -17877/250000 -65209/1000000 -65209/1000000 795803/1000000 -13561/250000 -112189/1000000 -13561/250000 -112189/1000000 -1477/25000 -65209/1000000 -65209/1000000 7963/250000 7963/250000 629/500000 629/500000 1219/500000
263/62500 -6809/1000000 263/62500 -6809/1000000 17371/500000 2379/250000 3527/1000000 19747/1000000 -14099/1000000 2379/250000 -203/15625 3527/1000000 -3/4000 -9247/500000 -3/4000 -9247/500000 -2399/1000000 -3551/1000000 8351/1000000 -3757/200000 3757/100000 -2049/100000 22189/1000000 -8611/125000 -2049/100000 -8611/125000 94103/1000000 11463/1000000 94103/1000000 -38377/1000000 11463/1000000 -38377/1000000 -65209/1000000 -112189/1000000 -65209/1000000 -13561/250000 795803/1000000 -17877/250000 -1477/25000 -65209/1000000 -13561/250000 -17877/250000 -65209/1000000 7963/250000 7963/250000 -629/500000 629/500000 -1219/500000
263/62500 -1477/50000 17371/500000 -6809/1000000 263/62500 2379/250000 19747/1000000 -9247/500000 -3/4000 -203/15625 2379/250000 -9247/500000 -14099/1000000 19747/1000000 -3/4000 3527/1000000 8351/1000000 -3551/1000000 -2399/1000000 -3757/200000 -3757/200000 94103/1000000 -8611/125000 22189/1000000 -38377/1000000 11463/1000000 -2049/100000 22189/1000000 -38377/1000000 94103/1000000 -8611/125000 -2049/100000 -65209/1000000 -65209/1000000 -1477/25000 -112189/1000000 -17877/250000 795803/1000000 -65209/1000000 -112189/1000000 -65209/1000000 -17877/250000 -13561/250000 7963/250000 -12741/200000 -1219/500000 629/500000 -629/500000
-6809/1000000 263/62500 -6809/1000000 263/62500 17371/500000 19747/1000000 3527/1000000 2379/250000 -203/15625 19747/1000000 -14099/1000000 3527/1000000 -9247/500000 -3/4000 -9247/500000 -3/4000 -2399/1000000 8351/1000000 -3551/1000000 -3757/200000 3757/100000 -8611/125000 22189/1000000 -2049/100000 -8611/125000 -2049/100000 11463/1000000 94103/1000000 11463/1000000 -38377/1000000 94103/1000000 -38377/1000000 -112189/1000000 -65209/1000000 -112189/1000000 -13561/250000 -1477/25000 -65209/1000000 795803/1000000 -17877/250000 -13561/250000 -65209/1000000 -17877/250000 7963/250000 7963/250000 629/500000 -629/500000 -1219/500000
-1477/50000 263/62500 -6809/1000000 17371/500000 263/62500 3527/1000000 19747/1000000 -203/15625 2379/250000 -9247/500000 -3/4000 -9247/500000 19747/1000000 -14099/1000000 3527/1000000 -3/4000 8351/1000000 -2399/1000000 -3551/1000000 3757/100000 -3757/200000 22189/1000000 11463/1000000 94103/1000000 11463/1000000 -38377/1000000 22189/1000000 -2049/100000 -8611/125000 -2049/100000 -38377/1000000 94103/1000000 -13561/250000 -1477/25000 -65209/1000000 -112189/1000000 -65209/1000000 -112189/1000000 -17877/250000 795803/1000000 -65209/1000000 -13561/250000 -17877/250000 -12741/200000 7963/250000 629/500000 -1219/500000 -629/500000
-6809/1000000 -6809/1000000 263/62500 263/62500 -1477/50000 -9247/500000 -203/15625 -3/4000 3527/1000000 -3/4000 3527/1000000 -14099/1000000 2379/250000 2379/250000 19747/1000000 19747/1000000 -3551/1000000 -2399/1000000 -2399/1000000 -3757/200000 3757/100000 -8611/125000 -38377/1000000 -8611/125000 -2049/100000 -2049/100000 11463/1000000 11463/1000000 94103/1000000 22189/1000000 94103/1000000 22189/1000000 -65209/1000000 -17877/250000 -17877/250000 -1477/25000 -13561/250000 -65209/1000000 -13561/250000 -65209/1000000 795803/1000000 -112189/1000000 -112189/1000000 7963/250000 7963/250000 -629/500000 -629/500000 1219/500000
17371/500000 -6809/1000000 263/62500 -1477/50000 263/62500 -203/15625 -9247/500000 3527/1000000 -3/4000 2379/250000 2379/250000 19747/1000000 -3/4000 3527/1000000 -14099/1000000 19747/1000000 -2399/1000000 -3551/1000000 -2399/1000000 3757/100000 -3757/200000 -38377/1000000 11463/1000000 11463/1000000 94103/1000000 22189/1000000 -38377/1000000 -8611/125000 -2049/100000 -2049/100000 22189/1000000 94103/1000000 -1477/25000 -13561/250000 -65209/1000000 -65209/1000000 -17877/250000 -17877/250000 -65209/1000000 -13561/250000 -112189/1000000 795803/1000000 -112189/1000000 -12741/200000 7963/250000 -629/500000 1219/500000 -629/500000
-6809/1000000 17371/500000 -1477/50000 263/62500 263/62500 -9247/500000 -9247/500000 2379/250000 2379/250000 3527/1000000 -3/4000 19747/1000000 3527/1000000 -3/4000 19747/1000000 -14099/1000000 -2399/1000000 -2399/1000000 -3551/1000000 -3757/200000 -3757/200000 11463/1000000 -8611/125000 -38377/1000000 22189/1000000 94103/1000000 -8611/125000 -38377/1000000 22189/1000000 94103/1000000 -2049/100000 -2049/100000 -65209/1000000 -65209/1000000 -13561/250000 -65209/1000000 -65209/1000000 -13561/250000 -17877/250000 -17877/250000 -112189/1000000 -112189/1000000 795803/1000000 7963/250000 -12741/200000 1219/500000 -629/500000 -629/500000
-44119/500000 44119/1000000 44119/1000000 -44119/500000 44119/1000000 6407/1000000 -3203/1000000 6407/1000000 -3203/1000000 -3203/1000000 -3203/1000000 -3203/1000000 -3203/1000000 6407/1000000 6407/1000000 -3203/1000000 0/1 0/1 0/1 -56157/250000 56157/500000 -4131/1000000 -42733/250000 -42733/250000 -42733/250000 -4131/1000000 -4131/1000000 175063/1000000 175063/1000000 175063/1000000 -4131/1000000 -42733/250000 -12741/200000 -12741/200000 7963/250000 7963/250000 7963/250000 7963/250000 7963/250000 -12741/200000 7963/250000 -12741/200000 7963/250000 86607/200000 -216517/1000000 0/1 0/1 0/1
44119/1000000 -44119/500000 -44119/500000 44119/1000000 44119/1000000 -3203/1000000 -3203/1000000 -3203/1000000 -3203/1000000 6407/1000000 -3203/1000000 -3203/1000000 6407/1000000 -3203/1000000 -3203/1000000 6407/1000000 0/1 0/1 0/1 56157/500000 56157/500000 -42733/250000 175063/1000000 -4131/1000000 -4131/1000000 -42733/250000 175063/1000000 -4131/1000000 -4131/1000000 -42733/250000 175063/1000000 175063/1000000 7963/250000 7963/250000 -12741/200000 7963/250000 7963/250000 -12741/200000 7963/250000 7963/250000 7963/250000 7963/250000 -12741/200000 -216517/1000000 86607/200000 0/1 0/1 0/1
0/1 131/200000 -131/200000 0/1 0/1 8001/1000000 8001/1000000 -8001/1000000 -8001/1000000 -7/1600 8001/1000000 -8001/1000000 -7/1600 8001/1000000 -8001/1000000 7/1600 359/125000 359/125000 -359/125000 0/1 0/1 0/1 0/1 1031/400000 -1031/400000 0/1 0/1 1031/400000 -1031/400000 0/1 0/1 0/1 629/500000 -629/500000 -1219/500000 629/500000 -629/500000 -1219/500000 629/500000 629/500000 -629/500000 -629/500000 1219/500000 0/1 0/1 159633/4000000 0/1 0/1
131/200000 0/1 0/1 -131/200000 0/1 7/1600 8001/1000000 -7/1600 8001/1000000 -8001/1000000 -8001/1000000 -8001/1000000 8001/1000000 -7/1600 7/1600 -8001/1000000 359/125000 -359/125000 359/125000 0/1 0/1 1031/400000 0/1 0/1 0/1 -1031/400000 1031/400000 0/1 0/1 0/1 -1031/400000 0/1 1219/500000 -1219/500000 -629/500000 629/500000 629/500000 629/500000 -629/500000 -1219/500000 -629/500000 1219/500000 -629/500000 0/1 0/1 0/1 159633/4000000 0/1
0/1 0/1 0/1 0/1 -131/200000 8001/1000000 7/1600 8001/1000000 -7/1600 8001/1000000 -7/1600 7/1600 -8001/1000000 -8001/1000000 -8001/1000000 -8001/1000000 -359/125000 359/125000 359/125000 0/1 0/1 0/1 2577/1000000 0/1 0/1 0/1 0/1 0/1 0/1 -2577/1000000 0/1 -2577/1000000 629/500000 629/500000 629/500000 1219/500000 -1219/500000 -629/500000 -1219/500000 -629/500000 1219/500000 -629/500000 -629/500000 0/1 0/1 0/1 0/1 70796482495827227069893/1770899419283884312500000


--- Term 8 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 56
Matrix dimension : 15

Flags :
F1  : {234}
F2  : {234, 125}
F3  : {234, 135}
F4  : {234, 125, 135}
F5  : {234, 235}
F6  : {234, 125, 235}
F7  : {234, 135, 235}
F8  : {234, 125, 135, 235}
F9  : {234, 145}
F10 : {234, 125, 145}
F11 : {234, 135, 145}
F12 : {234, 125, 135, 145}
F13 : {234, 235, 145}
F14 : {234, 125, 235, 145}
F15 : {234, 135, 235, 145}
F16 : {234, 125, 135, 235, 145}
F17 : {234, 245}
F18 : {234, 125, 245}
F19 : {234, 135, 245}
F20 : {234, 125, 135, 245}
F21 : {234, 235, 245}
F22 : {234, 125, 235, 245}
F23 : {234, 135, 235, 245}
F24 : {234, 125, 135, 235, 245}
F25 : {234, 145, 245}
F26 : {234, 125, 145, 245}
F27 : {234, 135, 145, 245}
F28 : {234, 125, 135, 145, 245}
F29 : {234, 235, 145, 245}
F30 : {234, 125, 235, 145, 245}
F31 : {234, 135, 235, 145, 245}
F32 : {234, 125, 135, 235, 145, 245}
F33 : {234, 345}
F34 : {234, 125, 345}
F35 : {234, 135, 345}
F36 : {234, 125, 135, 345}
F37 : {234, 235, 345}
F38 : {234, 125, 235, 345}
F39 : {234, 135, 235, 345}
F40 : {234, 125, 135, 235, 345}
F41 : {234, 145, 345}
F42 : {234, 125, 145, 345}
F43 : {234, 135, 145, 345}
F44 : {234, 125, 135, 145, 345}
F45 : {234, 235, 145, 345}
F46 : {234, 125, 235, 145, 345}
F47 : {234, 135, 235, 145, 345}
F48 : {234, 125, 135, 235, 145, 345}
F49 : {234, 245, 345}
F50 : {234, 125, 245, 345}
F51 : {234, 135, 245, 345}
F52 : {234, 125, 135, 245, 345}
F53 : {234, 145, 245, 345}
F54 : {234, 125, 145, 245, 345}
F55 : {234, 135, 145, 245, 345}
F56 : {234, 125, 135, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F9)
B3  : (F4)+(F10)+(F11)
B4  : (F6)+(F7)+(F18)+(F25)+(F35)+(F41)
B5  : (F8)+(F26)+(F43)
B6  : (F5)-2(F12)+(F17)+(F32)+(F33)+(F48)+(F56)
B7  : (F13)+(F19)+(F34)
B8  : (F14)+(F15)+(F20)+(F27)+(F36)+(F42)
B9  : (F16)+(F28)+(F44)
B10 : (F21)+(F37)+(F49)
B11 : (F22)+(F39)+(F53)
B12 : (F23)+(F29)+(F38)+(F45)+(F50)+(F51)
B13 : (F24)+(F30)+(F40)+(F47)+(F54)+(F55)
B14 : (F31)+(F46)+(F52)
B15 : (F5)+(F12)+(F17)-2(F32)+(F33)-2(F48)-2(F56)

Matrix :
1745443/1000000 24801/20000 1920629/1000000 7383/200000 -282811/250000 -218563/200000 -334161/1000000 62651/50000 -9421/10000 -93383/125000 116449/200000 -159793/1000000 -131867/200000 591011/1000000 587443/1500000
24801/20000 1421593/1000000 1965473/1000000 2799/500000 -6127/6250 -3493493/3000000 -156237/500000 269521/200000 -537497/500000 -375003/500000 143031/250000 -31233/250000 -85627/125000 707731/1000000 1382831/3000000
1920629/1000000 1965473/1000000 3862303/1000000 113107/500000 -1767823/1000000 -5707427/3000000 -662403/1000000 553653/250000 -507721/250000 -552989/500000 914319/1000000 3541/200000 -1552739/1000000 621963/500000 184837/187500
7383/200000 2799/500000 113107/500000 4213/8000 -26357/200000 -36077/375000 -18013/250000 42547/1000000 -55357/200000 3791/200000 -8823/125000 12871/500000 -347167/1000000 94269/1000000 151079/750000
-282811/250000 -6127/6250 -1767823/1000000 -26357/200000 743867/500000 874493/1000000 143009/500000 -96141/100000 411169/500000 556327/1000000 -640643/1000000 869/25000 291901/500000 -492781/1000000 -16679/46875
-218563/200000 -3493493/3000000 -5707427/3000000 -36077/375000 874493/1000000 2454479/2250000 19819/62500 -190909/150000 3393893/3000000 162001/250000 -1466003/3000000 15609/1000000 36776/46875 -730807/1000000 -100411/187500
-334161/1000000 -156237/500000 -662403/1000000 -18013/250000 143009/500000 19819/62500 438631/1000000 -23297/62500 192639/500000 83127/500000 -37829/200000 -11761/200000 29127/100000 -15591/50000 -587957/3000000
62651/50000 269521/200000 553653/250000 42547/1000000 -96141/100000 -190909/150000 -23297/62500 1775333/1000000 -1343419/1000000 -745581/1000000 29437/62500 -29803/1000000 -976109/1000000 16837/20000 972439/1500000
-9421/10000 -537497/500000 -507721/250000 -55357/200000 411169/500000 3393893/3000000 192639/500000 -1343419/1000000 57553/40000 112563/200000 -390987/1000000 -67149/500000 8789/8000 -904261/1000000 -285163/375000
-93383/125000 -375003/500000 -552989/500000 3791/200000 556327/1000000 162001/250000 83127/500000 -745581/1000000 112563/200000 109199/250000 -67453/200000 74851/1000000 34337/100000 -47641/125000 -346379/1500000
116449/200000 143031/250000 914319/1000000 -8823/125000 -640643/1000000 -1466003/3000000 -37829/200000 29437/62500 -390987/1000000 -67453/200000 831477/1000000 -6711/250000 -29219/100000 11589/1000000 145011/1000000
-159793/1000000 -31233/250000 3541/200000 12871/500000 869/25000 15609/1000000 -11761/200000 -29803/1000000 -67149/500000 74851/1000000 -6711/250000 55199/200000 -44083/200000 12683/250000 363811/3000000
-131867/200000 -85627/125000 -1552739/1000000 -347167/1000000 291901/500000 36776/46875 29127/100000 -976109/1000000 8789/8000 34337/100000 -29219/100000 -44083/200000 1152141/1000000 -284389/500000 -959549/1500000
591011/1000000 707731/1000000 621963/500000 94269/1000000 -492781/1000000 -730807/1000000 -15591/50000 16837/20000 -904261/1000000 -47641/125000 11589/1000000 12683/250000 -284389/500000 104393/100000 1356041/3000000
587443/1500000 1382831/3000000 184837/187500 151079/750000 -16679/46875 -100411/187500 -587957/3000000 972439/1500000 -285163/375000 -346379/1500000 145011/1000000 363811/3000000 -959549/1500000 1356041/3000000 3973943/9000000


--- Term 9 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 54
Matrix dimension : 38

Flags :
F1  : {234, 125}
F2  : {234, 135}
F3  : {234, 125, 135}
F4  : {234, 235}
F5  : {234, 125, 235}
F6  : {234, 135, 235}
F7  : {234, 125, 135, 235}
F8  : {234, 145}
F9  : {234, 125, 145}
F10 : {234, 135, 145}
F11 : {234, 235, 145}
F12 : {234, 125, 235, 145}
F13 : {234, 135, 235, 145}
F14 : {234, 125, 135, 235, 145}
F15 : {234, 245}
F16 : {234, 125, 245}
F17 : {234, 135, 245}
F18 : {234, 125, 135, 245}
F19 : {234, 235, 245}
F20 : {234, 125, 235, 245}
F21 : {234, 135, 235, 245}
F22 : {234, 125, 135, 235, 245}
F23 : {234, 145, 245}
F24 : {234, 125, 145, 245}
F25 : {234, 135, 145, 245}
F26 : {234, 125, 135, 145, 245}
F27 : {234, 235, 145, 245}
F28 : {234, 125, 235, 145, 245}
F29 : {234, 135, 235, 145, 245}
F30 : {234, 125, 135, 235, 145, 245}
F31 : {234, 345}
F32 : {234, 125, 345}
F33 : {234, 135, 345}
F34 : {234, 125, 135, 345}
F35 : {234, 235, 345}
F36 : {234, 125, 235, 345}
F37 : {234, 135, 235, 345}
F38 : {234, 125, 135, 235, 345}
F39 : {234, 145, 345}
F40 : {234, 125, 145, 345}
F41 : {234, 135, 145, 345}
F42 : {234, 125, 135, 145, 345}
F43 : {234, 235, 145, 345}
F44 : {234, 125, 235, 145, 345}
F45 : {234, 135, 235, 145, 345}
F46 : {234, 125, 135, 235, 145, 345}
F47 : {234, 245, 345}
F48 : {234, 125, 245, 345}
F49 : {234, 135, 245, 345}
F50 : {234, 125, 135, 245, 345}
F51 : {234, 145, 245, 345}
F52 : {234, 125, 145, 245, 345}
F53 : {234, 135, 145, 245, 345}
F54 : {234, 125, 135, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F8)
B3  : (F3)-(F9)
B4  : (F3)-(F10)
B5  : (F5)-(F6)
B6  : (F5)-(F16)
B7  : (F5)-(F23)
B8  : (F5)-(F33)
B9  : (F5)-(F39)
B10 : (F7)-(F24)
B11 : (F7)-(F41)
B12 : (F11)-(F17)
B13 : (F11)-(F32)
B14 : (F12)-(F13)
B15 : (F12)-(F18)
B16 : (F12)-(F25)
B17 : (F12)-(F34)
B18 : (F12)-(F40)
B19 : (F14)-(F26)
B20 : (F14)-(F42)
B21 : (F19)-(F35)
B22 : (F19)-(F47)
B23 : (F20)-(F37)
B24 : (F20)-(F51)
B25 : (F21)-(F27)
B26 : (F21)-(F36)
B27 : (F21)-(F43)
B28 : (F21)-(F48)
B29 : (F21)-(F49)
B30 : (F22)-(F28)
B31 : (F22)-(F38)
B32 : (F22)-(F45)
B33 : (F22)-(F52)
B34 : (F22)-(F53)
B35 : (F29)-(F44)
B36 : (F29)-(F50)
B37 : (F4)-2(F15)-(F30)+(F31)+2(F46)-(F54)
B38 : 3(F4)-(F15)+2(F30)-2(F31)+(F46)-3(F54)

Matrix :
528033/1000000 -16501/62500 -7651/31250 7651/62500 410621/1000000 -198711/1000000 -198711/1000000 410621/1000000 -211909/1000000 -2611/62500 2611/125000 479751/1000000 -1919/8000 -239/12500 516109/1000000 516109/1000000 -239/12500 -124247/250000 34561/200000 -43201/500000 -130219/1000000 65109/1000000 5157/50000 -5157/100000 4817/40000 -313489/1000000 -313489/1000000 4817/40000 24133/125000 -25871/500000 -100013/500000 -100013/500000 -25871/500000 31471/125000 -553917/1000000 138479/500000 224817/5000000 0/1
-16501/62500 528033/1000000 7651/62500 7651/62500 -198711/1000000 -211909/1000000 410621/1000000 -211909/1000000 410621/1000000 2611/125000 2611/125000 -1919/8000 -1919/8000 516109/1000000 -124247/250000 -239/12500 -124247/250000 -239/12500 -43201/500000 -43201/500000 65109/1000000 -130219/1000000 -5157/100000 5157/50000 24133/125000 4817/40000 24133/125000 -313489/1000000 -313489/1000000 31471/125000 -25871/500000 31471/125000 -100013/500000 -100013/500000 138479/500000 -553917/1000000 -44963/5000000 -13489/500000
-7651/31250 7651/62500 550837/250000 -550837/500000 -658843/1000000 3167/8000 3167/8000 -658843/1000000 262967/1000000 -376747/500000 376747/1000000 -817623/1000000 408811/1000000 -270407/1000000 -320591/500000 -320591/500000 -270407/1000000 91159/100000 -34831/200000 87077/1000000 135203/1000000 -67601/1000000 -32443/125000 32443/250000 434987/1000000 362129/1000000 362129/1000000 434987/1000000 -199279/250000 -430273/1000000 114097/1000000 114097/1000000 -430273/1000000 19761/62500 476021/1000000 -23801/100000 -110223/2500000 0/1
7651/62500 7651/62500 -550837/500000 550837/250000 262967/1000000 -658843/1000000 262967/1000000 3167/8000 3167/8000 376747/1000000 -376747/500000 408811/1000000 -817623/1000000 91159/100000 -270407/1000000 91159/100000 -320591/500000 -320591/500000 87077/1000000 -34831/200000 -67601/1000000 -67601/1000000 32443/250000 32443/250000 362129/1000000 -199279/250000 434987/1000000 -199279/250000 434987/1000000 114097/1000000 19761/62500 -430273/1000000 19761/62500 -430273/1000000 -23801/100000 -23801/100000 176357/5000000 -33067/1250000
410621/1000000 -198711/1000000 -658843/1000000 262967/1000000 8386929/1000000 -538447/250000 -1005569/250000 -54027/40000 -538447/250000 -1385911/1000000 -556709/500000 -4067/15625 -208321/100000 684279/250000 143339/500000 -405709/1000000 -48469/50000 -324401/125000 -737381/1000000 -1317791/1000000 375261/500000 -981359/500000 1585309/1000000 -618101/250000 1032627/1000000 855053/1000000 327179/1000000 -1069891/500000 -906321/500000 91841/200000 -17803/31250 1104233/1000000 -1098643/1000000 -1166601/1000000 30343/250000 -62511/31250 -528321/5000000 -3754861/5000000
-198711/1000000 -211909/1000000 3167/8000 -658843/1000000 -538447/250000 8386929/1000000 1293599/1000000 -1005569/250000 -538447/250000 249933/100000 -1385911/1000000 1171749/500000 -4067/15625 -324401/125000 684279/250000 946503/1000000 -405709/1000000 143339/500000 513793/250000 -737381/1000000 -981359/500000 242439/200000 -618101/250000 177419/200000 855053/1000000 -906321/500000 -1069891/500000 434391/250000 1032627/1000000 -17803/31250 -1166601/1000000 -1098643/1000000 1271501/1000000 91841/200000 -62511/31250 1878979/1000000 1135903/1000000 27121/312500
-198711/1000000 410621/1000000 3167/8000 262967/1000000 -1005569/250000 1293599/1000000 8386929/1000000 -538447/250000 -54027/40000 249933/100000 -556709/500000 1171749/500000 -208321/100000 -405709/1000000 946503/1000000 684279/250000 -324401/125000 -48469/50000 513793/250000 -1317791/1000000 -981359/500000 375261/500000 -618101/250000 1585309/1000000 434391/250000 -1069891/500000 -906321/500000 855053/1000000 327179/1000000 1271501/1000000 -1098643/1000000 -1166601/1000000 -17803/31250 1104233/1000000 -62511/31250 30343/250000 6113489/5000000 -86801/1000000
410621/1000000 -211909/1000000 -658843/1000000 3167/8000 -54027/40000 -1005569/250000 -538447/250000 8386929/1000000 1293599/1000000 -1385911/1000000 249933/100000 -4067/15625 1171749/500000 -48469/50000 -405709/1000000 143339/500000 684279/250000 946503/1000000 -737381/1000000 513793/250000 375261/500000 242439/200000 1585309/1000000 177419/200000 -1069891/500000 327179/1000000 855053/1000000 1032627/1000000 434391/250000 -1098643/1000000 1104233/1000000 -17803/31250 91841/200000 1271501/1000000 30343/250000 1878979/1000000 -4283251/5000000 938723/1250000
-211909/1000000 410621/1000000 262967/1000000 3167/8000 -538447/250000 -538447/250000 -54027/40000 1293599/1000000 8386929/1000000 -556709/500000 249933/100000 -208321/100000 1171749/500000 143339/500000 -324401/125000 -48469/50000 946503/1000000 684279/250000 -1317791/1000000 513793/250000 242439/200000 375261/500000 177419/200000 1585309/1000000 -906321/500000 1032627/1000000 434391/250000 327179/1000000 855053/1000000 -1166601/1000000 91841/200000 1271501/1000000 1104233/1000000 -17803/31250 1878979/1000000 30343/250000 -2575597/2500000 830231/1250000
-2611/62500 2611/125000 -376747/500000 376747/1000000 -1385911/1000000 249933/100000 249933/100000 -1385911/1000000 -556709/500000 4167419/1000000 -2083709/1000000 3123863/1000000 -1561931/1000000 -1293459/1000000 1240891/500000 1240891/500000 -1293459/1000000 -1188323/1000000 621901/250000 -621901/500000 -1189703/500000 1189703/1000000 -2390681/1000000 59767/50000 191787/125000 -2301503/1000000 -2301503/1000000 191787/125000 383603/500000 392987/1000000 -715001/500000 -715001/500000 392987/1000000 207403/200000 -2710011/1000000 271001/200000 7051027/5000000 -39/5000000
2611/125000 2611/125000 376747/1000000 -376747/500000 -556709/500000 -1385911/1000000 -556709/500000 249933/100000 249933/100000 -2083709/1000000 4167419/1000000 -1561931/1000000 3123863/1000000 -1188323/1000000 -1293459/1000000 -1188323/1000000 1240891/500000 1240891/500000 -621901/500000 621901/250000 1189703/1000000 1189703/1000000 59767/50000 59767/50000 -2301503/1000000 383603/500000 191787/125000 383603/500000 191787/125000 -715001/500000 207403/200000 392987/1000000 207403/200000 392987/1000000 271001/200000 271001/200000 -1128169/1000000 132207/156250
479751/1000000 -1919/8000 -817623/1000000 408811/1000000 -4067/15625 1171749/500000 1171749/500000 -4067/15625 -208321/100000 3123863/1000000 -1561931/1000000 605953/100000 -605953/200000 -1327289/1000000 876447/200000 876447/200000 -1327289/1000000 -1527473/500000 3426369/1000000 -53537/31250 -629677/200000 98387/62500 -521143/250000 521143/500000 255913/125000 -118503/31250 -118503/31250 255913/125000 218099/125000 25599/1000000 -210163/100000 -210163/100000 25599/1000000 2076031/1000000 -2556367/500000 2556367/1000000 9042773/5000000 -3/312500
-1919/8000 -1919/8000 408811/1000000 -817623/1000000 -208321/100000 -4067/15625 -208321/100000 1171749/500000 1171749/500000 -1561931/1000000 3123863/1000000 -605953/200000 605953/100000 -1527473/500000 -1327289/1000000 -1527473/500000 876447/200000 876447/200000 -53537/31250 3426369/1000000 98387/62500 98387/62500 521143/500000 521143/500000 -118503/31250 218099/125000 255913/125000 218099/125000 255913/125000 -210163/100000 2076031/1000000 25599/1000000 2076031/1000000 25599/1000000 2556367/1000000 2556367/1000000 -7234247/5000000 5425673/5000000
-239/12500 516109/1000000 -270407/1000000 91159/100000 684279/250000 -324401/125000 -405709/1000000 -48469/50000 143339/500000 -1293459/1000000 -1188323/1000000 -1327289/1000000 -1527473/500000 4090489/500000 -1257777/500000 -4847/4000 -3705611/1000000 -1257777/500000 -228381/200000 -1615937/1000000 1077069/1000000 -1266863/500000 631083/500000 -1649801/1000000 354513/250000 952021/1000000 697527/500000 -3858887/1000000 -2414229/1000000 1636923/1000000 -245389/1000000 1888033/1000000 -390523/250000 -433839/200000 633203/500000 -4005243/1000000 -961661/5000000 -2246199/2500000
516109/1000000 -124247/250000 -320591/500000 -270407/1000000 143339/500000 684279/250000 946503/1000000 -405709/1000000 -324401/125000 1240891/500000 -1293459/1000000 876447/200000 -1327289/1000000 -1257777/500000 4090489/500000 441873/250000 -4847/4000 -1257777/500000 2757843/1000000 -228381/200000 -1266863/500000 1456657/1000000 -1649801/1000000 193817/500000 952021/1000000 -2414229/1000000 -3858887/1000000 626997/250000 354513/250000 -245389/1000000 -433839/200000 -390523/250000 451721/1000000 1636923/1000000 -4005243/1000000 684709/250000 1411749/1000000 80359/1250000
516109/1000000 -239/12500 -320591/500000 91159/100000 -405709/1000000 946503/1000000 684279/250000 143339/500000 -48469/50000 1240891/500000 -1188323/1000000 876447/200000 -1527473/500000 -4847/4000 441873/250000 4090489/500000 -1257777/500000 -3705611/1000000 2757843/1000000 -1615937/1000000 -1266863/500000 1077069/1000000 -1649801/1000000 631083/500000 626997/250000 -3858887/1000000 -2414229/1000000 952021/1000000 697527/500000 451721/1000000 -390523/250000 -433839/200000 -245389/1000000 1888033/1000000 -4005243/1000000 633203/500000 7380221/5000000 -321511/5000000
-239/12500 -124247/250000 -270407/1000000 -320591/500000 -48469/50000 -405709/1000000 -324401/125000 684279/250000 946503/1000000 -1293459/1000000 1240891/500000 -1327289/1000000 876447/200000 -3705611/1000000 -4847/4000 -1257777/500000 4090489/500000 441873/250000 -228381/200000 2757843/1000000 1077069/1000000 1456657/1000000 631083/500000 193817/500000 -3858887/1000000 697527/500000 952021/1000000 354513/250000 626997/250000 -390523/250000 1888033/1000000 -245389/1000000 1636923/1000000 451721/1000000 633203/500000 684709/250000 -1090827/1000000 4492433/5000000
-124247/250000 -239/12500 91159/100000 -320591/500000 -324401/125000 143339/500000 -48469/50000 946503/1000000 684279/250000 -1188323/1000000 1240891/500000 -1527473/500000 876447/200000 -1257777/500000 -1257777/500000 -3705611/1000000 441873/250000 4090489/500000 -1615937/1000000 2757843/1000000 1456657/1000000 1077069/1000000 193817/500000 631083/500000 -2414229/1000000 354513/250000 626997/250000 697527/500000 952021/1000000 -433839/200000 1636923/1000000 451721/1000000 1888033/1000000 -245389/1000000 684709/250000 633203/500000 -6097083/5000000 4170961/5000000
34561/200000 -43201/500000 -34831/200000 87077/1000000 -737381/1000000 513793/250000 513793/250000 -737381/1000000 -1317791/1000000 621901/250000 -621901/500000 3426369/1000000 -53537/31250 -228381/200000 2757843/1000000 2757843/1000000 -228381/200000 -1615937/1000000 156669/62500 -156669/125000 -2318999/1000000 1159499/1000000 -1786403/1000000 893201/1000000 1632373/1000000 -305371/125000 -305371/125000 1632373/1000000 405297/500000 20823/250000 -761361/500000 -761361/500000 20823/250000 1439429/1000000 -780061/250000 780061/500000 1354267/1000000 -37/5000000
-43201/500000 -43201/500000 87077/1000000 -34831/200000 -1317791/1000000 -737381/1000000 -1317791/1000000 513793/250000 513793/250000 -621901/500000 621901/250000 -53537/31250 3426369/1000000 -1615937/1000000 -228381/200000 -1615937/1000000 2757843/1000000 2757843/1000000 -156669/125000 156669/62500 1159499/1000000 1159499/1000000 893201/1000000 893201/1000000 -305371/125000 405297/500000 1632373/1000000 405297/500000 1632373/1000000 -761361/500000 1439429/1000000 20823/250000 1439429/1000000 20823/250000 780061/500000 780061/500000 -541709/500000 507851/625000
-130219/1000000 65109/1000000 135203/1000000 -67601/1000000 375261/500000 -981359/500000 -981359/500000 375261/500000 242439/200000 -1189703/500000 1189703/1000000 -629677/200000 98387/62500 1077069/1000000 -1266863/500000 -1266863/500000 1077069/1000000 1456657/1000000 -2318999/1000000 1159499/1000000 2189301/1000000 -21893/20000 344647/200000 -861617/1000000 -773337/500000 2255799/1000000 2255799/1000000 -773337/500000 -5673/8000 -48033/500000 1426241/1000000 1426241/1000000 -48033/500000 -53207/40000 2816791/1000000 -281679/200000 -6411713/5000000 7/1000000
65109/1000000 -130219/1000000 -67601/1000000 -67601/1000000 -981359/500000 242439/200000 375261/500000 242439/200000 375261/500000 1189703/1000000 1189703/1000000 98387/62500 98387/62500 -1266863/500000 1456657/1000000 1077069/1000000 1456657/1000000 1077069/1000000 1159499/1000000 1159499/1000000 -21893/20000 2189301/1000000 -861617/1000000 344647/200000 -5673/8000 -773337/500000 -5673/8000 2255799/1000000 2255799/1000000 -53207/40000 -48033/500000 -53207/40000 1426241/1000000 1426241/1000000 -281679/200000 2816791/1000000 1282321/5000000 3846999/5000000
5157/50000 -5157/100000 -32443/125000 32443/250000 1585309/1000000 -618101/250000 -618101/250000 1585309/1000000 177419/200000 -2390681/1000000 59767/50000 -521143/250000 521143/500000 631083/500000 -1649801/1000000 -1649801/1000000 631083/500000 193817/500000 -1786403/1000000 893201/1000000 344647/200000 -861617/1000000 2858577/1000000 -178661/125000 -1406727/1000000 1614337/1000000 1614337/1000000 -1406727/1000000 -207609/1000000 -253059/1000000 42989/40000 42989/40000 -253059/1000000 -410833/500000 86487/62500 -86487/125000 -131351/125000 3/500000
-5157/100000 5157/50000 32443/250000 32443/250000 -618101/250000 177419/200000 1585309/1000000 177419/200000 1585309/1000000 59767/50000 59767/50000 521143/500000 521143/500000 -1649801/1000000 193817/500000 631083/500000 193817/500000 631083/500000 893201/1000000 893201/1000000 -861617/1000000 344647/200000 -178661/125000 2858577/1000000 -207609/1000000 -1406727/1000000 -207609/1000000 1614337/1000000 1614337/1000000 -410833/500000 -253059/1000000 -410833/500000 42989/40000 42989/40000 -86487/125000 86487/62500 1050789/5000000 7881/12500
4817/40000 24133/125000 434987/1000000 362129/1000000 1032627/1000000 855053/1000000 434391/250000 -1069891/500000 -906321/500000 191787/125000 -2301503/1000000 255913/125000 -118503/31250 354513/250000 952021/1000000 626997/250000 -3858887/1000000 -2414229/1000000 1632373/1000000 -305371/125000 -773337/500000 -5673/8000 -1406727/1000000 -207609/1000000 5378153/1000000 -2174713/1000000 -334341/250000 -29851/40000 -2174713/1000000 107219/100000 -312463/250000 -1323647/1000000 -1624067/1000000 1310113/1000000 -1853609/1000000 -1579871/1000000 6318763/5000000 -838883/1250000
-313489/1000000 4817/40000 362129/1000000 -199279/250000 855053/1000000 -906321/500000 -1069891/500000 327179/1000000 1032627/1000000 -2301503/1000000 383603/500000 -118503/31250 218099/125000 952021/1000000 -2414229/1000000 -3858887/1000000 697527/500000 354513/250000 -305371/125000 405297/500000 2255799/1000000 -773337/500000 1614337/1000000 -1406727/1000000 -2174713/1000000 5378153/1000000 527457/500000 -334341/250000 -2174713/1000000 1310113/1000000 107219/100000 1815263/1000000 -1323647/1000000 -312463/250000 85837/25000 -1853609/1000000 -745183/625000 -221359/1000000
-313489/1000000 24133/125000 362129/1000000 434987/1000000 327179/1000000 -1069891/500000 -906321/500000 855053/1000000 434391/250000 -2301503/1000000 191787/125000 -118503/31250 255913/125000 697527/500000 -3858887/1000000 -2414229/1000000 952021/1000000 626997/250000 -305371/125000 1632373/1000000 2255799/1000000 -5673/8000 1614337/1000000 -207609/1000000 -334341/250000 527457/500000 5378153/1000000 -2174713/1000000 -29851/40000 -1323647/1000000 1815263/1000000 107219/100000 1310113/1000000 -1624067/1000000 85837/25000 -1579871/1000000 -883539/625000 553433/2500000
4817/40000 -313489/1000000 434987/1000000 -199279/250000 -1069891/500000 434391/250000 855053/1000000 1032627/1000000 327179/1000000 191787/125000 383603/500000 255913/125000 218099/125000 -3858887/1000000 626997/250000 952021/1000000 354513/250000 697527/500000 1632373/1000000 405297/500000 -773337/500000 2255799/1000000 -1406727/1000000 1614337/1000000 -29851/40000 -334341/250000 -2174713/1000000 5378153/1000000 527457/500000 -1624067/1000000 -1323647/1000000 -312463/250000 107219/100000 1815263/1000000 -1853609/1000000 85837/25000 2963211/5000000 3355481/5000000
24133/125000 -313489/1000000 -199279/250000 434987/1000000 -906321/500000 1032627/1000000 327179/1000000 434391/250000 855053/1000000 383603/500000 191787/125000 218099/125000 255913/125000 -2414229/1000000 354513/250000 697527/500000 626997/250000 952021/1000000 405297/500000 1632373/1000000 -5673/8000 2255799/1000000 -207609/1000000 1614337/1000000 -2174713/1000000 -2174713/1000000 -29851/40000 527457/500000 5378153/1000000 -312463/250000 1310113/1000000 -1624067/1000000 1815263/1000000 107219/100000 -1579871/1000000 85837/25000 -178649/2500000 557791/625000
-25871/500000 31471/125000 -430273/1000000 114097/1000000 91841/200000 -17803/31250 1271501/1000000 -1098643/1000000 -1166601/1000000 392987/1000000 -715001/500000 25599/1000000 -210163/100000 1636923/1000000 -245389/1000000 451721/1000000 -390523/250000 -433839/200000 20823/250000 -761361/500000 -48033/500000 -53207/40000 -253059/1000000 -410833/500000 107219/100000 1310113/1000000 -1323647/1000000 -1624067/1000000 -312463/250000 1083317/250000 241391/500000 -150237/200000 -766833/250000 241391/500000 164641/1000000 -2062719/1000000 475681/1250000 -3230711/5000000
-100013/500000 -25871/500000 114097/1000000 19761/62500 -17803/31250 -1166601/1000000 -1098643/1000000 1104233/1000000 91841/200000 -715001/500000 207403/200000 -210163/100000 2076031/1000000 -245389/1000000 -433839/200000 -390523/250000 1888033/1000000 1636923/1000000 -761361/500000 1439429/1000000 1426241/1000000 -48033/500000 42989/40000 -253059/1000000 -312463/250000 107219/100000 1815263/1000000 -1323647/1000000 1310113/1000000 241391/500000 1083317/250000 -370079/250000 -150237/200000 241391/500000 949039/500000 164641/1000000 -2451777/2500000 1442969/5000000
-100013/500000 31471/125000 114097/1000000 -430273/1000000 1104233/1000000 -1098643/1000000 -1166601/1000000 -17803/31250 1271501/1000000 -715001/500000 392987/1000000 -210163/100000 25599/1000000 1888033/1000000 -390523/250000 -433839/200000 -245389/1000000 451721/1000000 -761361/500000 20823/250000 1426241/1000000 -53207/40000 42989/40000 -410833/500000 -1323647/1000000 1815263/1000000 107219/100000 -312463/250000 -1624067/1000000 -150237/200000 -370079/250000 1083317/250000 241391/500000 -766833/250000 949039/500000 -2062719/1000000 -865147/1250000 -1442923/5000000
-25871/500000 -100013/500000 -430273/1000000 19761/62500 -1098643/1000000 1271501/1000000 -17803/31250 91841/200000 1104233/1000000 392987/1000000 207403/200000 25599/1000000 2076031/1000000 -390523/250000 451721/1000000 -245389/1000000 1636923/1000000 1888033/1000000 20823/250000 1439429/1000000 -48033/500000 1426241/1000000 -253059/1000000 42989/40000 -1624067/1000000 -1323647/1000000 1310113/1000000 107219/100000 1815263/1000000 -766833/250000 -150237/200000 241391/500000 1083317/250000 -370079/250000 164641/1000000 949039/500000 -332007/1250000 3230707/5000000
31471/125000 -100013/500000 19761/62500 -430273/1000000 -1166601/1000000 91841/200000 1104233/1000000 1271501/1000000 -17803/31250 207403/200000 392987/1000000 2076031/1000000 25599/1000000 -433839/200000 1636923/1000000 1888033/1000000 451721/1000000 -245389/1000000 1439429/1000000 20823/250000 -53207/40000 1426241/1000000 -410833/500000 42989/40000 1310113/1000000 -312463/250000 -1624067/1000000 1815263/1000000 107219/100000 241391/500000 241391/500000 -766833/250000 -370079/250000 1083317/250000 -2062719/1000000 949039/500000 300083/500000 1787741/5000000
-553917/1000000 138479/500000 476021/1000000 -23801/100000 30343/250000 -62511/31250 -62511/31250 30343/250000 1878979/1000000 -2710011/1000000 271001/200000 -2556367/500000 2556367/1000000 633203/500000 -4005243/1000000 -4005243/1000000 633203/500000 684709/250000 -780061/250000 780061/500000 2816791/1000000 -281679/200000 86487/62500 -86487/125000 -1853609/1000000 85837/25000 85837/25000 -1853609/1000000 -1579871/1000000 164641/1000000 949039/500000 949039/500000 164641/1000000 -2062719/1000000 84302/15625 -42151/15625 -2011449/1250000 43/5000000
138479/500000 -553917/1000000 -23801/100000 -23801/100000 -62511/31250 1878979/1000000 30343/250000 1878979/1000000 30343/250000 271001/200000 271001/200000 2556367/1000000 2556367/1000000 -4005243/1000000 684709/250000 633203/500000 684709/250000 633203/500000 780061/500000 780061/500000 -281679/200000 2816791/1000000 -86487/125000 86487/62500 -1579871/1000000 -1853609/1000000 -1579871/1000000 85837/25000 85837/25000 -2062719/1000000 164641/1000000 -2062719/1000000 949039/500000 949039/500000 -42151/15625 84302/15625 1609133/5000000 4827443/5000000
224817/5000000 -44963/5000000 -110223/2500000 176357/5000000 -528321/5000000 1135903/1000000 6113489/5000000 -4283251/5000000 -2575597/2500000 7051027/5000000 -1128169/1000000 9042773/5000000 -7234247/5000000 -961661/5000000 1411749/1000000 7380221/5000000 -1090827/1000000 -6097083/5000000 1354267/1000000 -541709/500000 -6411713/5000000 1282321/5000000 -131351/125000 1050789/5000000 6318763/5000000 -745183/625000 -883539/625000 2963211/5000000 -178649/2500000 475681/1250000 -2451777/2500000 -865147/1250000 -332007/1250000 300083/500000 -2011449/1250000 1609133/5000000 5336137/6250000 -1143493/6250000
0/1 -13489/500000 0/1 -33067/1250000 -3754861/5000000 27121/312500 -86801/1000000 938723/1250000 830231/1250000 -39/5000000 132207/156250 -3/312500 5425673/5000000 -2246199/2500000 80359/1250000 -321511/5000000 4492433/5000000 4170961/5000000 -37/5000000 507851/625000 7/1000000 3846999/5000000 3/500000 7881/12500 -838883/1250000 -221359/1000000 553433/2500000 3355481/5000000 557791/625000 -3230711/5000000 1442969/5000000 -1442923/5000000 3230707/5000000 1787741/5000000 43/5000000 4827443/5000000 -1143493/6250000 9147579/25000000


--- Term 10 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 50
Matrix dimension : 18

Flags :
F1  : {134, 234}
F2  : {134, 234, 125}
F3  : {134, 234, 135}
F4  : {134, 234, 125, 135}
F5  : {134, 234, 235}
F6  : {134, 234, 125, 235}
F7  : {134, 234, 135, 235}
F8  : {134, 234, 125, 135, 235}
F9  : {134, 234, 145}
F10 : {134, 234, 125, 145}
F11 : {134, 234, 135, 145}
F12 : {134, 234, 125, 135, 145}
F13 : {134, 234, 235, 145}
F14 : {134, 234, 125, 235, 145}
F15 : {134, 234, 135, 235, 145}
F16 : {134, 234, 125, 135, 235, 145}
F17 : {134, 234, 245}
F18 : {134, 234, 125, 245}
F19 : {134, 234, 135, 245}
F20 : {134, 234, 125, 135, 245}
F21 : {134, 234, 235, 245}
F22 : {134, 234, 125, 235, 245}
F23 : {134, 234, 135, 235, 245}
F24 : {134, 234, 125, 135, 235, 245}
F25 : {134, 234, 145, 245}
F26 : {134, 234, 125, 145, 245}
F27 : {134, 234, 135, 145, 245}
F28 : {134, 234, 125, 135, 145, 245}
F29 : {134, 234, 235, 145, 245}
F30 : {134, 234, 125, 235, 145, 245}
F31 : {134, 234, 135, 235, 145, 245}
F32 : {134, 234, 125, 135, 235, 145, 245}
F33 : {134, 234, 345}
F34 : {134, 234, 125, 345}
F35 : {134, 234, 135, 345}
F36 : {134, 234, 125, 135, 345}
F37 : {134, 234, 235, 345}
F38 : {134, 234, 125, 235, 345}
F39 : {134, 234, 135, 235, 345}
F40 : {134, 234, 125, 135, 235, 345}
F41 : {134, 234, 145, 345}
F42 : {134, 234, 125, 145, 345}
F43 : {134, 234, 235, 145, 345}
F44 : {134, 234, 125, 235, 145, 345}
F45 : {134, 234, 245, 345}
F46 : {134, 234, 125, 245, 345}
F47 : {134, 234, 135, 245, 345}
F48 : {134, 234, 125, 135, 245, 345}
F49 : {134, 234, 145, 245, 345}
F50 : {134, 234, 125, 145, 245, 345}

Basis :
B1  : (F2)
B2  : (F3)+(F5)+(F9)+(F17)
B3  : (F4)+(F6)+(F10)+(F18)
B4  : (F7)+(F25)
B5  : (F8)+(F26)
B6  : (F11)+(F21)
B7  : (F12)+(F22)
B8  : (F13)+(F19)
B9  : (F14)+(F20)
B10 : (F15)+(F23)+(F27)+(F29)
B11 : (F16)+(F24)+(F28)+(F30)
B12 : 2(F1)+2(F31)+13(F32)-15(F33)-4(F34)-(F39)-(F40)-(F49)-(F50)
B13 : 2(F1)+2(F31)-(F32)-(F33)-4(F34)-(F39)-(F40)-(F49)-(F50)
B14 : (F35)+(F37)+(F41)+(F45)
B15 : (F36)+(F38)+(F42)+(F46)
B16 : 2(F1)+2(F31)-(F32)-(F33)-4(F34)+13(F39)-15(F40)+13(F49)-15(F50)
B17 : (F43)+(F47)
B18 : (F44)+(F48)

Matrix :
1089803/500000 -290427/1000000 493741/1000000 -149763/500000 -227019/1000000 -47519/125000 2661/40000 -228197/250000 65073/500000 -175657/250000 -223329/1000000 311039/28000000 145303/3500000 -213219/1000000 979053/1000000 1007497/28000000 -61277/250000 33737/50000
-290427/1000000 994917/1000000 -226417/500000 331481/1000000 293/40000 35473/125000 440309/1000000 295457/500000 -19807/62500 535233/1000000 -49133/200000 -490729/14000000 44047/200000 31/12500 -275169/1000000 1186223/28000000 -171853/250000 -60107/62500
493741/1000000 -226417/500000 92291/62500 -78243/250000 -13469/200000 -4929/200000 67/50000 -170083/200000 281193/1000000 -193383/500000 4469/125000 7941/437500 -9209/350000 -592631/1000000 115859/250000 697989/28000000 -27913/500000 106183/200000
-149763/500000 331481/1000000 -78243/250000 828553/1000000 -2621/40000 28617/500000 76463/125000 648357/1000000 -51947/62500 670287/1000000 -1776/3125 -867463/14000000 1218239/3500000 215253/500000 -50091/125000 704769/28000000 -347891/1000000 -386149/500000
-227019/1000000 293/40000 -13469/200000 -2621/40000 312603/200000 134849/500000 283723/1000000 423483/1000000 -2079/500000 71771/125000 128223/500000 -293379/14000000 12081/100000 -7629/25000 -690263/1000000 13201/3500000 687/250000 -267197/500000
-47519/125000 35473/125000 -4929/200000 28617/500000 134849/500000 4043/4000 132753/500000 76531/125000 47427/500000 165263/250000 207689/1000000 -24391/2800000 44009/500000 -203743/500000 -457783/1000000 1153503/28000000 -359507/500000 -524723/500000
2661/40000 440309/1000000 67/50000 76463/125000 283723/1000000 132753/500000 257699/250000 33427/62500 -771467/1000000 682247/1000000 -656323/1000000 -2092303/28000000 454677/875000 12221/125000 -26779/500000 169431/2000000 -225421/250000 -1162471/1000000
-228197/250000 295457/500000 -170083/200000 648357/1000000 423483/1000000 76531/125000 33427/62500 1223543/500000 -95763/250000 1500443/1000000 78263/1000000 -1410513/28000000 206793/875000 287363/1000000 -285337/200000 9061/500000 -764719/1000000 -571797/250000
65073/500000 -19807/62500 281193/1000000 -51947/62500 -2079/500000 47427/500000 -771467/1000000 -95763/250000 679189/500000 -91217/200000 799897/1000000 275281/3500000 -806101/1750000 -539477/1000000 5919/250000 -83593/2000000 331763/1000000 207689/500000
-175657/250000 535233/1000000 -193383/500000 670287/1000000 71771/125000 165263/250000 682247/1000000 1500443/1000000 -91217/200000 348017/200000 7653/1000000 -1622017/28000000 2106337/7000000 -3607/100000 -1485817/1000000 856937/28000000 -35579/50000 -3873/2000
-223329/1000000 -49133/200000 4469/125000 -1776/3125 128223/500000 207689/1000000 -656323/1000000 78263/1000000 799897/1000000 7653/1000000 17307/15625 249903/4000000 -2862163/7000000 -257727/500000 -146281/250000 -379977/7000000 239397/500000 78237/500000
311039/28000000 -490729/14000000 7941/437500 -867463/14000000 -293379/14000000 -24391/2800000 -2092303/28000000 -1410513/28000000 275281/3500000 -1622017/28000000 249903/4000000 2763937/392000000 -147681/3500000 -123901/4000000 128707/7000000 -231879/49000000 696177/14000000 17481/218750
145303/3500000 44047/200000 -9209/350000 1218239/3500000 12081/100000 44009/500000 454677/875000 206793/875000 -806101/1750000 2106337/7000000 -2862163/7000000 -147681/3500000 13949627/49000000 208473/1750000 937/28000 585181/14000000 -370557/875000 -363309/700000
-213219/1000000 31/12500 -592631/1000000 215253/500000 -7629/25000 -203743/500000 12221/125000 287363/1000000 -539477/1000000 -3607/100000 -257727/500000 -123901/4000000 208473/1750000 199011/200000 1213/40000 -270589/14000000 65029/1000000 -108851/1000000
979053/1000000 -275169/1000000 115859/250000 -50091/125000 -690263/1000000 -457783/1000000 -26779/500000 -285337/200000 5919/250000 -1485817/1000000 -146281/250000 128707/7000000 937/28000 1213/40000 2018323/1000000 1364157/28000000 -61533/500000 1265259/1000000
1007497/28000000 1186223/28000000 697989/28000000 704769/28000000 13201/3500000 1153503/28000000 169431/2000000 9061/500000 -83593/2000000 856937/28000000 -379977/7000000 -231879/49000000 585181/14000000 -270589/14000000 1364157/28000000 4410961/392000000 -3341341/28000000 -2937703/28000000
-61277/250000 -171853/250000 -27913/500000 -347891/1000000 687/250000 -359507/500000 -225421/250000 -764719/1000000 331763/1000000 -35579/50000 239397/500000 696177/14000000 -370557/875000 65029/1000000 -61533/500000 -3341341/28000000 1037927/500000 864021/500000
33737/50000 -60107/62500 106183/200000 -386149/500000 -267197/500000 -524723/500000 -1162471/1000000 -571797/250000 207689/500000 -3873/2000 78237/500000 17481/218750 -363309/700000 -108851/1000000 1265259/1000000 -2937703/28000000 864021/500000 924099/250000


--- Term 11 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 44
Matrix dimension : 27

Flags :
F1  : {134, 234, 135}
F2  : {134, 234, 125, 135}
F3  : {134, 234, 235}
F4  : {134, 234, 125, 235}
F5  : {134, 234, 135, 235}
F6  : {134, 234, 125, 135, 235}
F7  : {134, 234, 145}
F8  : {134, 234, 125, 145}
F9  : {134, 234, 135, 145}
F10 : {134, 234, 125, 135, 145}
F11 : {134, 234, 235, 145}
F12 : {134, 234, 125, 235, 145}
F13 : {134, 234, 135, 235, 145}
F14 : {134, 234, 125, 135, 235, 145}
F15 : {134, 234, 245}
F16 : {134, 234, 125, 245}
F17 : {134, 234, 135, 245}
F18 : {134, 234, 125, 135, 245}
F19 : {134, 234, 235, 245}
F20 : {134, 234, 125, 235, 245}
F21 : {134, 234, 135, 235, 245}
F22 : {134, 234, 125, 135, 235, 245}
F23 : {134, 234, 145, 245}
F24 : {134, 234, 125, 145, 245}
F25 : {134, 234, 135, 145, 245}
F26 : {134, 234, 125, 135, 145, 245}
F27 : {134, 234, 235, 145, 245}
F28 : {134, 234, 125, 235, 145, 245}
F29 : {134, 234, 135, 345}
F30 : {134, 234, 125, 135, 345}
F31 : {134, 234, 235, 345}
F32 : {134, 234, 125, 235, 345}
F33 : {134, 234, 135, 235, 345}
F34 : {134, 234, 125, 135, 235, 345}
F35 : {134, 234, 145, 345}
F36 : {134, 234, 125, 145, 345}
F37 : {134, 234, 235, 145, 345}
F38 : {134, 234, 125, 235, 145, 345}
F39 : {134, 234, 245, 345}
F40 : {134, 234, 125, 245, 345}
F41 : {134, 234, 135, 245, 345}
F42 : {134, 234, 125, 135, 245, 345}
F43 : {134, 234, 145, 245, 345}
F44 : {134, 234, 125, 145, 245, 345}

Basis :
B1  : (F1)-(F3)
B2  : (F1)-(F7)
B3  : (F1)-(F15)
B4  : (F2)-(F4)
B5  : (F2)-(F8)
B6  : (F2)-(F16)
B7  : (F5)-(F23)
B8  : (F6)-(F24)
B9  : (F9)-(F19)
B10 : (F10)-(F20)
B11 : (F11)-(F17)
B12 : (F12)-(F18)
B13 : (F13)-(F21)
B14 : (F13)-(F25)
B15 : (F13)-(F27)
B16 : (F14)-(F22)
B17 : (F14)-(F26)
B18 : (F14)-(F28)
B19 : (F29)-(F31)
B20 : (F29)-(F35)
B21 : (F29)-(F39)
B22 : (F30)-(F32)
B23 : (F30)-(F36)
B24 : (F30)-(F40)
B25 : (F33)+(F34)-(F43)-(F44)
B26 : (F37)-(F41)
B27 : (F38)-(F42)

Matrix :
2789977/250000 -374901/100000 -487641/500000 3399061/1000000 -300313/200000 31129/31250 -803029/1000000 -519603/1000000 232557/125000 289069/1000000 -3581557/1000000 -509697/200000 -1206509/1000000 -105057/100000 799237/1000000 -222333/125000 -314937/250000 249563/1000000 634867/500000 47247/31250 -1051601/500000 40113/200000 406271/250000 -966057/500000 28989/400000 -442431/200000 -716593/200000
-374901/100000 2789977/250000 -3217807/500000 -300313/200000 3399061/1000000 -361703/125000 803029/1000000 519603/1000000 -232557/125000 -289069/1000000 -3581557/1000000 -509697/200000 -105057/100000 -1206509/1000000 728921/500000 -314937/250000 -222333/125000 55777/20000 47247/31250 634867/500000 -135687/200000 406271/250000 40113/200000 21293/200000 -28989/400000 -442431/200000 -716593/200000
-487641/500000 -3217807/500000 2789977/250000 31129/31250 -361703/125000 3399061/1000000 803029/1000000 519603/1000000 232557/125000 289069/1000000 3581557/1000000 509697/200000 799237/1000000 728921/500000 -1206509/1000000 249563/1000000 55777/20000 -222333/125000 -1051601/500000 -135687/200000 634867/500000 -966057/500000 21293/200000 40113/200000 -28989/400000 442431/200000 716593/200000
3399061/1000000 -300313/200000 31129/31250 8233251/1000000 -96347/40000 -400937/200000 -153419/500000 249/1600 557457/500000 18201/100000 -2080887/1000000 -1674571/1000000 -148373/250000 -19127/200000 169007/500000 -1009859/1000000 -225069/500000 3807/50000 502263/500000 570869/1000000 -1329039/1000000 -287299/500000 46351/50000 -133959/200000 -3867/20000 -565863/500000 -941959/500000
-300313/200000 3399061/1000000 -361703/125000 -96347/40000 8233251/1000000 -381989/100000 153419/500000 -249/1600 -557457/500000 -18201/100000 -2080887/1000000 -1674571/1000000 -19127/200000 -148373/250000 351113/1000000 -225069/500000 -1009859/1000000 1383857/1000000 570869/1000000 502263/500000 -61589/250000 46351/50000 -287299/500000 317373/1000000 3867/20000 -565863/500000 -941959/500000
31129/31250 -361703/125000 3399061/1000000 -400937/200000 -381989/100000 8233251/1000000 153419/500000 -249/1600 557457/500000 18201/100000 2080887/1000000 1674571/1000000 169007/500000 351113/1000000 -148373/250000 3807/50000 1383857/1000000 -1009859/1000000 -1329039/1000000 -61589/250000 502263/500000 -133959/200000 317373/1000000 -287299/500000 3867/20000 565863/500000 941959/500000
-803029/1000000 803029/1000000 803029/1000000 -153419/500000 153419/500000 153419/500000 695841/500000 136857/250000 0/1 0/1 0/1 0/1 81717/1000000 -81717/1000000 -81717/1000000 -377671/500000 377671/500000 377671/500000 -278571/500000 278571/500000 278571/500000 -77459/500000 77459/500000 77459/500000 10553/100000 0/1 0/1
-519603/1000000 519603/1000000 519603/1000000 249/1600 -249/1600 -249/1600 136857/250000 1299609/1000000 0/1 0/1 0/1 0/1 -60467/500000 60467/500000 60467/500000 -90839/500000 90839/500000 90839/500000 -356341/1000000 356341/1000000 356341/1000000 -225619/1000000 225619/1000000 225619/1000000 222559/2000000 0/1 0/1
232557/125000 -232557/125000 232557/125000 557457/500000 -557457/500000 557457/500000 0/1 0/1 1105963/500000 4119/25000 0/1 0/1 -30069/200000 30069/200000 -30069/200000 -361317/1000000 361317/1000000 -361317/1000000 -284697/1000000 284697/1000000 -284697/1000000 -231053/500000 231053/500000 -231053/500000 0/1 0/1 0/1
289069/1000000 -289069/1000000 289069/1000000 18201/100000 -18201/100000 18201/100000 0/1 0/1 4119/25000 69179/1000000 0/1 0/1 -6921/200000 6921/200000 -6921/200000 -2091/31250 2091/31250 -2091/31250 -11749/500000 11749/500000 -11749/500000 -47079/500000 47079/500000 -47079/500000 0/1 0/1 0/1
-3581557/1000000 -3581557/1000000 3581557/1000000 -2080887/1000000 -2080887/1000000 2080887/1000000 0/1 0/1 0/1 0/1 2429267/250000 1089959/200000 171989/62500 171989/62500 -171989/62500 389619/100000 389619/100000 -389619/100000 -3622839/1000000 -3622839/1000000 3622839/1000000 -2229487/1000000 -2229487/1000000 2229487/1000000 0/1 597807/100000 1866217/200000
-509697/200000 -509697/200000 509697/200000 -1674571/1000000 -1674571/1000000 1674571/1000000 0/1 0/1 0/1 0/1 1089959/200000 5595133/1000000 1652393/1000000 1652393/1000000 -1652393/1000000 275893/125000 275893/125000 -275893/125000 -2702811/1000000 -2702811/1000000 2702811/1000000 -73353/62500 -73353/62500 73353/62500 0/1 438169/125000 5502999/1000000
-1206509/1000000 -105057/100000 799237/1000000 -148373/250000 -19127/200000 169007/500000 81717/1000000 -60467/500000 -30069/200000 -6921/200000 171989/62500 1652393/1000000 34511/12500 16579/100000 -531939/250000 810473/1000000 4061/2500 -137319/200000 -738119/500000 -937957/1000000 155527/100000 -346477/1000000 -25727/15625 361203/500000 29123/100000 68201/40000 2834849/1000000
-105057/100000 -1206509/1000000 728921/500000 -19127/200000 -148373/250000 351113/1000000 -81717/1000000 60467/500000 30069/200000 6921/200000 171989/62500 1652393/1000000 16579/100000 34511/12500 -399457/500000 4061/2500 810473/1000000 -1748279/1000000 -937957/1000000 -738119/500000 429463/500000 -25727/15625 -346477/1000000 635299/500000 -29123/100000 68201/40000 2834849/1000000
799237/1000000 728921/500000 -1206509/1000000 169007/500000 351113/1000000 -148373/250000 -81717/1000000 60467/500000 -30069/200000 -6921/200000 -171989/62500 -1652393/1000000 -531939/250000 -399457/500000 34511/12500 -137319/200000 -1748279/1000000 810473/1000000 155527/100000 429463/500000 -738119/500000 361203/500000 635299/500000 -346477/1000000 -29123/100000 -68201/40000 -2834849/1000000
-222333/125000 -314937/250000 249563/1000000 -1009859/1000000 -225069/500000 3807/50000 -377671/500000 -90839/500000 -361317/1000000 -2091/31250 389619/100000 275893/125000 810473/1000000 4061/2500 -137319/200000 425631/125000 121339/250000 -575459/250000 -1051687/1000000 -49253/25000 94833/100000 -57847/62500 -1122613/1000000 366479/250000 -18263/125000 2561623/1000000 4155591/1000000
-314937/250000 -222333/125000 55777/20000 -225069/500000 -1009859/1000000 1383857/1000000 377671/500000 90839/500000 361317/1000000 2091/31250 389619/100000 275893/125000 4061/2500 810473/1000000 -1748279/1000000 121339/250000 425631/125000 -198571/125000 -49253/25000 -1051687/1000000 2073477/1000000 -1122613/1000000 -57847/62500 582249/1000000 18263/125000 2561623/1000000 4155591/1000000
249563/1000000 55777/20000 -222333/125000 3807/50000 1383857/1000000 -1009859/1000000 377671/500000 90839/500000 -361317/1000000 -2091/31250 -389619/100000 -275893/125000 -137319/200000 -1748279/1000000 810473/1000000 -575459/250000 -198571/125000 425631/125000 94833/100000 2073477/1000000 -1051687/1000000 366479/250000 582249/1000000 -57847/62500 18263/125000 -2561623/1000000 -4155591/1000000
634867/500000 47247/31250 -1051601/500000 502263/500000 570869/1000000 -1329039/1000000 -278571/500000 -356341/1000000 -284697/1000000 -11749/500000 -3622839/1000000 -2702811/1000000 -738119/500000 -937957/1000000 155527/100000 -1051687/1000000 -49253/25000 94833/100000 840243/250000 473363/1000000 -2399041/1000000 97183/100000 52313/62500 -419593/500000 -563613/1000000 -1235831/500000 -1861359/500000
47247/31250 634867/500000 -135687/200000 570869/1000000 502263/500000 -61589/250000 278571/500000 356341/1000000 284697/1000000 11749/500000 -3622839/1000000 -2702811/1000000 -937957/1000000 -738119/500000 429463/500000 -49253/25000 -1051687/1000000 2073477/1000000 473363/1000000 840243/250000 -717647/500000 52313/62500 97183/100000 -969651/1000000 563613/1000000 -1235831/500000 -1861359/500000
-1051601/500000 -135687/200000 634867/500000 -1329039/1000000 -61589/250000 502263/500000 278571/500000 356341/1000000 -284697/1000000 -11749/500000 3622839/1000000 2702811/1000000 155527/100000 429463/500000 -738119/500000 94833/100000 2073477/1000000 -1051687/1000000 -2399041/1000000 -717647/500000 840243/250000 -419593/500000 -969651/1000000 97183/100000 563613/1000000 1235831/500000 1861359/500000
40113/200000 406271/250000 -966057/500000 -287299/500000 46351/50000 -133959/200000 -77459/500000 -225619/1000000 -231053/500000 -47079/500000 -2229487/1000000 -73353/62500 -346477/1000000 -25727/15625 361203/500000 -57847/62500 -1122613/1000000 366479/250000 97183/100000 52313/62500 -419593/500000 823717/500000 5537/100000 -42513/50000 36237/2000000 -724673/500000 -1157891/500000
406271/250000 40113/200000 21293/200000 46351/50000 -287299/500000 317373/1000000 77459/500000 225619/1000000 231053/500000 47079/500000 -2229487/1000000 -73353/62500 -25727/15625 -346477/1000000 635299/500000 -1122613/1000000 -57847/62500 582249/1000000 52313/62500 97183/100000 -969651/1000000 5537/100000 823717/500000 -13321/15625 -36237/2000000 -724673/500000 -1157891/500000
-966057/500000 21293/200000 40113/200000 -133959/200000 317373/1000000 -287299/500000 77459/500000 225619/1000000 -231053/500000 -47079/500000 2229487/1000000 73353/62500 361203/500000 635299/500000 -346477/1000000 366479/250000 582249/1000000 -57847/62500 -419593/500000 -969651/1000000 97183/100000 -42513/50000 -13321/15625 823717/500000 -36237/2000000 724673/500000 1157891/500000
28989/400000 -28989/400000 -28989/400000 -3867/20000 3867/20000 3867/20000 10553/100000 222559/2000000 0/1 0/1 0/1 0/1 29123/100000 -29123/100000 -29123/100000 -18263/125000 18263/125000 18263/125000 -563613/1000000 563613/1000000 563613/1000000 36237/2000000 -36237/2000000 -36237/2000000 2621913/4000000 0/1 0/1
-442431/200000 -442431/200000 442431/200000 -565863/500000 -565863/500000 565863/500000 0/1 0/1 0/1 0/1 597807/100000 438169/125000 68201/40000 68201/40000 -68201/40000 2561623/1000000 2561623/1000000 -2561623/1000000 -1235831/500000 -1235831/500000 1235831/500000 -724673/500000 -724673/500000 724673/500000 0/1 5407899/1000000 773217/125000
-716593/200000 -716593/200000 716593/200000 -941959/500000 -941959/500000 941959/500000 0/1 0/1 0/1 0/1 1866217/200000 5502999/1000000 2834849/1000000 2834849/1000000 -2834849/1000000 4155591/1000000 4155591/1000000 -4155591/1000000 -1861359/500000 -1861359/500000 1861359/500000 -1157891/500000 -1157891/500000 1157891/500000 0/1 773217/125000 9926253/1000000


--- Term 12 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 45
Matrix dimension : 11

Flags :
F1  : {124, 134, 234}
F2  : {124, 134, 234, 125}
F3  : {124, 134, 234, 135}
F4  : {124, 134, 234, 125, 135}
F5  : {124, 134, 234, 235}
F6  : {124, 134, 234, 125, 235}
F7  : {124, 134, 234, 135, 235}
F8  : {124, 134, 234, 125, 135, 235}
F9  : {124, 134, 234, 145}
F10 : {124, 134, 234, 125, 145}
F11 : {124, 134, 234, 135, 145}
F12 : {124, 134, 234, 125, 135, 145}
F13 : {124, 134, 234, 235, 145}
F14 : {124, 134, 234, 125, 235, 145}
F15 : {124, 134, 234, 135, 235, 145}
F16 : {124, 134, 234, 125, 135, 235, 145}
F17 : {124, 134, 234, 245}
F18 : {124, 134, 234, 125, 245}
F19 : {124, 134, 234, 135, 245}
F20 : {124, 134, 234, 125, 135, 245}
F21 : {124, 134, 234, 235, 245}
F22 : {124, 134, 234, 125, 235, 245}
F23 : {124, 134, 234, 135, 235, 245}
F24 : {124, 134, 234, 125, 135, 235, 245}
F25 : {124, 134, 234, 145, 245}
F26 : {124, 134, 234, 135, 145, 245}
F27 : {124, 134, 234, 235, 145, 245}
F28 : {124, 134, 234, 135, 235, 145, 245}
F29 : {124, 134, 234, 345}
F30 : {124, 134, 234, 125, 345}
F31 : {124, 134, 234, 135, 345}
F32 : {124, 134, 234, 125, 135, 345}
F33 : {124, 134, 234, 235, 345}
F34 : {124, 134, 234, 125, 235, 345}
F35 : {124, 134, 234, 135, 235, 345}
F36 : {124, 134, 234, 125, 135, 235, 345}
F37 : {124, 134, 234, 145, 345}
F38 : {124, 134, 234, 125, 145, 345}
F39 : {124, 134, 234, 235, 145, 345}
F40 : {124, 134, 234, 125, 235, 145, 345}
F41 : {124, 134, 234, 245, 345}
F42 : {124, 134, 234, 125, 245, 345}
F43 : {124, 134, 234, 135, 245, 345}
F44 : {124, 134, 234, 125, 135, 245, 345}
F45 : {124, 134, 234, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F5)
B3  : (F4)+(F6)+(F7)
B4  : 10(F8)-(F12)+2(F16)-(F22)+2(F24)-(F25)+3(F28)-(F35)+2(F36)-(F37)+3(F40)-(F41)+3(F44)-5(F45)
B5  : (F9)+(F17)+(F29)
B6  : (F10)+(F11)+(F18)+(F21)+(F31)+(F33)
B7  : (F13)+(F19)+(F30)
B8  : (F14)+(F15)+(F20)+(F23)+(F32)+(F34)
B9  : 2(F8)+11(F12)+6(F16)+11(F22)+6(F24)-17(F25)-5(F28)+11(F35)+6(F36)-17(F37)-5(F40)-17(F41)-5(F44)-(F45)
B10 : (F26)+(F27)+(F38)+(F39)+(F42)+(F43)
B11 : 6(F8)+5(F12)-10(F16)+5(F22)-10(F24)+5(F25)+13(F28)+5(F35)-10(F36)+5(F37)+13(F40)+5(F41)+13(F44)-3(F45)

Matrix :
59173/500000 -101009/1000000 -37619/125000 46467/7000000 3167/40000 -19141/200000 129479/500000 -43621/250000 -189767/14000000 33263/250000 11083/2800000
-101009/1000000 134001/250000 189289/1000000 -79/15625 -133947/1000000 171/10000 -8187/31250 33157/200000 68421/5600000 -32657/250000 -23593/5600000
-37619/125000 189289/1000000 186271/125000 -9533/400000 -25791/62500 272493/1000000 -444473/500000 260249/500000 1189081/28000000 -400673/1000000 -19773/1750000
46467/7000000 -79/15625 -9533/400000 80893/98000000 16209/3500000 -16819/2800000 133881/7000000 -175971/14000000 -393904287577041674429231/396681469919590086000000000 121431/14000000 238888951426145408831/1101892971998861350000000
3167/40000 -133947/1000000 -25791/62500 16209/3500000 586307/1000000 -163793/1000000 95157/500000 -192409/1000000 -166351/14000000 104503/1000000 19407/7000000
-19141/200000 171/10000 272493/1000000 -16819/2800000 -163793/1000000 120149/500000 -245363/1000000 9997/62500 23007/1750000 -130639/1000000 -25589/7000000
129479/500000 -8187/31250 -444473/500000 133881/7000000 95157/500000 -245363/1000000 437269/500000 -235657/500000 -995889/28000000 173183/500000 57647/5600000
-43621/250000 33157/200000 260249/500000 -175971/14000000 -192409/1000000 9997/62500 -235657/500000 48741/125000 348417/14000000 -235927/1000000 -45403/7000000
-189767/14000000 68421/5600000 1189081/28000000 -393904287577041674429231/396681469919590086000000000 -166351/14000000 23007/1750000 -995889/28000000 348417/14000000 772291/392000000 -127397/7000000 -13533/28000000
33263/250000 -32657/250000 -400673/1000000 121431/14000000 104503/1000000 -130639/1000000 173183/500000 -235927/1000000 -127397/7000000 188071/1000000 2973/560000
11083/2800000 -23593/5600000 -19773/1750000 238888951426145408831/1101892971998861350000000 19407/7000000 -25589/7000000 57647/5600000 -45403/7000000 -13533/28000000 2973/560000 36551/196000000


--- Term 13 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 42
Matrix dimension : 27

Flags :
F1  : {124, 134, 234, 125}
F2  : {124, 134, 234, 135}
F3  : {124, 134, 234, 125, 135}
F4  : {124, 134, 234, 235}
F5  : {124, 134, 234, 125, 235}
F6  : {124, 134, 234, 135, 235}
F7  : {124, 134, 234, 145}
F8  : {124, 134, 234, 125, 145}
F9  : {124, 134, 234, 135, 145}
F10 : {124, 134, 234, 125, 135, 145}
F11 : {124, 134, 234, 235, 145}
F12 : {124, 134, 234, 125, 235, 145}
F13 : {124, 134, 234, 135, 235, 145}
F14 : {124, 134, 234, 125, 135, 235, 145}
F15 : {124, 134, 234, 245}
F16 : {124, 134, 234, 125, 245}
F17 : {124, 134, 234, 135, 245}
F18 : {124, 134, 234, 125, 135, 245}
F19 : {124, 134, 234, 235, 245}
F20 : {124, 134, 234, 125, 235, 245}
F21 : {124, 134, 234, 135, 235, 245}
F22 : {124, 134, 234, 125, 135, 235, 245}
F23 : {124, 134, 234, 145, 245}
F24 : {124, 134, 234, 135, 145, 245}
F25 : {124, 134, 234, 235, 145, 245}
F26 : {124, 134, 234, 135, 235, 145, 245}
F27 : {124, 134, 234, 345}
F28 : {124, 134, 234, 125, 345}
F29 : {124, 134, 234, 135, 345}
F30 : {124, 134, 234, 125, 135, 345}
F31 : {124, 134, 234, 235, 345}
F32 : {124, 134, 234, 125, 235, 345}
F33 : {124, 134, 234, 135, 235, 345}
F34 : {124, 134, 234, 125, 135, 235, 345}
F35 : {124, 134, 234, 145, 345}
F36 : {124, 134, 234, 125, 145, 345}
F37 : {124, 134, 234, 235, 145, 345}
F38 : {124, 134, 234, 125, 235, 145, 345}
F39 : {124, 134, 234, 245, 345}
F40 : {124, 134, 234, 125, 245, 345}
F41 : {124, 134, 234, 135, 245, 345}
F42 : {124, 134, 234, 125, 135, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F3)-(F5)
B4  : (F3)-(F6)
B5  : (F7)-(F15)
B6  : (F7)-(F27)
B7  : (F8)-(F9)
B8  : (F8)-(F16)
B9  : (F8)-(F19)
B10 : (F8)-(F29)
B11 : (F8)-(F31)
B12 : (F11)-(F17)
B13 : (F11)-(F28)
B14 : (F12)-(F13)
B15 : (F12)-(F18)
B16 : (F12)-(F21)
B17 : (F12)-(F30)
B18 : (F12)-(F32)
B19 : (F10)-2(F20)-(F22)-2(F23)-(F26)+(F33)+(F34)+3(F35)+(F38)-(F39)
B20 : 3(F10)+(F14)-(F20)+3(F23)+(F26)-2(F33)-(F34)+(F35)-4(F39)-(F42)
B21 : (F24)-(F25)
B22 : (F24)-(F36)
B23 : (F24)-(F37)
B24 : (F24)-(F40)
B25 : (F24)-(F41)
B26 : (F10)-(F14)-(F20)+2(F22)+(F23)+(F26)-(F34)-(F35)-2(F38)+(F42)
B27 : 2(F10)-3(F14)-(F20)+(F22)-(F23)-2(F26)-(F33)+2(F34)-(F38)+(F39)+3(F42)

Matrix :
3077499/500000 -3077499/1000000 -96569/40000 150889/125000 -215097/250000 215097/500000 319209/500000 -586681/500000 -586681/500000 319209/500000 16717/31250 250853/200000 -156783/250000 -76497/62500 2369449/1000000 2369449/1000000 -76497/62500 -1145497/1000000 718939/1500000 269011/1000000 186207/100000 -1565129/500000 -1565129/500000 186207/100000 317047/250000 -8281939/6000000 2819/240000
-3077499/1000000 3077499/500000 150889/125000 150889/125000 215097/500000 215097/500000 -586681/500000 16717/31250 319209/500000 16717/31250 319209/500000 -156783/250000 -156783/250000 2369449/1000000 -1145497/1000000 -76497/62500 -1145497/1000000 -76497/62500 -1543591/6000000 -1005569/2000000 317047/250000 186207/100000 317047/250000 -1565129/500000 -1565129/500000 269017/1000000 4912783/6000000
-96569/40000 150889/125000 1281923/500000 -1281923/1000000 -230939/1000000 115469/1000000 -308181/500000 116081/250000 116081/250000 -308181/500000 152037/1000000 -482527/500000 482527/1000000 214653/500000 -1199447/1000000 -1199447/1000000 214653/500000 38507/50000 -1333963/6000000 -123653/1000000 -426999/500000 1444163/1000000 1444163/1000000 -426999/500000 -147541/250000 3799601/6000000 -14987/3000000
150889/125000 150889/125000 -1281923/1000000 1281923/500000 115469/1000000 -230939/1000000 152037/1000000 -308181/500000 152037/1000000 116081/250000 116081/250000 482527/1000000 -482527/500000 38507/50000 214653/500000 38507/50000 -1199447/1000000 -1199447/1000000 622019/6000000 -325997/3000000 1444163/1000000 -147541/250000 -426999/500000 -147541/250000 -426999/500000 -509611/1000000 457151/1200000
-215097/250000 215097/500000 -230939/1000000 115469/1000000 2116617/1000000 -264577/250000 30453/500000 624949/1000000 624949/1000000 30453/500000 -21433/31250 -48441/1000000 1211/50000 347407/1000000 86911/500000 86911/500000 347407/1000000 -52123/100000 -13481/750000 -18743/1200000 -10547/100000 170167/1000000 170167/1000000 -10547/100000 -64697/1000000 10757/125000 -3979/1500000
215097/500000 215097/500000 115469/1000000 -230939/1000000 -264577/250000 2116617/1000000 -21433/31250 30453/500000 -21433/31250 624949/1000000 624949/1000000 1211/50000 -48441/1000000 -52123/100000 347407/1000000 -52123/100000 86911/500000 86911/500000 30049/6000000 -9193/1200000 170167/1000000 -64697/1000000 -10547/100000 -64697/1000000 -10547/100000 -211309/3000000 13041/250000
319209/500000 -586681/500000 -308181/500000 152037/1000000 30453/500000 -21433/31250 1882119/500000 -58947/250000 -405633/500000 -71981/40000 -58947/250000 305103/1000000 -5397/200000 235209/1000000 -70381/500000 220021/200000 -277783/1000000 33651/250000 86447/1200000 94363/1000000 127/15625 -541041/1000000 -2731/6250 9019/15625 497247/1000000 -20883/125000 -38017/375000
-586681/500000 16717/31250 116081/250000 -308181/500000 624949/1000000 30453/500000 -58947/250000 1882119/500000 -681869/1000000 -405633/500000 -58947/250000 -278117/1000000 305103/1000000 33651/250000 235209/1000000 -525687/500000 220021/200000 -70381/500000 -126547/1500000 -51661/3000000 -541041/1000000 497247/1000000 9019/15625 -104591/1000000 127/15625 841679/3000000 -19181/240000
-586681/500000 319209/500000 116081/250000 152037/1000000 624949/1000000 -21433/31250 -405633/500000 -681869/1000000 1882119/500000 -58947/250000 -71981/40000 -278117/1000000 -5397/200000 220021/200000 -525687/500000 235209/1000000 33651/250000 -277783/1000000 -275747/3000000 -46223/600000 -104591/1000000 9019/15625 497247/1000000 -541041/1000000 -2731/6250 198087/1000000 154947/2000000
319209/500000 16717/31250 -308181/500000 116081/250000 30453/500000 624949/1000000 -71981/40000 -405633/500000 -58947/250000 1882119/500000 -681869/1000000 305103/1000000 -278117/1000000 -277783/1000000 220021/200000 -70381/500000 235209/1000000 -525687/500000 144287/2000000 -29321/3000000 9019/15625 -2731/6250 -541041/1000000 127/15625 -104591/1000000 -1625341/6000000 638267/6000000
16717/31250 319209/500000 152037/1000000 116081/250000 -21433/31250 624949/1000000 -58947/250000 -58947/250000 -71981/40000 -681869/1000000 1882119/500000 -5397/200000 -278117/1000000 -70381/500000 33651/250000 -277783/1000000 -525687/500000 235209/1000000 2311/187500 -57857/750000 497247/1000000 127/15625 -104591/1000000 -2731/6250 -541041/1000000 -226991/2000000 543899/3000000
250853/200000 -156783/250000 -482527/500000 482527/1000000 -48441/1000000 1211/50000 305103/1000000 -278117/1000000 -278117/1000000 305103/1000000 -5397/200000 1018671/1000000 -101867/200000 -53861/250000 393791/500000 393791/500000 -53861/250000 -572137/1000000 847073/6000000 444343/6000000 255911/500000 -433123/500000 -433123/500000 255911/500000 354423/1000000 -1123367/3000000 1387/1000000
-156783/250000 -156783/250000 482527/1000000 -482527/500000 1211/50000 -48441/1000000 -5397/200000 305103/1000000 -5397/200000 -278117/1000000 -278117/1000000 -101867/200000 1018671/1000000 -572137/1000000 -53861/250000 -572137/1000000 393791/500000 393791/500000 -102763/1500000 671/9600 -433123/500000 354423/1000000 255911/500000 354423/1000000 255911/500000 1802381/6000000 -269941/1200000
-76497/62500 2369449/1000000 214653/500000 38507/50000 347407/1000000 -52123/100000 235209/1000000 33651/250000 220021/200000 -277783/1000000 -70381/500000 -53861/250000 -572137/1000000 3846491/1000000 -190887/125000 -6627/62500 -322827/250000 -190887/125000 -436657/3000000 -597409/2000000 237161/250000 900963/1000000 559699/1000000 -455733/250000 -1848381/1000000 24979/500000 3076027/6000000
2369449/1000000 -1145497/1000000 -1199447/1000000 214653/500000 86911/500000 347407/1000000 -70381/500000 235209/1000000 -525687/500000 220021/200000 33651/250000 393791/500000 -53861/250000 -190887/125000 3846491/1000000 605043/1000000 -6627/62500 -190887/125000 461653/1500000 1040519/6000000 900963/1000000 -1848381/1000000 -455733/250000 631003/500000 237161/250000 -4537927/6000000 -397591/6000000
2369449/1000000 -76497/62500 -1199447/1000000 38507/50000 86911/500000 -52123/100000 220021/200000 -525687/500000 235209/1000000 -70381/500000 -277783/1000000 393791/500000 -572137/1000000 -6627/62500 605043/1000000 3846491/1000000 -190887/125000 -322827/250000 219827/750000 846121/6000000 631003/500000 -455733/250000 -1848381/1000000 900963/1000000 559699/1000000 -4996321/6000000 431201/6000000
-76497/62500 -1145497/1000000 214653/500000 -1199447/1000000 347407/1000000 86911/500000 -277783/1000000 220021/200000 33651/250000 235209/1000000 -525687/500000 -53861/250000 393791/500000 -322827/250000 -6627/62500 -190887/125000 3846491/1000000 605043/1000000 -7789/60000 1034101/6000000 -455733/250000 559699/1000000 900963/1000000 237161/250000 631003/500000 568231/1000000 -508139/1000000
-1145497/1000000 -76497/62500 38507/50000 -1199447/1000000 -52123/100000 86911/500000 33651/250000 -70381/500000 -277783/1000000 -525687/500000 235209/1000000 -572137/1000000 393791/500000 -190887/125000 -190887/125000 -322827/250000 605043/1000000 3846491/1000000 -486649/3000000 187927/1500000 -1848381/1000000 237161/250000 631003/500000 559699/1000000 900963/1000000 706363/1000000 -223203/500000
718939/1500000 -1543591/6000000 -1333963/6000000 622019/6000000 -13481/750000 30049/6000000 86447/1200000 -126547/1500000 -275747/3000000 144287/2000000 2311/187500 847073/6000000 -102763/1500000 -436657/3000000 461653/1500000 219827/750000 -7789/60000 -486649/3000000 2322251/36000000 71237/2400000 98543/500000 -2107189/6000000 -1046371/3000000 658451/3000000 154111/1000000 -1045213/7200000 -104719/18000000
269011/1000000 -1005569/2000000 -123653/1000000 -325997/3000000 -18743/1200000 -9193/1200000 94363/1000000 -51661/3000000 -46223/600000 -29321/3000000 -57857/750000 444343/6000000 671/9600 -597409/2000000 1040519/6000000 846121/6000000 1034101/6000000 187927/1500000 71237/2400000 30487/480000 -271939/2000000 -1371331/6000000 -6431/40000 1100797/3000000 546787/1500000 -1430651/36000000 -136687/1500000
186207/100000 317047/250000 -426999/500000 1444163/1000000 -10547/100000 170167/1000000 127/15625 -541041/1000000 -104591/1000000 9019/15625 497247/1000000 255911/500000 -433123/500000 237161/250000 900963/1000000 631003/500000 -455733/250000 -1848381/1000000 98543/500000 -271939/2000000 1176621/500000 -1157813/1000000 -388269/250000 -89623/125000 -1157813/1000000 -2628239/3000000 1690337/3000000
-1565129/500000 186207/100000 1444163/1000000 -147541/250000 170167/1000000 -64697/1000000 -541041/1000000 497247/1000000 9019/15625 -2731/6250 127/15625 -433123/500000 354423/1000000 900963/1000000 -1848381/1000000 -455733/250000 559699/1000000 237161/250000 -2107189/6000000 -1371331/6000000 -1157813/1000000 1176621/500000 558111/250000 -388269/250000 -1157813/1000000 119931/125000 989/15000
-1565129/500000 317047/250000 1444163/1000000 -426999/500000 170167/1000000 -10547/100000 -2731/6250 9019/15625 497247/1000000 -541041/1000000 -104591/1000000 -433123/500000 255911/500000 559699/1000000 -455733/250000 -1848381/1000000 900963/1000000 631003/500000 -1046371/3000000 -6431/40000 -388269/250000 558111/250000 1176621/500000 -1157813/1000000 -89623/125000 1551679/1500000 -490001/6000000
186207/100000 -1565129/500000 -426999/500000 -147541/250000 -10547/100000 -64697/1000000 9019/15625 -104591/1000000 -541041/1000000 127/15625 -2731/6250 255911/500000 354423/1000000 -455733/250000 631003/500000 900963/1000000 237161/250000 559699/1000000 658451/3000000 1100797/3000000 -89623/125000 -388269/250000 -1157813/1000000 1176621/500000 558111/250000 -1835831/6000000 -1663121/3000000
317047/250000 -1565129/500000 -147541/250000 -426999/500000 -64697/1000000 -10547/100000 497247/1000000 127/15625 -2731/6250 -104591/1000000 -541041/1000000 354423/1000000 255911/500000 -1848381/1000000 237161/250000 559699/1000000 631003/500000 900963/1000000 154111/1000000 546787/1500000 -1157813/1000000 -1157813/1000000 -89623/125000 558111/250000 1176621/500000 -41683/500000 -314689/500000
-8281939/6000000 269017/1000000 3799601/6000000 -509611/1000000 10757/125000 -211309/3000000 -20883/125000 841679/3000000 198087/1000000 -1625341/6000000 -226991/2000000 -1123367/3000000 1802381/6000000 24979/500000 -4537927/6000000 -4996321/6000000 568231/1000000 706363/1000000 -1045213/7200000 -1430651/36000000 -2628239/3000000 119931/125000 1551679/1500000 -1835831/6000000 -41683/500000 2976193/6000000 -251609/2250000
2819/240000 4912783/6000000 -14987/3000000 457151/1200000 -3979/1500000 13041/250000 -38017/375000 -19181/240000 154947/2000000 638267/6000000 543899/3000000 1387/1000000 -269941/1200000 3076027/6000000 -397591/6000000 431201/6000000 -508139/1000000 -223203/500000 -104719/18000000 -136687/1500000 1690337/3000000 989/15000 -490001/6000000 -1663121/3000000 -314689/500000 -251609/2250000 7554769/36000000

#Sharp Graphs (Case (1)+(2) i.e. extra potentially sharp graphs and use of Corollary 8))
#1: Order 6 : Edges = {134, 234, 125, 135, 235, 145, 245, 126, 136, 236, 146, 246, 356, 456}
#2: Order 6 : Edges = {234, 125, 135, 145, 126, 136, 146, 246, 346, 256, 356, 456}
#3: Order 6 : Edges = {234, 125, 135, 145, 126, 136, 146, 256, 356, 456}
#4: Order 6 : Edges = {126, 136, 236, 146, 246, 346, 156, 256, 356, 456}
#5: Order 6 : Edges = {136, 236, 146, 246, 346, 156, 256, 356, 456}
#6: Order 6 : Edges = {146, 246, 346, 156, 256, 356, 456}
#7: Order 6 : Edges = {156, 256, 356, 456}
#8: Order 6 : Edges = {256, 356, 456}
#9: Order 6 : Edges = {}
#10: Order 6 : Edges = {245, 345, 126, 136, 236, 146, 246, 346, 156, 256, 356}
#11: Order 6 : Edges = {245, 345, 126, 136, 146, 156}
#12: Order 6 : Edges = {145, 245, 345, 126, 136, 236, 146, 246, 346, 156, 256, 356}
#13: Order 6 : Edges = {145, 245, 345, 146, 246, 346, 156, 256, 356}
#14: Order 6 : Edges = {135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 356, 456}
#15: Order 6 : Edges = {135, 235, 145, 245, 345, 136, 236, 146, 246, 346, 156, 256}
#16: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346, 456}
#17: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346}



==> 5-9-02-prf.txt <==
#Density : 5/9

Program                       : DensityChecker

Order of subgraphs H          : 6
Number of forbidden graphs    : 2
Forbidden graphs              :
6 : {123, 124, 134, 125, 135, 245, 345, 236, 456}
#Forbidden graphs added by supersaturation argument :
5 : {134, 234, 125, 135, 235, 145, 245, 345}
Forbid only induced subgraphs : no
Number of terms               : 6


--- Term 1 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 12
Matrix dimension : 7

Flags :
F1  : {}
F2  : {124}
F3  : {134}
F4  : {124, 134}
F5  : {234}
F6  : {124, 234}
F7  : {134, 234}
F8  : {124, 134, 234}
F9  : {123, 124}
F10 : {123, 124, 134}
F11 : {123, 124, 234}
F12 : {123, 124, 134, 234}

Basis :
B1 : 92(F1)+3(F4)+3(F6)-16(F7)-61(F8)-16(F9)+6(F10)+6(F11)
B2 : (F2)
B3 : (F3)+(F5)
B4 : 6(F1)+223(F4)+223(F6)+11(F7)-10(F8)+11(F9)-108(F10)-108(F11)
B5 : 64(F1)-22(F4)-22(F6)-529(F7)+78(F8)+25(F9)-44(F10)-44(F11)
B6 : 64(F1)-22(F4)-22(F6)+25(F7)+78(F8)-529(F9)-44(F10)-44(F11)
B7 : (F12)

Matrix :
1433101139824532471533/27336631877640512460000000 793471/138500000 4209/27700000 122726235819157043899/15187017709800284700000000 2378517077211817389377/136683159388202562300000000 -75671/7672900000 -1048453/138500000
793471/138500000 346539/500000 -80991/1000000 167419/277000000 76681/34625000 -16483/13850000 -240893/500000
4209/27700000 -80991/1000000 83729/125000 491/500000 -111251/138500000 741951/554000000 -762683/500000
122726235819157043899/15187017709800284700000000 167419/277000000 491/500000 7117757156352302749/2135674365440665035937500 24889/30691600000 40377850859342828443/136683159388202562300000000 -108483/27700000
2378517077211817389377/136683159388202562300000000 76681/34625000 -111251/138500000 24889/30691600000 265978937683200360881/34170789847050640575000000 -5657/1198890625 901/110800000
-75671/7672900000 -16483/13850000 741951/554000000 40377850859342828443/136683159388202562300000000 -5657/1198890625 746749/153458000000 -825271/554000000
-1048453/138500000 -240893/500000 -762683/500000 -108483/27700000 901/110800000 -825271/554000000 5051381/1000000


--- Term 2 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 6
Matrix dimension : 2

Flags :
F1 : {134}
F2 : {124, 134}
F3 : {234}
F4 : {124, 234}
F5 : {123, 124, 134}
F6 : {123, 124, 234}

Basis :
B1 : (F1)-(F3)
B2 : (F2)-(F4)+(F5)-(F6)

Matrix :
786041/1000000 614403/1000000
614403/1000000 1553005281808483307/2998948623550000000


--- Term 3 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 63
Matrix dimension : 26

Flags :
F1  : {134, 234}
F2  : {134, 234, 125}
F3  : {134, 234, 135}
F4  : {134, 234, 125, 135}
F5  : {134, 234, 235}
F6  : {134, 234, 125, 235}
F7  : {134, 234, 135, 235}
F8  : {134, 234, 125, 135, 235}
F9  : {134, 234, 145}
F10 : {134, 234, 125, 145}
F11 : {134, 234, 135, 145}
F12 : {134, 234, 125, 135, 145}
F13 : {134, 234, 235, 145}
F14 : {134, 234, 125, 235, 145}
F15 : {134, 234, 135, 235, 145}
F16 : {134, 234, 125, 135, 235, 145}
F17 : {134, 234, 245}
F18 : {134, 234, 125, 245}
F19 : {134, 234, 135, 245}
F20 : {134, 234, 125, 135, 245}
F21 : {134, 234, 235, 245}
F22 : {134, 234, 125, 235, 245}
F23 : {134, 234, 135, 235, 245}
F24 : {134, 234, 125, 135, 235, 245}
F25 : {134, 234, 145, 245}
F26 : {134, 234, 125, 145, 245}
F27 : {134, 234, 135, 145, 245}
F28 : {134, 234, 125, 135, 145, 245}
F29 : {134, 234, 235, 145, 245}
F30 : {134, 234, 125, 235, 145, 245}
F31 : {134, 234, 135, 235, 145, 245}
F32 : {134, 234, 125, 135, 235, 145, 245}
F33 : {134, 234, 345}
F34 : {134, 234, 125, 345}
F35 : {134, 234, 135, 345}
F36 : {134, 234, 125, 135, 345}
F37 : {134, 234, 235, 345}
F38 : {134, 234, 125, 235, 345}
F39 : {134, 234, 135, 235, 345}
F40 : {134, 234, 125, 135, 235, 345}
F41 : {134, 234, 145, 345}
F42 : {134, 234, 125, 145, 345}
F43 : {134, 234, 135, 145, 345}
F44 : {134, 234, 125, 135, 145, 345}
F45 : {134, 234, 235, 145, 345}
F46 : {134, 234, 125, 235, 145, 345}
F47 : {134, 234, 135, 235, 145, 345}
F48 : {134, 234, 125, 135, 235, 145, 345}
F49 : {134, 234, 245, 345}
F50 : {134, 234, 125, 245, 345}
F51 : {134, 234, 135, 245, 345}
F52 : {134, 234, 125, 135, 245, 345}
F53 : {134, 234, 235, 245, 345}
F54 : {134, 234, 125, 235, 245, 345}
F55 : {134, 234, 135, 235, 245, 345}
F56 : {134, 234, 125, 135, 235, 245, 345}
F57 : {134, 234, 145, 245, 345}
F58 : {134, 234, 125, 145, 245, 345}
F59 : {134, 234, 135, 145, 245, 345}
F60 : {134, 234, 125, 135, 145, 245, 345}
F61 : {134, 234, 235, 145, 245, 345}
F62 : {134, 234, 125, 235, 145, 245, 345}
F63 : {134, 234, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)
B3  : (F3)+(F5)+(F9)+(F17)
B4  : (F4)+(F6)+(F10)+(F18)
B5  : (F7)+(F25)
B6  : (F8)+(F26)
B7  : (F11)+(F21)
B8  : (F12)+(F22)
B9  : (F13)+(F19)
B10 : (F14)+(F20)
B11 : (F15)+(F23)+(F27)+(F29)
B12 : (F16)+(F24)+(F28)+(F30)
B13 : (F31)-2(F32)+(F33)
B14 : (F31)+(F32)-2(F33)
B15 : (F34)
B16 : (F35)+(F37)+(F41)+(F49)
B17 : (F36)+(F38)+(F42)+(F50)
B18 : (F39)+(F57)
B19 : (F40)+(F58)
B20 : (F43)+(F53)
B21 : (F44)+(F54)
B22 : (F45)+(F51)
B23 : (F46)+(F52)
B24 : (F47)+(F55)+(F59)+(F61)
B25 : (F48)+(F56)+(F60)+(F62)
B26 : (F63)

Matrix :
700681/1000000 159929/250000 -28363/1000000 1132273/1000000 573121/1000000 292087/1000000 -76501/1000000 73907/250000 -7923/40000 535211/1000000 17623/1000000 -4377/40000 981779/1500000 118237/1000000 -408577/1000000 302341/500000 -51647/200000 -197409/1000000 -41227/200000 78497/500000 -83421/1000000 214471/1000000 -37087/500000 60851/1000000 -303311/500000 -479047/500000
159929/250000 1305257/1000000 -64953/1000000 652569/500000 180209/250000 471359/1000000 -7921/100000 309137/500000 -64187/1000000 309641/500000 346561/1000000 6697/100000 630377/600000 -183817/1000000 -7433/12500 35727/25000 -48999/100000 571/20000 -46737/62500 293887/1000000 -4961/12500 228601/500000 -582621/1000000 96839/1000000 -1010693/1000000 -910371/1000000
-28363/1000000 -64953/1000000 42519/500000 -74159/1000000 -43673/1000000 -22533/500000 199/125000 -53591/1000000 -4453/250000 -3149/125000 -3899/125000 -30663/500000 -210367/3000000 1789/120000 49759/1000000 -25999/250000 7141/125000 -3151/200000 75557/1000000 -23011/1000000 20443/1000000 -8303/250000 35001/500000 -3693/500000 23367/500000 17029/500000
1132273/1000000 652569/500000 -74159/1000000 1245711/500000 1066423/1000000 620339/1000000 -6239/40000 646049/1000000 -369259/1000000 293797/250000 133641/1000000 -43377/200000 698459/500000 519089/3000000 -52127/62500 82177/62500 -98943/200000 -182959/500000 -108259/200000 80807/200000 -165667/1000000 117901/250000 -130303/500000 121487/500000 -653051/500000 -165013/100000
573121/1000000 180209/250000 -43673/1000000 1066423/1000000 390363/500000 307801/1000000 -14327/200000 356463/1000000 -99133/1000000 106203/200000 114301/1000000 -3391/50000 2044151/3000000 49619/1000000 -386361/1000000 281/400 -306461/1000000 -118051/1000000 -284457/1000000 209653/1000000 -797/8000 241313/1000000 -52841/200000 96421/1000000 -335117/500000 -248541/250000
292087/1000000 471359/1000000 -22533/500000 620339/1000000 307801/1000000 99123/250000 -27743/1000000 10073/31250 60093/500000 10963/31250 14103/62500 279013/1000000 1429471/3000000 -5971/120000 -309899/1000000 55049/100000 -33523/100000 14559/250000 -476537/1000000 78309/500000 -102047/1000000 163291/1000000 -121201/250000 -2049/500000 -101523/200000 -432337/1000000
-76501/1000000 -7921/100000 199/125000 -6239/40000 -14327/200000 -27743/1000000 153571/1000000 -3967/100000 22553/250000 -1059/20000 59349/1000000 10303/125000 -101659/1500000 -23123/750000 25013/1000000 -11587/200000 -9/500 2943/50000 -22471/500000 -2787/1000000 -4213/200000 -15521/500000 -24871/250000 -10249/500000 127/5000 14129/100000
73907/250000 309137/500000 -53591/1000000 646049/1000000 356463/1000000 10073/31250 -3967/100000 583527/1000000 123859/500000 179791/500000 84697/200000 6857/20000 18909/31250 -459181/3000000 -383921/1000000 828713/1000000 -477013/1000000 71317/500000 -130507/200000 193327/1000000 -10893/50000 238361/1000000 -193671/250000 -4557/500000 -632959/1000000 -369993/1000000
-7923/40000 -64187/1000000 -4453/250000 -369259/1000000 -99133/1000000 60093/500000 22553/250000 123859/500000 969781/1000000 2859/40000 90551/125000 826077/1000000 -68017/1500000 -273101/1500000 -16153/500000 -39137/500000 -216259/500000 449017/1000000 -168497/250000 61751/500000 37607/500000 -54893/500000 -87109/62500 -130993/1000000 -3639/15625 69841/250000
535211/1000000 309641/500000 -3149/125000 293797/250000 106203/200000 10963/31250 -1059/20000 179791/500000 2859/40000 916367/1000000 161157/500000 8553/250000 69417/100000 54103/750000 -383963/1000000 54023/100000 -34157/125000 -50343/500000 -22327/50000 28887/100000 35959/1000000 149489/1000000 -140687/250000 156581/1000000 -846219/1000000 -19471/25000
17623/1000000 346561/1000000 -3899/125000 133641/1000000 114301/1000000 14103/62500 59349/1000000 84697/200000 90551/125000 161157/500000 474497/500000 70103/125000 522883/1500000 -764153/3000000 -21219/100000 258047/500000 -19229/40000 186557/500000 -412991/500000 30387/125000 -42743/500000 23167/250000 -43619/31250 4297/1000000 -601481/1000000 9163/100000
-4377/40000 6697/100000 -30663/500000 -43377/200000 -3391/50000 279013/1000000 10303/125000 6857/20000 826077/1000000 8553/250000 70103/125000 1316913/1000000 19187/187500 -575497/3000000 -19047/100000 129913/1000000 -13621/20000 507939/1000000 -481709/500000 4703/50000 -6747/500000 -30831/1000000 -333161/250000 -307869/1000000 -369473/1000000 154407/1000000
981779/1500000 630377/600000 -210367/3000000 698459/500000 2044151/3000000 1429471/3000000 -101659/1500000 18909/31250 -68017/1500000 69417/100000 522883/1500000 19187/187500 4752613/4500000 -195649/1800000 -9763/15625 161249/120000 -302279/600000 -29339/750000 -2202019/3000000 192359/600000 -943337/3000000 106031/250000 -119011/200000 94327/750000 -255599/250000 -611927/750000
118237/1000000 -183817/1000000 1789/120000 519089/3000000 49619/1000000 -5971/120000 -23123/750000 -459181/3000000 -273101/1500000 54103/750000 -764153/3000000 -575497/3000000 -195649/1800000 533581/2250000 110719/3000000 -203181/500000 356891/3000000 -643009/3000000 356849/1000000 -10369/200000 100757/500000 -316343/3000000 583691/1500000 26141/1500000 234509/1500000 -459673/1500000
-408577/1000000 -7433/12500 49759/1000000 -52127/62500 -386361/1000000 -309899/1000000 25013/1000000 -383921/1000000 -16153/500000 -383963/1000000 -21219/100000 -19047/100000 -9763/15625 110719/3000000 53323/100000 -18963/25000 193411/500000 389/62500 94399/200000 -17797/100000 10981/62500 -236181/1000000 422561/1000000 -10607/500000 579937/1000000 260337/500000
302341/500000 35727/25000 -25999/250000 82177/62500 281/400 55049/100000 -11587/200000 828713/1000000 -39137/500000 54023/100000 258047/500000 129913/1000000 161249/120000 -203181/500000 -18963/25000 224417/100000 -39933/62500 19751/200000 -271987/250000 376751/1000000 -349071/500000 33549/50000 -193893/250000 142037/1000000 -1221547/1000000 -127351/250000
-51647/200000 -48999/100000 7141/125000 -98943/200000 -306461/1000000 -33523/100000 -9/500 -477013/1000000 -216259/500000 -34157/125000 -19229/40000 -13621/20000 -302279/600000 356891/3000000 193411/500000 -39933/62500 7109/10000 -226721/1000000 14591/20000 -177809/1000000 133473/1000000 -165563/1000000 964251/1000000 13991/125000 1437/2500 384923/1000000
-197409/1000000 571/20000 -3151/200000 -182959/500000 -118051/1000000 14559/250000 2943/50000 71317/500000 449017/1000000 -50343/500000 186557/500000 507939/1000000 -29339/750000 -643009/3000000 389/62500 19751/200000 -226721/1000000 359693/1000000 -232381/500000 40057/1000000 -78249/1000000 -3743/1000000 -139847/200000 -10599/100000 -107033/1000000 302657/1000000
-41227/200000 -46737/62500 75557/1000000 -108259/200000 -284457/1000000 -476537/1000000 -22471/500000 -130507/200000 -168497/250000 -22327/50000 -412991/500000 -481709/500000 -2202019/3000000 356849/1000000 94399/200000 -271987/250000 14591/20000 -232381/500000 331631/250000 -301159/1000000 61367/200000 -138051/500000 192163/125000 20213/200000 3047/3125 3261/40000
78497/500000 293887/1000000 -23011/1000000 80807/200000 209653/1000000 78309/500000 -2787/1000000 193327/1000000 61751/500000 28887/100000 30387/125000 4703/50000 192359/600000 -10369/200000 -17797/100000 376751/1000000 -177809/1000000 40057/1000000 -301159/1000000 67303/200000 -34551/1000000 1676/15625 -12621/31250 10607/100000 -94063/250000 -185671/1000000
-83421/1000000 -4961/12500 20443/1000000 -165667/1000000 -797/8000 -102047/1000000 -4213/200000 -10893/50000 37607/500000 35959/1000000 -42743/500000 -6747/500000 -943337/3000000 100757/500000 10981/62500 -349071/500000 133473/1000000 -78249/1000000 61367/200000 -34551/1000000 7783/15625 -107581/500000 96789/1000000 37619/1000000 23163/100000 -48667/1000000
214471/1000000 228601/500000 -8303/250000 117901/250000 241313/1000000 163291/1000000 -15521/500000 238361/1000000 -54893/500000 149489/1000000 23167/250000 -30831/1000000 106031/250000 -316343/3000000 -236181/1000000 33549/50000 -165563/1000000 -3743/1000000 -138051/500000 1676/15625 -107581/500000 76419/250000 -58819/500000 48003/1000000 -72713/200000 -2699/12500
-37087/500000 -582621/1000000 35001/500000 -130303/500000 -52841/200000 -121201/250000 -24871/250000 -193671/250000 -87109/62500 -140687/250000 -43619/31250 -333161/250000 -119011/200000 583691/1500000 422561/1000000 -193893/250000 964251/1000000 -139847/200000 192163/125000 -12621/31250 96789/1000000 -58819/500000 1298439/500000 105229/1000000 1015649/1000000 4157/250000
60851/1000000 96839/1000000 -3693/500000 121487/500000 96421/1000000 -2049/500000 -10249/500000 -4557/500000 -130993/1000000 156581/1000000 4297/1000000 -307869/1000000 94327/750000 26141/1500000 -10607/500000 142037/1000000 13991/125000 -10599/100000 20213/200000 10607/100000 37619/1000000 48003/1000000 105229/1000000 47063/125000 -85599/1000000 -24563/500000
-303311/500000 -1010693/1000000 23367/500000 -653051/500000 -335117/500000 -101523/200000 127/5000 -632959/1000000 -3639/15625 -846219/1000000 -601481/1000000 -369473/1000000 -255599/250000 234509/1500000 579937/1000000 -1221547/1000000 1437/2500 -107033/1000000 3047/3125 -94063/250000 23163/100000 -72713/200000 1015649/1000000 -85599/1000000 646091/500000 147239/200000
-479047/500000 -910371/1000000 17029/500000 -165013/100000 -248541/250000 -432337/1000000 14129/100000 -369993/1000000 69841/250000 -19471/25000 9163/100000 154407/1000000 -611927/750000 -459673/1500000 260337/500000 -127351/250000 384923/1000000 302657/1000000 3261/40000 -185671/1000000 -48667/1000000 -2699/12500 4157/250000 -24563/500000 147239/200000 1966567/1000000


--- Term 4 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 56
Matrix dimension : 36

Flags :
F1  : {134, 234, 135}
F2  : {134, 234, 125, 135}
F3  : {134, 234, 235}
F4  : {134, 234, 125, 235}
F5  : {134, 234, 135, 235}
F6  : {134, 234, 125, 135, 235}
F7  : {134, 234, 145}
F8  : {134, 234, 125, 145}
F9  : {134, 234, 135, 145}
F10 : {134, 234, 125, 135, 145}
F11 : {134, 234, 235, 145}
F12 : {134, 234, 125, 235, 145}
F13 : {134, 234, 135, 235, 145}
F14 : {134, 234, 125, 135, 235, 145}
F15 : {134, 234, 245}
F16 : {134, 234, 125, 245}
F17 : {134, 234, 135, 245}
F18 : {134, 234, 125, 135, 245}
F19 : {134, 234, 235, 245}
F20 : {134, 234, 125, 235, 245}
F21 : {134, 234, 135, 235, 245}
F22 : {134, 234, 125, 135, 235, 245}
F23 : {134, 234, 145, 245}
F24 : {134, 234, 125, 145, 245}
F25 : {134, 234, 135, 145, 245}
F26 : {134, 234, 125, 135, 145, 245}
F27 : {134, 234, 235, 145, 245}
F28 : {134, 234, 125, 235, 145, 245}
F29 : {134, 234, 135, 345}
F30 : {134, 234, 125, 135, 345}
F31 : {134, 234, 235, 345}
F32 : {134, 234, 125, 235, 345}
F33 : {134, 234, 135, 235, 345}
F34 : {134, 234, 125, 135, 235, 345}
F35 : {134, 234, 145, 345}
F36 : {134, 234, 125, 145, 345}
F37 : {134, 234, 135, 145, 345}
F38 : {134, 234, 125, 135, 145, 345}
F39 : {134, 234, 235, 145, 345}
F40 : {134, 234, 125, 235, 145, 345}
F41 : {134, 234, 135, 235, 145, 345}
F42 : {134, 234, 125, 135, 235, 145, 345}
F43 : {134, 234, 245, 345}
F44 : {134, 234, 125, 245, 345}
F45 : {134, 234, 135, 245, 345}
F46 : {134, 234, 125, 135, 245, 345}
F47 : {134, 234, 235, 245, 345}
F48 : {134, 234, 125, 235, 245, 345}
F49 : {134, 234, 135, 235, 245, 345}
F50 : {134, 234, 125, 135, 235, 245, 345}
F51 : {134, 234, 145, 245, 345}
F52 : {134, 234, 125, 145, 245, 345}
F53 : {134, 234, 135, 145, 245, 345}
F54 : {134, 234, 125, 135, 145, 245, 345}
F55 : {134, 234, 235, 145, 245, 345}
F56 : {134, 234, 125, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F3)
B2  : (F1)-(F7)
B3  : (F1)-(F15)
B4  : (F2)-(F4)
B5  : (F2)-(F8)
B6  : (F2)-(F16)
B7  : (F5)-(F23)
B8  : (F6)-(F24)
B9  : (F9)-(F19)
B10 : (F10)-(F20)
B11 : (F11)-(F17)
B12 : (F12)-(F18)
B13 : (F13)-(F21)
B14 : (F13)-(F25)
B15 : (F13)-(F27)
B16 : (F14)-(F22)
B17 : (F14)-(F26)
B18 : (F14)-(F28)
B19 : (F29)-(F31)
B20 : (F29)-(F35)
B21 : (F29)-(F43)
B22 : (F30)-(F32)
B23 : (F30)-(F36)
B24 : (F30)-(F44)
B25 : (F33)-(F51)
B26 : (F34)-(F52)
B27 : (F37)-(F47)
B28 : (F38)-(F48)
B29 : (F39)-(F45)
B30 : (F40)-(F46)
B31 : (F41)-(F49)
B32 : (F41)-(F53)
B33 : (F41)-(F55)
B34 : (F42)-(F50)
B35 : (F42)-(F54)
B36 : (F42)-(F56)

Matrix :
1537/6250 -9053/1000000 131359/1000000 -41211/1000000 -771/40000 8687/250000 48083/1000000 -4309/100000 71583/1000000 -163197/1000000 -1321/5000 -208179/1000000 -158191/1000000 -149897/1000000 -116213/1000000 -202773/1000000 -67683/1000000 -187541/1000000 134207/1000000 54309/500000 1967/125000 19277/250000 123207/1000000 -71357/1000000 11787/500000 104693/1000000 -82823/500000 -464569/1000000 -74077/200000 -157503/500000 -177143/1000000 -38173/1000000 -4571/25000 -561867/1000000 -531/50000 -48873/125000
-9053/1000000 159663/500000 291951/1000000 4501/250000 14037/250000 168679/1000000 465851/1000000 19281/200000 1889/200000 34477/1000000 -14121/200000 -14553/500000 -23957/1000000 14521/250000 26327/250000 -27369/500000 23949/200000 170111/1000000 103777/1000000 25977/250000 42307/250000 1997/100000 41631/1000000 49197/500000 6953/125000 -453/6250 909/62500 28647/1000000 -31929/200000 -10923/200000 -4761/1000000 -641/100000 3397/125000 93/5000 -14809/250000 -3653/200000
131359/1000000 291951/1000000 383021/500000 9549/1000000 79543/1000000 29421/100000 789383/1000000 26163/200000 70077/1000000 -10027/200000 -121269/500000 -93507/500000 -487/4000 20199/1000000 88261/1000000 -220801/1000000 2636/15625 144707/1000000 121159/500000 216223/1000000 29029/100000 68391/1000000 6541/50000 28241/250000 20499/200000 -2157/40000 -20189/250000 -4262/15625 -465531/1000000 -2423/10000 -30373/250000 -3921/125000 -14387/200000 -362621/1000000 -26327/250000 -304029/1000000
-41211/1000000 4501/250000 9549/1000000 112097/500000 7063/250000 14987/250000 57911/500000 6179/100000 -55667/1000000 177761/1000000 38251/250000 180907/1000000 22891/200000 24169/200000 146503/1000000 10737/62500 79067/1000000 23651/100000 -13329/500000 -4389/62500 114979/1000000 -28723/1000000 -15977/200000 111677/1000000 817/250000 -116727/1000000 1863/12500 54041/125000 233981/1000000 195597/1000000 148393/1000000 2783/100000 4103/25000 52201/100000 -2937/1000000 549/1600
-771/40000 14037/250000 79543/1000000 7063/250000 100407/500000 52919/1000000 247667/1000000 3459/50000 -24371/1000000 17153/200000 59093/500000 88081/1000000 37173/500000 124691/1000000 4253/40000 33061/500000 55001/500000 2701/15625 -30997/500000 -573/40000 19401/200000 -45291/1000000 -5529/125000 79779/1000000 9077/500000 -45737/500000 60923/1000000 97481/500000 118657/1000000 40539/250000 621/10000 16573/1000000 76783/1000000 245299/1000000 -5921/200000 69753/500000
8687/250000 168679/1000000 29421/100000 14987/250000 52919/1000000 101803/200000 323003/500000 118387/1000000 -933/500000 113151/1000000 -70147/250000 -1821/62500 -94721/1000000 -3389/125000 33677/200000 -34193/1000000 20417/200000 8673/31250 172907/500000 266477/1000000 82701/200000 33089/250000 49343/500000 37069/200000 4179/40000 -44957/500000 72049/1000000 178879/1000000 -35261/100000 -301027/1000000 14141/500000 -15591/1000000 86781/1000000 35677/200000 -15149/250000 14341/200000
48083/1000000 465851/1000000 789383/1000000 57911/500000 247667/1000000 323003/500000 61369/25000 213549/500000 1123/1000000 220451/1000000 25971/1000000 -741/100000 17609/200000 222661/500000 500537/1000000 -4719/62500 77793/125000 41029/50000 161871/500000 310707/1000000 697001/1000000 -1431/100000 9191/200000 89691/200000 27859/125000 -203371/500000 14509/125000 82301/250000 -338813/1000000 162621/1000000 66649/1000000 721/25000 105187/500000 365379/1000000 -61567/200000 63403/1000000
-4309/100000 19281/200000 26163/200000 6179/100000 3459/50000 118387/1000000 213549/500000 29309/100000 -51399/1000000 47081/250000 11833/50000 168579/1000000 38241/250000 3838/15625 223809/1000000 136211/1000000 108253/500000 358219/1000000 -43979/1000000 -6001/200000 70129/500000 -15297/200000 -95751/1000000 20581/125000 13269/500000 -201333/1000000 1309/8000 445903/1000000 56503/250000 158847/500000 157229/1000000 3677/100000 6161/31250 524459/1000000 -14879/250000 330649/1000000
71583/1000000 1889/200000 70077/1000000 -55667/1000000 -24371/1000000 -933/500000 1123/1000000 -51399/1000000 56579/200000 -20817/125000 -110697/500000 -121403/500000 -30267/200000 -138929/1000000 -156649/1000000 -29823/125000 -62189/1000000 -251663/1000000 18339/200000 15223/200000 -22351/1000000 21681/500000 113763/1000000 -115387/1000000 14439/1000000 126221/1000000 -178509/1000000 -37297/62500 -177783/500000 -4226/15625 -188127/1000000 -18909/500000 -194933/1000000 -175657/250000 -3107/200000 -476247/1000000
-163197/1000000 34477/1000000 -10027/200000 177761/1000000 17153/200000 113151/1000000 220451/1000000 47081/250000 -20817/125000 37537/50000 9393/15625 605501/1000000 415547/1000000 427767/1000000 28459/62500 298247/500000 30711/125000 743927/1000000 -37759/200000 -22541/125000 169493/1000000 -165059/1000000 -59161/200000 305989/1000000 -3519/250000 -371069/1000000 52999/100000 46469/31250 870879/1000000 750817/1000000 527793/1000000 49011/500000 567921/1000000 1759321/1000000 -4083/1000000 296661/250000
-1321/5000 -14121/200000 -121269/500000 38251/250000 59093/500000 -70147/250000 25971/1000000 11833/50000 -110697/500000 9393/15625 121701/62500 472581/500000 497521/500000 1103053/1000000 471/1000 196797/250000 551633/1000000 38687/50000 -454201/500000 -11617/15625 -37581/200000 -31991/50000 -355281/500000 128573/500000 -141403/1000000 -548149/1000000 108277/200000 1568809/1000000 2047119/1000000 2355593/1000000 79439/125000 197733/1000000 79007/125000 1921523/1000000 -81867/1000000 1332331/1000000
-208179/1000000 -14553/500000 -93507/500000 180907/1000000 88081/1000000 -1821/62500 -741/100000 168579/1000000 -121403/500000 605501/1000000 472581/500000 967073/1000000 556397/1000000 34273/62500 454519/1000000 692457/1000000 115601/500000 737691/1000000 -6068/15625 -20419/62500 823/25000 -49833/200000 -50579/125000 18607/62500 -1183/20000 -389739/1000000 106913/200000 1605471/1000000 1387959/1000000 1195477/1000000 117311/200000 27849/200000 583993/1000000 501541/250000 9791/125000 1319707/1000000
-158191/1000000 -23957/1000000 -487/4000 22891/200000 37173/500000 -94721/1000000 17609/200000 38241/250000 -30267/200000 415547/1000000 497521/500000 556397/1000000 712321/1000000 611593/1000000 324929/1000000 509771/1000000 32327/100000 535641/1000000 -55843/125000 -372777/1000000 -18951/500000 -168317/500000 -51771/125000 209573/1000000 -16647/250000 -172939/500000 181569/500000 535513/500000 1086701/1000000 157453/125000 404769/1000000 27153/250000 419643/1000000 325313/250000 -54973/1000000 112613/125000
-149897/1000000 14521/250000 20199/1000000 24169/200000 124691/1000000 -3389/125000 222661/500000 3838/15625 -138929/1000000 427767/1000000 1103053/1000000 34273/62500 611593/1000000 924111/1000000 51223/125000 19111/40000 494477/1000000 340773/500000 -115761/250000 -370957/1000000 15389/500000 -204761/500000 -433389/1000000 26721/100000 -47331/1000000 -5737/12500 21929/62500 130751/125000 217789/200000 1421741/1000000 24459/62500 120831/1000000 214971/500000 255323/200000 -57287/500000 425217/500000
-116213/1000000 26327/250000 88261/1000000 146503/1000000 4253/40000 33677/200000 500537/1000000 223809/1000000 -156649/1000000 28459/62500 471/1000 454519/1000000 324929/1000000 51223/125000 119537/200000 51949/125000 308853/1000000 712759/1000000 -22819/200000 -9709/100000 210469/1000000 -111339/1000000 -105971/500000 324857/1000000 7749/500000 -380437/1000000 388641/1000000 571487/500000 24619/40000 61427/100000 49113/125000 41639/500000 89201/200000 1380983/1000000 -52623/1000000 901551/1000000
-202773/1000000 -27369/500000 -220801/1000000 10737/62500 33061/500000 -34193/1000000 -4719/62500 136211/1000000 -29823/125000 298247/500000 196797/250000 692457/1000000 509771/1000000 19111/40000 51949/125000 831287/1000000 95253/500000 66579/100000 -172861/500000 -75001/250000 21987/1000000 -48523/200000 -81339/200000 28367/100000 -30849/500000 -5497/15625 103087/200000 393143/250000 1101861/1000000 120643/125000 547337/1000000 105031/1000000 17543/31250 241939/125000 48003/1000000 263113/200000
-67683/1000000 23949/200000 2636/15625 79067/1000000 55001/500000 20417/200000 77793/125000 108253/500000 -62189/1000000 30711/125000 551633/1000000 115601/500000 32327/100000 494477/1000000 308853/1000000 95253/500000 21337/40000 250159/500000 -181251/1000000 -5297/40000 35321/250000 -30729/125000 -58777/250000 107727/500000 5287/500000 -89171/250000 96037/500000 276763/500000 423493/1000000 728061/1000000 193949/1000000 32381/500000 25897/100000 338887/500000 -30939/250000 396519/1000000
-187541/1000000 170111/1000000 144707/1000000 23651/100000 2701/15625 8673/31250 41029/50000 358219/1000000 -251663/1000000 743927/1000000 38687/50000 737691/1000000 535641/1000000 340773/500000 712759/1000000 66579/100000 250159/500000 256389/200000 -45991/250000 -1909/12500 176019/500000 -9619/50000 -34669/100000 130199/250000 3447/125000 -39611/62500 629477/1000000 370707/200000 501221/500000 201569/200000 160009/250000 5549/40000 36371/50000 1118991/500000 -12931/125000 723523/500000
134207/1000000 103777/1000000 121159/500000 -13329/500000 -30997/500000 172907/500000 161871/500000 -43979/1000000 18339/200000 -37759/200000 -454201/500000 -6068/15625 -55843/125000 -115761/250000 -22819/200000 -172861/500000 -181251/1000000 -45991/250000 383279/500000 226839/500000 151859/500000 87429/250000 42573/125000 721/1000000 6911/62500 8897/50000 -12483/62500 -575187/1000000 -529051/500000 -541259/500000 -263291/1000000 -93749/1000000 -28161/125000 -369069/500000 -2207/1000000 -107219/200000
54309/500000 25977/250000 216223/1000000 -4389/62500 -573/40000 266477/1000000 310707/1000000 -6001/200000 15223/200000 -22541/125000 -11617/15625 -20419/62500 -372777/1000000 -370957/1000000 -9709/100000 -75001/250000 -5297/40000 -1909/12500 226839/500000 33809/62500 41433/200000 65113/250000 290843/1000000 -729/62500 13351/125000 14933/100000 -186179/1000000 -513181/1000000 -876719/1000000 -880109/1000000 -235987/1000000 -3199/40000 -209253/1000000 -126363/200000 -319/500000 -464763/1000000
1967/125000 42307/250000 29029/100000 114979/1000000 19401/200000 82701/200000 697001/1000000 70129/500000 -22351/1000000 169493/1000000 -37581/200000 823/25000 -18951/500000 15389/500000 210469/1000000 21987/1000000 35321/250000 176019/500000 151859/500000 41433/200000 73021/125000 58959/500000 61573/1000000 231267/1000000 7037/62500 -66403/500000 121643/1000000 318333/1000000 -23631/100000 -192003/1000000 81933/1000000 -459/500000 72803/500000 332511/1000000 -16147/250000 178249/1000000
19277/250000 1997/100000 68391/1000000 -28723/1000000 -45291/1000000 33089/250000 -1431/100000 -15297/200000 21681/500000 -165059/1000000 -31991/50000 -49833/200000 -168317/500000 -204761/500000 -111339/1000000 -48523/200000 -30729/125000 -9619/50000 87429/250000 65113/250000 58959/500000 218787/500000 7643/31250 -17831/500000 26837/500000 88923/500000 -4761/40000 -360521/1000000 -311947/500000 -800241/1000000 -38209/250000 -14157/250000 -150753/1000000 -11681/25000 3709/100000 -31419/100000
123207/1000000 41631/1000000 6541/50000 -15977/200000 -5529/125000 49343/500000 9191/200000 -95751/1000000 113763/1000000 -59161/200000 -355281/500000 -50579/125000 -51771/125000 -433389/1000000 -105971/500000 -81339/200000 -58777/250000 -34669/100000 42573/125000 290843/1000000 61573/1000000 7643/31250 46297/100000 -129687/1000000 64673/1000000 231387/1000000 -272991/1000000 -786779/1000000 -806687/1000000 -437523/500000 -60209/200000 -79067/1000000 -312779/1000000 -29919/31250 3951/250000 -664627/1000000
-71357/1000000 49197/500000 28241/250000 111677/1000000 79779/1000000 37069/200000 89691/200000 20581/125000 -115387/1000000 305989/1000000 128573/500000 18607/62500 209573/1000000 26721/100000 324857/1000000 28367/100000 107727/500000 130199/250000 721/1000000 -729/62500 231267/1000000 -17831/500000 -129687/1000000 8579/20000 37783/1000000 -13281/50000 3361/12500 402433/500000 82763/250000 172579/500000 259747/1000000 23263/500000 38231/125000 960541/1000000 -11287/250000 619453/1000000
11787/500000 6953/125000 20499/200000 817/250000 9077/500000 4179/40000 27859/125000 13269/500000 14439/1000000 -3519/250000 -141403/1000000 -1183/20000 -16647/250000 -47331/1000000 7749/500000 -30849/500000 5287/500000 3447/125000 6911/62500 13351/125000 7037/62500 26837/500000 64673/1000000 37783/1000000 59269/1000000 5677/500000 -19619/1000000 -63091/1000000 -91643/500000 -161383/1000000 -33639/1000000 -6667/500000 -19183/1000000 -3447/40000 -18523/1000000 -37309/500000
104693/1000000 -453/6250 -2157/40000 -116727/1000000 -45737/500000 -44957/500000 -203371/500000 -201333/1000000 126221/1000000 -371069/1000000 -548149/1000000 -389739/1000000 -172939/500000 -5737/12500 -380437/1000000 -5497/15625 -89171/250000 -39611/62500 8897/50000 14933/100000 -66403/500000 88923/500000 231387/1000000 -13281/50000 5677/500000 1629/4000 -155043/500000 -923683/1000000 -611407/1000000 -354137/500000 -322809/1000000 -81451/1000000 -92523/250000 -561993/500000 70573/1000000 -361681/500000
-82823/500000 909/62500 -20189/250000 1863/12500 60923/1000000 72049/1000000 14509/125000 1309/8000 -178509/1000000 52999/100000 108277/200000 106913/200000 181569/500000 21929/62500 388641/1000000 103087/200000 96037/500000 629477/1000000 -12483/62500 -186179/1000000 121643/1000000 -4761/40000 -272991/1000000 3361/12500 -19619/1000000 -155043/500000 34031/50000 1352391/1000000 796369/1000000 653847/1000000 508753/1000000 44947/500000 27763/50000 19609/12500 -7537/1000000 218497/200000
-464569/1000000 28647/1000000 -4262/15625 54041/125000 97481/500000 178879/1000000 82301/250000 445903/1000000 -37297/62500 46469/31250 1568809/1000000 1605471/1000000 535513/500000 130751/125000 571487/500000 393143/250000 276763/500000 370707/200000 -575187/1000000 -513181/1000000 318333/1000000 -360521/1000000 -786779/1000000 402433/500000 -63091/1000000 -923683/1000000 1352391/1000000 651/160 2348293/1000000 385787/200000 342879/250000 258429/1000000 293081/200000 93271/20000 22293/1000000 317713/100000
-74077/200000 -31929/200000 -465531/1000000 233981/1000000 118657/1000000 -35261/100000 -338813/1000000 56503/250000 -177783/500000 870879/1000000 2047119/1000000 1387959/1000000 1086701/1000000 217789/200000 24619/40000 1101861/1000000 423493/1000000 501221/500000 -529051/500000 -876719/1000000 -23631/100000 -311947/500000 -806687/1000000 82763/250000 -91643/500000 -611407/1000000 796369/1000000 2348293/1000000 767497/250000 1234103/500000 59181/62500 17541/62500 176053/200000 730939/250000 65499/1000000 996787/500000
-157503/500000 -10923/200000 -2423/10000 195597/1000000 40539/250000 -301027/1000000 162621/1000000 158847/500000 -4226/15625 750817/1000000 2355593/1000000 1195477/1000000 157453/125000 1421741/1000000 61427/100000 120643/125000 728061/1000000 201569/200000 -541259/500000 -880109/1000000 -192003/1000000 -800241/1000000 -437523/500000 172579/500000 -161383/1000000 -354137/500000 653847/1000000 385787/200000 1234103/500000 3005789/1000000 767183/1000000 119591/500000 7719/10000 2366269/1000000 -3987/31250 1631887/1000000
-177143/1000000 -4761/1000000 -30373/250000 148393/1000000 621/10000 14141/500000 66649/1000000 157229/1000000 -188127/1000000 527793/1000000 79439/125000 117311/200000 404769/1000000 24459/62500 49113/125000 547337/1000000 193949/1000000 160009/250000 -263291/1000000 -235987/1000000 81933/1000000 -38209/250000 -60209/200000 259747/1000000 -33639/1000000 -322809/1000000 508753/1000000 342879/250000 59181/62500 767183/1000000 687217/1000000 51471/500000 275031/500000 809093/500000 -711/500000 112203/100000
-38173/1000000 -641/100000 -3921/125000 2783/100000 16573/1000000 -15591/1000000 721/25000 3677/100000 -18909/500000 49011/500000 197733/1000000 27849/200000 27153/250000 120831/1000000 41639/500000 105031/1000000 32381/500000 5549/40000 -93749/1000000 -3199/40000 -459/500000 -14157/250000 -79067/1000000 23263/500000 -6667/500000 -81451/1000000 44947/500000 258429/1000000 17541/62500 119591/500000 51471/500000 199203/1000000 103363/1000000 4896/15625 -1297/250000 107589/500000
-4571/25000 3397/125000 -14387/200000 4103/25000 76783/1000000 86781/1000000 105187/500000 6161/31250 -194933/1000000 567921/1000000 79007/125000 583993/1000000 419643/1000000 214971/500000 89201/200000 17543/31250 25897/100000 36371/50000 -28161/125000 -209253/1000000 72803/500000 -150753/1000000 -312779/1000000 38231/125000 -19183/1000000 -92523/250000 27763/50000 293081/200000 176053/200000 7719/10000 275031/500000 103363/1000000 775197/1000000 855003/500000 -22899/1000000 1182133/1000000
-561867/1000000 93/5000 -362621/1000000 52201/100000 245299/1000000 35677/200000 365379/1000000 524459/1000000 -175657/250000 1759321/1000000 1921523/1000000 501541/250000 325313/250000 255323/200000 1380983/1000000 241939/125000 338887/500000 1118991/500000 -369069/500000 -126363/200000 332511/1000000 -11681/25000 -29919/31250 960541/1000000 -3447/40000 -561993/500000 19609/12500 93271/20000 730939/250000 2366269/1000000 809093/500000 4896/15625 855003/500000 1159621/200000 74017/1000000 75531/20000
-531/50000 -14809/250000 -26327/250000 -2937/1000000 -5921/200000 -15149/250000 -61567/200000 -14879/250000 -3107/200000 -4083/1000000 -81867/1000000 9791/125000 -54973/1000000 -57287/500000 -52623/1000000 48003/1000000 -30939/250000 -12931/125000 -2207/1000000 -319/500000 -16147/250000 3709/100000 3951/250000 -11287/250000 -18523/1000000 70573/1000000 -7537/1000000 22293/1000000 65499/1000000 -3987/31250 -711/500000 -1297/250000 -22899/1000000 74017/1000000 120293/500000 11857/500000
-48873/125000 -3653/200000 -304029/1000000 549/1600 69753/500000 14341/200000 63403/1000000 330649/1000000 -476247/1000000 296661/250000 1332331/1000000 1319707/1000000 112613/125000 425217/500000 901551/1000000 263113/200000 396519/1000000 723523/500000 -107219/200000 -464763/1000000 178249/1000000 -31419/100000 -664627/1000000 619453/1000000 -37309/500000 -361681/500000 218497/200000 317713/100000 996787/500000 1631887/1000000 112203/100000 107589/500000 1182133/1000000 75531/20000 11857/500000 2738437/1000000


--- Term 5 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 60
Matrix dimension : 16

Flags :
F1  : {124, 134, 234}
F2  : {124, 134, 234, 125}
F3  : {124, 134, 234, 135}
F4  : {124, 134, 234, 125, 135}
F5  : {124, 134, 234, 235}
F6  : {124, 134, 234, 125, 235}
F7  : {124, 134, 234, 135, 235}
F8  : {124, 134, 234, 125, 135, 235}
F9  : {124, 134, 234, 145}
F10 : {124, 134, 234, 125, 145}
F11 : {124, 134, 234, 135, 145}
F12 : {124, 134, 234, 125, 135, 145}
F13 : {124, 134, 234, 235, 145}
F14 : {124, 134, 234, 125, 235, 145}
F15 : {124, 134, 234, 135, 235, 145}
F16 : {124, 134, 234, 125, 135, 235, 145}
F17 : {124, 134, 234, 245}
F18 : {124, 134, 234, 125, 245}
F19 : {124, 134, 234, 135, 245}
F20 : {124, 134, 234, 125, 135, 245}
F21 : {124, 134, 234, 235, 245}
F22 : {124, 134, 234, 125, 235, 245}
F23 : {124, 134, 234, 135, 235, 245}
F24 : {124, 134, 234, 125, 135, 235, 245}
F25 : {124, 134, 234, 145, 245}
F26 : {124, 134, 234, 125, 145, 245}
F27 : {124, 134, 234, 135, 145, 245}
F28 : {124, 134, 234, 125, 135, 145, 245}
F29 : {124, 134, 234, 235, 145, 245}
F30 : {124, 134, 234, 125, 235, 145, 245}
F31 : {124, 134, 234, 135, 235, 145, 245}
F32 : {124, 134, 234, 125, 135, 235, 145, 245}
F33 : {124, 134, 234, 345}
F34 : {124, 134, 234, 125, 345}
F35 : {124, 134, 234, 135, 345}
F36 : {124, 134, 234, 125, 135, 345}
F37 : {124, 134, 234, 235, 345}
F38 : {124, 134, 234, 125, 235, 345}
F39 : {124, 134, 234, 135, 235, 345}
F40 : {124, 134, 234, 125, 135, 235, 345}
F41 : {124, 134, 234, 145, 345}
F42 : {124, 134, 234, 125, 145, 345}
F43 : {124, 134, 234, 135, 145, 345}
F44 : {124, 134, 234, 125, 135, 145, 345}
F45 : {124, 134, 234, 235, 145, 345}
F46 : {124, 134, 234, 125, 235, 145, 345}
F47 : {124, 134, 234, 135, 235, 145, 345}
F48 : {124, 134, 234, 125, 135, 235, 145, 345}
F49 : {124, 134, 234, 245, 345}
F50 : {124, 134, 234, 125, 245, 345}
F51 : {124, 134, 234, 135, 245, 345}
F52 : {124, 134, 234, 125, 135, 245, 345}
F53 : {124, 134, 234, 235, 245, 345}
F54 : {124, 134, 234, 125, 235, 245, 345}
F55 : {124, 134, 234, 135, 235, 245, 345}
F56 : {124, 134, 234, 125, 135, 235, 245, 345}
F57 : {124, 134, 234, 145, 245, 345}
F58 : {124, 134, 234, 125, 145, 245, 345}
F59 : {124, 134, 234, 135, 145, 245, 345}
F60 : {124, 134, 234, 235, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F5)
B3  : (F4)+(F6)+(F7)
B4  : 4(F8)+(F16)+(F24)+(F31)+(F40)+(F46)+(F52)-2(F57)
B5  : (F9)+(F17)+(F33)
B6  : (F10)+(F11)+(F18)+(F21)+(F35)+(F37)
B7  : (F12)+(F22)+(F39)
B8  : (F13)+(F19)+(F34)
B9  : (F14)+(F15)+(F20)+(F23)+(F36)+(F38)
B10 : (F25)+(F41)+(F49)
B11 : (F26)+(F43)+(F53)
B12 : (F27)+(F29)+(F42)+(F45)+(F50)+(F51)
B13 : (F28)+(F30)+(F44)+(F47)+(F54)+(F55)
B14 : 2(F8)-5(F16)-5(F24)+6(F31)-5(F40)+6(F46)+6(F52)-(F57)
B15 : (F32)+(F48)+(F56)
B16 : (F58)+(F59)+(F60)

Matrix :
1476857/1000000 5017/20000 -469539/1000000 -5411/22000 1123719/1000000 534781/1000000 48483/250000 -25561/200000 -36793/250000 1735053/1000000 4511/12500 374453/1000000 -16791/500000 1743301/11000000 -83307/25000 -213159/1000000
5017/20000 28479/125000 -17769/1000000 -65401/2750000 70707/1000000 10831/1000000 -4061/62500 -16559/1000000 52587/1000000 129899/500000 28719/500000 1891/40000 -2001/40000 155061/2750000 -27233/50000 24699/200000
-469539/1000000 -17769/1000000 106483/200000 839007/5500000 -17619/25000 -373317/1000000 -364359/1000000 94359/1000000 262581/1000000 -120389/200000 -90021/1000000 -28443/500000 -27433/125000 39423/11000000 134039/100000 -39273/1000000
-5411/22000 -65401/2750000 839007/5500000 2037843/30250000 -833573/2750000 -865287/5500000 -12693/100000 228779/5500000 123961/1375000 -440183/1375000 -15101/275000 -2329/50000 -318409/5500000 -635323/60500000 1818657/2750000 989/125000
1123719/1000000 70707/1000000 -17619/25000 -833573/2750000 75781/50000 38129/50000 28491/50000 -88507/500000 -457317/1000000 161889/100000 316081/1000000 31697/100000 5357/25000 36853/1100000 -3122307/1000000 -95463/200000
534781/1000000 10831/1000000 -373317/1000000 -865287/5500000 38129/50000 251123/500000 315899/1000000 -83317/1000000 -56313/200000 850659/1000000 90779/500000 19021/100000 52431/500000 -67157/11000000 -1536609/1000000 -226219/500000
48483/250000 -4061/62500 -364359/1000000 -12693/100000 28491/50000 315899/1000000 457267/1000000 -3361/31250 -294249/1000000 237413/1000000 -3913/500000 -10253/200000 13893/50000 -364/6875 -362557/500000 5787/40000
-25561/200000 -16559/1000000 94359/1000000 228779/5500000 -88507/500000 -83317/1000000 -3361/31250 27719/200000 26467/500000 -26999/250000 -1647/1000000 18011/1000000 -37207/500000 -48663/11000000 10667/31250 -39411/250000
-36793/250000 52587/1000000 262581/1000000 123961/1375000 -457317/1000000 -56313/200000 -294249/1000000 26467/500000 58233/200000 -148707/500000 -48497/1000000 -11367/250000 -90973/500000 577179/11000000 581023/1000000 240541/1000000
1735053/1000000 129899/500000 -120389/200000 -440183/1375000 161889/100000 850659/1000000 237413/1000000 -26999/250000 -148707/500000 533151/200000 323387/500000 152001/200000 -170161/1000000 341769/2200000 -445087/100000 -367621/250000
4511/12500 28719/500000 -90021/1000000 -15101/275000 316081/1000000 90779/500000 -3913/500000 -1647/1000000 -48497/1000000 323387/500000 43363/125000 11561/50000 -13589/125000 183079/5500000 -29227/31250 -573781/1000000
374453/1000000 1891/40000 -28443/500000 -2329/50000 31697/100000 19021/100000 -10253/200000 18011/1000000 -11367/250000 152001/200000 11561/50000 64203/200000 -16833/100000 335179/11000000 -486699/500000 -18027/20000
-16791/500000 -2001/40000 -27433/125000 -318409/5500000 5357/25000 52431/500000 13893/50000 -37207/500000 -90973/500000 -170161/1000000 -13589/125000 -16833/100000 314247/1000000 -473871/11000000 -27097/500000 31187/62500
1743301/11000000 155061/2750000 39423/11000000 -635323/60500000 36853/1100000 -67157/11000000 -364/6875 -48663/11000000 577179/11000000 341769/2200000 183079/5500000 335179/11000000 -473871/11000000 997103/24200000 -449473/1375000 266649/2750000
-83307/25000 -27233/50000 134039/100000 1818657/2750000 -3122307/1000000 -1536609/1000000 -362557/500000 10667/31250 581023/1000000 -445087/100000 -29227/31250 -486699/500000 -27097/500000 -449473/1375000 105927/12500 222151/250000
-213159/1000000 24699/200000 -39273/1000000 989/125000 -95463/200000 -226219/500000 5787/40000 -39411/250000 240541/1000000 -367621/250000 -573781/1000000 -18027/20000 31187/62500 266649/2750000 222151/250000 3642397/1000000


--- Term 6 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 57
Matrix dimension : 40

Flags :
F1  : {124, 134, 234, 125}
F2  : {124, 134, 234, 135}
F3  : {124, 134, 234, 125, 135}
F4  : {124, 134, 234, 235}
F5  : {124, 134, 234, 125, 235}
F6  : {124, 134, 234, 135, 235}
F7  : {124, 134, 234, 145}
F8  : {124, 134, 234, 125, 145}
F9  : {124, 134, 234, 135, 145}
F10 : {124, 134, 234, 125, 135, 145}
F11 : {124, 134, 234, 235, 145}
F12 : {124, 134, 234, 125, 235, 145}
F13 : {124, 134, 234, 135, 235, 145}
F14 : {124, 134, 234, 125, 135, 235, 145}
F15 : {124, 134, 234, 245}
F16 : {124, 134, 234, 125, 245}
F17 : {124, 134, 234, 135, 245}
F18 : {124, 134, 234, 125, 135, 245}
F19 : {124, 134, 234, 235, 245}
F20 : {124, 134, 234, 125, 235, 245}
F21 : {124, 134, 234, 135, 235, 245}
F22 : {124, 134, 234, 125, 135, 235, 245}
F23 : {124, 134, 234, 145, 245}
F24 : {124, 134, 234, 125, 145, 245}
F25 : {124, 134, 234, 135, 145, 245}
F26 : {124, 134, 234, 125, 135, 145, 245}
F27 : {124, 134, 234, 235, 145, 245}
F28 : {124, 134, 234, 125, 235, 145, 245}
F29 : {124, 134, 234, 135, 235, 145, 245}
F30 : {124, 134, 234, 125, 135, 235, 145, 245}
F31 : {124, 134, 234, 345}
F32 : {124, 134, 234, 125, 345}
F33 : {124, 134, 234, 135, 345}
F34 : {124, 134, 234, 125, 135, 345}
F35 : {124, 134, 234, 235, 345}
F36 : {124, 134, 234, 125, 235, 345}
F37 : {124, 134, 234, 135, 235, 345}
F38 : {124, 134, 234, 125, 135, 235, 345}
F39 : {124, 134, 234, 145, 345}
F40 : {124, 134, 234, 125, 145, 345}
F41 : {124, 134, 234, 135, 145, 345}
F42 : {124, 134, 234, 125, 135, 145, 345}
F43 : {124, 134, 234, 235, 145, 345}
F44 : {124, 134, 234, 125, 235, 145, 345}
F45 : {124, 134, 234, 135, 235, 145, 345}
F46 : {124, 134, 234, 125, 135, 235, 145, 345}
F47 : {124, 134, 234, 245, 345}
F48 : {124, 134, 234, 125, 245, 345}
F49 : {124, 134, 234, 135, 245, 345}
F50 : {124, 134, 234, 125, 135, 245, 345}
F51 : {124, 134, 234, 235, 245, 345}
F52 : {124, 134, 234, 125, 235, 245, 345}
F53 : {124, 134, 234, 135, 235, 245, 345}
F54 : {124, 134, 234, 125, 135, 235, 245, 345}
F55 : {124, 134, 234, 125, 145, 245, 345}
F56 : {124, 134, 234, 135, 145, 245, 345}
F57 : {124, 134, 234, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F3)-(F5)
B4  : (F3)-(F6)
B5  : (F7)-(F15)
B6  : (F7)-(F31)
B7  : (F8)-(F9)
B8  : (F8)-(F16)
B9  : (F8)-(F19)
B10 : (F8)-(F33)
B11 : (F8)-(F35)
B12 : (F10)-(F20)
B13 : (F10)-(F37)
B14 : (F11)-(F17)
B15 : (F11)-(F32)
B16 : (F12)-(F13)
B17 : (F12)-(F18)
B18 : (F12)-(F21)
B19 : (F12)-(F34)
B20 : (F12)-(F36)
B21 : (F23)-(F39)
B22 : (F23)-(F47)
B23 : (F24)-(F41)
B24 : (F24)-(F51)
B25 : (F25)-(F27)
B26 : (F25)-(F40)
B27 : (F25)-(F43)
B28 : (F25)-(F48)
B29 : (F25)-(F49)
B30 : (F26)-(F28)
B31 : (F26)-(F42)
B32 : (F26)-(F45)
B33 : (F26)-(F52)
B34 : (F26)-(F53)
B35 : (F14)-2(F22)-(F29)+(F38)+2(F44)-(F50)
B36 : 3(F14)-(F22)+2(F29)-2(F38)+(F44)-3(F50)
B37 : (F30)-(F46)
B38 : (F30)-(F54)
B39 : (F55)-(F56)
B40 : (F55)-(F57)

Matrix :
199627/1000000 6551/500000 -5863/250000 -6161/250000 -64961/1000000 -26039/500000 84247/1000000 12559/500000 1691/1000000 3633/200000 21119/500000 -8669/1000000 -24323/250000 1763/100000 461/50000 35577/500000 17389/250000 -33901/1000000 -779/31250 -16907/250000 -62539/1000000 -43627/500000 -19287/500000 -56181/500000 -3029/125000 -16309/1000000 -33737/500000 83757/1000000 -96649/1000000 -10683/200000 -447/4000 -36873/250000 -14351/100000 -346259/1000000 33653/625000 -174927/5000000 29/1000000 -21197/125000 -187927/1000000 -3102/15625
6551/500000 93371/500000 -4577/1000000 -141/250000 -16251/1000000 -157/20000 20189/500000 12363/1000000 23987/1000000 7227/500000 2183/50000 2003/250000 -34051/1000000 481/500000 3003/500000 40801/1000000 14277/500000 -567/40000 -11177/1000000 -20197/1000000 -32139/1000000 -5369/250000 -5643/500000 -35767/1000000 -869/62500 10699/1000000 -9461/500000 11477/250000 -89/2000 -35533/1000000 -52801/1000000 -8107/125000 -18999/250000 -43149/250000 64143/2500000 -17629/1250000 -201/1000000 -90717/1000000 -20939/200000 -47271/500000
-5863/250000 -4577/1000000 34791/200000 -963/1000000 24409/500000 169/6250 -80137/1000000 -127/5000 -1009/500000 -11131/500000 -36863/1000000 3283/250000 24913/500000 -12791/500000 9617/1000000 -37859/500000 -12391/200000 10957/500000 757/100000 53547/1000000 66311/1000000 7899/100000 791/125000 16299/250000 -19151/1000000 39197/250000 12403/200000 -731/1000000 78981/1000000 55417/1000000 18127/250000 40107/500000 47761/500000 11553/50000 -193853/5000000 120501/5000000 -10059/200000 5901/62500 469/250000 203/3125
-6161/250000 -141/250000 -963/1000000 250459/1000000 19653/500000 9917/62500 17709/1000000 1797/1000000 17297/500000 48113/1000000 62143/1000000 -54551/1000000 216531/1000000 1/31250 -77363/1000000 10847/500000 -11127/500000 14073/250000 28311/500000 19373/250000 51/25000 3283/40000 97499/1000000 170663/1000000 156573/1000000 -461719/1000000 37529/500000 -58819/200000 3163/50000 12141/500000 49893/500000 47179/200000 32987/200000 7629/20000 -316779/5000000 248617/5000000 42437/500000 65509/250000 603747/1000000 266173/500000
-64961/1000000 -16251/1000000 24409/500000 19653/500000 30437/125000 12489/125000 -84761/500000 -28383/500000 -13533/1000000 -15133/500000 -3127/40000 5889/250000 39237/200000 -4699/100000 -5517/1000000 -164541/1000000 -69473/500000 66983/1000000 5693/125000 69379/500000 144043/1000000 21269/100000 12569/250000 95753/500000 7121/1000000 33819/200000 76149/500000 -108609/1000000 214377/1000000 73297/500000 202109/1000000 134099/500000 285171/1000000 10462/15625 -274687/2500000 371143/5000000 -1073/10000 330541/1000000 10007/40000 330443/1000000
-26039/500000 -157/20000 169/6250 9917/62500 12489/125000 109369/250000 -42723/1000000 -821/40000 38891/1000000 51521/1000000 16199/500000 -13631/200000 106923/250000 -4961/500000 -129981/1000000 3753/250000 -43633/500000 84751/500000 26113/250000 84259/500000 62353/1000000 22233/100000 32991/200000 337503/1000000 28951/125000 -2977/5000 77201/500000 -233641/500000 191407/1000000 113537/1000000 24313/100000 65873/125000 15517/40000 959367/1000000 -10058/78125 246121/2500000 116937/1000000 149989/250000 934529/1000000 430287/500000
84247/1000000 20189/500000 -80137/1000000 17709/1000000 -84761/500000 -42723/1000000 560361/1000000 131871/1000000 79557/1000000 97101/1000000 222531/1000000 -13163/200000 -182497/1000000 81957/1000000 -11991/125000 483709/1000000 265083/1000000 47143/1000000 -16041/250000 -25473/125000 -365813/1000000 -349159/1000000 -5199/500000 -12179/62500 143147/1000000 -97799/125000 -51813/200000 -22077/500000 -197821/500000 -5741/25000 -285271/1000000 -174119/1000000 -333961/1000000 -393837/500000 1011107/5000000 -314403/2500000 228213/1000000 -269603/1000000 -23209/500000 -267989/1000000
12559/500000 12363/1000000 -127/5000 1797/1000000 -28383/500000 -821/40000 131871/1000000 222677/1000000 14253/1000000 29519/1000000 88343/1000000 -647/62500 -41621/1000000 27447/1000000 -8841/500000 157291/1000000 131973/1000000 -1123/100000 11253/500000 -7817/200000 -57717/500000 -36873/1000000 -3221/500000 -74461/1000000 26451/1000000 -230653/1000000 -50073/1000000 257/25000 -92563/1000000 -22027/250000 -47741/500000 -65989/1000000 -28941/250000 -18753/62500 33997/625000 -71/4000 69501/1000000 -115213/1000000 -11353/1000000 -7067/500000
1691/1000000 23987/1000000 -1009/500000 17297/500000 -13533/1000000 38891/1000000 79557/1000000 14253/1000000 28047/125000 27003/1000000 15979/250000 -1831/500000 799/200000 2597/500000 -23251/500000 167719/1000000 29991/1000000 88133/1000000 -12047/1000000 -6307/250000 -54213/500000 -53421/1000000 1823/62500 32557/1000000 1369/20000 -10537/50000 -24179/500000 -6421/125000 -37431/500000 -8239/200000 -12151/1000000 18341/250000 -15723/1000000 2619/200000 26029/500000 -14401/500000 67701/1000000 27819/1000000 19829/1000000 -3501/200000
3633/200000 7227/500000 -11131/500000 48113/1000000 -15133/500000 51521/1000000 97101/1000000 29519/1000000 27003/1000000 11639/50000 1346/15625 -32851/1000000 45217/500000 591/25000 -16431/500000 26653/250000 49943/500000 7733/1000000 8067/100000 3329/200000 -60571/1000000 16777/250000 18649/500000 16559/1000000 14051/200000 -160883/500000 8217/500000 -22383/200000 14773/1000000 -50483/1000000 -15281/1000000 37621/1000000 -9447/500000 -52717/1000000 -223/50000 143527/5000000 15873/250000 2781/500000 66021/250000 274183/1000000
21119/500000 2183/50000 -36863/1000000 62143/1000000 -3127/40000 16199/500000 222531/1000000 88343/1000000 15979/250000 1346/15625 22473/62500 -53911/1000000 3899/200000 34547/1000000 -33967/500000 211723/1000000 150207/1000000 -4499/200000 1481/200000 -23647/500000 -10053/62500 -43551/500000 28551/1000000 -49739/1000000 30017/250000 -585027/1000000 -26667/500000 -134181/1000000 -39689/250000 -803/6250 -137663/1000000 -56083/1000000 -17767/125000 -77399/200000 267477/5000000 -24071/1250000 135751/1000000 -25433/250000 54077/200000 169807/1000000
-8669/1000000 2003/250000 3283/250000 -54551/1000000 5889/250000 -13631/200000 -13163/200000 -647/62500 -1831/500000 -32851/1000000 -53911/1000000 2777/20000 -54793/500000 -14159/500000 51863/1000000 -30569/1000000 -1411/125000 4461/250000 -5807/1000000 6731/500000 10411/500000 78319/1000000 -2443/50000 -34067/1000000 -59599/500000 19087/40000 22471/1000000 10783/50000 23197/500000 24847/1000000 -483/200000 -2319/40000 -8691/500000 -11701/1000000 89701/5000000 -2409/500000 -22251/200000 -14853/200000 -226559/500000 -280673/1000000
-24323/250000 -34051/1000000 24913/500000 216531/1000000 39237/200000 106923/250000 -182497/1000000 -41621/1000000 799/200000 45217/500000 3899/200000 -54793/500000 157097/200000 -8139/250000 -27901/250000 -107099/500000 -135409/1000000 107327/1000000 16783/62500 90689/250000 255629/1000000 56017/100000 59077/250000 102629/200000 63877/250000 -641549/1000000 386433/1000000 -66897/100000 493137/1000000 95683/500000 109523/250000 353827/500000 127593/200000 28981/20000 -762223/2500000 150939/625000 7341/125000 400013/500000 1543971/1000000 318319/200000
1763/100000 481/500000 -12791/500000 1/31250 -4699/100000 -4961/500000 81957/1000000 27447/1000000 2597/500000 591/25000 34547/1000000 -14159/500000 -8139/250000 157337/1000000 -33427/1000000 104047/1000000 74539/1000000 111/8000 617/100000 -947/20000 -78219/1000000 -55667/1000000 277/125000 -45409/1000000 26979/1000000 -88247/500000 -33329/500000 -4169/1000000 -55989/1000000 -21183/500000 -6773/125000 -29917/1000000 -66211/1000000 -149439/1000000 51913/1250000 -51707/2500000 7771/125000 -61321/1000000 819/500000 -2399/62500
461/50000 3003/500000 9617/1000000 -77363/1000000 -5517/1000000 -129981/1000000 -11991/125000 -8841/500000 -23251/500000 -16431/500000 -33967/500000 51863/1000000 -27901/250000 -33427/1000000 115287/500000 -19439/125000 -2153/500000 -10673/100000 1273/50000 181/8000 21119/200000 23731/250000 -35691/500000 -18981/200000 -7341/40000 540659/1000000 4399/100000 62269/250000 95569/1000000 8367/1000000 -17177/1000000 -8857/50000 -8649/125000 -94973/500000 -58691/2500000 2203/100000 -133123/1000000 -49941/250000 -386971/1000000 -55599/250000
35577/500000 40801/1000000 -37859/500000 10847/500000 -164541/1000000 3753/250000 483709/1000000 157291/1000000 167719/1000000 26653/250000 211723/1000000 -30569/1000000 -107099/500000 104047/1000000 -19439/125000 478779/500000 319661/1000000 284151/1000000 -5421/62500 -4401/20000 -118809/250000 -93829/250000 8191/250000 -12361/100000 78529/500000 -369877/500000 -344733/1000000 5543/250000 -426649/1000000 -51701/200000 -31757/125000 48069/1000000 -305461/1000000 -130191/250000 75291/250000 -226639/1250000 318509/1000000 -152971/1000000 -201143/500000 -563429/1000000
17389/250000 14277/500000 -12391/200000 -11127/500000 -69473/500000 -43633/500000 265083/1000000 131973/1000000 29991/1000000 49943/500000 150207/1000000 -1411/125000 -135409/1000000 74539/1000000 -2153/500000 319661/1000000 443521/1000000 -12259/200000 52059/1000000 -97357/1000000 -45187/200000 -64313/1000000 -16879/500000 -101619/500000 1121/250000 -15973/50000 -136339/1000000 4507/40000 -77007/500000 -189973/1000000 -218947/1000000 -217169/1000000 -298171/1000000 -91203/125000 309767/2500000 -189889/5000000 124533/1000000 -339291/1000000 -201711/1000000 -33657/250000
-33901/1000000 -567/40000 10957/500000 14073/250000 66983/1000000 84751/500000 47143/1000000 -1123/100000 88133/1000000 7733/1000000 -4499/200000 4461/250000 107327/1000000 111/8000 -10673/100000 284151/1000000 -12259/200000 469807/1000000 -4017/250000 5909/1000000 -12757/125000 25781/1000000 18733/200000 101891/500000 102241/1000000 -28501/200000 -47509/1000000 -1361/15625 31549/1000000 61981/1000000 17301/125000 427021/1000000 22077/100000 715661/1000000 299409/5000000 -162323/5000000 5863/62500 359419/1000000 -47481/1000000 -21023/500000
-779/31250 -11177/1000000 757/100000 28311/500000 5693/125000 26113/250000 -16041/250000 11253/500000 -12047/1000000 8067/100000 1481/200000 -5807/1000000 16783/62500 617/100000 1273/50000 -5421/62500 52059/1000000 -4017/250000 90171/250000 3059/20000 63839/500000 386517/1000000 34087/500000 66249/500000 -16751/1000000 -4621/200000 200659/1000000 -113157/1000000 63261/200000 26759/1000000 2526/15625 94829/500000 167833/1000000 97987/250000 -26533/200000 8851/62500 -849/50000 71377/500000 21349/50000 660223/1000000
-16907/250000 -20197/1000000 53547/1000000 19373/250000 69379/500000 84259/500000 -25473/125000 -7817/200000 -6307/250000 3329/200000 -23647/500000 6731/500000 90689/250000 -947/20000 181/8000 -4401/20000 -97357/1000000 5909/1000000 3059/20000 418567/1000000 63509/250000 466387/1000000 2237/25000 268193/1000000 -10937/500000 183733/1000000 300409/1000000 -156779/1000000 421779/1000000 33953/250000 53469/200000 34451/100000 188793/500000 168281/200000 -51651/250000 850471/5000000 -25469/250000 179699/500000 261307/500000 747037/1000000
-62539/1000000 -32139/1000000 66311/1000000 51/25000 144043/1000000 62353/1000000 -365813/1000000 -57717/500000 -54213/500000 -60571/1000000 -10053/62500 10411/500000 255629/1000000 -78219/1000000 21119/200000 -118809/250000 -45187/200000 -12757/125000 63839/500000 63509/250000 467803/1000000 200909/500000 9833/500000 185077/1000000 -174471/1000000 735947/1000000 339393/1000000 59/8000 440263/1000000 101507/500000 34107/125000 164233/1000000 41171/125000 144327/200000 -1253981/5000000 813953/5000000 -3626/15625 235189/1000000 186627/1000000 111761/250000
-43627/500000 -5369/250000 7899/100000 3283/40000 21269/100000 22233/100000 -349159/1000000 -36873/1000000 -53421/1000000 16777/250000 -43551/500000 78319/1000000 56017/100000 -55667/1000000 23731/250000 -93829/250000 -64313/1000000 25781/1000000 386517/1000000 466387/1000000 200909/500000 59389/62500 22623/200000 181531/500000 -37389/250000 601637/1000000 247981/500000 -28037/500000 391263/500000 202067/1000000 210681/500000 449299/1000000 130729/250000 600259/500000 -1616533/5000000 153139/500000 -21937/100000 8847/20000 264249/500000 1098229/1000000
-19287/500000 -5643/500000 791/125000 97499/1000000 12569/250000 32991/200000 -5199/500000 -3221/500000 1823/62500 18649/500000 28551/1000000 -2443/50000 59077/250000 277/125000 -35691/500000 8191/250000 -16879/500000 18733/200000 34087/500000 2237/25000 9833/500000 22623/200000 276373/1000000 199921/1000000 67269/500000 -9123/25000 79783/1000000 -26483/100000 105129/1000000 22631/1000000 35713/250000 301647/1000000 38861/200000 518031/1000000 -328801/5000000 133253/2500000 21563/250000 75299/250000 54261/100000 123547/250000
-56181/500000 -35767/1000000 16299/250000 170663/1000000 95753/500000 337503/1000000 -12179/62500 -74461/1000000 32557/1000000 16559/1000000 -49739/1000000 -34067/1000000 102629/200000 -45409/1000000 -18981/200000 -12361/100000 -101619/500000 101891/500000 66249/500000 268193/1000000 185077/1000000 181531/500000 199921/1000000 129481/200000 7251/40000 -35333/125000 130893/500000 -226947/500000 72749/200000 1523/8000 19801/50000 678963/1000000 288839/500000 71009/50000 -998681/5000000 723101/5000000 12159/500000 731447/1000000 473899/500000 488641/500000
-3029/125000 -869/62500 -19151/1000000 156573/1000000 7121/1000000 28951/125000 143147/1000000 26451/1000000 1369/20000 14051/200000 30017/250000 -59599/500000 63877/250000 26979/1000000 -7341/40000 78529/500000 1121/250000 102241/1000000 -16751/1000000 -10937/500000 -174471/1000000 -37389/250000 67269/500000 7251/40000 122977/250000 -291793/250000 -62579/1000000 -159483/250000 -145713/1000000 -8483/1000000 5539/100000 285603/1000000 36613/250000 10257/31250 -17913/2500000 -17949/5000000 252597/1000000 301/800 1036149/1000000 91051/125000
-16309/1000000 10699/1000000 39197/250000 -461719/1000000 33819/200000 -2977/5000 -97799/125000 -230653/1000000 -10537/50000 -160883/500000 -585027/1000000 19087/40000 -641549/1000000 -88247/500000 540659/1000000 -369877/500000 -15973/50000 -28501/200000 -4621/200000 183733/1000000 735947/1000000 601637/1000000 -9123/25000 -35333/125000 -291793/250000 4381687/1000000 288161/1000000 1705853/1000000 652841/1000000 281401/1000000 59219/500000 -70021/125000 -20697/200000 -229/100000 -82861/1250000 26817/625000 -471841/500000 -34421/50000 -3375863/1000000 -1069903/500000
-33737/500000 -9461/500000 12403/200000 37529/500000 76149/500000 77201/500000 -51813/200000 -50073/1000000 -24179/500000 8217/500000 -26667/500000 22471/1000000 386433/1000000 -33329/500000 4399/100000 -344733/1000000 -136339/1000000 -47509/1000000 200659/1000000 300409/1000000 339393/1000000 247981/500000 79783/1000000 130893/500000 -62579/1000000 288161/1000000 474101/1000000 -88533/500000 383527/1000000 152413/1000000 290927/1000000 292657/1000000 377027/1000000 806767/1000000 -315869/1250000 977233/5000000 -162767/1000000 69711/200000 1748/3125 86273/100000
83757/1000000 11477/250000 -731/1000000 -58819/200000 -108609/1000000 -233641/500000 -22077/500000 257/25000 -6421/125000 -22383/200000 -134181/1000000 10783/50000 -66897/100000 -4169/1000000 62269/250000 5543/250000 4507/40000 -1361/15625 -113157/1000000 -156779/1000000 59/8000 -28037/500000 -26483/100000 -226947/500000 -159483/250000 1705853/1000000 -88533/500000 584893/500000 -10623/125000 -20043/200000 -30071/100000 -650747/1000000 -10001/20000 -133489/125000 514341/2500000 -637529/5000000 -296701/1000000 -413841/500000 -2180723/1000000 -865827/500000
-96649/1000000 -89/2000 78981/1000000 3163/50000 214377/1000000 191407/1000000 -197821/500000 -92563/1000000 -37431/500000 14773/1000000 -39689/250000 23197/500000 493137/1000000 -55989/1000000 95569/1000000 -426649/1000000 -77007/500000 31549/1000000 63261/200000 421779/1000000 440263/1000000 391263/500000 105129/1000000 72749/200000 -145713/1000000 652841/1000000 383527/1000000 -10623/125000 13214/15625 246937/1000000 224549/500000 225777/500000 3463/6250 644103/500000 -63817/200000 675527/2500000 -109821/500000 451593/1000000 106623/200000 238697/250000
-10683/200000 -35533/1000000 55417/1000000 12141/500000 73297/500000 113537/1000000 -5741/25000 -22027/250000 -8239/200000 -50483/1000000 -803/6250 24847/1000000 95683/500000 -21183/500000 8367/1000000 -51701/200000 -189973/1000000 61981/1000000 26759/1000000 33953/250000 101507/500000 202067/1000000 22631/1000000 1523/8000 -8483/1000000 281401/1000000 152413/1000000 -20043/200000 246937/1000000 354527/1000000 210067/1000000 10627/50000 76683/250000 754597/1000000 -657783/5000000 76041/1000000 -68101/500000 68859/200000 232559/1000000 291113/1000000
-447/4000 -52801/1000000 18127/250000 49893/500000 202109/1000000 24313/100000 -285271/1000000 -47741/500000 -12151/1000000 -15281/1000000 -137663/1000000 -483/200000 109523/250000 -6773/125000 -17177/1000000 -31757/125000 -218947/1000000 17301/125000 2526/15625 53469/200000 34107/125000 210681/500000 35713/250000 19801/50000 5539/100000 59219/500000 290927/1000000 -30071/100000 224549/500000 210067/1000000 581601/1000000 69419/125000 125223/250000 333359/250000 -56059/250000 807933/5000000 -2341/31250 598383/1000000 175329/250000 82803/100000
-36873/250000 -8107/125000 40107/500000 47179/200000 134099/500000 65873/125000 -174119/1000000 -65989/1000000 18341/250000 37621/1000000 -56083/1000000 -2319/40000 353827/500000 -29917/1000000 -8857/50000 48069/1000000 -217169/1000000 427021/1000000 94829/500000 34451/100000 164233/1000000 449299/1000000 301647/1000000 678963/1000000 285603/1000000 -70021/125000 292657/1000000 -650747/1000000 225777/500000 10627/50000 69419/125000 306061/250000 25073/31250 2077287/1000000 -218479/1000000 165179/1000000 111709/1000000 220071/200000 315129/250000 625307/500000
-14351/100000 -18999/250000 47761/500000 32987/200000 285171/1000000 15517/40000 -333961/1000000 -28941/250000 -15723/1000000 -9447/500000 -17767/125000 -8691/500000 127593/200000 -66211/1000000 -8649/125000 -305461/1000000 -298171/1000000 22077/100000 167833/1000000 188793/500000 41171/125000 130729/250000 38861/200000 288839/500000 36613/250000 -20697/200000 377027/1000000 -10001/20000 3463/6250 76683/250000 125223/250000 25073/31250 475419/500000 234971/125000 -1494997/5000000 521671/2500000 -43253/500000 57873/62500 56623/50000 19008/15625
-346259/1000000 -43149/250000 11553/50000 7629/20000 10462/15625 959367/1000000 -393837/500000 -18753/62500 2619/200000 -52717/1000000 -77399/200000 -11701/1000000 28981/20000 -149439/1000000 -94973/500000 -130191/250000 -91203/125000 715661/1000000 97987/250000 168281/200000 144327/200000 600259/500000 518031/1000000 71009/50000 10257/31250 -229/100000 806767/1000000 -133489/125000 644103/500000 754597/1000000 333359/250000 2077287/1000000 234971/125000 4853737/1000000 -3109433/5000000 1093037/2500000 -125739/1000000 2256181/1000000 2227337/1000000 2491581/1000000
33653/625000 64143/2500000 -193853/5000000 -316779/5000000 -274687/2500000 -10058/78125 1011107/5000000 33997/625000 26029/500000 -223/50000 267477/5000000 89701/5000000 -762223/2500000 51913/1250000 -58691/2500000 75291/250000 309767/2500000 299409/5000000 -26533/200000 -51651/250000 -1253981/5000000 -1616533/5000000 -328801/5000000 -998681/5000000 -17913/2500000 -82861/1250000 -315869/1250000 514341/2500000 -63817/200000 -657783/5000000 -56059/250000 -218479/1000000 -1494997/5000000 -3109433/5000000 1255027/6250000 -3597753/25000000 220523/2500000 -1432689/5000000 -1531211/2500000 -702821/1000000
-174927/5000000 -17629/1250000 120501/5000000 248617/5000000 371143/5000000 246121/2500000 -314403/2500000 -71/4000 -14401/500000 143527/5000000 -24071/1250000 -2409/500000 150939/625000 -51707/2500000 2203/100000 -226639/1250000 -189889/5000000 -162323/5000000 8851/62500 850471/5000000 813953/5000000 153139/500000 133253/2500000 723101/5000000 -17949/5000000 26817/625000 977233/5000000 -637529/5000000 675527/2500000 76041/1000000 807933/5000000 165179/1000000 521671/2500000 1093037/2500000 -3597753/25000000 759173/6250000 -71369/1250000 941273/5000000 268467/625000 2858179/5000000
29/1000000 -201/1000000 -10059/200000 42437/500000 -1073/10000 116937/1000000 228213/1000000 69501/1000000 67701/1000000 15873/250000 135751/1000000 -22251/200000 7341/125000 7771/125000 -133123/1000000 318509/1000000 124533/1000000 5863/62500 -849/50000 -25469/250000 -3626/15625 -21937/100000 21563/250000 12159/500000 252597/1000000 -471841/500000 -162767/1000000 -296701/1000000 -109821/500000 -68101/500000 -2341/31250 111709/1000000 -43253/500000 -125739/1000000 220523/2500000 -71369/1250000 7089/20000 6899/125000 122659/250000 211269/1000000
-21197/125000 -90717/1000000 5901/62500 65509/250000 330541/1000000 149989/250000 -269603/1000000 -115213/1000000 27819/1000000 2781/500000 -25433/250000 -14853/200000 400013/500000 -61321/1000000 -49941/250000 -152971/1000000 -339291/1000000 359419/1000000 71377/500000 179699/500000 235189/1000000 8847/20000 75299/250000 731447/1000000 301/800 -34421/50000 69711/200000 -413841/500000 451593/1000000 68859/200000 598383/1000000 220071/200000 57873/62500 2256181/1000000 -1432689/5000000 941273/5000000 6899/125000 660269/500000 400707/250000 373969/250000
-187927/1000000 -20939/200000 469/250000 603747/1000000 10007/40000 934529/1000000 -23209/500000 -11353/1000000 19829/1000000 66021/250000 54077/200000 -226559/500000 1543971/1000000 819/500000 -386971/1000000 -201143/500000 -201711/1000000 -47481/1000000 21349/50000 261307/500000 186627/1000000 264249/500000 54261/100000 473899/500000 1036149/1000000 -3375863/1000000 1748/3125 -2180723/1000000 106623/200000 232559/1000000 175329/250000 315129/250000 56623/50000 2227337/1000000 -1531211/2500000 268467/625000 122659/250000 400707/250000 5023479/1000000 4083173/1000000
-3102/15625 -47271/500000 203/3125 266173/500000 330443/1000000 430287/500000 -267989/1000000 -7067/500000 -3501/200000 274183/1000000 169807/1000000 -280673/1000000 318319/200000 -2399/62500 -55599/250000 -563429/1000000 -33657/250000 -21023/500000 660223/1000000 747037/1000000 111761/250000 1098229/1000000 123547/250000 488641/500000 91051/125000 -1069903/500000 86273/100000 -865827/500000 238697/250000 291113/1000000 82803/100000 625307/500000 19008/15625 2491581/1000000 -702821/1000000 2858179/5000000 211269/1000000 373969/250000 4083173/1000000 4232293/1000000

#Sharp Graphs (Complicated Case (1))
#1: Order 6 : Edges = {134, 234, 125, 135, 235, 145, 245, 126, 136, 236, 146, 246, 356, 456}
#2: Order 6 : Edges = {126, 136, 236, 146, 246, 346, 156, 256, 356, 456}
#3: Order 6 : Edges = {156, 256, 356, 456}
#4: Order 6 : Edges = {}
#5: Order 6 : Edges = {145, 245, 345, 126, 136, 236, 146, 246, 346, 156, 256, 356}
#6: Order 6 : Edges = {145, 245, 345, 146, 246, 346, 156, 256, 356}
#7: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346, 456}
#8: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346}



==> 5-9-03-prf.txt <==
#Density : 5/9

Program                       : DensityChecker

Order of subgraphs H          : 6
Number of forbidden graphs    : 2
Forbidden graphs              :
6 : {123, 124, 134, 125, 135, 245, 126, 236, 146}
#Forbidden graphs added by supersaturation argument :
5 : {134, 234, 125, 135, 235, 145, 245, 345}
Forbid only induced subgraphs : no
Number of terms               : 6


--- Term 1 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 12
Matrix dimension : 7

Flags :
F1  : {}
F2  : {124}
F3  : {134}
F4  : {124, 134}
F5  : {234}
F6  : {124, 234}
F7  : {134, 234}
F8  : {124, 134, 234}
F9  : {123, 124}
F10 : {123, 124, 134}
F11 : {123, 124, 234}
F12 : {123, 124, 134, 234}

Basis :
B1 : 92(F1)+3(F4)+3(F6)-16(F7)-61(F8)-16(F9)+6(F10)+6(F11)
B2 : (F2)
B3 : (F3)+(F5)
B4 : 6(F1)+223(F4)+223(F6)+11(F7)-10(F8)+11(F9)-108(F10)-108(F11)
B5 : 64(F1)-22(F4)-22(F6)-529(F7)+78(F8)+25(F9)-44(F10)-44(F11)
B6 : 64(F1)-22(F4)-22(F6)+25(F7)+78(F8)-529(F9)-44(F10)-44(F11)
B7 : (F12)

Matrix :
827809649955162287813/13668315938820256230000000 1231069/138500000 -40071/13850000 114265182204440424373/15187017709800284700000000 2870686352615496982229/136683159388202562300000000 -1416169/76729000000 -556563/138500000
1231069/138500000 340717/250000 -283877/500000 104659/138500000 882957/277000000 -819909/277000000 -117879/1000000
-40071/13850000 -283877/500000 118441/200000 23229/34625000 -728977/554000000 232841/138500000 -1253851/1000000
114265182204440424373/15187017709800284700000000 104659/138500000 23229/34625000 124979951850043359493/34170789847050640575000000 74397/38364500000 -11761757979502989641/34170789847050640575000000 -1124111/277000000
2870686352615496982229/136683159388202562300000000 882957/277000000 -728977/554000000 74397/38364500000 257677388505906669737/34170789847050640575000000 -53193/7672900000 -55719/138500000
-1416169/76729000000 -819909/277000000 232841/138500000 -11761757979502989641/34170789847050640575000000 -53193/7672900000 273531/38364500000 -97539/69250000
-556563/138500000 -117879/1000000 -1253851/1000000 -1124111/277000000 -55719/138500000 -97539/69250000 5135153/1000000


--- Term 2 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 6
Matrix dimension : 2

Flags :
F1 : {134}
F2 : {124, 134}
F3 : {234}
F4 : {124, 234}
F5 : {123, 124, 134}
F6 : {123, 124, 234}

Basis :
B1 : (F1)-(F3)
B2 : (F2)-(F4)+(F5)-(F6)

Matrix :
683093/500000 393259/400000
393259/400000 1079518956524544957/1499474311775000000


--- Term 3 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 63
Matrix dimension : 26

Flags :
F1  : {134, 234}
F2  : {134, 234, 125}
F3  : {134, 234, 135}
F4  : {134, 234, 125, 135}
F5  : {134, 234, 235}
F6  : {134, 234, 125, 235}
F7  : {134, 234, 135, 235}
F8  : {134, 234, 125, 135, 235}
F9  : {134, 234, 145}
F10 : {134, 234, 125, 145}
F11 : {134, 234, 135, 145}
F12 : {134, 234, 125, 135, 145}
F13 : {134, 234, 235, 145}
F14 : {134, 234, 125, 235, 145}
F15 : {134, 234, 135, 235, 145}
F16 : {134, 234, 125, 135, 235, 145}
F17 : {134, 234, 245}
F18 : {134, 234, 125, 245}
F19 : {134, 234, 135, 245}
F20 : {134, 234, 125, 135, 245}
F21 : {134, 234, 235, 245}
F22 : {134, 234, 125, 235, 245}
F23 : {134, 234, 135, 235, 245}
F24 : {134, 234, 125, 135, 235, 245}
F25 : {134, 234, 145, 245}
F26 : {134, 234, 125, 145, 245}
F27 : {134, 234, 135, 145, 245}
F28 : {134, 234, 125, 135, 145, 245}
F29 : {134, 234, 235, 145, 245}
F30 : {134, 234, 125, 235, 145, 245}
F31 : {134, 234, 135, 235, 145, 245}
F32 : {134, 234, 125, 135, 235, 145, 245}
F33 : {134, 234, 345}
F34 : {134, 234, 125, 345}
F35 : {134, 234, 135, 345}
F36 : {134, 234, 125, 135, 345}
F37 : {134, 234, 235, 345}
F38 : {134, 234, 125, 235, 345}
F39 : {134, 234, 135, 235, 345}
F40 : {134, 234, 125, 135, 235, 345}
F41 : {134, 234, 145, 345}
F42 : {134, 234, 125, 145, 345}
F43 : {134, 234, 135, 145, 345}
F44 : {134, 234, 125, 135, 145, 345}
F45 : {134, 234, 235, 145, 345}
F46 : {134, 234, 125, 235, 145, 345}
F47 : {134, 234, 135, 235, 145, 345}
F48 : {134, 234, 125, 135, 235, 145, 345}
F49 : {134, 234, 245, 345}
F50 : {134, 234, 125, 245, 345}
F51 : {134, 234, 135, 245, 345}
F52 : {134, 234, 125, 135, 245, 345}
F53 : {134, 234, 235, 245, 345}
F54 : {134, 234, 125, 235, 245, 345}
F55 : {134, 234, 135, 235, 245, 345}
F56 : {134, 234, 125, 135, 235, 245, 345}
F57 : {134, 234, 145, 245, 345}
F58 : {134, 234, 125, 145, 245, 345}
F59 : {134, 234, 135, 145, 245, 345}
F60 : {134, 234, 125, 135, 145, 245, 345}
F61 : {134, 234, 235, 145, 245, 345}
F62 : {134, 234, 125, 235, 145, 245, 345}
F63 : {134, 234, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)
B3  : (F3)+(F5)+(F9)+(F17)
B4  : (F4)+(F6)+(F10)+(F18)
B5  : (F7)+(F25)
B6  : (F8)+(F26)
B7  : (F11)+(F21)
B8  : (F12)+(F22)
B9  : (F13)+(F19)
B10 : (F14)+(F20)
B11 : (F15)+(F23)+(F27)+(F29)
B12 : (F16)+(F24)+(F28)+(F30)
B13 : (F31)-2(F32)+(F33)
B14 : (F31)+(F32)-2(F33)
B15 : (F34)
B16 : (F35)+(F37)+(F41)+(F49)
B17 : (F36)+(F38)+(F42)+(F50)
B18 : (F39)+(F57)
B19 : (F40)+(F58)
B20 : (F43)+(F53)
B21 : (F44)+(F54)
B22 : (F45)+(F51)
B23 : (F46)+(F52)
B24 : (F47)+(F55)+(F59)+(F61)
B25 : (F48)+(F56)+(F60)+(F62)
B26 : (F63)

Matrix :
660751/500000 -1553/25000 62777/250000 -63623/500000 973589/1000000 -6657/62500 294441/500000 -8663/40000 -39017/200000 -13559/200000 498139/1000000 -688543/1000000 11951/12500 -61879/300000 -34213/1000000 349567/250000 99051/1000000 -31683/1000000 -571/4000 136893/100000 -86819/250000 66651/200000 421213/1000000 -6641/40000 -88173/125000 -961583/500000
-1553/25000 248811/1000000 5601/1000000 5621/50000 -757/125000 5619/200000 -100243/500000 102517/1000000 5451/100000 16891/1000000 -32079/500000 -11353/500000 -23557/120000 -68423/1500000 17061/250000 -215793/1000000 82127/500000 -19397/500000 -103547/1000000 -331451/1000000 36391/200000 -107711/1000000 15579/250000 -6639/100000 -20509/1000000 193649/1000000
62777/250000 5601/1000000 39451/200000 5121/250000 43803/500000 177/12500 8643/125000 -13127/200000 -18923/1000000 -23217/1000000 28641/250000 -14893/62500 577093/3000000 -53691/500000 14173/250000 95989/250000 183429/1000000 431/12500 -242137/1000000 262951/1000000 82287/1000000 68561/1000000 64931/1000000 -42353/500000 -252817/1000000 -73269/1000000
-63623/500000 5621/50000 5121/250000 49269/125000 5341/500000 34899/500000 -75917/200000 85509/500000 2949/31250 11607/500000 -82893/1000000 -19649/125000 -320721/1000000 -88947/1000000 139107/1000000 -167499/500000 321843/1000000 -281/2000 -233337/1000000 -270983/500000 35529/62500 -155691/1000000 219107/1000000 -873/20000 -55177/1000000 118029/250000
973589/1000000 -757/125000 43803/500000 5341/500000 260349/200000 -65967/500000 296497/1000000 18277/500000 -18201/125000 1361/62500 97573/250000 -618393/1000000 226283/375000 -57479/600000 -31463/500000 23427/31250 -563/62500 -286857/1000000 122221/500000 101171/125000 -7189/500000 34049/200000 319839/500000 -10037/125000 -215521/500000 -1150003/500000
-6657/62500 5619/200000 177/12500 34899/500000 -65967/500000 165741/1000000 -36601/500000 26423/1000000 26061/500000 -39067/1000000 -13343/200000 8323/125000 -340253/3000000 -66881/1500000 19739/500000 -140681/1000000 53371/500000 -105313/1000000 -234269/1000000 -165143/1000000 -16443/250000 -111447/1000000 94443/500000 -8393/200000 91/50000 3567/6250
294441/500000 -100243/500000 8643/125000 -75917/200000 296497/1000000 -36601/500000 1055051/1000000 -22941/62500 -179149/1000000 -169/1250 226257/1000000 48319/250000 522611/600000 23407/600000 -33911/125000 59489/62500 -508813/1000000 -931/20000 45837/500000 1410563/1000000 -784363/500000 5441/25000 65523/250000 -4803/62500 -4523/25000 -226559/250000
-8663/40000 102517/1000000 -13127/200000 85509/500000 18277/500000 26423/1000000 -22941/62500 137083/500000 111/1250 20237/500000 -50813/500000 8597/1000000 -121991/300000 -5899/375000 8997/125000 -543203/1000000 79587/500000 -110507/1000000 -903/1000000 -334813/500000 91117/250000 -7309/40000 116071/1000000 -6587/500000 116909/1000000 61827/250000
-39017/200000 5451/100000 -18923/1000000 2949/31250 -18201/125000 26061/500000 -179149/1000000 111/1250 214403/1000000 11027/1000000 -97167/1000000 91329/1000000 -722137/3000000 -8573/500000 46079/1000000 -153919/500000 114019/1000000 -26649/500000 -15619/125000 -370747/1000000 1459/20000 -39697/250000 24721/500000 -11543/250000 16251/250000 507171/1000000
-13559/200000 16891/1000000 -23217/1000000 11607/500000 1361/62500 -39067/1000000 -169/1250 20237/500000 11027/1000000 244653/1000000 -3829/1000000 -20851/250000 -262219/3000000 83849/1500000 2801/250000 -4349/50000 399/500000 23037/200000 105269/500000 -42783/250000 408357/1000000 3773/125000 -288491/1000000 19597/1000000 18977/500000 -314853/1000000
498139/1000000 -32079/500000 28641/250000 -82893/1000000 97573/250000 -13343/200000 226257/1000000 -50813/500000 -97167/1000000 -3829/1000000 53017/125000 -470273/1000000 681127/1500000 -5197/60000 11829/1000000 179481/250000 53901/1000000 8931/125000 -6753/250000 322323/500000 52561/250000 115219/500000 51673/1000000 4203/500000 -311583/1000000 -110421/125000
-688543/1000000 -11353/500000 -14893/62500 -19649/125000 -618393/1000000 8323/125000 48319/250000 8597/1000000 91329/1000000 -20851/250000 -470273/1000000 1180891/1000000 -190421/500000 355591/1500000 -233389/1000000 -942761/1000000 -563267/1000000 -95233/500000 5943/31250 -421281/1000000 -335413/200000 -386297/1000000 16667/200000 -20001/250000 300111/500000 241511/200000
11951/12500 -23557/120000 577093/3000000 -320721/1000000 226283/375000 -340253/3000000 522611/600000 -121991/300000 -722137/3000000 -262219/3000000 681127/1500000 -190421/500000 1672621/1500000 -16979/281250 -59023/375000 278311/187500 -81083/300000 94999/1500000 6151/150000 5112841/3000000 -463291/600000 656641/1500000 108773/600000 -124069/3000000 -1445537/3000000 -399859/250000
-61879/300000 -68423/1500000 -53691/500000 -88947/1000000 -57479/600000 -66881/1500000 23407/600000 -5899/375000 -8573/500000 83849/1500000 -5197/60000 355591/1500000 -16979/281250 774473/4500000 -21489/200000 -1381/6000 -234563/750000 686/15625 147569/375000 -31843/500000 -1452/15625 33499/1500000 -94919/375000 51179/600000 229511/1000000 -202597/1000000
-34213/1000000 17061/250000 14173/250000 139107/1000000 -31463/500000 19739/500000 -33911/125000 8997/125000 46079/1000000 2801/250000 11829/1000000 -233389/1000000 -59023/375000 -21489/200000 99697/500000 -10233/250000 158297/500000 8999/250000 -241927/1000000 -284771/1000000 281391/500000 -3111/125000 1007/1000000 -1077/125000 -103037/1000000 336319/1000000
349567/250000 -215793/1000000 95989/250000 -167499/500000 23427/31250 -140681/1000000 59489/62500 -543203/1000000 -153919/500000 -4349/50000 179481/250000 -942761/1000000 278311/187500 -1381/6000 -10233/250000 2301107/1000000 6179/125000 301161/1000000 -60077/250000 5509/2500 -123939/500000 345743/500000 -1911/1000000 -12317/200000 -89069/100000 -2019517/1000000
99051/1000000 82127/500000 183429/1000000 321843/1000000 -563/62500 53371/500000 -508813/1000000 79587/500000 114019/1000000 399/500000 53901/1000000 -563267/1000000 -81083/300000 -234563/750000 158297/500000 6179/125000 211691/250000 32397/1000000 -181747/250000 -127519/250000 20591/20000 -97179/1000000 34337/250000 -15369/125000 -177127/500000 181789/250000
-31683/1000000 -19397/500000 431/12500 -281/2000 -286857/1000000 -105313/1000000 -931/20000 -110507/1000000 -26649/500000 23037/200000 8931/125000 -95233/500000 94999/1500000 686/15625 8999/250000 301161/1000000 32397/1000000 58889/100000 53251/250000 40513/500000 312423/500000 57203/200000 -970371/1000000 3407/31250 -10399/500000 -374251/1000000
-571/4000 -103547/1000000 -242137/1000000 -233337/1000000 122221/500000 -234269/1000000 45837/500000 -903/1000000 -15619/125000 105269/500000 -6753/250000 5943/31250 6151/150000 147569/375000 -241927/1000000 -60077/250000 -181747/250000 53251/250000 316849/250000 14477/250000 2291/10000 226301/1000000 -727347/1000000 242361/1000000 20261/50000 -877109/500000
136893/100000 -331451/1000000 262951/1000000 -270983/500000 101171/125000 -165143/1000000 1410563/1000000 -334813/500000 -370747/1000000 -42783/250000 322323/500000 -421281/1000000 5112841/3000000 -31843/500000 -284771/1000000 5509/2500 -127519/250000 40513/500000 14477/250000 2792273/1000000 -181633/125000 16193/25000 28691/100000 -16473/500000 -665561/1000000 -2219219/1000000
-86819/250000 36391/200000 82287/1000000 35529/62500 -7189/500000 -16443/250000 -784363/500000 91117/250000 1459/20000 408357/1000000 52561/250000 -335413/200000 -463291/600000 -1452/15625 281391/500000 -123939/500000 20591/20000 312423/500000 2291/10000 -181633/125000 1246351/250000 217877/500000 -25401/20000 20393/40000 -42091/200000 -222023/500000
66651/200000 -107711/1000000 68561/1000000 -155691/1000000 34049/200000 -111447/1000000 5441/25000 -7309/40000 -39697/250000 3773/125000 115219/500000 -386297/1000000 656641/1500000 33499/1500000 -3111/125000 345743/500000 -97179/1000000 57203/200000 226301/1000000 16193/25000 217877/500000 2623/5000 -104143/250000 2751/20000 -95581/500000 -479089/500000
421213/1000000 15579/250000 64931/1000000 219107/1000000 319839/500000 94443/500000 65523/250000 116071/1000000 24721/500000 -288491/1000000 51673/1000000 16667/200000 108773/600000 -94919/375000 1007/1000000 -1911/1000000 34337/250000 -970371/1000000 -727347/1000000 28691/100000 -25401/20000 -104143/250000 480449/250000 -263499/1000000 -122417/500000 135819/250000
-6641/40000 -6639/100000 -42353/500000 -873/20000 -10037/125000 -8393/200000 -4803/62500 -6587/500000 -11543/250000 19597/1000000 4203/500000 -20001/250000 -124069/3000000 51179/600000 -1077/125000 -12317/200000 -15369/125000 3407/31250 242361/1000000 -16473/500000 20393/40000 2751/20000 -263499/1000000 24287/62500 28093/200000 -14623/125000
-88173/125000 -20509/1000000 -252817/1000000 -55177/1000000 -215521/500000 91/50000 -4523/25000 116909/1000000 16251/250000 18977/500000 -311583/1000000 300111/500000 -1445537/3000000 229511/1000000 -103037/1000000 -89069/100000 -177127/500000 -10399/500000 20261/50000 -665561/1000000 -42091/200000 -95581/500000 -122417/500000 28093/200000 664019/1000000 632711/1000000
-961583/500000 193649/1000000 -73269/1000000 118029/250000 -1150003/500000 3567/6250 -226559/250000 61827/250000 507171/1000000 -314853/1000000 -110421/125000 241511/200000 -399859/250000 -202597/1000000 336319/1000000 -2019517/1000000 181789/250000 -374251/1000000 -877109/500000 -2219219/1000000 -222023/500000 -479089/500000 135819/250000 -14623/125000 632711/1000000 204203/31250


--- Term 4 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 56
Matrix dimension : 36

Flags :
F1  : {134, 234, 135}
F2  : {134, 234, 125, 135}
F3  : {134, 234, 235}
F4  : {134, 234, 125, 235}
F5  : {134, 234, 135, 235}
F6  : {134, 234, 125, 135, 235}
F7  : {134, 234, 145}
F8  : {134, 234, 125, 145}
F9  : {134, 234, 135, 145}
F10 : {134, 234, 125, 135, 145}
F11 : {134, 234, 235, 145}
F12 : {134, 234, 125, 235, 145}
F13 : {134, 234, 135, 235, 145}
F14 : {134, 234, 125, 135, 235, 145}
F15 : {134, 234, 245}
F16 : {134, 234, 125, 245}
F17 : {134, 234, 135, 245}
F18 : {134, 234, 125, 135, 245}
F19 : {134, 234, 235, 245}
F20 : {134, 234, 125, 235, 245}
F21 : {134, 234, 135, 235, 245}
F22 : {134, 234, 125, 135, 235, 245}
F23 : {134, 234, 145, 245}
F24 : {134, 234, 125, 145, 245}
F25 : {134, 234, 135, 145, 245}
F26 : {134, 234, 125, 135, 145, 245}
F27 : {134, 234, 235, 145, 245}
F28 : {134, 234, 125, 235, 145, 245}
F29 : {134, 234, 135, 345}
F30 : {134, 234, 125, 135, 345}
F31 : {134, 234, 235, 345}
F32 : {134, 234, 125, 235, 345}
F33 : {134, 234, 135, 235, 345}
F34 : {134, 234, 125, 135, 235, 345}
F35 : {134, 234, 145, 345}
F36 : {134, 234, 125, 145, 345}
F37 : {134, 234, 135, 145, 345}
F38 : {134, 234, 125, 135, 145, 345}
F39 : {134, 234, 235, 145, 345}
F40 : {134, 234, 125, 235, 145, 345}
F41 : {134, 234, 135, 235, 145, 345}
F42 : {134, 234, 125, 135, 235, 145, 345}
F43 : {134, 234, 245, 345}
F44 : {134, 234, 125, 245, 345}
F45 : {134, 234, 135, 245, 345}
F46 : {134, 234, 125, 135, 245, 345}
F47 : {134, 234, 235, 245, 345}
F48 : {134, 234, 125, 235, 245, 345}
F49 : {134, 234, 135, 235, 245, 345}
F50 : {134, 234, 125, 135, 235, 245, 345}
F51 : {134, 234, 145, 245, 345}
F52 : {134, 234, 125, 145, 245, 345}
F53 : {134, 234, 135, 145, 245, 345}
F54 : {134, 234, 125, 135, 145, 245, 345}
F55 : {134, 234, 235, 145, 245, 345}
F56 : {134, 234, 125, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F3)
B2  : (F1)-(F7)
B3  : (F1)-(F15)
B4  : (F2)-(F4)
B5  : (F2)-(F8)
B6  : (F2)-(F16)
B7  : (F5)-(F23)
B8  : (F6)-(F24)
B9  : (F9)-(F19)
B10 : (F10)-(F20)
B11 : (F11)-(F17)
B12 : (F12)-(F18)
B13 : (F13)-(F21)
B14 : (F13)-(F25)
B15 : (F13)-(F27)
B16 : (F14)-(F22)
B17 : (F14)-(F26)
B18 : (F14)-(F28)
B19 : (F29)-(F31)
B20 : (F29)-(F35)
B21 : (F29)-(F43)
B22 : (F30)-(F32)
B23 : (F30)-(F36)
B24 : (F30)-(F44)
B25 : (F33)-(F51)
B26 : (F34)-(F52)
B27 : (F37)-(F47)
B28 : (F38)-(F48)
B29 : (F39)-(F45)
B30 : (F40)-(F46)
B31 : (F41)-(F49)
B32 : (F41)-(F53)
B33 : (F41)-(F55)
B34 : (F42)-(F50)
B35 : (F42)-(F54)
B36 : (F42)-(F56)

Matrix :
20617/50000 2017/12500 281349/1000000 5639/125000 209/50000 12039/500000 214211/1000000 22761/500000 180919/1000000 170789/1000000 -72421/250000 -127233/500000 -36197/100000 -159803/500000 -3911/500000 -394657/1000000 -250951/1000000 491533/1000000 238319/500000 315219/500000 120397/1000000 335189/1000000 452601/1000000 -3949/200000 16217/100000 -96997/1000000 -31403/500000 -163177/250000 -946519/1000000 -1270989/1000000 -32543/100000 -238287/1000000 219/50000 -211691/500000 -22589/125000 -323553/1000000
2017/12500 487187/1000000 40421/100000 36451/500000 32651/500000 126311/1000000 27987/40000 35041/125000 51201/500000 96301/250000 -292463/1000000 -126823/500000 -26689/100000 -267399/1000000 195133/1000000 -593373/1000000 -6997/200000 601481/1000000 523/1000 687207/1000000 79469/250000 407611/1000000 467973/1000000 5073/25000 228463/1000000 -7681/62500 13257/200000 147333/1000000 -199909/200000 -39517/31250 -102561/500000 -244209/1000000 61533/500000 -48249/500000 -51603/500000 8069/62500
281349/1000000 40421/100000 752333/1000000 20411/250000 36307/500000 139421/1000000 428257/500000 336227/1000000 21351/125000 376317/1000000 -324597/1000000 -286887/1000000 -64217/200000 -134271/500000 49869/250000 -76991/125000 -28041/500000 331707/500000 565033/1000000 766733/1000000 2617/8000 412207/1000000 264803/500000 41467/250000 48913/200000 -3883/31250 25739/1000000 -4113/20000 -1089257/1000000 -71189/50000 -691/2500 -267973/1000000 16991/200000 -55809/200000 -32713/250000 -53899/1000000
5639/125000 36451/500000 20411/250000 194399/1000000 657/40000 40983/1000000 31867/200000 68067/1000000 7139/500000 33/200 -20871/250000 -67947/1000000 -11997/250000 -20599/250000 39111/500000 -4507/25000 12537/1000000 38319/250000 151491/1000000 10901/62500 27491/250000 128173/1000000 23297/200000 10749/125000 16583/250000 -4811/125000 44883/1000000 651/3125 -54243/200000 -156629/500000 -8811/250000 -1343/20000 52043/1000000 979/20000 -4153/250000 59097/500000
209/50000 32651/500000 36307/500000 657/40000 193251/1000000 41959/1000000 212563/1000000 314/3125 -10353/1000000 1463/15625 -18539/500000 -1453/50000 -1869/1000000 -1863/250000 40753/500000 -12357/100000 80471/1000000 101101/1000000 56323/1000000 41413/500000 21593/250000 55561/1000000 13381/250000 16063/200000 79/2000 -4297/250000 4637/125000 7043/31250 -55589/500000 -2193/20000 8151/1000000 -16401/500000 102/3125 9537/125000 13249/500000 142979/1000000
12039/500000 126311/1000000 139421/1000000 40983/1000000 41959/1000000 51773/200000 185881/500000 86383/500000 -15363/1000000 135417/500000 -4561/62500 -2973/50000 6077/1000000 -53427/1000000 85167/500000 -275981/1000000 124671/1000000 104551/500000 172111/1000000 49357/250000 13269/62500 157207/1000000 119069/1000000 196501/1000000 95011/1000000 -3201/62500 53793/500000 112583/200000 -280343/1000000 -60259/200000 25593/1000000 -16463/250000 52677/500000 190599/1000000 25339/1000000 65341/200000
214211/1000000 27987/40000 428257/500000 31867/200000 212563/1000000 185881/500000 1351333/500000 1079273/1000000 50577/1000000 897819/1000000 -38653/100000 -327721/1000000 -87699/500000 -3973/31250 44637/62500 -1211701/1000000 10717/20000 561361/500000 772681/1000000 1079979/1000000 444733/500000 621309/1000000 715951/1000000 381211/500000 231577/500000 -295593/1000000 58317/250000 267313/200000 -1369861/1000000 -337141/200000 -122797/1000000 -15631/50000 63277/200000 144211/500000 -75701/1000000 194287/250000
22761/500000 35041/125000 336227/1000000 68067/1000000 314/3125 86383/500000 1079273/1000000 596229/1000000 -4507/250000 390577/1000000 -123199/1000000 -2041/20000 -1967/500000 -891/125000 65813/200000 -96969/200000 73277/250000 412601/1000000 6463/25000 362177/1000000 188933/500000 28289/125000 113509/500000 344601/1000000 88419/500000 -84097/1000000 132541/1000000 795091/1000000 -445473/1000000 -63687/125000 16491/1000000 -25999/250000 36191/250000 9671/40000 1119/40000 93273/200000
180919/1000000 51201/500000 21351/125000 7139/500000 -10353/1000000 -15363/1000000 50577/1000000 -4507/250000 333039/1000000 51/62500 -35293/200000 -161507/1000000 -138283/500000 -9871/50000 -93049/1000000 -155251/1000000 -11067/50000 144677/500000 33787/125000 190779/500000 2113/200000 157551/1000000 286711/1000000 -102641/1000000 20131/250000 -367/8000 -94337/1000000 -965993/1000000 -561281/1000000 -807963/1000000 -59663/250000 -140957/1000000 -4573/125000 -47931/100000 -137549/1000000 -92949/200000
170789/1000000 96301/250000 376317/1000000 33/200 1463/15625 135417/500000 897819/1000000 390577/1000000 51/62500 1331727/1000000 -181521/500000 -74023/250000 -27641/200000 -399123/1000000 499809/1000000 -258803/250000 147249/1000000 94489/125000 165741/200000 440641/500000 703163/1000000 727731/1000000 68301/125000 15339/25000 365003/1000000 -224057/1000000 95409/250000 867877/500000 -1343959/1000000 -191323/125000 -11009/125000 -315191/1000000 352739/1000000 274647/500000 -69221/1000000 961601/1000000
-72421/250000 -292463/1000000 -324597/1000000 -20871/250000 -18539/500000 -4561/62500 -38653/100000 -123199/1000000 -35293/200000 -181521/500000 116573/200000 353377/1000000 45759/100000 11479/25000 -40037/500000 10464/15625 259077/1000000 -736683/1000000 -699969/1000000 -452709/500000 -252449/1000000 -107159/200000 -638801/1000000 -93441/1000000 -259069/1000000 30467/200000 379/125000 306791/1000000 1388993/1000000 1730101/1000000 382429/1000000 5509/15625 -84967/1000000 20073/62500 98821/500000 29451/250000
-127233/500000 -126823/500000 -286887/1000000 -67947/1000000 -1453/50000 -2973/50000 -327721/1000000 -2041/20000 -161507/1000000 -74023/250000 353377/1000000 118961/250000 9751/25000 193331/500000 -57369/1000000 557473/1000000 23123/100000 -78001/125000 -298449/500000 -96601/125000 -52759/250000 -223213/500000 -270707/500000 -70699/1000000 -54503/250000 128029/1000000 4921/1000000 332107/1000000 1162931/1000000 1522947/1000000 328549/1000000 37217/125000 -72069/1000000 38509/125000 11093/62500 68573/500000
-36197/100000 -26689/100000 -64217/200000 -11997/250000 -1869/1000000 6077/1000000 -87699/500000 -1967/500000 -138283/500000 -27641/200000 45759/100000 9751/25000 390759/500000 513367/1000000 48811/500000 28879/50000 472893/1000000 -385473/500000 -714933/1000000 -487807/500000 -10623/100000 -12903/25000 -719369/1000000 102487/1000000 -58541/250000 69177/500000 70621/500000 1223499/1000000 1474679/1000000 388243/200000 133963/250000 77449/200000 20433/1000000 702273/1000000 140111/500000 72431/125000
-159803/500000 -267399/1000000 -134271/500000 -20599/250000 -1863/250000 -53427/1000000 -3973/31250 -891/125000 -9871/50000 -399123/1000000 11479/25000 193331/500000 513367/1000000 756881/1000000 -5717/1000000 374049/500000 360949/1000000 -206593/250000 -405057/500000 -1010543/1000000 -67201/250000 -25209/40000 -727323/1000000 -19609/200000 -144181/500000 34973/200000 -17153/1000000 83829/250000 313597/200000 394147/200000 415911/1000000 24527/62500 -63287/500000 85627/250000 225763/1000000 116971/1000000
-3911/500000 195133/1000000 49869/250000 39111/500000 40753/500000 85167/500000 44637/62500 65813/200000 -93049/1000000 499809/1000000 -40037/500000 -57369/1000000 48811/500000 -5717/1000000 527949/1000000 -80649/200000 242289/1000000 11433/50000 222243/1000000 3456/15625 21973/62500 232479/1000000 26677/250000 355761/1000000 136041/1000000 -8139/100000 203813/1000000 33033/25000 -31319/100000 -34051/125000 47797/500000 -16663/250000 185459/1000000 239823/500000 24393/500000 66961/100000
-394657/1000000 -593373/1000000 -76991/125000 -4507/25000 -12357/100000 -275981/1000000 -1211701/1000000 -96969/200000 -155251/1000000 -258803/250000 10464/15625 557473/1000000 28879/50000 374049/500000 -80649/200000 305173/200000 6073/250000 -729561/500000 -1240449/1000000 -794049/500000 -798009/1000000 -1013521/1000000 -1091881/1000000 -597059/1000000 -274601/500000 327663/1000000 -53583/250000 -928259/1000000 2317519/1000000 699563/250000 437779/1000000 73223/125000 -40923/125000 -58097/1000000 205459/1000000 -29833/50000
-250951/1000000 -6997/200000 -28041/500000 12537/1000000 80471/1000000 124671/1000000 10717/20000 73277/250000 -11067/50000 147249/1000000 259077/1000000 23123/100000 472893/1000000 360949/1000000 242289/1000000 6073/250000 179583/250000 -201617/1000000 -382093/1000000 -8847/20000 116973/500000 -243913/1000000 -323519/1000000 47763/125000 -1611/62500 9353/500000 92447/500000 1446063/1000000 805601/1000000 557633/500000 419993/1000000 20793/100000 25217/250000 345767/500000 24547/100000 198739/250000
491533/1000000 601481/1000000 331707/500000 38319/250000 101101/1000000 104551/500000 561361/500000 412601/1000000 144677/500000 94489/125000 -736683/1000000 -78001/125000 -385473/500000 -206593/250000 11433/50000 -729561/500000 -201617/1000000 1592679/1000000 1303017/1000000 1735489/1000000 28333/40000 1006753/1000000 245193/200000 218727/500000 111151/200000 -82997/250000 60569/1000000 -132611/1000000 -500851/200000 -1571479/500000 -598107/1000000 -636507/1000000 12111/50000 -402921/1000000 -59933/200000 20503/250000
238319/500000 523/1000 565033/1000000 151491/1000000 56323/1000000 172111/1000000 772681/1000000 6463/25000 33787/125000 165741/200000 -699969/1000000 -298449/500000 -714933/1000000 -405057/500000 222243/1000000 -1240449/1000000 -382093/1000000 1303017/1000000 34927/25000 310939/200000 280387/500000 202291/200000 1085227/1000000 6547/20000 479309/1000000 -294921/1000000 89589/1000000 -22791/1000000 -1200071/500000 -1516137/500000 -143231/250000 -294243/500000 248231/1000000 -355487/1000000 -170121/500000 1831/31250
315219/500000 687207/1000000 766733/1000000 10901/62500 41413/500000 49357/250000 1079979/1000000 362177/1000000 190779/500000 440641/500000 -452709/500000 -96601/125000 -487807/500000 -1010543/1000000 3456/15625 -794049/500000 -8847/20000 1735489/1000000 310939/200000 550543/250000 722819/1000000 1205943/1000000 1455517/1000000 363299/1000000 127193/200000 -383819/1000000 36967/1000000 -233399/500000 -1528283/500000 -975527/250000 -98907/125000 -755507/1000000 6319/25000 -32089/50000 -224181/500000 -132609/1000000
120397/1000000 79469/250000 2617/8000 27491/250000 21593/250000 13269/62500 444733/500000 188933/500000 2113/200000 703163/1000000 -252449/1000000 -52759/250000 -10623/100000 -67201/250000 21973/62500 -798009/1000000 116973/500000 28333/40000 280387/500000 722819/1000000 369259/500000 50881/100000 231133/500000 549391/1000000 322247/1000000 -39909/200000 108009/500000 1162647/1000000 -977377/1000000 -14429/12500 -5413/125000 -108701/500000 69731/250000 167329/500000 -12239/250000 670817/1000000
335189/1000000 407611/1000000 412207/1000000 128173/1000000 55561/1000000 157207/1000000 621309/1000000 28289/125000 157551/1000000 727731/1000000 -107159/200000 -223213/500000 -12903/25000 -25209/40000 232479/1000000 -1013521/1000000 -243913/1000000 1006753/1000000 202291/200000 1205943/1000000 50881/100000 114431/125000 79417/100000 157549/500000 46977/125000 -28319/125000 3729/31250 6477/15625 -74157/40000 -283353/125000 -198357/500000 -233547/500000 29097/125000 -41067/500000 -57649/250000 269513/1000000
452601/1000000 467973/1000000 264803/500000 23297/200000 13381/250000 119069/1000000 715951/1000000 113509/500000 286711/1000000 68301/125000 -638801/1000000 -270707/500000 -719369/1000000 -727323/1000000 26677/250000 -1091881/1000000 -323519/1000000 245193/200000 1085227/1000000 1455517/1000000 231133/500000 79417/100000 1133387/1000000 101037/500000 452247/1000000 -279623/1000000 -6947/1000000 -136617/250000 -2142319/1000000 -2724101/1000000 -9227/15625 -532623/1000000 153611/1000000 -53519/100000 -313179/1000000 -39341/200000
-3949/200000 5073/25000 41467/250000 10749/125000 16063/200000 196501/1000000 381211/500000 344601/1000000 -102641/1000000 15339/25000 -93441/1000000 -70699/1000000 102487/1000000 -19609/200000 355761/1000000 -597059/1000000 47763/125000 218727/500000 6547/20000 363299/1000000 549391/1000000 157549/500000 101037/500000 338167/500000 61657/250000 -16449/100000 258583/1000000 1635791/1000000 -45699/100000 -453363/1000000 149257/1000000 -19427/250000 293999/1000000 615103/1000000 3471/62500 453593/500000
16217/100000 228463/1000000 48913/200000 16583/250000 79/2000 95011/1000000 231577/500000 88419/500000 20131/250000 365003/1000000 -259069/1000000 -54503/250000 -58541/250000 -144181/500000 136041/1000000 -274601/500000 -1611/62500 111151/200000 479309/1000000 127193/200000 322247/1000000 46977/125000 452247/1000000 61657/250000 246699/1000000 -146419/1000000 8303/125000 111411/500000 -903099/1000000 -223741/200000 -175257/1000000 -42741/200000 134291/1000000 -37541/1000000 -20893/200000 157429/1000000
-96997/1000000 -7681/62500 -3883/31250 -4811/125000 -4297/250000 -3201/62500 -295593/1000000 -84097/1000000 -367/8000 -224057/1000000 30467/200000 128029/1000000 69177/500000 34973/200000 -8139/100000 327663/1000000 9353/500000 -82997/250000 -294921/1000000 -383819/1000000 -39909/200000 -28319/125000 -279623/1000000 -16449/100000 -146419/1000000 34371/250000 -20311/500000 -75773/500000 272273/500000 67947/100000 52057/500000 120447/1000000 -22901/250000 16121/1000000 37067/500000 -47811/500000
-31403/500000 13257/200000 25739/1000000 44883/1000000 4637/125000 53793/500000 58317/250000 132541/1000000 -94337/1000000 95409/250000 379/125000 4921/1000000 70621/500000 -17153/1000000 203813/1000000 -53583/250000 92447/500000 60569/1000000 89589/1000000 36967/1000000 108009/500000 3729/31250 -6947/1000000 258583/1000000 8303/125000 -20311/500000 350623/1000000 1087607/1000000 -20989/250000 -4193/1000000 168177/1000000 811/500000 184879/1000000 228201/500000 38151/500000 585347/1000000
-163177/250000 147333/1000000 -4113/20000 651/3125 7043/31250 112583/200000 267313/200000 795091/1000000 -965993/1000000 867877/500000 306791/1000000 332107/1000000 1223499/1000000 83829/250000 33033/25000 -928259/1000000 1446063/1000000 -132611/1000000 -22791/1000000 -233399/500000 1162647/1000000 6477/15625 -136617/250000 1635791/1000000 111411/500000 -75773/500000 1087607/1000000 1011197/125000 622437/1000000 1569357/1000000 1153831/1000000 107611/500000 171003/200000 3367009/1000000 623447/1000000 803877/200000
-946519/1000000 -199909/200000 -1089257/1000000 -54243/200000 -55589/500000 -280343/1000000 -1369861/1000000 -445473/1000000 -561281/1000000 -1343959/1000000 1388993/1000000 1162931/1000000 1474679/1000000 313597/200000 -31319/100000 2317519/1000000 805601/1000000 -500851/200000 -1200071/500000 -1528283/500000 -977377/1000000 -74157/40000 -2142319/1000000 -45699/100000 -903099/1000000 272273/500000 -20989/250000 622437/1000000 4755907/1000000 584827/100000 29473/25000 1140679/1000000 -196993/500000 224703/250000 16169/25000 3461/20000
-1270989/1000000 -39517/31250 -71189/50000 -156629/500000 -2193/20000 -60259/200000 -337141/200000 -63687/125000 -807963/1000000 -191323/125000 1730101/1000000 1522947/1000000 388243/200000 394147/200000 -34051/125000 699563/250000 557633/500000 -1571479/500000 -1516137/500000 -975527/250000 -14429/12500 -283353/125000 -2724101/1000000 -453363/1000000 -223741/200000 67947/100000 -4193/1000000 1569357/1000000 584827/100000 153933/20000 790623/500000 357413/250000 -423483/1000000 760139/500000 469701/500000 79669/125000
-32543/100000 -102561/500000 -691/2500 -8811/250000 8151/1000000 25593/1000000 -122797/1000000 16491/1000000 -59663/250000 -11009/125000 382429/1000000 328549/1000000 133963/250000 415911/1000000 47797/500000 437779/1000000 419993/1000000 -598107/1000000 -143231/250000 -98907/125000 -5413/125000 -198357/500000 -9227/15625 149257/1000000 -175257/1000000 52057/500000 168177/1000000 1153831/1000000 29473/25000 790623/500000 168129/250000 323141/1000000 1647/20000 670317/1000000 254453/1000000 149673/250000
-238287/1000000 -244209/1000000 -267973/1000000 -1343/20000 -16401/500000 -16463/250000 -15631/50000 -25999/250000 -140957/1000000 -315191/1000000 5509/15625 37217/125000 77449/200000 24527/62500 -16663/250000 73223/125000 20793/100000 -636507/1000000 -294243/500000 -755507/1000000 -108701/500000 -233547/500000 -532623/1000000 -19427/250000 -42741/200000 120447/1000000 811/500000 107611/500000 1140679/1000000 357413/250000 323141/1000000 47819/100000 -60207/1000000 250851/1000000 156051/1000000 13987/200000
219/50000 61533/500000 16991/200000 52043/1000000 102/3125 52677/500000 63277/200000 36191/250000 -4573/125000 352739/1000000 -84967/1000000 -72069/1000000 20433/1000000 -63287/500000 185459/1000000 -40923/125000 25217/250000 12111/50000 248231/1000000 6319/25000 69731/250000 29097/125000 153611/1000000 293999/1000000 134291/1000000 -22901/250000 184879/1000000 171003/200000 -196993/500000 -423483/1000000 1647/20000 -60207/1000000 9763/25000 32173/100000 7659/1000000 481189/1000000
-211691/500000 -48249/500000 -55809/200000 979/20000 9537/125000 190599/1000000 144211/500000 9671/40000 -47931/100000 274647/500000 20073/62500 38509/125000 702273/1000000 85627/250000 239823/500000 -58097/1000000 345767/500000 -402921/1000000 -355487/1000000 -32089/50000 167329/500000 -41067/500000 -53519/100000 615103/1000000 -37541/1000000 16121/1000000 228201/500000 3367009/1000000 224703/250000 760139/500000 670317/1000000 250851/1000000 32173/100000 173/100 90663/250000 215977/125000
-22589/125000 -51603/500000 -32713/250000 -4153/250000 13249/500000 25339/1000000 -75701/1000000 1119/40000 -137549/1000000 -69221/1000000 98821/500000 11093/62500 140111/500000 225763/1000000 24393/500000 205459/1000000 24547/100000 -59933/200000 -170121/500000 -224181/500000 -12239/250000 -57649/250000 -313179/1000000 3471/62500 -20893/200000 37067/500000 38151/500000 623447/1000000 16169/25000 469701/500000 254453/1000000 156051/1000000 7659/1000000 90663/250000 909/2500 179693/500000
-323553/1000000 8069/62500 -53899/1000000 59097/500000 142979/1000000 65341/200000 194287/250000 93273/200000 -92949/200000 961601/1000000 29451/250000 68573/500000 72431/125000 116971/1000000 66961/100000 -29833/50000 198739/250000 20503/250000 1831/31250 -132609/1000000 670817/1000000 269513/1000000 -39341/200000 453593/500000 157429/1000000 -47811/500000 585347/1000000 803877/200000 3461/20000 79669/125000 149673/250000 13987/200000 481189/1000000 215977/125000 179693/500000 2322393/1000000


--- Term 5 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 60
Matrix dimension : 16

Flags :
F1  : {124, 134, 234}
F2  : {124, 134, 234, 125}
F3  : {124, 134, 234, 135}
F4  : {124, 134, 234, 125, 135}
F5  : {124, 134, 234, 235}
F6  : {124, 134, 234, 125, 235}
F7  : {124, 134, 234, 135, 235}
F8  : {124, 134, 234, 125, 135, 235}
F9  : {124, 134, 234, 145}
F10 : {124, 134, 234, 125, 145}
F11 : {124, 134, 234, 135, 145}
F12 : {124, 134, 234, 125, 135, 145}
F13 : {124, 134, 234, 235, 145}
F14 : {124, 134, 234, 125, 235, 145}
F15 : {124, 134, 234, 135, 235, 145}
F16 : {124, 134, 234, 125, 135, 235, 145}
F17 : {124, 134, 234, 245}
F18 : {124, 134, 234, 125, 245}
F19 : {124, 134, 234, 135, 245}
F20 : {124, 134, 234, 125, 135, 245}
F21 : {124, 134, 234, 235, 245}
F22 : {124, 134, 234, 125, 235, 245}
F23 : {124, 134, 234, 135, 235, 245}
F24 : {124, 134, 234, 125, 135, 235, 245}
F25 : {124, 134, 234, 145, 245}
F26 : {124, 134, 234, 125, 145, 245}
F27 : {124, 134, 234, 135, 145, 245}
F28 : {124, 134, 234, 125, 135, 145, 245}
F29 : {124, 134, 234, 235, 145, 245}
F30 : {124, 134, 234, 125, 235, 145, 245}
F31 : {124, 134, 234, 135, 235, 145, 245}
F32 : {124, 134, 234, 125, 135, 235, 145, 245}
F33 : {124, 134, 234, 345}
F34 : {124, 134, 234, 125, 345}
F35 : {124, 134, 234, 135, 345}
F36 : {124, 134, 234, 125, 135, 345}
F37 : {124, 134, 234, 235, 345}
F38 : {124, 134, 234, 125, 235, 345}
F39 : {124, 134, 234, 135, 235, 345}
F40 : {124, 134, 234, 125, 135, 235, 345}
F41 : {124, 134, 234, 145, 345}
F42 : {124, 134, 234, 125, 145, 345}
F43 : {124, 134, 234, 135, 145, 345}
F44 : {124, 134, 234, 125, 135, 145, 345}
F45 : {124, 134, 234, 235, 145, 345}
F46 : {124, 134, 234, 125, 235, 145, 345}
F47 : {124, 134, 234, 135, 235, 145, 345}
F48 : {124, 134, 234, 125, 135, 235, 145, 345}
F49 : {124, 134, 234, 245, 345}
F50 : {124, 134, 234, 125, 245, 345}
F51 : {124, 134, 234, 135, 245, 345}
F52 : {124, 134, 234, 125, 135, 245, 345}
F53 : {124, 134, 234, 235, 245, 345}
F54 : {124, 134, 234, 125, 235, 245, 345}
F55 : {124, 134, 234, 135, 235, 245, 345}
F56 : {124, 134, 234, 125, 135, 235, 245, 345}
F57 : {124, 134, 234, 145, 245, 345}
F58 : {124, 134, 234, 125, 145, 245, 345}
F59 : {124, 134, 234, 135, 145, 245, 345}
F60 : {124, 134, 234, 235, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F5)
B3  : (F4)+(F6)+(F7)
B4  : 4(F8)+(F16)+(F24)+(F31)+(F40)+(F46)+(F52)-2(F57)
B5  : (F9)+(F17)+(F33)
B6  : (F10)+(F11)+(F18)+(F21)+(F35)+(F37)
B7  : (F12)+(F22)+(F39)
B8  : (F13)+(F19)+(F34)
B9  : (F14)+(F15)+(F20)+(F23)+(F36)+(F38)
B10 : (F25)+(F41)+(F49)
B11 : (F26)+(F43)+(F53)
B12 : (F27)+(F29)+(F42)+(F45)+(F50)+(F51)
B13 : (F28)+(F30)+(F44)+(F47)+(F54)+(F55)
B14 : 2(F8)-5(F16)-5(F24)+6(F31)-5(F40)+6(F46)+6(F52)-(F57)
B15 : (F32)+(F48)+(F56)
B16 : (F58)+(F59)+(F60)

Matrix :
270517/125000 78691/500000 26611/200000 -585129/5500000 772383/500000 289939/1000000 43929/250000 -45257/1000000 -213967/500000 1982691/1000000 526093/1000000 227449/250000 -143613/200000 242397/1000000 -4592127/1000000 -122349/125000
78691/500000 17227/62500 -16309/200000 -285509/5500000 129697/500000 833/500000 2007/10000 79297/500000 213889/1000000 351191/1000000 9621/200000 1067/31250 -116137/500000 -43443/2750000 -26041/62500 -604997/1000000
26611/200000 -16309/200000 273341/1000000 214519/5500000 -29907/500000 32091/500000 -85849/500000 -184613/1000000 -260309/1000000 29783/1000000 8363/1000000 71431/1000000 48069/500000 492603/11000000 -89899/500000 -3359/100000
-585129/5500000 -285509/5500000 214519/5500000 46524/1890625 -197757/1375000 -14251/2750000 -487411/5500000 -33597/500000 -55381/687500 -121903/687500 -180343/5500000 -46427/1375000 281939/2750000 83991/60500000 1480599/5500000 303009/1375000
772383/500000 129697/500000 -29907/500000 -197757/1375000 1483523/1000000 148951/1000000 225669/500000 118699/500000 44259/500000 874531/500000 423843/1000000 16603/25000 -198583/250000 1434307/11000000 -3661443/1000000 -1329/1000
289939/1000000 833/500000 32091/500000 -14251/2750000 148951/1000000 185647/1000000 -59419/1000000 -1417/25000 -32213/200000 162177/500000 57221/1000000 101857/1000000 -26121/500000 456213/11000000 -8224/15625 -379259/1000000
43929/250000 2007/10000 -85849/500000 -487411/5500000 225669/500000 -59419/1000000 498363/1000000 334547/1000000 478149/1000000 532297/1000000 4007/50000 7977/125000 -961/2500 -244769/5500000 -693063/1000000 -996539/1000000
-45257/1000000 79297/500000 -184613/1000000 -33597/500000 118699/500000 -1417/25000 334547/1000000 166019/500000 214779/500000 2833/10000 19251/1000000 -10669/250000 -51893/200000 -16299/275000 -126443/1000000 -153199/200000
-213967/500000 213889/1000000 -260309/1000000 -55381/687500 44259/500000 -32213/200000 478149/1000000 214779/500000 183163/250000 1617/40000 -69161/1000000 -114229/500000 -66507/250000 -289397/2200000 314839/500000 -897031/1000000
1982691/1000000 351191/1000000 29783/1000000 -121903/687500 874531/500000 162177/500000 532297/1000000 2833/10000 1617/40000 2472263/1000000 258923/500000 398901/500000 -958907/1000000 73473/440000 -4532861/1000000 -82569/31250
526093/1000000 9621/200000 8363/1000000 -180343/5500000 423843/1000000 57221/1000000 4007/50000 19251/1000000 -69161/1000000 258923/500000 299643/1000000 47987/200000 -219049/1000000 320407/5500000 -122011/100000 -232621/1000000
227449/250000 1067/31250 71431/1000000 -46427/1375000 16603/25000 101857/1000000 7977/125000 -10669/250000 -114229/500000 398901/500000 47987/200000 22173/50000 -56141/200000 1261521/11000000 -2075931/1000000 -13427/62500
-143613/200000 -116137/500000 48069/500000 281939/2750000 -198583/250000 -26121/500000 -961/2500 -51893/200000 -66507/250000 -958907/1000000 -219049/1000000 -56141/200000 290909/500000 -160539/5500000 1753353/1000000 1044333/1000000
242397/1000000 -43443/2750000 492603/11000000 83991/60500000 1434307/11000000 456213/11000000 -244769/5500000 -16299/275000 -289397/2200000 73473/440000 320407/5500000 1261521/11000000 -160539/5500000 54141/1375000 -2781187/5500000 123553/2200000
-4592127/1000000 -26041/62500 -89899/500000 1480599/5500000 -3661443/1000000 -8224/15625 -693063/1000000 -126443/1000000 314839/500000 -4532861/1000000 -122011/100000 -2075931/1000000 1753353/1000000 -2781187/5500000 10542981/1000000 1193589/500000
-122349/125000 -604997/1000000 -3359/100000 303009/1375000 -1329/1000 -379259/1000000 -996539/1000000 -153199/200000 -897031/1000000 -82569/31250 -232621/1000000 -13427/62500 1044333/1000000 123553/2200000 1193589/500000 1558387/250000


--- Term 6 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 57
Matrix dimension : 40

Flags :
F1  : {124, 134, 234, 125}
F2  : {124, 134, 234, 135}
F3  : {124, 134, 234, 125, 135}
F4  : {124, 134, 234, 235}
F5  : {124, 134, 234, 125, 235}
F6  : {124, 134, 234, 135, 235}
F7  : {124, 134, 234, 145}
F8  : {124, 134, 234, 125, 145}
F9  : {124, 134, 234, 135, 145}
F10 : {124, 134, 234, 125, 135, 145}
F11 : {124, 134, 234, 235, 145}
F12 : {124, 134, 234, 125, 235, 145}
F13 : {124, 134, 234, 135, 235, 145}
F14 : {124, 134, 234, 125, 135, 235, 145}
F15 : {124, 134, 234, 245}
F16 : {124, 134, 234, 125, 245}
F17 : {124, 134, 234, 135, 245}
F18 : {124, 134, 234, 125, 135, 245}
F19 : {124, 134, 234, 235, 245}
F20 : {124, 134, 234, 125, 235, 245}
F21 : {124, 134, 234, 135, 235, 245}
F22 : {124, 134, 234, 125, 135, 235, 245}
F23 : {124, 134, 234, 145, 245}
F24 : {124, 134, 234, 125, 145, 245}
F25 : {124, 134, 234, 135, 145, 245}
F26 : {124, 134, 234, 125, 135, 145, 245}
F27 : {124, 134, 234, 235, 145, 245}
F28 : {124, 134, 234, 125, 235, 145, 245}
F29 : {124, 134, 234, 135, 235, 145, 245}
F30 : {124, 134, 234, 125, 135, 235, 145, 245}
F31 : {124, 134, 234, 345}
F32 : {124, 134, 234, 125, 345}
F33 : {124, 134, 234, 135, 345}
F34 : {124, 134, 234, 125, 135, 345}
F35 : {124, 134, 234, 235, 345}
F36 : {124, 134, 234, 125, 235, 345}
F37 : {124, 134, 234, 135, 235, 345}
F38 : {124, 134, 234, 125, 135, 235, 345}
F39 : {124, 134, 234, 145, 345}
F40 : {124, 134, 234, 125, 145, 345}
F41 : {124, 134, 234, 135, 145, 345}
F42 : {124, 134, 234, 125, 135, 145, 345}
F43 : {124, 134, 234, 235, 145, 345}
F44 : {124, 134, 234, 125, 235, 145, 345}
F45 : {124, 134, 234, 135, 235, 145, 345}
F46 : {124, 134, 234, 125, 135, 235, 145, 345}
F47 : {124, 134, 234, 245, 345}
F48 : {124, 134, 234, 125, 245, 345}
F49 : {124, 134, 234, 135, 245, 345}
F50 : {124, 134, 234, 125, 135, 245, 345}
F51 : {124, 134, 234, 235, 245, 345}
F52 : {124, 134, 234, 125, 235, 245, 345}
F53 : {124, 134, 234, 135, 235, 245, 345}
F54 : {124, 134, 234, 125, 135, 235, 245, 345}
F55 : {124, 134, 234, 125, 145, 245, 345}
F56 : {124, 134, 234, 135, 145, 245, 345}
F57 : {124, 134, 234, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F3)-(F5)
B4  : (F3)-(F6)
B5  : (F7)-(F15)
B6  : (F7)-(F31)
B7  : (F8)-(F9)
B8  : (F8)-(F16)
B9  : (F8)-(F19)
B10 : (F8)-(F33)
B11 : (F8)-(F35)
B12 : (F10)-(F20)
B13 : (F10)-(F37)
B14 : (F11)-(F17)
B15 : (F11)-(F32)
B16 : (F12)-(F13)
B17 : (F12)-(F18)
B18 : (F12)-(F21)
B19 : (F12)-(F34)
B20 : (F12)-(F36)
B21 : (F23)-(F39)
B22 : (F23)-(F47)
B23 : (F24)-(F41)
B24 : (F24)-(F51)
B25 : (F25)-(F27)
B26 : (F25)-(F40)
B27 : (F25)-(F43)
B28 : (F25)-(F48)
B29 : (F25)-(F49)
B30 : (F26)-(F28)
B31 : (F26)-(F42)
B32 : (F26)-(F45)
B33 : (F26)-(F52)
B34 : (F26)-(F53)
B35 : (F14)-2(F22)-(F29)+(F38)+2(F44)-(F50)
B36 : 3(F14)-(F22)+2(F29)-2(F38)+(F44)-3(F50)
B37 : (F30)-(F46)
B38 : (F30)-(F54)
B39 : (F55)-(F56)
B40 : (F55)-(F57)

Matrix :
271461/1000000 63147/500000 7023/200000 -13663/250000 -72711/1000000 -134309/1000000 1661/62500 -8383/200000 -286/15625 -42819/1000000 -50467/500000 1119/125000 -518259/1000000 -24881/1000000 -55041/200000 114547/500000 123587/1000000 -106621/1000000 -316977/1000000 -278967/500000 -49199/500000 -121451/500000 -59867/1000000 -182183/1000000 -12903/1000000 335271/1000000 -573823/1000000 -19871/125000 -399393/1000000 -115761/1000000 -15017/250000 -3663/8000 -92749/250000 -650357/1000000 106249/1250000 -479671/5000000 1321/15625 -201177/250000 -495341/1000000 -705911/1000000
63147/500000 346347/1000000 12449/200000 -70583/1000000 -39539/500000 -35333/200000 2069/500000 -51811/1000000 -12917/1000000 -2003/25000 -118403/1000000 -7791/1000000 -690721/1000000 -27423/500000 -184771/500000 141963/500000 72171/500000 -10313/62500 -219191/500000 -365253/500000 -119413/1000000 -73409/200000 -69089/1000000 -53471/250000 -13/2000 436039/1000000 -73137/100000 -110721/500000 -134309/250000 -79127/500000 -69393/1000000 -574331/1000000 -238397/500000 -168519/200000 68809/625000 -670009/5000000 12307/100000 -131681/125000 -154727/250000 -115179/125000
7023/200000 12449/200000 42199/250000 -41711/1000000 -22693/1000000 -49717/1000000 -8321/1000000 -507/50000 427/50000 -1269/31250 -37109/1000000 643/125000 -237947/1000000 -30319/500000 -36517/250000 47613/500000 22381/500000 -6169/125000 -15543/100000 -24453/100000 -7269/100000 -136331/1000000 -14327/500000 -7521/125000 -9243/1000000 122139/1000000 -229481/1000000 -115731/1000000 -77443/500000 -51863/1000000 -9893/500000 -87609/500000 -29779/200000 -32789/125000 59853/1250000 -259369/5000000 87959/1000000 -344491/1000000 -56281/250000 -156523/500000
-13663/250000 -70583/1000000 -41711/1000000 143979/500000 47939/1000000 -64827/1000000 -32359/1000000 4797/250000 1181/200000 98879/1000000 559/4000 107/31250 51631/125000 2043/500000 191167/1000000 -172471/1000000 -27697/500000 30159/500000 43481/200000 184477/500000 37919/200000 379223/1000000 66611/1000000 155247/1000000 -22217/500000 19459/250000 35989/500000 368491/1000000 12481/1000000 15329/200000 8417/250000 126003/500000 238291/1000000 375399/1000000 -77267/625000 639163/5000000 -59571/200000 164657/1000000 196929/500000 598493/1000000
-72711/1000000 -39539/500000 -22693/1000000 47939/1000000 87617/500000 24413/500000 -1531/50000 21501/1000000 -1281/500000 15947/1000000 58879/1000000 -17533/1000000 323159/1000000 2463/250000 34219/200000 -178281/1000000 -57863/1000000 14899/250000 92003/500000 14001/40000 6831/100000 76967/500000 6787/200000 48467/500000 2461/62500 -192837/1000000 8549/25000 40321/250000 53103/250000 80811/1000000 44143/1000000 67511/250000 224257/1000000 378531/1000000 -78063/1250000 322631/5000000 -73867/500000 517767/1000000 184687/500000 476023/1000000
-134309/1000000 -35333/200000 -49717/1000000 -64827/1000000 24413/500000 419557/500000 218487/1000000 2421/250000 182459/1000000 18687/125000 88897/500000 4883/200000 792159/1000000 88009/1000000 223149/500000 -2469/100000 -21021/62500 461277/1000000 603477/1000000 966797/1000000 -3/4000 358871/1000000 35471/500000 55803/250000 34143/1000000 -228121/200000 1467487/1000000 -119517/500000 1243103/1000000 48697/250000 -14793/500000 78577/100000 57799/125000 1057331/1000000 -1039/156250 94693/1250000 177601/500000 207839/100000 5929/40000 572131/1000000
1661/62500 2069/500000 -8321/1000000 -32359/1000000 -1531/50000 218487/1000000 333859/1000000 -22509/500000 89151/1000000 65881/500000 31623/500000 43769/1000000 32441/500000 12879/250000 109/1600 139759/500000 -80561/1000000 247067/1000000 55203/500000 64183/1000000 2147/500000 219653/1000000 17349/1000000 -949/200000 -23557/500000 -18493/100000 61637/500000 -133473/1000000 232347/1000000 4601/500000 -73609/1000000 739/15625 -6449/100000 42623/1000000 11007/312500 37319/5000000 1467/10000 263311/1000000 -247559/500000 -5347/15625
-8383/200000 -51811/1000000 -507/50000 4797/250000 21501/1000000 2421/250000 -22509/500000 78977/500000 -847/31250 -5037/250000 9473/1000000 903/1000000 33767/200000 249/25000 84997/1000000 -120999/1000000 -13993/1000000 1539/1000000 48767/500000 180509/1000000 1359/125000 32153/500000 13869/1000000 29679/500000 501/500000 -87637/1000000 8321/50000 63271/1000000 111993/1000000 9453/200000 8453/250000 15041/100000 72531/500000 226271/1000000 -72107/2500000 41413/1250000 -36573/1000000 56387/250000 117703/500000 305451/1000000
-286/15625 -12917/1000000 427/50000 1181/200000 -1281/500000 182459/1000000 89151/1000000 -847/31250 118051/500000 82893/1000000 95943/1000000 27193/1000000 33637/200000 19097/1000000 21199/200000 120571/1000000 -120137/1000000 207603/1000000 2237/20000 39689/200000 1447/62500 101361/500000 2101/62500 4549/62500 -20879/1000000 -10491/50000 228213/1000000 -26189/500000 242583/1000000 10907/250000 -11033/250000 169051/1000000 67863/1000000 41059/200000 617/125000 25779/1000000 27/320 364113/1000000 -53769/250000 -8749/125000
-42819/1000000 -2003/25000 -1269/31250 98879/1000000 15947/1000000 18687/125000 65881/500000 -5037/250000 82893/1000000 173209/500000 86209/500000 39047/1000000 59513/125000 60733/1000000 479/1600 651/10000 -132037/1000000 2837/10000 167651/500000 44119/100000 86311/500000 550789/1000000 15131/200000 148251/1000000 -82377/1000000 -149449/1000000 31263/125000 209561/1000000 277307/1000000 84549/1000000 -16453/500000 324937/1000000 25319/125000 90807/200000 -103421/1250000 320113/2500000 -61257/500000 244387/500000 -12547/250000 292447/1000000
-50467/500000 -118403/1000000 -37109/1000000 559/4000 58879/1000000 88897/500000 31623/500000 9473/1000000 95943/1000000 86209/500000 379679/1000000 19527/1000000 84323/125000 35681/1000000 391447/1000000 -48391/500000 -40583/200000 141193/500000 395861/1000000 689821/1000000 108693/500000 575473/1000000 50887/500000 250317/1000000 -20581/500000 -274923/1000000 500803/1000000 300753/1000000 395617/1000000 35109/250000 47/50000 524189/1000000 76229/200000 733283/1000000 -124759/1000000 797669/5000000 -189749/1000000 801963/1000000 138559/500000 643179/1000000
1119/125000 -7791/1000000 643/125000 107/31250 -17533/1000000 4883/200000 43769/1000000 903/1000000 27193/1000000 39047/1000000 19527/1000000 108769/1000000 2137/500000 4773/200000 21751/1000000 39729/1000000 5279/500000 45693/500000 8373/500000 3081/125000 -23003/1000000 117631/1000000 -1487/250000 -1439/500000 -3257/250000 -16109/1000000 -25867/1000000 3147/250000 7157/250000 2279/125000 -3941/250000 7047/1000000 -93/40000 16337/1000000 45189/5000000 69491/5000000 -17163/1000000 27511/1000000 -70809/500000 -52401/1000000
-518259/1000000 -690721/1000000 -237947/1000000 51631/125000 323159/1000000 792159/1000000 32441/500000 33767/200000 33637/200000 59513/125000 84323/125000 2137/500000 1520081/500000 2583/12500 101917/62500 -1018417/1000000 -172231/250000 404807/500000 373391/200000 3103493/1000000 642181/1000000 226593/125000 169353/500000 957849/1000000 -42647/1000000 -421841/250000 1448861/500000 1041339/1000000 134919/62500 645841/1000000 204221/1000000 2382231/1000000 377937/200000 3422679/1000000 -624299/1250000 1523291/2500000 -297041/500000 2124847/500000 466153/200000 3721699/1000000
-24881/1000000 -27423/500000 -30319/500000 2043/500000 2463/250000 88009/1000000 12879/250000 249/25000 19097/1000000 60733/1000000 35681/1000000 4773/200000 2583/12500 163977/1000000 106741/1000000 -15697/500000 -31561/1000000 117519/1000000 147263/1000000 216563/1000000 -277/125000 195363/1000000 3331/250000 859/25000 -667/125000 -164547/1000000 200101/1000000 11887/200000 25627/125000 12961/250000 1239/200000 76323/500000 6519/62500 44663/200000 -8293/500000 229877/5000000 -7289/250000 344949/1000000 63071/1000000 24453/125000
-55041/200000 -184771/500000 -36517/250000 191167/1000000 34219/200000 223149/500000 109/1600 84997/1000000 21199/200000 479/1600 391447/1000000 21751/1000000 101917/62500 106741/1000000 131153/125000 -31689/62500 -194409/500000 484851/1000000 1043651/1000000 1709899/1000000 82679/200000 1112929/1000000 38029/200000 518667/1000000 -42369/1000000 -877907/1000000 23947/15625 317903/500000 1157471/1000000 69727/200000 93101/1000000 1279273/1000000 126119/125000 1834999/1000000 -716557/2500000 882383/2500000 -369151/1000000 143631/62500 561489/500000 239567/125000
114547/500000 141963/500000 47613/500000 -172471/1000000 -178281/1000000 -2469/100000 139759/500000 -120999/1000000 120571/1000000 651/10000 -48391/500000 39729/1000000 -1018417/1000000 -15697/500000 -31689/62500 36331/40000 107043/1000000 10093/200000 -560039/1000000 -1075311/1000000 -43383/250000 -294903/1000000 -15369/200000 -327639/1000000 -19663/250000 28263/62500 -254711/250000 -1706/3125 -277281/500000 -31339/125000 -23863/125000 -404601/500000 -25331/31250 -307771/250000 1108309/5000000 -1023759/5000000 413927/1000000 -1361463/1000000 -1672393/1000000 -122427/62500
123587/1000000 72171/500000 22381/500000 -27697/500000 -57863/1000000 -21021/62500 -80561/1000000 -13993/1000000 -120137/1000000 -132037/1000000 -40583/200000 5279/500000 -172231/250000 -31561/1000000 -194409/500000 107043/1000000 330273/1000000 -79527/250000 -90871/200000 -190069/250000 -79137/500000 -101173/250000 -44767/500000 -121457/500000 -1879/250000 276733/500000 -838657/1000000 -3039/31250 -644373/1000000 -30301/200000 -224/15625 -612523/1000000 -421359/1000000 -106411/125000 223203/2500000 -586807/5000000 -12501/1000000 -148699/125000 -316831/1000000 -626063/1000000
-106621/1000000 -10313/62500 -6169/125000 30159/500000 14899/250000 461277/1000000 247067/1000000 1539/1000000 207603/1000000 2837/10000 141193/500000 45693/500000 404807/500000 117519/1000000 484851/1000000 10093/200000 -79527/250000 38899/62500 275319/500000 86117/100000 66537/500000 744193/1000000 27167/250000 263409/1000000 -7613/200000 -41737/62500 434503/500000 100257/1000000 807417/1000000 200597/1000000 -4983/125000 348771/500000 441257/1000000 193867/200000 -176551/2500000 797599/5000000 -279/1000000 174781/125000 -63529/1000000 233617/500000
-316977/1000000 -219191/500000 -15543/100000 43481/200000 92003/500000 603477/1000000 55203/500000 48767/500000 2237/20000 167651/500000 395861/1000000 8373/500000 373391/200000 147263/1000000 1043651/1000000 -560039/1000000 -90871/200000 275319/500000 1295897/1000000 29737/15625 385061/1000000 57959/50000 206867/1000000 570067/1000000 -848/15625 -575023/500000 1880019/1000000 139029/250000 368109/250000 157/400 57323/500000 11973/8000 113809/100000 1068981/500000 -29063/100000 931119/2500000 -260257/1000000 2781571/1000000 1284243/1000000 2203933/1000000
-278967/500000 -365253/500000 -24453/100000 184477/500000 14001/40000 966797/1000000 64183/1000000 180509/1000000 39689/200000 44119/100000 689821/1000000 3081/125000 3103493/1000000 216563/1000000 1709899/1000000 -1075311/1000000 -190069/250000 86117/100000 29737/15625 168397/50000 123123/200000 358857/200000 41769/125000 991313/1000000 11/1000 -61269/31250 3257153/1000000 15108/15625 602739/250000 347829/500000 40863/200000 1273831/500000 1002637/500000 3645191/1000000 -2451841/5000000 3028317/5000000 -510319/1000000 4728631/1000000 603709/250000 3815387/1000000
-49199/500000 -119413/1000000 -7269/100000 37919/200000 6831/100000 -3/4000 2147/500000 1359/125000 1447/62500 86311/500000 108693/500000 -23003/1000000 642181/1000000 -277/125000 82679/200000 -43383/250000 -79137/500000 66537/500000 385061/1000000 123123/200000 466901/1000000 296371/500000 26247/250000 22009/100000 -5077/250000 57977/1000000 46247/200000 589157/1000000 52739/1000000 14921/125000 1521/62500 197997/500000 349907/1000000 11473/20000 -206337/1000000 484937/2500000 -95307/200000 226161/500000 169273/500000 677667/1000000
-121451/500000 -73409/200000 -136331/1000000 379223/1000000 76967/500000 358871/1000000 219653/1000000 32153/500000 101361/500000 550789/1000000 575473/1000000 117631/1000000 226593/125000 195363/1000000 1112929/1000000 -294903/1000000 -101173/250000 744193/1000000 57959/50000 358857/200000 296371/500000 1861899/1000000 122019/500000 114117/200000 -212671/1000000 -19209/40000 998259/1000000 1007121/1000000 453003/500000 361457/1000000 16609/500000 1255761/1000000 238177/250000 897781/500000 -451931/1250000 2438183/5000000 -655943/1000000 1828951/1000000 316337/500000 835219/500000
-59867/1000000 -69089/1000000 -14327/500000 66611/1000000 6787/200000 35471/500000 17349/1000000 13869/1000000 2101/62500 15131/200000 50887/500000 -1487/250000 169353/500000 3331/250000 38029/200000 -15369/200000 -44767/500000 27167/250000 206867/1000000 41769/125000 26247/250000 122019/500000 231861/1000000 137353/1000000 -14989/1000000 -6957/50000 261651/1000000 9163/62500 96381/500000 6237/125000 1979/125000 28689/100000 100073/500000 40109/100000 -79927/1250000 377143/5000000 -5977/62500 406967/1000000 49791/250000 73557/200000
-182183/1000000 -53471/250000 -7521/125000 155247/1000000 48467/500000 55803/250000 -949/200000 29679/500000 4549/62500 148251/1000000 250317/1000000 -1439/500000 957849/1000000 859/25000 518667/1000000 -327639/1000000 -121457/500000 263409/1000000 570067/1000000 991313/1000000 22009/100000 114117/200000 137353/1000000 68987/125000 -13749/1000000 -5063/10000 55903/62500 86093/250000 641659/1000000 51843/250000 27747/500000 415567/500000 333253/500000 298609/250000 -82113/500000 12183/62500 -6331/31250 260243/200000 372839/500000 297659/250000
-12903/1000000 -13/2000 -9243/1000000 -22217/500000 2461/62500 34143/1000000 -23557/500000 501/500000 -20879/1000000 -82377/1000000 -20581/500000 -3257/250000 -42647/1000000 -667/125000 -42369/1000000 -19663/250000 -1879/250000 -7613/200000 -848/15625 11/1000 -5077/250000 -212671/1000000 -14989/1000000 -13749/1000000 38297/200000 -6767/40000 87943/500000 -33749/1000000 20447/1000000 12033/500000 1537/125000 6639/250000 20929/500000 3833/100000 75237/5000000 -9147/250000 -37363/1000000 23377/100000 121309/1000000 55679/1000000
335271/1000000 436039/1000000 122139/1000000 19459/250000 -192837/1000000 -228121/200000 -18493/100000 -87637/1000000 -10491/50000 -149449/1000000 -274923/1000000 -16109/1000000 -421841/250000 -164547/1000000 -877907/1000000 28263/62500 276733/500000 -41737/62500 -575023/500000 -61269/31250 57977/1000000 -19209/40000 -6957/50000 -5063/10000 -6767/40000 2212157/1000000 -2900129/1000000 10433/40000 -1156343/500000 -424311/1000000 -7693/100000 -1664559/1000000 -577833/500000 -232343/100000 181737/2500000 -430311/2500000 -446329/1000000 -796503/200000 -1158179/1000000 -1928481/1000000
-573823/1000000 -73137/100000 -229481/1000000 35989/500000 8549/25000 1467487/1000000 61637/500000 8321/50000 228213/1000000 31263/125000 500803/1000000 -25867/1000000 1448861/500000 200101/1000000 23947/15625 -254711/250000 -838657/1000000 434503/500000 1880019/1000000 3257153/1000000 46247/200000 998259/1000000 261651/1000000 55903/62500 87943/500000 -2900129/1000000 2161539/500000 119197/1000000 1598151/500000 174491/250000 19299/100000 2657133/1000000 123879/62500 469771/125000 -724663/2500000 1986477/5000000 2201/10000 2923173/500000 241517/100000 181567/50000
-19871/125000 -110721/500000 -115731/1000000 368491/1000000 40321/250000 -119517/500000 -133473/1000000 63271/1000000 -26189/500000 209561/1000000 300753/1000000 3147/250000 1041339/1000000 11887/200000 317903/500000 -1706/3125 -3039/31250 100257/1000000 139029/250000 15108/15625 589157/1000000 1007121/1000000 9163/62500 86093/250000 -33749/1000000 10433/40000 119197/1000000 1223423/1000000 -5969/62500 106651/500000 112071/1000000 592211/1000000 126061/200000 456283/500000 -14013/40000 346351/1000000 -246939/250000 114107/250000 507723/500000 757947/500000
-399393/1000000 -134309/250000 -77443/500000 12481/1000000 53103/250000 1243103/1000000 232347/1000000 111993/1000000 242583/1000000 277307/1000000 395617/1000000 7157/250000 134919/62500 25627/125000 1157471/1000000 -277281/500000 -644373/1000000 807417/1000000 368109/250000 602739/250000 52739/1000000 453003/500000 96381/500000 641659/1000000 20447/1000000 -1156343/500000 1598151/500000 -5969/62500 265797/100000 249911/500000 97769/1000000 3173/1600 696293/500000 2777817/1000000 -24779/156250 1449229/5000000 98019/250000 889973/200000 1425317/1000000 2445003/1000000
-115761/1000000 -79127/500000 -51863/1000000 15329/200000 80811/1000000 48697/250000 4601/500000 9453/200000 10907/250000 84549/1000000 35109/250000 2279/125000 645841/1000000 12961/250000 69727/200000 -31339/125000 -30301/200000 200597/1000000 157/400 347829/500000 14921/125000 361457/1000000 6237/125000 51843/250000 12033/500000 -424311/1000000 174491/250000 106651/500000 249911/500000 66169/200000 1461/50000 103011/200000 44837/100000 157969/200000 -505549/5000000 314113/2500000 -33717/250000 126749/125000 33239/62500 821381/1000000
-15017/250000 -69393/1000000 -9893/500000 8417/250000 44143/1000000 -14793/500000 -73609/1000000 8453/250000 -11033/250000 -16453/500000 47/50000 -3941/250000 204221/1000000 1239/200000 93101/1000000 -23863/125000 -224/15625 -4983/125000 57323/500000 40863/200000 1521/62500 16609/500000 1979/125000 27747/500000 1537/125000 -7693/100000 19299/100000 112071/1000000 97769/1000000 1461/50000 54439/250000 34103/200000 71291/500000 32387/125000 -24067/500000 204281/5000000 -86693/1000000 120657/500000 418717/1000000 17963/40000
-3663/8000 -574331/1000000 -87609/500000 126003/500000 67511/250000 78577/100000 739/15625 15041/100000 169051/1000000 324937/1000000 524189/1000000 7047/1000000 2382231/1000000 76323/500000 1279273/1000000 -404601/500000 -612523/1000000 348771/500000 11973/8000 1273831/500000 197997/500000 1255761/1000000 28689/100000 415567/500000 6639/250000 -1664559/1000000 2657133/1000000 592211/1000000 3173/1600 103011/200000 34103/200000 1124887/500000 1610773/1000000 2994657/1000000 -1725623/5000000 2179789/5000000 -135377/500000 1899723/500000 236787/125000 1481171/500000
-92749/250000 -238397/500000 -29779/200000 238291/1000000 224257/1000000 57799/125000 -6449/100000 72531/500000 67863/1000000 25319/125000 76229/200000 -93/40000 377937/200000 6519/62500 126119/125000 -25331/31250 -421359/1000000 441257/1000000 113809/100000 1002637/500000 349907/1000000 238177/250000 100073/500000 333253/500000 20929/500000 -577833/500000 123879/62500 126061/200000 696293/500000 44837/100000 71291/500000 1610773/1000000 759283/500000 474483/200000 -155917/500000 227361/625000 -190723/500000 352723/125000 177539/100000 518791/200000
-650357/1000000 -168519/200000 -32789/125000 375399/1000000 378531/1000000 1057331/1000000 42623/1000000 226271/1000000 41059/200000 90807/200000 733283/1000000 16337/1000000 3422679/1000000 44663/200000 1834999/1000000 -307771/250000 -106411/125000 193867/200000 1068981/500000 3645191/1000000 11473/20000 897781/500000 40109/100000 298609/250000 3833/100000 -232343/100000 469771/125000 456283/500000 2777817/1000000 157969/200000 32387/125000 2994657/1000000 474483/200000 4483081/1000000 -317839/625000 3174811/5000000 -225091/500000 5368749/1000000 351701/125000 4364541/1000000
106249/1250000 68809/625000 59853/1250000 -77267/625000 -78063/1250000 -1039/156250 11007/312500 -72107/2500000 617/125000 -103421/1250000 -124759/1000000 45189/5000000 -624299/1250000 -8293/500000 -716557/2500000 1108309/5000000 223203/2500000 -176551/2500000 -29063/100000 -2451841/5000000 -206337/1000000 -451931/1250000 -79927/1250000 -82113/500000 75237/5000000 181737/2500000 -724663/2500000 -14013/40000 -24779/156250 -505549/5000000 -24067/500000 -1725623/5000000 -155917/500000 -317839/625000 408397/3125000 -102519/781250 341339/1250000 -458761/1000000 -1197113/2500000 -1728379/2500000
-479671/5000000 -670009/5000000 -259369/5000000 639163/5000000 322631/5000000 94693/1250000 37319/5000000 41413/1250000 25779/1000000 320113/2500000 797669/5000000 69491/5000000 1523291/2500000 229877/5000000 882383/2500000 -1023759/5000000 -586807/5000000 797599/5000000 931119/2500000 3028317/5000000 484937/2500000 2438183/5000000 377143/5000000 12183/62500 -9147/250000 -430311/2500000 1986477/5000000 346351/1000000 1449229/5000000 314113/2500000 204281/5000000 2179789/5000000 227361/625000 3174811/5000000 -102519/781250 3850877/25000000 -1216439/5000000 3201943/5000000 2218337/5000000 3744687/5000000
1321/15625 12307/100000 87959/1000000 -59571/200000 -73867/500000 177601/500000 1467/10000 -36573/1000000 27/320 -61257/500000 -189749/1000000 -17163/1000000 -297041/500000 -7289/250000 -369151/1000000 413927/1000000 -12501/1000000 -279/1000000 -260257/1000000 -510319/1000000 -95307/200000 -655943/1000000 -5977/62500 -6331/31250 -37363/1000000 -446329/1000000 2201/10000 -246939/250000 98019/250000 -33717/250000 -86693/1000000 -135377/500000 -190723/500000 -225091/500000 341339/1250000 -1216439/5000000 953401/1000000 28227/500000 -738467/1000000 -502307/500000
-201177/250000 -131681/125000 -344491/1000000 164657/1000000 517767/1000000 207839/100000 263311/1000000 56387/250000 364113/1000000 244387/500000 801963/1000000 27511/1000000 2124847/500000 344949/1000000 143631/62500 -1361463/1000000 -148699/125000 174781/125000 2781571/1000000 4728631/1000000 226161/500000 1828951/1000000 406967/1000000 260243/200000 23377/100000 -796503/200000 2923173/500000 114107/250000 889973/200000 126749/125000 120657/500000 1899723/500000 352723/125000 5368749/1000000 -458761/1000000 3201943/5000000 28227/500000 8267513/1000000 3150991/1000000 506019/100000
-495341/1000000 -154727/250000 -56281/250000 196929/500000 184687/500000 5929/40000 -247559/500000 117703/500000 -53769/250000 -12547/250000 138559/500000 -70809/500000 466153/200000 63071/1000000 561489/500000 -1672393/1000000 -316831/1000000 -63529/1000000 1284243/1000000 603709/250000 169273/500000 316337/500000 49791/250000 372839/500000 121309/1000000 -1158179/1000000 241517/100000 507723/500000 1425317/1000000 33239/62500 418717/1000000 236787/125000 177539/100000 351701/125000 -1197113/2500000 2218337/5000000 -738467/1000000 3150991/1000000 3835557/1000000 4310309/1000000
-705911/1000000 -115179/125000 -156523/500000 598493/1000000 476023/1000000 572131/1000000 -5347/15625 305451/1000000 -8749/125000 292447/1000000 643179/1000000 -52401/1000000 3721699/1000000 24453/125000 239567/125000 -122427/62500 -626063/1000000 233617/500000 2203933/1000000 3815387/1000000 677667/1000000 835219/500000 73557/200000 297659/250000 55679/1000000 -1928481/1000000 181567/50000 757947/500000 2445003/1000000 821381/1000000 17963/40000 1481171/500000 518791/200000 4364541/1000000 -1728379/2500000 3744687/5000000 -502307/500000 506019/100000 4310309/1000000 1197499/200000

#Sharp Graphs (Complicated Case (1)) 
#1: Order 6 : Edges = {134, 234, 125, 135, 235, 145, 245, 126, 136, 236, 146, 246, 356, 456}
#2: Order 6 : Edges = {126, 136, 236, 146, 246, 346, 156, 256, 356, 456}
#3: Order 6 : Edges = {156, 256, 356, 456}
#4: Order 6 : Edges = {}
#5: Order 6 : Edges = {145, 245, 345, 126, 136, 236, 146, 246, 346, 156, 256, 356}
#6: Order 6 : Edges = {145, 245, 345, 146, 246, 346, 156, 256, 356}
#7: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346, 456}
#8: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346}



==> 5-9-04-prf.txt <==
#Density : 5/9

Program                       : DensityChecker

Order of subgraphs H          : 6
Number of forbidden graphs    : 2
Forbidden graphs              :
6 : {123, 124, 134, 125, 135, 345, 126, 236, 246}
#Forbidden graphs added by supersaturation argument :
5 : {124, 134, 234, 125, 135, 235, 245, 345}
Forbid only induced subgraphs : no
Number of terms               : 8


--- Term 1 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 12
Matrix dimension : 7

Flags :
F1  : {}
F2  : {124}
F3  : {134}
F4  : {124, 134}
F5  : {234}
F6  : {124, 234}
F7  : {134, 234}
F8  : {124, 134, 234}
F9  : {123, 124}
F10 : {123, 124, 134}
F11 : {123, 124, 234}
F12 : {123, 124, 134, 234}

Basis :
B1 : 92(F1)+3(F4)+3(F6)-16(F7)-61(F8)-16(F9)+6(F10)+6(F11)
B2 : (F2)
B3 : (F3)+(F5)
B4 : 6(F1)+223(F4)+223(F6)+11(F7)-10(F8)+11(F9)-108(F10)-108(F11)
B5 : 64(F1)-22(F4)-22(F6)-529(F7)+78(F8)+25(F9)-44(F10)-44(F11)
B6 : 64(F1)-22(F4)-22(F6)+25(F7)+78(F8)-529(F9)-44(F10)-44(F11)
B7 : (F12)

Matrix :
66527184916295320067/1366831593882025623000000 478753/69250000 887/69250000 123722589515586331433/9112210625880170820000000 286772095486917439603/27336631877640512460000000 -1309/613832000 -136209/17312500
478753/69250000 75637/50000 -13833/200000 93449/138500000 1265013/554000000 23997/34625000 -138767/500000
887/69250000 -13833/200000 689/50000 20723/138500000 -5777/55400000 -19347/138500000 -107879/1000000
123722589515586331433/9112210625880170820000000 93449/138500000 20723/138500000 57345054639730100981/6834157969410128115000000 43669/38364500000 -73134038333380811293/27336631877640512460000000 -33363/6925000
286772095486917439603/27336631877640512460000000 1265013/554000000 -5777/55400000 43669/38364500000 94390543575239032471/27336631877640512460000000 80323/76729000000 -261869/554000000
-1309/613832000 23997/34625000 -19347/138500000 -73134038333380811293/27336631877640512460000000 80323/76729000000 624801/306916000000 1010303/554000000
-136209/17312500 -138767/500000 -107879/1000000 -33363/6925000 -261869/554000000 1010303/554000000 2853049/1000000


--- Term 2 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 6
Matrix dimension : 2

Flags :
F1 : {134}
F2 : {124, 134}
F3 : {234}
F4 : {124, 234}
F5 : {123, 124, 134}
F6 : {123, 124, 234}

Basis :
B1 : (F1)-(F3)
B2 : (F2)-(F4)+(F5)-(F6)

Matrix :
291463/500000 167799/400000
167799/400000 136357062166218241/449842293532500000


--- Term 3 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 64
Matrix dimension : 20

Flags :
F1  : {234}
F2  : {234, 125}
F3  : {234, 135}
F4  : {234, 125, 135}
F5  : {234, 235}
F6  : {234, 125, 235}
F7  : {234, 135, 235}
F8  : {234, 125, 135, 235}
F9  : {234, 145}
F10 : {234, 125, 145}
F11 : {234, 135, 145}
F12 : {234, 125, 135, 145}
F13 : {234, 235, 145}
F14 : {234, 125, 235, 145}
F15 : {234, 135, 235, 145}
F16 : {234, 125, 135, 235, 145}
F17 : {234, 245}
F18 : {234, 125, 245}
F19 : {234, 135, 245}
F20 : {234, 125, 135, 245}
F21 : {234, 235, 245}
F22 : {234, 125, 235, 245}
F23 : {234, 135, 235, 245}
F24 : {234, 125, 135, 235, 245}
F25 : {234, 145, 245}
F26 : {234, 125, 145, 245}
F27 : {234, 135, 145, 245}
F28 : {234, 125, 135, 145, 245}
F29 : {234, 235, 145, 245}
F30 : {234, 125, 235, 145, 245}
F31 : {234, 135, 235, 145, 245}
F32 : {234, 125, 135, 235, 145, 245}
F33 : {234, 345}
F34 : {234, 125, 345}
F35 : {234, 135, 345}
F36 : {234, 125, 135, 345}
F37 : {234, 235, 345}
F38 : {234, 125, 235, 345}
F39 : {234, 135, 235, 345}
F40 : {234, 125, 135, 235, 345}
F41 : {234, 145, 345}
F42 : {234, 125, 145, 345}
F43 : {234, 135, 145, 345}
F44 : {234, 125, 135, 145, 345}
F45 : {234, 235, 145, 345}
F46 : {234, 125, 235, 145, 345}
F47 : {234, 135, 235, 145, 345}
F48 : {234, 125, 135, 235, 145, 345}
F49 : {234, 245, 345}
F50 : {234, 125, 245, 345}
F51 : {234, 135, 245, 345}
F52 : {234, 125, 135, 245, 345}
F53 : {234, 235, 245, 345}
F54 : {234, 125, 235, 245, 345}
F55 : {234, 135, 235, 245, 345}
F56 : {234, 125, 135, 235, 245, 345}
F57 : {234, 145, 245, 345}
F58 : {234, 125, 145, 245, 345}
F59 : {234, 135, 145, 245, 345}
F60 : {234, 125, 135, 145, 245, 345}
F61 : {234, 235, 145, 245, 345}
F62 : {234, 125, 235, 145, 245, 345}
F63 : {234, 135, 235, 145, 245, 345}
F64 : {234, 125, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F9)
B3  : (F4)+(F10)+(F11)
B4  : (F5)+(F17)+(F33)
B5  : (F6)+(F7)+(F18)+(F25)+(F35)+(F41)
B6  : (F8)+(F26)+(F43)
B7  : (F12)
B8  : (F13)+(F19)+(F34)
B9  : (F14)+(F15)+(F20)+(F27)+(F36)+(F42)
B10 : (F16)+(F28)+(F44)
B11 : (F21)+(F37)+(F49)
B12 : (F22)+(F39)+(F57)
B13 : (F23)+(F29)+(F38)+(F45)+(F50)+(F51)
B14 : (F24)+(F30)+(F40)+(F47)+(F58)+(F59)
B15 : (F31)+(F46)+(F52)
B16 : (F32)+(F48)+(F60)
B17 : (F53)
B18 : (F54)+(F55)+(F61)
B19 : (F56)+(F62)+(F63)
B20 : (F64)

Matrix :
3089/50000 3063/250000 -3247/200000 128089/1000000 2259/31250 10889/1000000 16873/250000 77677/1000000 -1917/1000000 26453/1000000 -2197/31250 -30941/1000000 5881/500000 -2269/500000 3881/500000 32519/1000000 -193521/500000 -11333/250000 -8659/50000 -61397/200000
3063/250000 77051/250000 147977/500000 -461241/1000000 -31283/200000 -37399/1000000 143357/500000 -28127/250000 71309/500000 80471/500000 -336771/500000 -345453/1000000 -90777/500000 -64479/1000000 85713/500000 489473/1000000 -326559/500000 -129293/250000 -21561/250000 738229/1000000
-3247/200000 147977/500000 285903/500000 -746849/1000000 -62503/200000 -29273/1000000 136237/500000 -75077/250000 7451/40000 14509/50000 -138331/200000 -448533/1000000 -229591/1000000 -102411/1000000 6581/31250 428619/1000000 -490621/1000000 -22839/31250 28229/250000 363737/250000
128089/1000000 -461241/1000000 -746849/1000000 2476347/1000000 497323/500000 214547/500000 -56283/1000000 961739/1000000 -169801/500000 326913/1000000 158711/125000 56697/200000 117313/200000 10251/500000 -166219/500000 -1328629/1000000 -45526/15625 281537/1000000 -1513877/1000000 -1078881/250000
2259/31250 -31283/200000 -62503/200000 497323/500000 509089/1000000 121451/1000000 32413/1000000 51891/125000 -141533/1000000 55159/1000000 361547/1000000 129279/1000000 208887/1000000 8907/500000 -29511/250000 -393933/1000000 -3844/3125 17949/100000 -17517/25000 -95963/50000
10889/1000000 -37399/1000000 -29273/1000000 214547/500000 121451/1000000 107343/250000 67143/1000000 201677/1000000 -5937/1000000 479607/1000000 31681/125000 -313287/1000000 15681/200000 -115733/1000000 -1399/100000 -228267/500000 -1297027/1000000 -570069/1000000 -380961/1000000 -83719/200000
16873/250000 143357/500000 136237/500000 -56283/1000000 32413/1000000 67143/1000000 7116/15625 56833/500000 6519/50000 175253/500000 -742661/1000000 -19233/40000 -27793/250000 -6291/62500 185437/1000000 26487/62500 -1898961/1000000 -188841/250000 -562887/1000000 -10301/1000000
77677/1000000 -28127/250000 -75077/250000 961739/1000000 51891/125000 201677/1000000 56833/500000 291471/500000 -44161/500000 14333/62500 257507/1000000 -27771/500000 172363/1000000 -613/25000 -46213/500000 -351201/1000000 -335239/200000 -311/2000 -6179/8000 -111057/62500
-1917/1000000 71309/500000 7451/40000 -169801/500000 -141533/1000000 -5937/1000000 6519/50000 -44161/500000 18929/125000 33847/250000 -85633/250000 -47639/200000 -69141/500000 -13773/250000 3929/50000 254971/1000000 -110623/500000 -400253/1000000 5807/200000 321499/500000
26453/1000000 80471/500000 14509/50000 326913/1000000 55159/1000000 479607/1000000 175253/500000 14333/62500 33847/250000 532157/500000 -94031/1000000 -817343/1000000 -1313/125000 -242067/1000000 84457/1000000 -224551/500000 -2840443/1000000 -762719/500000 -704401/1000000 24191/1000000
-2197/31250 -336771/500000 -138331/200000 158711/125000 361547/1000000 31681/125000 -742661/1000000 257507/1000000 -85633/250000 -94031/1000000 1945257/1000000 355669/500000 479333/1000000 48447/500000 -221613/500000 -1584963/1000000 114243/100000 117983/125000 160689/1000000 -34287/20000
-30941/1000000 -345453/1000000 -448533/1000000 56697/200000 129279/1000000 -313287/1000000 -19233/40000 -27771/500000 -47639/200000 -817343/1000000 355669/500000 127917/125000 216783/1000000 55969/250000 -134583/500000 -53317/200000 1144983/500000 747399/500000 120711/250000 -83499/100000
5881/500000 -90777/500000 -229591/1000000 117313/200000 208887/1000000 15681/200000 -27793/250000 172363/1000000 -69141/500000 -1313/125000 479333/1000000 216783/1000000 299997/1000000 3157/500000 -120939/1000000 -232423/500000 -38007/125000 34691/125000 -52479/250000 -987941/1000000
-2269/500000 -64479/1000000 -102411/1000000 10251/500000 8907/500000 -115733/1000000 -6291/62500 -613/25000 -13773/250000 -242067/1000000 48447/500000 55969/250000 3157/500000 12303/100000 -24087/500000 8247/250000 621731/1000000 195721/500000 124861/1000000 -169279/1000000
3881/500000 85713/500000 6581/31250 -166219/500000 -29511/250000 -1399/100000 185437/1000000 -46213/500000 3929/50000 84457/1000000 -221613/500000 -134583/500000 -120939/1000000 -24087/500000 219339/1000000 39481/125000 -194591/500000 -80609/250000 -1423/50000 889/1600
32519/1000000 489473/1000000 428619/1000000 -1328629/1000000 -393933/1000000 -228267/500000 26487/62500 -351201/1000000 254971/1000000 -224551/500000 -1584963/1000000 -53317/200000 -232423/500000 8247/250000 39481/125000 1697589/1000000 646587/1000000 -25269/250000 296121/1000000 1664541/1000000
-193521/500000 -326559/500000 -490621/1000000 -45526/15625 -3844/3125 -1297027/1000000 -1898961/1000000 -335239/200000 -110623/500000 -2840443/1000000 114243/100000 1144983/500000 -38007/125000 621731/1000000 -194591/500000 646587/1000000 13225157/1000000 2554/625 4387471/1000000 4598039/1000000
-11333/250000 -129293/250000 -22839/31250 281537/1000000 17949/100000 -570069/1000000 -188841/250000 -311/2000 -400253/1000000 -762719/500000 117983/125000 747399/500000 34691/125000 195721/500000 -80609/250000 -25269/250000 2554/625 2766397/1000000 108737/125000 -605373/500000
-8659/50000 -21561/250000 28229/250000 -1513877/1000000 -17517/25000 -380961/1000000 -562887/1000000 -6179/8000 5807/200000 -704401/1000000 160689/1000000 120711/250000 -52479/250000 124861/1000000 -1423/50000 296121/1000000 4387471/1000000 108737/125000 1780917/1000000 347133/125000
-61397/200000 738229/1000000 363737/250000 -1078881/250000 -95963/50000 -83719/200000 -10301/1000000 -111057/62500 321499/500000 24191/1000000 -34287/20000 -83499/100000 -987941/1000000 -169279/1000000 889/1600 1664541/1000000 4598039/1000000 -605373/500000 347133/125000 8418551/1000000


--- Term 4 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 60
Matrix dimension : 44

Flags :
F1  : {234, 125}
F2  : {234, 135}
F3  : {234, 125, 135}
F4  : {234, 235}
F5  : {234, 125, 235}
F6  : {234, 135, 235}
F7  : {234, 125, 135, 235}
F8  : {234, 145}
F9  : {234, 125, 145}
F10 : {234, 135, 145}
F11 : {234, 235, 145}
F12 : {234, 125, 235, 145}
F13 : {234, 135, 235, 145}
F14 : {234, 125, 135, 235, 145}
F15 : {234, 245}
F16 : {234, 125, 245}
F17 : {234, 135, 245}
F18 : {234, 125, 135, 245}
F19 : {234, 235, 245}
F20 : {234, 125, 235, 245}
F21 : {234, 135, 235, 245}
F22 : {234, 125, 135, 235, 245}
F23 : {234, 145, 245}
F24 : {234, 125, 145, 245}
F25 : {234, 135, 145, 245}
F26 : {234, 125, 135, 145, 245}
F27 : {234, 235, 145, 245}
F28 : {234, 125, 235, 145, 245}
F29 : {234, 135, 235, 145, 245}
F30 : {234, 125, 135, 235, 145, 245}
F31 : {234, 345}
F32 : {234, 125, 345}
F33 : {234, 135, 345}
F34 : {234, 125, 135, 345}
F35 : {234, 235, 345}
F36 : {234, 125, 235, 345}
F37 : {234, 135, 235, 345}
F38 : {234, 125, 135, 235, 345}
F39 : {234, 145, 345}
F40 : {234, 125, 145, 345}
F41 : {234, 135, 145, 345}
F42 : {234, 125, 135, 145, 345}
F43 : {234, 235, 145, 345}
F44 : {234, 125, 235, 145, 345}
F45 : {234, 135, 235, 145, 345}
F46 : {234, 125, 135, 235, 145, 345}
F47 : {234, 245, 345}
F48 : {234, 125, 245, 345}
F49 : {234, 135, 245, 345}
F50 : {234, 125, 135, 245, 345}
F51 : {234, 125, 235, 245, 345}
F52 : {234, 135, 235, 245, 345}
F53 : {234, 125, 135, 235, 245, 345}
F54 : {234, 145, 245, 345}
F55 : {234, 125, 145, 245, 345}
F56 : {234, 135, 145, 245, 345}
F57 : {234, 125, 135, 145, 245, 345}
F58 : {234, 235, 145, 245, 345}
F59 : {234, 125, 235, 145, 245, 345}
F60 : {234, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F8)
B3  : (F3)-(F9)
B4  : (F3)-(F10)
B5  : (F4)-(F15)
B6  : (F4)-(F31)
B7  : (F5)-(F6)
B8  : (F5)-(F16)
B9  : (F5)-(F23)
B10 : (F5)-(F33)
B11 : (F5)-(F39)
B12 : (F7)-(F24)
B13 : (F7)-(F41)
B14 : (F11)-(F17)
B15 : (F11)-(F32)
B16 : (F12)-(F13)
B17 : (F12)-(F18)
B18 : (F12)-(F25)
B19 : (F12)-(F34)
B20 : (F12)-(F40)
B21 : (F14)-(F26)
B22 : (F14)-(F42)
B23 : (F19)-(F35)
B24 : (F19)-(F47)
B25 : (F20)-(F37)
B26 : (F20)-(F54)
B27 : (F21)-(F27)
B28 : (F21)-(F36)
B29 : (F21)-(F43)
B30 : (F21)-(F48)
B31 : (F21)-(F49)
B32 : (F22)-(F28)
B33 : (F22)-(F38)
B34 : (F22)-(F45)
B35 : (F22)-(F55)
B36 : (F22)-(F56)
B37 : (F29)-(F44)
B38 : (F29)-(F50)
B39 : (F30)-(F46)
B40 : (F30)-(F57)
B41 : (F51)-(F52)
B42 : (F51)-(F58)
B43 : (F53)-(F59)
B44 : (F53)-(F60)

Matrix :
210531/1000000 2573/100000 -16249/1000000 28133/500000 -11241/1000000 2267/250000 219/200000 29061/1000000 319/20000 3581/62500 13559/200000 4201/200000 38531/500000 7877/500000 429/100000 44207/1000000 17993/500000 75471/1000000 51083/1000000 6431/200000 3619/250000 94817/1000000 -24059/1000000 217/20000 -141/31250 847/20000 -3/50000 -1689/50000 3213/500000 17/6250 35499/1000000 -3603/1000000 13331/1000000 2757/125000 3661/62500 16781/250000 -63253/1000000 14387/1000000 27/400 33091/250000 51249/1000000 62233/1000000 -2667/250000 22919/500000
2573/100000 220363/1000000 -2859/1000000 17421/250000 481/20000 41699/1000000 -3473/1000000 6283/100000 41691/1000000 43817/500000 4381/40000 8379/250000 101611/1000000 4533/200000 15013/1000000 2629/62500 33331/1000000 18239/200000 55783/1000000 11469/200000 3029/500000 15407/125000 -22793/1000000 2183/100000 -227/62500 28929/500000 1991/250000 -18513/500000 947/40000 24427/1000000 11499/200000 -6993/1000000 1987/125000 15139/500000 82389/1000000 92503/1000000 -7089/125000 31273/1000000 66493/1000000 166259/1000000 57839/1000000 41721/500000 269/62500 67931/1000000
-16249/1000000 -2859/1000000 54529/200000 38749/1000000 -14029/250000 -4301/62500 -1071/500000 -39363/1000000 -8517/500000 -76529/1000000 -803/10000 -67811/1000000 -1791/15625 -26661/200000 -102853/1000000 -37393/1000000 -39909/500000 -39457/500000 -29009/250000 -56657/1000000 117/50000 -55321/500000 21151/1000000 -6153/100000 4271/1000000 -17407/250000 6311/250000 1239/50000 -8697/1000000 -4079/100000 -82577/1000000 1649/500000 -207/500000 -3373/125000 -75531/1000000 -11327/125000 2031/100000 -23873/200000 -5107/100000 -25521/500000 -2987/62500 -6917/125000 -23347/1000000 -55191/1000000
28133/500000 17421/250000 38749/1000000 487679/1000000 -56473/1000000 -29809/500000 -471/200000 22717/125000 60479/500000 58227/200000 174641/500000 12757/125000 372331/1000000 9997/1000000 -3079/50000 73107/500000 53979/500000 314987/1000000 6193/31250 199143/1000000 7287/200000 151239/250000 -35301/500000 26231/500000 -6729/500000 109391/500000 841/20000 -5473/40000 94343/1000000 30473/500000 186269/1000000 -1997/1000000 102869/1000000 76593/500000 17023/50000 196483/500000 -202813/1000000 12549/100000 301041/1000000 742179/1000000 246233/1000000 34279/100000 -902/15625 100957/500000
-11241/1000000 481/20000 -14029/250000 -56473/1000000 301233/1000000 31847/250000 -1591/500000 24911/500000 9143/200000 19301/1000000 708/15625 19529/1000000 2977/1000000 13433/500000 24037/1000000 -1037/500000 -183/62500 3097/500000 -11589/1000000 93/15625 -61513/1000000 -1379/20000 -7071/200000 29127/500000 1563/250000 2221/200000 -31/250000 -3061/1000000 -3597/500000 17421/1000000 5861/500000 -3553/1000000 -18097/1000000 -2987/250000 -3067/250000 -1873/100000 -821/125000 -1997/125000 -6791/1000000 -4163/62500 -4221/250000 -6249/1000000 105637/1000000 50917/1000000
2267/250000 41699/1000000 -4301/62500 -29809/500000 31847/250000 2303/6250 -2927/500000 53041/500000 75473/1000000 1661/12500 43837/250000 66283/1000000 371/3125 63927/1000000 12731/125000 5181/500000 9003/200000 76031/1000000 12213/125000 53281/500000 -957/50000 869/12500 -23/3125 62849/500000 -1487/1000000 17613/200000 -1509/200000 3339/500000 61709/1000000 3139/31250 120841/1000000 -6657/1000000 -1763/1000000 31841/1000000 47997/500000 19999/200000 43509/1000000 75437/500000 -5649/250000 37109/1000000 27663/1000000 8487/125000 37559/500000 27567/200000
219/200000 -3473/1000000 -1071/500000 -471/200000 -1591/500000 -2927/500000 181401/1000000 -1557/1000000 -24851/1000000 -8243/200000 -15333/1000000 -6863/500000 -18479/500000 617/1000000 -5807/250000 9839/500000 6591/1000000 159/500000 -15499/1000000 -269/10000 5263/1000000 -60351/1000000 -533/500000 -16243/1000000 2777/250000 -8397/500000 -801/250000 -963/200000 -2537/100000 -29459/1000000 -5609/200000 -14881/1000000 -16721/1000000 -2557/125000 -4989/125000 -51219/1000000 -3371/100000 -5109/100000 -441/1000000 -4689/125000 -257/40000 -24599/1000000 -251/100000 -161/12500
29061/1000000 6283/100000 -39363/1000000 22717/125000 24911/500000 53041/500000 -1557/1000000 241729/500000 185903/1000000 183537/500000 48491/100000 37241/200000 466991/1000000 126713/1000000 132527/1000000 112233/1000000 24041/125000 349833/1000000 31831/100000 76979/250000 14409/250000 33447/50000 -2817/40000 33017/200000 -18161/500000 7319/25000 25793/1000000 -48529/500000 13519/100000 50089/250000 77859/250000 -2833/125000 37917/500000 76407/500000 415647/1000000 112943/250000 -103499/1000000 186421/500000 96047/500000 338237/500000 222233/1000000 281/800 5499/250000 7481/31250
319/20000 41691/1000000 -8517/500000 60479/500000 9143/200000 75473/1000000 -24851/1000000 185903/1000000 287441/1000000 223947/1000000 275879/1000000 5633/50000 278089/1000000 17961/250000 68159/1000000 17323/250000 53739/500000 10953/50000 178491/1000000 180683/1000000 35657/1000000 390851/1000000 -11663/250000 99281/1000000 -9619/500000 45309/250000 22083/1000000 -66991/1000000 76943/1000000 5773/50000 183651/1000000 -9771/1000000 44393/1000000 10917/125000 244617/1000000 1369/5000 -20177/250000 49811/250000 2941/25000 26043/62500 134821/1000000 107467/500000 5269/250000 76087/500000
3581/62500 43817/500000 -76529/1000000 58227/200000 19301/1000000 1661/12500 -8243/200000 183537/500000 223947/1000000 738473/1000000 341157/500000 66551/250000 365843/500000 180077/1000000 210641/1000000 21107/125000 132859/500000 63713/125000 502223/1000000 115979/250000 29687/500000 1069547/1000000 -5873/62500 241231/1000000 -24223/500000 87931/200000 27837/1000000 -132441/1000000 4737/20000 4596/15625 11917/25000 -33/15625 37703/250000 133921/500000 6501/10000 29167/40000 -30019/250000 115587/200000 82441/250000 1039191/1000000 349893/1000000 109069/200000 -2539/250000 365899/1000000
13559/200000 4381/40000 -803/10000 174641/500000 708/15625 43837/250000 -15333/1000000 48491/100000 275879/1000000 341157/500000 252783/250000 38743/125000 106901/125000 210341/1000000 23989/100000 20851/100000 31729/100000 612783/1000000 584377/1000000 137949/250000 71807/1000000 49667/40000 -115063/1000000 71643/250000 -13877/250000 130259/250000 16917/500000 -163149/1000000 273281/1000000 13773/40000 279103/500000 -8827/500000 164251/1000000 154193/500000 151829/200000 420113/500000 -19239/125000 661643/1000000 76867/200000 19146/15625 206221/500000 640009/1000000 -43/50000 438281/1000000
4201/200000 8379/250000 -67811/1000000 12757/125000 19529/1000000 66283/1000000 -6863/500000 37241/200000 5633/50000 66551/250000 38743/125000 62763/200000 344217/1000000 47131/500000 29607/250000 2613/50000 123501/1000000 57693/250000 223013/1000000 225817/1000000 10789/250000 495517/1000000 -43347/1000000 4869/40000 -12487/250000 114237/500000 17891/1000000 -11833/200000 22863/200000 38341/250000 113091/500000 3117/200000 6321/125000 117021/1000000 162719/500000 71757/200000 -9563/250000 289499/1000000 14113/125000 242991/500000 146447/1000000 643/2500 1321/125000 164749/1000000
38531/500000 101611/1000000 -1791/15625 372331/1000000 2977/1000000 371/3125 -18479/500000 466991/1000000 278089/1000000 365843/500000 106901/125000 344217/1000000 1169491/1000000 9269/40000 132083/500000 14359/62500 169487/500000 135649/200000 161749/250000 593067/1000000 17851/250000 1442773/1000000 -130893/1000000 29591/100000 -43199/1000000 61903/100000 769/20000 -102061/500000 296957/1000000 35099/100000 119231/200000 8507/500000 206859/1000000 19203/50000 874391/1000000 503999/500000 -53419/250000 688793/1000000 488951/1000000 287889/200000 489497/1000000 754529/1000000 -3581/100000 490053/1000000
7877/500000 4533/200000 -26661/200000 9997/1000000 13433/500000 63927/1000000 617/1000000 126713/1000000 17961/250000 180077/1000000 210341/1000000 47131/500000 9269/40000 311693/1000000 14983/125000 83033/1000000 8447/50000 203397/1000000 14599/62500 73803/500000 22231/500000 312141/1000000 -7951/200000 6391/62500 -19771/1000000 152831/1000000 -2343/200000 -54639/1000000 40353/1000000 1616/15625 45479/250000 -28781/1000000 231/12500 54373/1000000 37529/200000 13333/62500 -13047/200000 63631/250000 42633/500000 13103/50000 13101/125000 6269/40000 103/25000 102467/1000000
429/100000 15013/1000000 -102853/1000000 -3079/50000 24037/1000000 12731/125000 -5807/250000 132527/1000000 68159/1000000 210641/1000000 23989/100000 29607/250000 132083/500000 14983/125000 9439/25000 -917/100000 15701/125000 61679/500000 126521/500000 216563/1000000 7881/500000 409193/1000000 -1251/125000 145493/1000000 -39533/1000000 164947/1000000 -13043/1000000 7149/500000 127479/1000000 98331/500000 237939/1000000 3167/1000000 25437/500000 50663/500000 10361/40000 4372/15625 113311/1000000 410449/1000000 9719/500000 119549/500000 87679/1000000 17439/100000 19799/1000000 48043/500000
44207/1000000 2629/62500 -37393/1000000 73107/500000 -1037/500000 5181/500000 9839/500000 112233/1000000 17323/250000 21107/125000 20851/100000 2613/50000 14359/62500 83033/1000000 -917/100000 165241/500000 132321/1000000 51799/200000 31869/200000 86827/1000000 44551/1000000 34241/125000 -55213/1000000 19663/500000 10881/500000 72933/500000 -12/15625 -54263/500000 3723/500000 -2621/500000 14639/125000 -42783/1000000 149/12500 52393/1000000 73063/500000 88817/500000 -208409/1000000 7981/200000 177353/1000000 46521/125000 347/2000 93457/500000 -47/2000 65301/500000
17993/500000 33331/1000000 -39909/500000 53979/500000 -183/62500 9003/200000 6591/1000000 24041/125000 53739/500000 132859/500000 31729/100000 123501/1000000 169487/500000 8447/50000 15701/125000 132321/1000000 104071/250000 318807/1000000 329011/1000000 210813/1000000 42259/500000 96743/200000 -30673/500000 12391/100000 -21857/1000000 215549/1000000 -281/20000 -90511/1000000 49099/1000000 126563/1000000 31267/125000 -11463/200000 1219/40000 39561/500000 282211/1000000 311367/1000000 -17327/125000 327419/1000000 151541/1000000 93793/200000 12191/62500 226261/1000000 -217/12500 301/2000
75471/1000000 18239/200000 -39457/500000 314987/1000000 3097/500000 76031/1000000 159/500000 349833/1000000 10953/50000 63713/125000 612783/1000000 57693/250000 135649/200000 203397/1000000 61679/500000 51799/200000 318807/1000000 760417/1000000 47907/100000 74147/200000 52981/500000 91699/100000 -11781/100000 9461/50000 -9151/500000 420547/1000000 20857/1000000 -51219/250000 13823/100000 185793/1000000 205299/500000 -10647/250000 4721/50000 198873/1000000 133869/250000 156431/250000 -302503/1000000 206317/500000 360717/1000000 200503/200000 193103/500000 15987/31250 -1061/31250 67707/200000
51083/1000000 55783/1000000 -29009/250000 6193/31250 -11589/1000000 12213/125000 -15499/1000000 31831/100000 178491/1000000 502223/1000000 584377/1000000 223013/1000000 161749/250000 14599/62500 126521/500000 31869/200000 329011/1000000 47907/100000 365081/500000 26713/62500 41657/500000 38719/40000 -39599/500000 236551/1000000 -53761/1000000 191403/500000 -727/50000 -103697/1000000 38673/200000 55871/200000 465789/1000000 -31461/1000000 24071/200000 5291/25000 283999/500000 636981/1000000 -68577/1000000 651573/1000000 5141/20000 214151/250000 312389/1000000 219627/500000 -20289/1000000 34339/125000
6431/200000 11469/200000 -56657/1000000 199143/1000000 93/15625 53281/500000 -269/10000 76979/250000 180683/1000000 115979/250000 137949/250000 225817/1000000 593067/1000000 73803/500000 216563/1000000 86827/1000000 210813/1000000 74147/200000 26713/62500 72561/125000 761/15625 894223/1000000 -59049/1000000 217409/1000000 -29473/500000 175879/500000 3209/125000 -16951/250000 229173/1000000 145083/500000 424187/1000000 -923/200000 23747/200000 112351/500000 136287/250000 592223/1000000 8277/1000000 145757/250000 8169/40000 787483/1000000 250793/1000000 208347/500000 -1707/500000 255989/1000000
3619/250000 3029/500000 117/50000 7287/200000 -61513/1000000 -957/50000 5263/1000000 14409/250000 35657/1000000 29687/500000 71807/1000000 10789/250000 17851/250000 22231/500000 7881/500000 44551/1000000 42259/500000 52981/500000 41657/500000 761/15625 13637/100000 16231/250000 -1921/62500 6891/250000 -4593/200000 67117/1000000 601/125000 -1043/31250 487/250000 31427/1000000 58543/1000000 -897/50000 -30513/1000000 -2263/125000 12803/200000 65921/1000000 -17731/200000 80431/1000000 -31081/1000000 34249/250000 17451/1000000 6649/125000 -19963/1000000 3461/200000
94817/1000000 15407/125000 -55321/500000 151239/250000 -1379/20000 869/12500 -60351/1000000 33447/50000 390851/1000000 1069547/1000000 49667/40000 495517/1000000 1442773/1000000 312141/1000000 409193/1000000 34241/125000 96743/200000 91699/100000 38719/40000 894223/1000000 16231/250000 461351/200000 -159121/1000000 88757/200000 -27753/250000 83823/100000 3381/50000 -3793/15625 19283/40000 278059/500000 897807/1000000 16471/500000 91811/250000 595369/1000000 132139/100000 1497827/1000000 -139919/1000000 1188981/1000000 28641/40000 2136943/1000000 7213/10000 11191/10000 -83741/1000000 130299/200000
-24059/1000000 -22793/1000000 21151/1000000 -35301/500000 -7071/200000 -23/3125 -533/500000 -2817/40000 -11663/250000 -5873/62500 -115063/1000000 -43347/1000000 -130893/1000000 -7951/200000 -1251/125000 -55213/1000000 -30673/500000 -11781/100000 -39599/500000 -59049/1000000 -1921/62500 -159121/1000000 80561/1000000 -48249/1000000 14597/1000000 -77823/1000000 -3607/500000 54929/1000000 -4579/500000 -11467/500000 -31387/500000 4331/1000000 -4349/250000 -35459/1000000 -10413/100000 -59421/500000 6229/62500 -21477/500000 -110689/1000000 -5317/25000 -73033/1000000 -52703/500000 343/500000 -77383/1000000
217/20000 2183/100000 -6153/100000 26231/500000 29127/500000 62849/500000 -16243/1000000 33017/200000 99281/1000000 241231/1000000 71643/250000 4869/40000 29591/100000 6391/62500 145493/1000000 19663/500000 12391/100000 9461/50000 236551/1000000 217409/1000000 6891/250000 88757/200000 -48249/1000000 187917/1000000 -14341/500000 196449/1000000 2827/500000 -13999/500000 23669/200000 20999/125000 233023/1000000 301/200000 12497/250000 21911/200000 138337/500000 306699/1000000 23069/1000000 342127/1000000 9411/125000 335621/1000000 14857/125000 42179/200000 23103/1000000 14109/100000
-141/31250 -227/62500 4271/1000000 -6729/500000 1563/250000 -1487/1000000 2777/250000 -18161/500000 -9619/500000 -24223/500000 -13877/250000 -12487/250000 -43199/1000000 -19771/1000000 -39533/1000000 10881/500000 -21857/1000000 -9151/500000 -53761/1000000 -29473/500000 -4593/200000 -27753/250000 14597/1000000 -14341/500000 42167/200000 -13303/1000000 -6959/1000000 -3079/1000000 -29593/1000000 -2261/40000 -11999/250000 -13299/1000000 -2199/100000 -3509/125000 -41947/500000 -1579/20000 -27067/250000 -5693/40000 -32533/1000000 -45653/500000 -857/250000 -40397/1000000 -679/125000 -12633/1000000
847/20000 28929/500000 -17407/250000 109391/500000 2221/200000 17613/200000 -8397/500000 7319/25000 45309/250000 87931/200000 130259/250000 114237/500000 61903/100000 152831/1000000 164947/1000000 72933/500000 215549/1000000 420547/1000000 191403/500000 175879/500000 67117/1000000 83823/100000 -77823/1000000 196449/1000000 -13303/1000000 27493/50000 27571/1000000 -62603/500000 179067/1000000 43369/200000 185009/500000 3601/1000000 48461/500000 209449/1000000 504103/1000000 36237/62500 -167301/1000000 352267/1000000 15829/62500 80223/100000 57447/200000 450141/1000000 -12111/1000000 14533/50000
-3/50000 1991/250000 6311/250000 841/20000 -31/250000 -1509/200000 -801/250000 25793/1000000 22083/1000000 27837/1000000 16917/500000 17891/1000000 769/20000 -2343/200000 -13043/1000000 -12/15625 -281/20000 20857/1000000 -727/50000 3209/125000 601/125000 3381/50000 -3607/500000 2827/500000 -6959/1000000 27571/1000000 90303/500000 -19527/1000000 663/50000 8057/1000000 149/25000 9231/1000000 2931/500000 11571/500000 49379/1000000 20597/500000 -47/6250 2477/1000000 2969/125000 43943/500000 18673/1000000 43351/1000000 -741/250000 2239/100000
-1689/50000 -18513/500000 1239/50000 -5473/40000 -3061/1000000 3339/500000 -963/200000 -48529/500000 -66991/1000000 -132441/1000000 -163149/1000000 -11833/200000 -102061/500000 -54639/1000000 7149/500000 -54263/500000 -90511/1000000 -51219/250000 -103697/1000000 -16951/250000 -1043/31250 -3793/15625 54929/1000000 -13999/500000 -3079/1000000 -62603/500000 -19527/1000000 265587/1000000 -9451/1000000 -11261/1000000 -11217/125000 3939/1000000 -21269/1000000 -13211/250000 -140373/1000000 -94873/500000 195369/1000000 -1623/200000 -178641/1000000 -348481/1000000 -13369/100000 -33699/200000 21109/1000000 -61157/500000
3213/500000 947/40000 -8697/1000000 94343/1000000 -3597/500000 61709/1000000 -2537/100000 13519/100000 76943/1000000 4737/20000 273281/1000000 22863/200000 296957/1000000 40353/1000000 127479/1000000 3723/500000 49099/1000000 13823/100000 38673/200000 229173/1000000 487/250000 19283/40000 -4579/500000 23669/200000 -29593/1000000 179067/1000000 663/50000 -9451/1000000 321493/1000000 162617/1000000 215229/1000000 15563/500000 16719/200000 5913/40000 297839/1000000 83781/250000 3711/40000 80559/250000 30801/500000 75749/200000 27701/250000 217221/1000000 9/100000 123057/1000000
17/6250 24427/1000000 -4079/100000 30473/500000 17421/1000000 3139/31250 -29459/1000000 50089/250000 5773/50000 4596/15625 13773/40000 38341/250000 35099/100000 1616/15625 98331/500000 -2621/500000 126563/1000000 185793/1000000 55871/200000 145083/500000 31427/1000000 278059/500000 -11467/500000 20999/125000 -2261/40000 43369/200000 8057/1000000 -11261/1000000 162617/1000000 399181/1000000 8899/31250 21083/1000000 75033/1000000 34857/250000 361179/1000000 15331/40000 20557/200000 23201/50000 14439/250000 80347/200000 23777/200000 59783/250000 15937/1000000 139627/1000000
35499/1000000 11499/200000 -82577/1000000 186269/1000000 5861/500000 120841/1000000 -5609/200000 77859/250000 183651/1000000 11917/25000 279103/500000 113091/500000 119231/200000 45479/250000 237939/1000000 14639/125000 31267/125000 205299/500000 465789/1000000 424187/1000000 58543/1000000 897807/1000000 -31387/500000 233023/1000000 -11999/250000 185009/500000 149/25000 -11217/125000 215229/1000000 8899/31250 599807/1000000 -681/50000 53603/500000 113509/500000 137419/250000 121681/200000 -1937/125000 15141/25000 40407/200000 152753/200000 267763/1000000 106081/250000 -4049/1000000 262239/1000000
-3603/1000000 -6993/1000000 1649/500000 -1997/1000000 -3553/1000000 -6657/1000000 -14881/1000000 -2833/125000 -9771/1000000 -33/15625 -8827/500000 3117/200000 8507/500000 -28781/1000000 3167/1000000 -42783/1000000 -11463/200000 -10647/250000 -31461/1000000 -923/200000 -897/50000 16471/500000 4331/1000000 301/200000 -13299/1000000 3601/1000000 9231/1000000 3939/1000000 15563/500000 21083/1000000 -681/50000 231167/1000000 6607/250000 20951/1000000 33057/1000000 26069/500000 4053/100000 559/200000 1649/250000 18057/1000000 -13469/1000000 21733/1000000 -239/250000 329/62500
13331/1000000 1987/125000 -207/500000 102869/1000000 -18097/1000000 -1763/1000000 -16721/1000000 37917/500000 44393/1000000 37703/250000 164251/1000000 6321/125000 206859/1000000 231/12500 25437/500000 149/12500 1219/40000 4721/50000 24071/200000 23747/200000 -30513/1000000 91811/250000 -4349/250000 12497/250000 -2199/100000 48461/500000 2931/500000 -21269/1000000 16719/200000 75033/1000000 53603/500000 6607/250000 260669/1000000 87831/1000000 182751/1000000 224661/1000000 1479/100000 39643/250000 152779/1000000 13209/40000 111227/1000000 167113/1000000 -27519/1000000 51303/500000
2757/125000 15139/500000 -3373/125000 76593/500000 -2987/250000 31841/1000000 -2557/125000 76407/500000 10917/125000 133921/500000 154193/500000 117021/1000000 19203/50000 54373/1000000 50663/500000 52393/1000000 39561/500000 198873/1000000 5291/25000 112351/500000 -2263/125000 595369/1000000 -35459/1000000 21911/200000 -3509/125000 209449/1000000 11571/500000 -13211/250000 5913/40000 34857/250000 113509/500000 20951/1000000 87831/1000000 13747/40000 84841/250000 15967/40000 -6327/1000000 282659/1000000 209101/1000000 540817/1000000 187317/1000000 74279/250000 -7087/250000 45877/250000
3661/62500 82389/1000000 -75531/1000000 17023/50000 -3067/250000 47997/500000 -4989/125000 415647/1000000 244617/1000000 6501/10000 151829/200000 162719/500000 874391/1000000 37529/200000 10361/40000 73063/500000 282211/1000000 133869/250000 283999/500000 136287/250000 12803/200000 132139/100000 -10413/100000 138337/500000 -41947/500000 504103/1000000 49379/1000000 -140373/1000000 297839/1000000 361179/1000000 137419/250000 33057/1000000 182751/1000000 84841/250000 481651/500000 439249/500000 -21193/250000 713179/1000000 391799/1000000 1260087/1000000 200101/500000 165131/250000 -549/20000 81943/200000
16781/250000 92503/1000000 -11327/125000 196483/500000 -1873/100000 19999/200000 -51219/1000000 112943/250000 1369/5000 29167/40000 420113/500000 71757/200000 503999/500000 13333/62500 4372/15625 88817/500000 311367/1000000 156431/250000 636981/1000000 592223/1000000 65921/1000000 1497827/1000000 -59421/500000 306699/1000000 -1579/20000 36237/62500 20597/500000 -94873/500000 83781/250000 15331/40000 121681/200000 26069/500000 224661/1000000 15967/40000 439249/500000 1209361/1000000 -63111/500000 773711/1000000 464177/1000000 360311/250000 237971/500000 23869/31250 -40219/1000000 29673/62500
-63253/1000000 -7089/125000 2031/100000 -202813/1000000 -821/125000 43509/1000000 -3371/100000 -103499/1000000 -20177/250000 -30019/250000 -19239/125000 -9563/250000 -53419/250000 -13047/200000 113311/1000000 -208409/1000000 -17327/125000 -302503/1000000 -68577/1000000 8277/1000000 -17731/200000 -139919/1000000 6229/62500 23069/1000000 -27067/250000 -167301/1000000 -47/6250 195369/1000000 3711/40000 20557/200000 -1937/125000 4053/100000 1479/100000 -6327/1000000 -21193/250000 -63111/500000 308987/500000 222271/1000000 -292359/1000000 -219277/500000 -1583/8000 -19191/100000 48819/1000000 -84329/500000
14387/1000000 31273/1000000 -23873/200000 12549/100000 -1997/125000 75437/500000 -5109/100000 186421/500000 49811/250000 115587/200000 661643/1000000 289499/1000000 688793/1000000 63631/250000 410449/1000000 7981/200000 327419/1000000 206317/500000 651573/1000000 145757/250000 80431/1000000 1188981/1000000 -21477/500000 342127/1000000 -5693/40000 352267/1000000 2477/1000000 -1623/200000 80559/250000 23201/50000 15141/25000 559/200000 39643/250000 282659/1000000 713179/1000000 773711/1000000 222271/1000000 1197513/1000000 2549/20000 404647/500000 261913/1000000 462203/1000000 733/1000000 7483/31250
27/400 66493/1000000 -5107/100000 301041/1000000 -6791/1000000 -5649/250000 -441/1000000 96047/500000 2941/25000 82441/250000 76867/200000 14113/125000 488951/1000000 42633/500000 9719/500000 177353/1000000 151541/1000000 360717/1000000 5141/20000 8169/40000 -31081/1000000 28641/40000 -110689/1000000 9411/125000 -32533/1000000 15829/62500 2969/125000 -178641/1000000 30801/500000 14439/250000 40407/200000 1649/250000 152779/1000000 209101/1000000 391799/1000000 464177/1000000 -292359/1000000 2549/20000 549183/1000000 798041/1000000 324831/1000000 202833/500000 -73401/1000000 286099/1000000
33091/250000 166259/1000000 -25521/500000 742179/1000000 -4163/62500 37109/1000000 -4689/125000 338237/500000 26043/62500 1039191/1000000 19146/15625 242991/500000 287889/200000 13103/50000 119549/500000 46521/125000 93793/200000 200503/200000 214151/250000 787483/1000000 34249/250000 2136943/1000000 -5317/25000 335621/1000000 -45653/500000 80223/100000 43943/500000 -348481/1000000 75749/200000 80347/200000 152753/200000 18057/1000000 13209/40000 540817/1000000 1260087/1000000 360311/250000 -219277/500000 404647/500000 798041/1000000 239889/100000 756393/1000000 577929/500000 -18321/200000 364519/500000
51249/1000000 57839/1000000 -2987/62500 246233/1000000 -4221/250000 27663/1000000 -257/40000 222233/1000000 134821/1000000 349893/1000000 206221/500000 146447/1000000 489497/1000000 13101/125000 87679/1000000 347/2000 12191/62500 193103/500000 312389/1000000 250793/1000000 17451/1000000 7213/10000 -73033/1000000 14857/125000 -857/250000 57447/200000 18673/1000000 -13369/100000 27701/250000 23777/200000 267763/1000000 -13469/1000000 111227/1000000 187317/1000000 200101/500000 237971/500000 -1583/8000 261913/1000000 324831/1000000 756393/1000000 449817/1000000 47193/125000 -5119/100000 32623/125000
62233/1000000 41721/500000 -6917/125000 34279/100000 -6249/1000000 8487/125000 -24599/1000000 281/800 107467/500000 109069/200000 640009/1000000 643/2500 754529/1000000 6269/40000 17439/100000 93457/500000 226261/1000000 15987/31250 219627/500000 208347/500000 6649/125000 11191/10000 -52703/500000 42179/200000 -40397/1000000 450141/1000000 43351/1000000 -33699/200000 217221/1000000 59783/250000 106081/250000 21733/1000000 167113/1000000 74279/250000 165131/250000 23869/31250 -19191/100000 462203/1000000 202833/500000 577929/500000 47193/125000 381761/500000 -4219/125000 48897/125000
-2667/250000 269/62500 -23347/1000000 -902/15625 105637/1000000 37559/500000 -251/100000 5499/250000 5269/250000 -2539/250000 -43/50000 1321/125000 -3581/100000 103/25000 19799/1000000 -47/2000 -217/12500 -1061/31250 -20289/1000000 -1707/500000 -19963/1000000 -83741/1000000 343/500000 23103/1000000 -679/125000 -12111/1000000 -741/250000 21109/1000000 9/100000 15937/1000000 -4049/1000000 -239/250000 -27519/1000000 -7087/250000 -549/20000 -40219/1000000 48819/1000000 733/1000000 -73401/1000000 -18321/200000 -5119/100000 -4219/125000 15659/125000 -97/4000
22919/500000 67931/1000000 -55191/1000000 100957/500000 50917/1000000 27567/200000 -161/12500 7481/31250 76087/500000 365899/1000000 438281/1000000 164749/1000000 490053/1000000 102467/1000000 48043/500000 65301/500000 301/2000 67707/200000 34339/125000 255989/1000000 3461/200000 130299/200000 -77383/1000000 14109/100000 -12633/1000000 14533/50000 2239/100000 -61157/500000 123057/1000000 139627/1000000 262239/1000000 329/62500 51303/500000 45877/250000 81943/200000 29673/62500 -84329/500000 7483/31250 286099/1000000 364519/500000 32623/125000 48897/125000 -97/4000 179343/500000


--- Term 5 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 64
Matrix dimension : 27

Flags :
F1  : {134, 234}
F2  : {134, 234, 125}
F3  : {134, 234, 135}
F4  : {134, 234, 125, 135}
F5  : {134, 234, 235}
F6  : {134, 234, 125, 235}
F7  : {134, 234, 135, 235}
F8  : {134, 234, 125, 135, 235}
F9  : {134, 234, 145}
F10 : {134, 234, 125, 145}
F11 : {134, 234, 135, 145}
F12 : {134, 234, 125, 135, 145}
F13 : {134, 234, 235, 145}
F14 : {134, 234, 125, 235, 145}
F15 : {134, 234, 135, 235, 145}
F16 : {134, 234, 125, 135, 235, 145}
F17 : {134, 234, 245}
F18 : {134, 234, 125, 245}
F19 : {134, 234, 135, 245}
F20 : {134, 234, 125, 135, 245}
F21 : {134, 234, 235, 245}
F22 : {134, 234, 125, 235, 245}
F23 : {134, 234, 135, 235, 245}
F24 : {134, 234, 125, 135, 235, 245}
F25 : {134, 234, 145, 245}
F26 : {134, 234, 125, 145, 245}
F27 : {134, 234, 135, 145, 245}
F28 : {134, 234, 125, 135, 145, 245}
F29 : {134, 234, 235, 145, 245}
F30 : {134, 234, 125, 235, 145, 245}
F31 : {134, 234, 135, 235, 145, 245}
F32 : {134, 234, 125, 135, 235, 145, 245}
F33 : {134, 234, 345}
F34 : {134, 234, 125, 345}
F35 : {134, 234, 135, 345}
F36 : {134, 234, 125, 135, 345}
F37 : {134, 234, 235, 345}
F38 : {134, 234, 125, 235, 345}
F39 : {134, 234, 135, 235, 345}
F40 : {134, 234, 125, 135, 235, 345}
F41 : {134, 234, 145, 345}
F42 : {134, 234, 125, 145, 345}
F43 : {134, 234, 135, 145, 345}
F44 : {134, 234, 125, 135, 145, 345}
F45 : {134, 234, 235, 145, 345}
F46 : {134, 234, 125, 235, 145, 345}
F47 : {134, 234, 135, 235, 145, 345}
F48 : {134, 234, 125, 135, 235, 145, 345}
F49 : {134, 234, 245, 345}
F50 : {134, 234, 125, 245, 345}
F51 : {134, 234, 135, 245, 345}
F52 : {134, 234, 125, 135, 245, 345}
F53 : {134, 234, 235, 245, 345}
F54 : {134, 234, 125, 235, 245, 345}
F55 : {134, 234, 135, 235, 245, 345}
F56 : {134, 234, 125, 135, 235, 245, 345}
F57 : {134, 234, 145, 245, 345}
F58 : {134, 234, 125, 145, 245, 345}
F59 : {134, 234, 135, 145, 245, 345}
F60 : {134, 234, 125, 135, 145, 245, 345}
F61 : {134, 234, 235, 145, 245, 345}
F62 : {134, 234, 125, 235, 145, 245, 345}
F63 : {134, 234, 135, 235, 145, 245, 345}
F64 : {134, 234, 125, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)
B3  : (F3)+(F5)+(F9)+(F17)
B4  : (F4)+(F6)+(F10)+(F18)
B5  : (F7)+(F25)
B6  : (F8)+(F26)
B7  : (F11)+(F21)
B8  : (F12)+(F22)
B9  : (F13)+(F19)
B10 : (F14)+(F20)
B11 : (F15)+(F23)+(F27)+(F29)
B12 : (F16)+(F24)+(F28)+(F30)
B13 : (F31)-2(F32)+(F33)
B14 : (F31)+(F32)-2(F33)
B15 : (F34)
B16 : (F35)+(F37)+(F41)+(F49)
B17 : (F36)+(F38)+(F42)+(F50)
B18 : (F39)+(F57)
B19 : (F40)+(F58)
B20 : (F43)+(F53)
B21 : (F44)+(F54)
B22 : (F45)+(F51)
B23 : (F46)+(F52)
B24 : (F47)+(F55)+(F59)+(F61)
B25 : (F48)+(F56)+(F60)+(F62)
B26 : (F63)
B27 : (F64)

Matrix :
126877/500000 1391/250000 263793/1000000 -4207/31250 7083/12500 151177/500000 167053/1000000 27881/500000 83621/500000 -515973/1000000 458893/1000000 -4443/62500 271487/600000 242579/1500000 -51029/100000 327393/1000000 -205991/1000000 -21893/250000 -128687/500000 12271/50000 14711/100000 103453/1000000 -76083/1000000 -135469/1000000 -68357/500000 -148367/200000 -939229/1000000
1391/250000 112997/500000 37/15625 25399/200000 1261/62500 188627/1000000 -22861/1000000 61339/1000000 -209009/1000000 195861/1000000 -32879/200000 21837/250000 1562/15625 103553/600000 5727/125000 -62199/200000 19663/250000 -343207/1000000 88953/1000000 -140513/1000000 109917/1000000 -184803/1000000 36833/200000 -347561/1000000 39313/500000 -133483/250000 149243/1000000
263793/1000000 37/15625 394373/1000000 -90479/500000 672299/1000000 50827/125000 26341/125000 16271/200000 225301/1000000 -92419/200000 306001/500000 2397/40000 56793/100000 808043/3000000 -581581/1000000 268499/1000000 -47959/200000 -187207/1000000 -132369/500000 129693/500000 74627/1000000 2229/31250 -24803/125000 -164703/500000 -273359/1000000 -21863/20000 -255581/250000
-4207/31250 25399/200000 -90479/500000 202529/500000 -196111/500000 3497/125000 -74829/500000 40271/1000000 -484017/1000000 452857/1000000 -328647/500000 -17897/1000000 -166933/1000000 29389/1000000 1637/5000 -109461/200000 127817/500000 -376859/1000000 262527/1000000 -342021/1000000 16001/100000 -283109/1000000 506953/1000000 -227283/1000000 163919/500000 -3969/1000000 749377/1000000
7083/12500 1261/62500 672299/1000000 -196111/500000 828027/500000 745179/1000000 156159/500000 26319/200000 55569/125000 -1027621/1000000 1174919/1000000 41801/250000 278093/300000 219511/375000 -34197/40000 3053/5000 -15927/31250 -196521/1000000 -603539/1000000 237821/500000 256651/1000000 151331/1000000 -540531/1000000 -123259/250000 -36409/62500 -1048499/500000 -71793/31250
151177/500000 188627/1000000 50827/125000 3497/125000 745179/1000000 209293/200000 149827/500000 238391/1000000 -40047/500000 34587/1000000 243153/500000 197049/500000 18959/20000 178149/250000 -674721/1000000 -53797/125000 -125391/1000000 -1084163/1000000 -81977/1000000 -143/31250 27573/250000 -149973/500000 35347/500000 -1227529/1000000 -284509/1000000 -2527751/1000000 -378033/500000
167053/1000000 -22861/1000000 26341/125000 -74829/500000 156159/500000 149827/500000 93499/250000 63257/1000000 114807/500000 -139959/500000 1153/2000 23223/500000 527273/1000000 245621/1500000 -76579/125000 42673/200000 -90949/500000 -162389/1000000 -156027/1000000 129751/500000 -13951/250000 42003/500000 -175071/1000000 -8167/25000 -211859/1000000 -81213/100000 -75443/125000
27881/500000 61339/1000000 16271/200000 40271/1000000 26319/200000 238391/1000000 63257/1000000 8191/100000 -12723/200000 44961/500000 15519/200000 63171/500000 686041/3000000 24323/125000 -27239/200000 -188797/1000000 -1233/1000000 -156259/500000 23313/1000000 -43991/1000000 5347/250000 -111599/1000000 39851/1000000 -189549/500000 -27863/500000 -672011/1000000 -19171/250000
83621/500000 -209009/1000000 225301/1000000 -484017/1000000 55569/125000 -40047/500000 114807/500000 -12723/200000 836149/1000000 -598607/1000000 60087/62500 19137/500000 369469/1500000 -68297/750000 -65891/125000 31363/40000 -361943/1000000 139639/250000 -173697/500000 493141/1000000 -164747/500000 204267/500000 -746499/1000000 64143/200000 -516723/1000000 121303/1000000 -972713/1000000
-515973/1000000 195861/1000000 -92419/200000 452857/1000000 -1027621/1000000 34587/1000000 -139959/500000 44961/500000 -598607/1000000 23277/10000 -831053/1000000 1213061/1000000 -918709/1500000 351259/750000 1346257/1000000 -492883/250000 606471/1000000 -61169/62500 117007/125000 -124729/125000 -737623/1000000 -212753/250000 -20069/125000 -674243/500000 -120209/500000 -356833/500000 2666953/1000000
458893/1000000 -32879/200000 306001/500000 -328647/500000 1174919/1000000 243153/500000 1153/2000 15519/200000 60087/62500 -831053/1000000 2056563/1000000 411539/1000000 215689/200000 295661/750000 -161709/125000 434383/500000 -63091/100000 43203/250000 -545129/1000000 25313/31250 -250591/500000 12931/31250 -1257067/1000000 -560807/1000000 -129807/125000 -426887/250000 -1951719/1000000
-4443/62500 21837/250000 2397/40000 -17897/1000000 41801/250000 197049/500000 23223/500000 63171/500000 19137/500000 1213061/1000000 411539/1000000 253487/200000 293123/3000000 497273/750000 209747/500000 -1077993/1000000 7113/62500 -369411/500000 89771/250000 -207637/500000 -31301/40000 -95619/200000 -800579/1000000 -1382877/1000000 -854677/1000000 -1659957/1000000 650249/1000000
271487/600000 1562/15625 56793/100000 -166933/1000000 278093/300000 18959/20000 527273/1000000 686041/3000000 369469/1500000 -918709/1500000 215689/200000 293123/3000000 758551/562500 5361119/9000000 -2044903/1500000 719831/3000000 -1101389/3000000 -2238049/3000000 -505793/1500000 115857/250000 554551/3000000 2111/100000 -327053/3000000 -104179/100000 -972761/3000000 -764863/300000 -741051/500000
242579/1500000 103553/600000 808043/3000000 29389/1000000 219511/375000 178149/250000 245621/1500000 24323/125000 -68297/750000 351259/750000 295661/750000 497273/750000 5361119/9000000 1363309/1800000 -218777/1500000 -325671/500000 -48433/1000000 -1295563/1500000 228661/3000000 -80317/600000 -20527/1500000 -1156783/3000000 -875273/3000000 -326583/250000 -576811/1500000 -3512509/1500000 -297577/1500000
-51029/100000 5727/125000 -581581/1000000 1637/5000 -34197/40000 -674721/1000000 -76579/125000 -27239/200000 -65891/125000 1346257/1000000 -161709/125000 209747/500000 -2044903/1500000 -218777/1500000 921867/500000 -1024483/1000000 268983/500000 23433/125000 118357/200000 -164689/200000 -38569/200000 -87353/200000 22883/1000000 208753/1000000 53119/250000 1410701/1000000 1019657/500000
327393/1000000 -62199/200000 268499/1000000 -109461/200000 3053/5000 -53797/125000 42673/200000 -188797/1000000 31363/40000 -492883/250000 434383/500000 -1077993/1000000 719831/3000000 -325671/500000 -1024483/1000000 2163731/1000000 -19263/31250 1437799/1000000 -210169/250000 1032651/1000000 15969/40000 975303/1000000 -163729/500000 831471/500000 39733/500000 75049/50000 -4077/2000
-205991/1000000 19663/250000 -47959/200000 127817/500000 -15927/31250 -125391/1000000 -90949/500000 -1233/1000000 -361943/1000000 606471/1000000 -63091/100000 7113/62500 -1101389/3000000 -48433/1000000 268983/500000 -19263/31250 349069/1000000 -134973/500000 2017/6250 -399417/1000000 -68783/1000000 -279807/1000000 356059/1000000 -202199/1000000 27117/125000 347557/1000000 477777/500000
-21893/250000 -343207/1000000 -187207/1000000 -376859/1000000 -196521/1000000 -1084163/1000000 -162389/1000000 -156259/500000 139639/250000 -61169/62500 43203/250000 -369411/500000 -2238049/3000000 -1295563/1500000 23433/125000 1437799/1000000 -134973/500000 912557/500000 -191699/500000 550739/1000000 31061/500000 95447/125000 -516923/1000000 1844599/1000000 13389/100000 2803911/1000000 -43293/100000
-128687/500000 88953/1000000 -132369/500000 262527/1000000 -603539/1000000 -81977/1000000 -156027/1000000 23313/1000000 -173697/500000 117007/125000 -545129/1000000 89771/250000 -505793/1500000 228661/3000000 118357/200000 -210169/250000 2017/6250 -191699/500000 529329/1000000 -224833/500000 -228159/1000000 -366441/1000000 38769/250000 -434249/1000000 13457/200000 1127/31250 157417/125000
12271/50000 -140513/1000000 129693/500000 -342021/1000000 237821/500000 -143/31250 129751/500000 -43991/1000000 493141/1000000 -124729/125000 25313/31250 -207637/500000 115857/250000 -80317/600000 -164689/200000 1032651/1000000 -399417/1000000 550739/1000000 -224833/500000 102821/125000 647/4000 23273/50000 -347053/1000000 87399/200000 -19097/200000 48/15625 -247623/200000
14711/100000 109917/1000000 74627/1000000 16001/100000 256651/1000000 27573/250000 -13951/250000 5347/250000 -164747/500000 -737623/1000000 -250591/500000 -31301/40000 554551/3000000 -20527/1500000 -38569/200000 15969/40000 -68783/1000000 31061/500000 -228159/1000000 647/4000 1112513/1000000 13097/250000 355737/500000 21217/62500 772333/1000000 -47497/250000 -543009/1000000
103453/1000000 -184803/1000000 2229/31250 -283109/1000000 151331/1000000 -149973/500000 42003/500000 -111599/1000000 204267/500000 -212753/250000 12931/31250 -95619/200000 2111/100000 -1156783/3000000 -87353/200000 975303/1000000 -279807/1000000 95447/125000 -366441/1000000 23273/50000 13097/250000 32933/50000 -21673/100000 222267/250000 721/125000 986357/1000000 -803879/1000000
-76083/1000000 36833/200000 -24803/125000 506953/1000000 -540531/1000000 35347/500000 -175071/1000000 39851/1000000 -746499/1000000 -20069/125000 -1257067/1000000 -800579/1000000 -327053/3000000 -875273/3000000 22883/1000000 -163729/500000 356059/1000000 -516923/1000000 38769/250000 -347053/1000000 355737/500000 -21673/100000 802207/500000 334583/1000000 1028359/1000000 665789/1000000 229081/500000
-135469/1000000 -347561/1000000 -164703/500000 -227283/1000000 -123259/250000 -1227529/1000000 -8167/25000 -189549/500000 64143/200000 -674243/500000 -560807/1000000 -1382877/1000000 -104179/100000 -326583/250000 208753/1000000 831471/500000 -202199/1000000 1844599/1000000 -434249/1000000 87399/200000 21217/62500 222267/250000 334583/1000000 578991/200000 339303/500000 4123891/1000000 -85261/200000
-68357/500000 39313/500000 -273359/1000000 163919/500000 -36409/62500 -284509/1000000 -211859/1000000 -27863/500000 -516723/1000000 -120209/500000 -129807/125000 -854677/1000000 -972761/3000000 -576811/1500000 53119/250000 39733/500000 27117/125000 13389/100000 13457/200000 -19097/200000 772333/1000000 721/125000 1028359/1000000 339303/500000 259247/250000 68847/62500 33827/62500
-148367/200000 -133483/250000 -21863/20000 -3969/1000000 -1048499/500000 -2527751/1000000 -81213/100000 -672011/1000000 121303/1000000 -356833/500000 -426887/250000 -1659957/1000000 -764863/300000 -3512509/1500000 1410701/1000000 75049/50000 347557/1000000 2803911/1000000 1127/31250 48/15625 -47497/250000 986357/1000000 665789/1000000 4123891/1000000 68847/62500 1964123/250000 1548363/1000000
-939229/1000000 149243/1000000 -255581/250000 749377/1000000 -71793/31250 -378033/500000 -75443/125000 -19171/250000 -972713/1000000 2666953/1000000 -1951719/1000000 650249/1000000 -741051/500000 -297577/1500000 1019657/500000 -4077/2000 477777/500000 -43293/100000 157417/125000 -247623/200000 -543009/1000000 -803879/1000000 229081/500000 -85261/200000 33827/62500 1548363/1000000 4223787/1000000


--- Term 6 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 56
Matrix dimension : 36

Flags :
F1  : {134, 234, 135}
F2  : {134, 234, 125, 135}
F3  : {134, 234, 235}
F4  : {134, 234, 125, 235}
F5  : {134, 234, 135, 235}
F6  : {134, 234, 125, 135, 235}
F7  : {134, 234, 145}
F8  : {134, 234, 125, 145}
F9  : {134, 234, 135, 145}
F10 : {134, 234, 125, 135, 145}
F11 : {134, 234, 235, 145}
F12 : {134, 234, 125, 235, 145}
F13 : {134, 234, 135, 235, 145}
F14 : {134, 234, 125, 135, 235, 145}
F15 : {134, 234, 245}
F16 : {134, 234, 125, 245}
F17 : {134, 234, 135, 245}
F18 : {134, 234, 125, 135, 245}
F19 : {134, 234, 235, 245}
F20 : {134, 234, 125, 235, 245}
F21 : {134, 234, 135, 235, 245}
F22 : {134, 234, 125, 135, 235, 245}
F23 : {134, 234, 145, 245}
F24 : {134, 234, 125, 145, 245}
F25 : {134, 234, 135, 145, 245}
F26 : {134, 234, 125, 135, 145, 245}
F27 : {134, 234, 235, 145, 245}
F28 : {134, 234, 125, 235, 145, 245}
F29 : {134, 234, 135, 345}
F30 : {134, 234, 125, 135, 345}
F31 : {134, 234, 235, 345}
F32 : {134, 234, 125, 235, 345}
F33 : {134, 234, 135, 235, 345}
F34 : {134, 234, 125, 135, 235, 345}
F35 : {134, 234, 145, 345}
F36 : {134, 234, 125, 145, 345}
F37 : {134, 234, 135, 145, 345}
F38 : {134, 234, 125, 135, 145, 345}
F39 : {134, 234, 235, 145, 345}
F40 : {134, 234, 125, 235, 145, 345}
F41 : {134, 234, 135, 235, 145, 345}
F42 : {134, 234, 125, 135, 235, 145, 345}
F43 : {134, 234, 245, 345}
F44 : {134, 234, 125, 245, 345}
F45 : {134, 234, 135, 245, 345}
F46 : {134, 234, 125, 135, 245, 345}
F47 : {134, 234, 235, 245, 345}
F48 : {134, 234, 125, 235, 245, 345}
F49 : {134, 234, 135, 235, 245, 345}
F50 : {134, 234, 125, 135, 235, 245, 345}
F51 : {134, 234, 145, 245, 345}
F52 : {134, 234, 125, 145, 245, 345}
F53 : {134, 234, 135, 145, 245, 345}
F54 : {134, 234, 125, 135, 145, 245, 345}
F55 : {134, 234, 235, 145, 245, 345}
F56 : {134, 234, 125, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F3)
B2  : (F1)-(F7)
B3  : (F1)-(F15)
B4  : (F2)-(F4)
B5  : (F2)-(F8)
B6  : (F2)-(F16)
B7  : (F5)-(F23)
B8  : (F6)-(F24)
B9  : (F9)-(F19)
B10 : (F10)-(F20)
B11 : (F11)-(F17)
B12 : (F12)-(F18)
B13 : (F13)-(F21)
B14 : (F13)-(F25)
B15 : (F13)-(F27)
B16 : (F14)-(F22)
B17 : (F14)-(F26)
B18 : (F14)-(F28)
B19 : (F29)-(F31)
B20 : (F29)-(F35)
B21 : (F29)-(F43)
B22 : (F30)-(F32)
B23 : (F30)-(F36)
B24 : (F30)-(F44)
B25 : (F33)-(F51)
B26 : (F34)-(F52)
B27 : (F37)-(F47)
B28 : (F38)-(F48)
B29 : (F39)-(F45)
B30 : (F40)-(F46)
B31 : (F41)-(F49)
B32 : (F41)-(F53)
B33 : (F41)-(F55)
B34 : (F42)-(F50)
B35 : (F42)-(F54)
B36 : (F42)-(F56)

Matrix :
12171/8000 16053/50000 257219/250000 215321/200000 147939/250000 124661/200000 126821/250000 229841/1000000 42367/100000 -6653/62500 -1288371/1000000 -1437159/1000000 -652021/1000000 -4589/8000 6753/40000 -15653/25000 -6211/250000 -99777/200000 740839/1000000 168411/200000 -1531/6250 313897/500000 831/800 -966199/1000000 364787/1000000 470023/1000000 -522653/1000000 -1108331/1000000 -766851/500000 -2609203/1000000 -1517941/1000000 -70937/62500 18919/125000 70883/1000000 -164849/1000000 52493/250000
16053/50000 148861/500000 255817/1000000 26789/100000 176289/1000000 160643/1000000 62543/250000 166551/1000000 27499/250000 -8129/1000000 -185167/500000 -376999/1000000 -191719/1000000 -72353/500000 116273/1000000 -44693/250000 67649/500000 344/15625 269993/1000000 80281/250000 -1009/1000000 171129/1000000 205067/500000 -52061/250000 273133/1000000 186983/1000000 -33523/500000 -9671/62500 -244729/500000 -820409/1000000 -87753/200000 -424571/1000000 7307/50000 23129/250000 -12091/250000 1557/125000
257219/250000 255817/1000000 1425547/1000000 651691/1000000 156577/500000 92609/100000 148403/125000 127569/125000 9827/15625 218227/1000000 -170031/500000 229927/1000000 185239/1000000 115627/1000000 20631/25000 -2401/31250 616981/1000000 52283/200000 23383/31250 289417/1000000 154/625 136643/1000000 743853/1000000 19397/62500 758771/1000000 45971/50000 66809/200000 89991/200000 -166189/250000 -1176907/1000000 -302729/1000000 -1373/2000 966647/1000000 655609/1000000 368457/1000000 1078579/1000000
215321/200000 26789/100000 651691/1000000 585391/500000 553607/1000000 385961/1000000 106747/1000000 -6477/50000 240997/1000000 -211597/1000000 -1329013/1000000 -1709319/1000000 -791751/1000000 -686037/1000000 -134847/1000000 -681483/1000000 -333873/1000000 -737823/1000000 268729/500000 78789/100000 -12239/31250 330947/500000 10451/12500 -309453/250000 4029/100000 194327/1000000 -731347/1000000 -370157/250000 -145571/100000 -2491571/1000000 -795747/500000 -245969/250000 -28523/125000 -47443/250000 -37423/125000 -21997/250000
147939/250000 176289/1000000 156577/500000 553607/1000000 54033/100000 175817/1000000 115219/1000000 -35999/500000 1544/15625 -65521/500000 -211923/250000 -1099751/1000000 -534669/1000000 -212049/500000 -85911/1000000 -422857/1000000 -159143/1000000 -175427/500000 10627/31250 555421/1000000 -207117/1000000 1521/4000 61397/100000 -699911/1000000 173261/1000000 7089/62500 -426323/1000000 -42637/50000 -116673/125000 -1583061/1000000 -1000899/1000000 -653799/1000000 -17801/200000 -114703/1000000 -235119/1000000 -191141/1000000
124661/200000 160643/1000000 92609/100000 385961/1000000 175817/1000000 991561/1000000 544569/500000 59553/62500 523247/1000000 49841/200000 12681/1000000 77663/125000 184259/500000 281489/1000000 782573/1000000 59229/500000 140849/250000 356621/1000000 8557/15625 2907/100000 313623/1000000 -35109/500000 57577/125000 329729/500000 684353/1000000 16121/20000 96677/200000 359473/500000 -112387/500000 -109949/250000 154279/1000000 -5184/15625 196963/200000 638701/1000000 39943/100000 1063317/1000000
126821/250000 62543/250000 148403/125000 106747/1000000 115219/1000000 544569/500000 2426049/1000000 82789/40000 11411/15625 287907/500000 235771/500000 1768103/1000000 872557/1000000 195983/250000 781389/500000 442737/1000000 163531/100000 1554833/1000000 22139/25000 14593/125000 472163/500000 -438803/1000000 477963/500000 377473/200000 96121/50000 760003/500000 21077/15625 1177073/500000 -6813/250000 -31631/1000000 104757/125000 -23251/40000 2102061/1000000 349163/250000 26763/40000 703699/500000
229841/1000000 166551/1000000 127569/125000 -6477/50000 -35999/500000 59553/62500 82789/40000 1084787/500000 26237/40000 150049/250000 409563/500000 1093987/500000 136143/125000 948413/1000000 776509/500000 594327/1000000 1601089/1000000 1551179/1000000 700421/1000000 -174123/1000000 237297/250000 -129257/250000 56727/100000 388917/200000 1586901/1000000 1416247/1000000 71977/50000 2593629/1000000 370219/1000000 61981/100000 294731/250000 -27723/100000 30321/15625 8523/6250 51539/62500 1556761/1000000
42367/100000 27499/250000 9827/15625 240997/1000000 1544/15625 523247/1000000 11411/15625 26237/40000 504933/1000000 23429/125000 17569/1000000 446757/1000000 258459/1000000 194371/1000000 550213/1000000 87241/1000000 454049/1000000 43751/125000 94981/250000 3459/62500 248627/1000000 -1533/31250 67249/200000 236613/500000 522589/1000000 526787/1000000 95081/250000 302213/500000 -155037/1000000 -70521/250000 129583/1000000 -263641/1000000 43599/62500 464041/1000000 245857/1000000 817/1250
-6653/62500 -8129/1000000 218227/1000000 -211597/1000000 -65521/500000 49841/200000 287907/500000 150049/250000 23429/125000 32097/125000 127471/250000 51303/50000 521453/1000000 423883/1000000 525777/1000000 338109/1000000 27107/50000 128167/200000 30659/250000 -45093/200000 380999/1000000 -298343/1000000 -3881/1000000 891077/1000000 478621/1000000 357219/1000000 156663/250000 71243/62500 412551/1000000 1409/2000 360119/500000 31347/250000 696487/1000000 478961/1000000 11767/40000 13169/25000
-1288371/1000000 -185167/500000 -170031/500000 -1329013/1000000 -211923/250000 12681/1000000 235771/500000 409563/500000 17569/1000000 127471/250000 2431143/1000000 3308473/1000000 821041/500000 53797/40000 90033/125000 48781/40000 191351/250000 1247547/1000000 -583227/1000000 -729333/500000 791473/1000000 -1137661/1000000 -1286017/1000000 2434401/1000000 118037/1000000 111187/500000 1486521/1000000 2790579/1000000 119539/50000 1996633/500000 1410641/500000 156607/100000 232939/250000 684293/1000000 168603/200000 17326/15625
-1437159/1000000 -376999/1000000 229927/1000000 -1709319/1000000 -1099751/1000000 77663/125000 1768103/1000000 1093987/500000 446757/1000000 51303/50000 3308473/1000000 5697651/1000000 2822237/1000000 2310909/1000000 951921/500000 48763/25000 122827/62500 2444519/1000000 -276059/1000000 -1991281/1000000 1542817/1000000 -424337/250000 -255801/200000 130701/31250 1035311/1000000 1105171/1000000 1363751/500000 5141779/1000000 794217/250000 1066227/200000 2107783/500000 27789/15625 476203/200000 891953/500000 1649833/1000000 612887/250000
-652021/1000000 -191719/1000000 185239/1000000 -791751/1000000 -534669/1000000 184259/500000 872557/1000000 136143/125000 258459/1000000 521453/1000000 821041/500000 2822237/1000000 1601819/1000000 283299/250000 957403/1000000 488689/500000 218157/250000 1109331/1000000 -142851/1000000 -1072273/1000000 183347/250000 -413243/500000 -44413/62500 404069/200000 383857/1000000 1822/3125 266733/200000 2566339/1000000 1600067/1000000 1330809/500000 2084293/1000000 933679/1000000 1136987/1000000 872539/1000000 844347/1000000 176437/125000
-4589/8000 -72353/500000 115627/1000000 -686037/1000000 -212049/500000 281489/1000000 195983/250000 948413/1000000 194371/1000000 423883/1000000 53797/40000 2310909/1000000 283299/250000 1119961/1000000 802633/1000000 762411/1000000 851531/1000000 16701/15625 -59351/500000 -403777/500000 652727/1000000 -361487/500000 -46573/100000 880183/500000 1049/2000 98019/200000 568221/500000 132887/62500 160953/125000 1082037/500000 1723393/1000000 27523/40000 500009/500000 36023/50000 660069/1000000 499061/500000
6753/40000 116273/1000000 20631/25000 -134847/1000000 -85911/1000000 782573/1000000 781389/500000 776509/500000 550213/1000000 525777/1000000 90033/125000 951921/500000 957403/1000000 802633/1000000 1480809/1000000 267399/500000 84121/62500 165629/125000 583467/1000000 -5967/31250 197007/250000 -221351/500000 219509/500000 816167/500000 20138/15625 26683/25000 621303/500000 1160997/500000 349569/1000000 120571/200000 1024923/1000000 -207213/1000000 322563/200000 119147/100000 337509/500000 665121/500000
-15653/25000 -44693/250000 -2401/31250 -681483/1000000 -422857/1000000 59229/500000 442737/1000000 594327/1000000 87241/1000000 338109/1000000 48781/40000 48763/25000 488689/500000 762411/1000000 267399/500000 420651/500000 230847/500000 71753/100000 -35653/200000 -156387/200000 30051/62500 -59787/100000 -608961/1000000 180057/125000 169541/1000000 262719/1000000 469923/500000 1765897/1000000 1230811/1000000 1037567/500000 392259/250000 760569/1000000 75079/100000 248693/500000 558739/1000000 783719/1000000
-6211/250000 67649/500000 616981/1000000 -333873/1000000 -159143/1000000 140849/250000 163531/100000 1601089/1000000 454049/1000000 27107/50000 191351/250000 122827/62500 218157/250000 851531/1000000 84121/62500 230847/500000 959659/500000 378137/200000 584281/1000000 115961/1000000 1011427/1000000 -529239/1000000 755707/1000000 235713/125000 1875107/1000000 950437/1000000 1404839/1000000 40866/15625 153333/500000 642793/1000000 21439/20000 -431173/1000000 450919/250000 668503/500000 29039/62500 340591/500000
-99777/200000 344/15625 52283/200000 -737823/1000000 -175427/500000 356621/1000000 1554833/1000000 1551179/1000000 43751/125000 128167/200000 1247547/1000000 2444519/1000000 1109331/1000000 16701/15625 165629/125000 71753/100000 378137/200000 101377/40000 151263/500000 -29161/200000 1253329/1000000 -914939/1000000 421339/1000000 2673227/1000000 2041041/1000000 90423/125000 231067/125000 134351/40000 119117/125000 1754883/1000000 120811/62500 889/25000 2065517/1000000 259931/200000 180487/500000 87109/200000
740839/1000000 269993/1000000 23383/31250 268729/500000 10627/31250 8557/15625 22139/25000 700421/1000000 94981/250000 30659/250000 -583227/1000000 -276059/1000000 -142851/1000000 -59351/500000 583467/1000000 -35653/200000 584281/1000000 151263/500000 449171/500000 14871/25000 22061/125000 277329/1000000 943127/1000000 -14009/500000 26549/31250 130419/200000 39679/250000 233833/1000000 -941051/1000000 -1593219/1000000 -40551/62500 -942813/1000000 742793/1000000 558301/1000000 45203/500000 80681/200000
168411/200000 80281/250000 289417/1000000 78789/100000 555421/1000000 2907/100000 14593/125000 -174123/1000000 3459/62500 -45093/200000 -729333/500000 -1991281/1000000 -1072273/1000000 -403777/500000 -5967/31250 -156387/200000 115961/1000000 -29161/200000 14871/25000 286283/200000 -222041/1000000 65913/100000 163911/125000 -147111/125000 697021/1000000 3851/100000 -311493/500000 -1195769/1000000 -859659/500000 -705697/250000 -1777619/1000000 -17371/12500 -113901/1000000 -16001/200000 -63269/100000 -252039/250000
-1531/6250 -1009/1000000 154/625 -12239/31250 -207117/1000000 313623/1000000 472163/500000 237297/250000 248627/1000000 380999/1000000 791473/1000000 1542817/1000000 183347/250000 652727/1000000 197007/250000 30051/62500 1011427/1000000 1253329/1000000 22061/125000 -222041/1000000 847813/1000000 -520691/1000000 26901/200000 154629/100000 205433/200000 16067/31250 130133/125000 1861643/1000000 155997/250000 1094189/1000000 583387/500000 110699/1000000 594591/500000 803077/1000000 295899/1000000 520539/1000000
313897/500000 171129/1000000 136643/1000000 330947/500000 1521/4000 -35109/500000 -438803/1000000 -129257/250000 -1533/31250 -298343/1000000 -1137661/1000000 -424337/250000 -413243/500000 -361487/500000 -221351/500000 -59787/100000 -529239/1000000 -914939/1000000 277329/1000000 65913/100000 -520691/1000000 788057/1000000 462817/1000000 -1615217/1000000 -45267/100000 -141071/1000000 -890747/1000000 -802863/500000 -1228839/1000000 -2086409/1000000 -779291/500000 -416963/500000 -718887/1000000 -408671/1000000 -311167/1000000 -2773/6250
831/800 205067/500000 743853/1000000 10451/12500 61397/100000 57577/125000 477963/500000 56727/100000 67249/200000 -3881/1000000 -1286017/1000000 -255801/200000 -44413/62500 -46573/100000 219509/500000 -608961/1000000 755707/1000000 421339/1000000 943127/1000000 163911/125000 26901/200000 462817/1000000 903417/500000 -483701/1000000 1504351/1000000 57891/100000 -59643/500000 -8379/31250 -1766697/1000000 -2873769/1000000 -783023/500000 -1639971/1000000 43571/62500 235487/500000 -364857/1000000 -111337/250000
-966199/1000000 -52061/250000 19397/62500 -309453/250000 -699911/1000000 329729/500000 377473/200000 388917/200000 236613/500000 891077/1000000 2434401/1000000 130701/31250 404069/200000 880183/500000 816167/500000 180057/125000 235713/125000 2673227/1000000 -14009/500000 -147111/125000 154629/100000 -1615217/1000000 -483701/1000000 4234083/1000000 931051/500000 183047/200000 2487529/1000000 216587/50000 2343643/1000000 50259/12500 1798501/500000 1226197/1000000 108327/40000 38531/25000 223587/250000 1494149/1000000
364787/1000000 273133/1000000 758771/1000000 4029/100000 173261/1000000 684353/1000000 96121/50000 1586901/1000000 522589/1000000 478621/1000000 118037/1000000 1035311/1000000 383857/1000000 1049/2000 20138/15625 169541/1000000 1875107/1000000 2041041/1000000 26549/31250 697021/1000000 205433/200000 -45267/100000 1504351/1000000 931051/500000 665273/250000 254503/250000 1283281/1000000 553383/250000 -19913/50000 -512859/1000000 506311/1000000 -31177/31250 2067149/1000000 1303129/1000000 37267/1000000 26149/200000
470023/1000000 186983/1000000 45971/50000 194327/1000000 7089/62500 16121/20000 760003/500000 1416247/1000000 526787/1000000 357219/1000000 111187/500000 1105171/1000000 1822/3125 98019/200000 26683/25000 262719/1000000 950437/1000000 90423/125000 130419/200000 3851/100000 16067/31250 -141071/1000000 57891/100000 183047/200000 254503/250000 1306541/1000000 150063/200000 1351077/1000000 -142137/1000000 -140899/500000 68089/200000 -229461/500000 1209523/1000000 179103/200000 37371/62500 618777/500000
-522653/1000000 -33523/500000 66809/200000 -731347/1000000 -426323/1000000 96677/200000 21077/15625 71977/50000 95081/250000 156663/250000 1486521/1000000 1363751/500000 266733/200000 568221/500000 621303/500000 469923/500000 1404839/1000000 231067/125000 39679/250000 -311493/500000 130133/125000 -890747/1000000 -59643/500000 2487529/1000000 1283281/1000000 150063/200000 37641/20000 616089/200000 1286413/1000000 2204449/1000000 1053831/500000 92607/200000 178529/100000 580901/500000 667389/1000000 33291/31250
-1108331/1000000 -9671/62500 89991/200000 -370157/250000 -42637/50000 359473/500000 1177073/500000 2593629/1000000 302213/500000 71243/62500 2790579/1000000 5141779/1000000 2566339/1000000 132887/62500 1160997/500000 1765897/1000000 40866/15625 134351/40000 233833/1000000 -1195769/1000000 1861643/1000000 -802863/500000 -8379/31250 216587/50000 553383/250000 1351077/1000000 616089/200000 92848/15625 480589/200000 4146583/1000000 469431/125000 217369/250000 602633/200000 2139181/1000000 1295859/1000000 1947373/1000000
-766851/500000 -244729/500000 -166189/250000 -145571/100000 -116673/125000 -112387/500000 -6813/250000 370219/1000000 -155037/1000000 412551/1000000 119539/50000 794217/250000 1600067/1000000 160953/125000 349569/1000000 1230811/1000000 153333/500000 119117/125000 -941051/1000000 -859659/500000 155997/250000 -1228839/1000000 -1766697/1000000 2343643/1000000 -19913/50000 -142137/1000000 1286413/1000000 480589/200000 367857/125000 4626033/1000000 304251/100000 2043523/1000000 9963/20000 75217/250000 713561/1000000 230219/250000
-2609203/1000000 -820409/1000000 -1176907/1000000 -2491571/1000000 -1583061/1000000 -109949/250000 -31631/1000000 61981/100000 -70521/250000 1409/2000 1996633/500000 1066227/200000 1330809/500000 1082037/500000 120571/200000 1037567/500000 642793/1000000 1754883/1000000 -1593219/1000000 -705697/250000 1094189/1000000 -2086409/1000000 -2873769/1000000 50259/12500 -512859/1000000 -140899/500000 2204449/1000000 4146583/1000000 4626033/1000000 1966573/250000 2558199/500000 3375627/1000000 468109/500000 129671/250000 1127721/1000000 1382057/1000000
-1517941/1000000 -87753/200000 -302729/1000000 -795747/500000 -1000899/1000000 154279/1000000 104757/125000 294731/250000 129583/1000000 360119/500000 1410641/500000 2107783/500000 2084293/1000000 1723393/1000000 1024923/1000000 392259/250000 21439/20000 120811/62500 -40551/62500 -1777619/1000000 583387/500000 -779291/500000 -783023/500000 1798501/500000 506311/1000000 68089/200000 1053831/500000 469431/125000 304251/100000 2558199/500000 199277/50000 1966117/1000000 801003/500000 944459/1000000 946241/1000000 282357/200000
-70937/62500 -424571/1000000 -1373/2000 -245969/250000 -653799/1000000 -5184/15625 -23251/40000 -27723/100000 -263641/1000000 31347/250000 156607/100000 27789/15625 933679/1000000 27523/40000 -207213/1000000 760569/1000000 -431173/1000000 889/25000 -942813/1000000 -17371/12500 110699/1000000 -416963/500000 -1639971/1000000 1226197/1000000 -31177/31250 -229461/500000 92607/200000 217369/250000 2043523/1000000 3375627/1000000 1966117/1000000 1939261/1000000 -22969/100000 -64127/250000 401769/1000000 132277/250000
18919/125000 7307/50000 966647/1000000 -28523/125000 -17801/200000 196963/200000 2102061/1000000 30321/15625 43599/62500 696487/1000000 232939/250000 476203/200000 1136987/1000000 500009/500000 322563/200000 75079/100000 450919/250000 2065517/1000000 742793/1000000 -113901/1000000 594591/500000 -718887/1000000 43571/62500 108327/40000 2067149/1000000 1209523/1000000 178529/100000 602633/200000 9963/20000 468109/500000 801003/500000 -22969/100000 2701257/1000000 764479/500000 646239/1000000 20347/15625
70883/1000000 23129/250000 655609/1000000 -47443/250000 -114703/1000000 638701/1000000 349163/250000 8523/6250 464041/1000000 478961/1000000 684293/1000000 891953/500000 872539/1000000 36023/50000 119147/100000 248693/500000 668503/500000 259931/200000 558301/1000000 -16001/200000 803077/1000000 -408671/1000000 235487/500000 38531/25000 1303129/1000000 179103/200000 580901/500000 2139181/1000000 75217/250000 129671/250000 944459/1000000 -64127/250000 764479/500000 322053/250000 123777/250000 990523/1000000
-164849/1000000 -12091/250000 368457/1000000 -37423/125000 -235119/1000000 39943/100000 26763/40000 51539/62500 245857/1000000 11767/40000 168603/200000 1649833/1000000 844347/1000000 660069/1000000 337509/500000 558739/1000000 29039/62500 180487/500000 45203/500000 -63269/100000 295899/1000000 -311167/1000000 -364857/1000000 223587/250000 37267/1000000 37371/62500 667389/1000000 1295859/1000000 713561/1000000 1127721/1000000 946241/1000000 401769/1000000 646239/1000000 123777/250000 862427/1000000 1218331/1000000
52493/250000 1557/125000 1078579/1000000 -21997/250000 -191141/1000000 1063317/1000000 703699/500000 1556761/1000000 817/1250 13169/25000 17326/15625 612887/250000 176437/125000 499061/500000 665121/500000 783719/1000000 340591/500000 87109/200000 80681/200000 -252039/250000 520539/1000000 -2773/6250 -111337/250000 1494149/1000000 26149/200000 618777/500000 33291/31250 1947373/1000000 230219/250000 1382057/1000000 282357/200000 132277/250000 20347/15625 990523/1000000 1218331/1000000 2673263/1000000


--- Term 7 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 60
Matrix dimension : 16

Flags :
F1  : {124, 134, 234}
F2  : {124, 134, 234, 125}
F3  : {124, 134, 234, 135}
F4  : {124, 134, 234, 125, 135}
F5  : {124, 134, 234, 235}
F6  : {124, 134, 234, 125, 235}
F7  : {124, 134, 234, 135, 235}
F8  : {124, 134, 234, 125, 135, 235}
F9  : {124, 134, 234, 145}
F10 : {124, 134, 234, 125, 145}
F11 : {124, 134, 234, 135, 145}
F12 : {124, 134, 234, 125, 135, 145}
F13 : {124, 134, 234, 235, 145}
F14 : {124, 134, 234, 125, 235, 145}
F15 : {124, 134, 234, 135, 235, 145}
F16 : {124, 134, 234, 125, 135, 235, 145}
F17 : {124, 134, 234, 245}
F18 : {124, 134, 234, 125, 245}
F19 : {124, 134, 234, 135, 245}
F20 : {124, 134, 234, 125, 135, 245}
F21 : {124, 134, 234, 235, 245}
F22 : {124, 134, 234, 125, 235, 245}
F23 : {124, 134, 234, 135, 235, 245}
F24 : {124, 134, 234, 125, 135, 235, 245}
F25 : {124, 134, 234, 145, 245}
F26 : {124, 134, 234, 125, 145, 245}
F27 : {124, 134, 234, 135, 145, 245}
F28 : {124, 134, 234, 125, 135, 145, 245}
F29 : {124, 134, 234, 235, 145, 245}
F30 : {124, 134, 234, 125, 235, 145, 245}
F31 : {124, 134, 234, 135, 235, 145, 245}
F32 : {124, 134, 234, 345}
F33 : {124, 134, 234, 125, 345}
F34 : {124, 134, 234, 135, 345}
F35 : {124, 134, 234, 125, 135, 345}
F36 : {124, 134, 234, 235, 345}
F37 : {124, 134, 234, 125, 235, 345}
F38 : {124, 134, 234, 135, 235, 345}
F39 : {124, 134, 234, 125, 135, 235, 345}
F40 : {124, 134, 234, 145, 345}
F41 : {124, 134, 234, 125, 145, 345}
F42 : {124, 134, 234, 135, 145, 345}
F43 : {124, 134, 234, 125, 135, 145, 345}
F44 : {124, 134, 234, 235, 145, 345}
F45 : {124, 134, 234, 125, 235, 145, 345}
F46 : {124, 134, 234, 135, 235, 145, 345}
F47 : {124, 134, 234, 245, 345}
F48 : {124, 134, 234, 125, 245, 345}
F49 : {124, 134, 234, 135, 245, 345}
F50 : {124, 134, 234, 125, 135, 245, 345}
F51 : {124, 134, 234, 235, 245, 345}
F52 : {124, 134, 234, 125, 235, 245, 345}
F53 : {124, 134, 234, 135, 235, 245, 345}
F54 : {124, 134, 234, 145, 245, 345}
F55 : {124, 134, 234, 125, 145, 245, 345}
F56 : {124, 134, 234, 135, 145, 245, 345}
F57 : {124, 134, 234, 125, 135, 145, 245, 345}
F58 : {124, 134, 234, 235, 145, 245, 345}
F59 : {124, 134, 234, 125, 235, 145, 245, 345}
F60 : {124, 134, 234, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F5)
B3  : (F4)+(F6)+(F7)
B4  : 4(F8)+(F16)+(F24)+(F31)+(F39)+(F45)+(F50)-2(F54)
B5  : (F9)+(F17)+(F32)
B6  : (F10)+(F11)+(F18)+(F21)+(F34)+(F36)
B7  : (F12)+(F22)+(F38)
B8  : (F13)+(F19)+(F33)
B9  : (F14)+(F15)+(F20)+(F23)+(F35)+(F37)
B10 : (F25)+(F40)+(F47)
B11 : (F26)+(F42)+(F51)
B12 : (F27)+(F29)+(F41)+(F44)+(F48)+(F49)
B13 : (F28)+(F30)+(F43)+(F46)+(F52)+(F53)
B14 : 2(F8)-5(F16)-5(F24)+6(F31)-5(F39)+6(F45)+6(F50)-(F54)
B15 : (F55)+(F56)+(F58)
B16 : (F57)+(F59)+(F60)

Matrix :
8713/1000000 263/200000 3699/500000 3859/500000 -4401/500000 -251/200000 -143/125000 -23667/1000000 1047/1000000 -427/1000000 7/100000 -18809/1000000 1407/250000 39/27500 -2009/1000000 -10939/1000000
263/200000 27617/250000 -10291/1000000 67591/2750000 -10593/250000 -11597/1000000 -2421/500000 -17063/250000 13/1000000 6927/1000000 -1069/1000000 -58871/1000000 2211/100000 818/171875 -17369/1000000 -4327/125000
3699/500000 -10291/1000000 221387/1000000 133493/1375000 -119121/1000000 -31361/1000000 -11763/500000 -165569/500000 -3779/1000000 -5841/500000 -6293/1000000 -56627/250000 19887/200000 49153/2750000 -383/250000 -27021/200000
3859/500000 67591/2750000 133493/1375000 188324/1890625 -145069/1375000 -441/31250 -9201/687500 -424623/1375000 72221/5500000 -81/8800 -73/27500 -165731/687500 405519/5500000 547593/30250000 -91197/5500000 -761743/5500000
-4401/500000 -10593/250000 -119121/1000000 -145069/1375000 270159/1000000 16431/1000000 873/31250 164043/500000 44623/1000000 -34609/1000000 4399/100000 215989/1000000 -163381/1000000 -220017/11000000 7821/500000 147073/1000000
-251/200000 -11597/1000000 -31361/1000000 -441/31250 16431/1000000 83037/1000000 -347/500000 4349/100000 411/25000 1731/500000 25317/1000000 2463/125000 -53081/1000000 -30103/11000000 -3423/500000 19433/1000000
-143/125000 -2421/500000 -11763/500000 -9201/687500 873/31250 -347/500000 27201/500000 2383/50000 37761/1000000 -21261/1000000 7/1250 11887/1000000 -73437/1000000 -17431/5500000 4729/1000000 9461/500000
-23667/1000000 -17063/250000 -165569/500000 -424623/1375000 164043/500000 4349/100000 2383/50000 2043/2000 -6899/500000 517/125000 3639/500000 181523/250000 -133181/500000 -158079/2750000 10407/250000 429021/1000000
1047/1000000 13/1000000 -3779/1000000 72221/5500000 44623/1000000 411/25000 37761/1000000 -6899/500000 31997/200000 -82607/1000000 11031/100000 -125729/1000000 -114887/500000 -6549/11000000 -389/500000 -3521/200000
-427/1000000 6927/1000000 -5841/500000 -81/8800 -34609/1000000 1731/500000 -21261/1000000 517/125000 -82607/1000000 19771/200000 -7957/200000 1233/15625 41447/500000 1939/5500000 -19573/1000000 11597/1000000
7/100000 -1069/1000000 -6293/1000000 -73/27500 4399/100000 25317/1000000 7/1250 3639/500000 11031/100000 -7957/200000 62889/250000 -54809/1000000 -25767/125000 -25439/11000000 -283/12500 3857/1000000
-18809/1000000 -58871/1000000 -56627/250000 -165731/687500 215989/1000000 2463/125000 11887/1000000 181523/250000 -125729/1000000 1233/15625 -54809/1000000 6721/10000 -13963/250000 -470479/11000000 39547/1000000 335267/1000000
1407/250000 2211/100000 19887/200000 405519/5500000 -163381/1000000 -53081/1000000 -73437/1000000 -133181/500000 -114887/500000 41447/500000 -25767/125000 -13963/250000 477713/1000000 50889/2750000 -2901/1000000 -25849/250000
39/27500 818/171875 49153/2750000 547593/30250000 -220017/11000000 -30103/11000000 -17431/5500000 -158079/2750000 -6549/11000000 1939/5500000 -25439/11000000 -470479/11000000 50889/2750000 210591/60500000 -46757/11000000 -277841/11000000
-2009/1000000 -17369/1000000 -383/250000 -91197/5500000 7821/500000 -3423/500000 4729/1000000 10407/250000 -389/500000 -19573/1000000 -283/12500 39547/1000000 -2901/1000000 -46757/11000000 69183/1000000 973/40000
-10939/1000000 -4327/125000 -27021/200000 -761743/5500000 147073/1000000 19433/1000000 9461/500000 429021/1000000 -3521/200000 11597/1000000 3857/1000000 335267/1000000 -25849/250000 -277841/11000000 973/40000 4841/25000


--- Term 8 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 57
Matrix dimension : 40

Flags :
F1  : {124, 134, 234, 125}
F2  : {124, 134, 234, 135}
F3  : {124, 134, 234, 125, 135}
F4  : {124, 134, 234, 235}
F5  : {124, 134, 234, 125, 235}
F6  : {124, 134, 234, 135, 235}
F7  : {124, 134, 234, 145}
F8  : {124, 134, 234, 125, 145}
F9  : {124, 134, 234, 135, 145}
F10 : {124, 134, 234, 125, 135, 145}
F11 : {124, 134, 234, 235, 145}
F12 : {124, 134, 234, 125, 235, 145}
F13 : {124, 134, 234, 135, 235, 145}
F14 : {124, 134, 234, 125, 135, 235, 145}
F15 : {124, 134, 234, 245}
F16 : {124, 134, 234, 125, 245}
F17 : {124, 134, 234, 135, 245}
F18 : {124, 134, 234, 125, 135, 245}
F19 : {124, 134, 234, 235, 245}
F20 : {124, 134, 234, 125, 235, 245}
F21 : {124, 134, 234, 135, 235, 245}
F22 : {124, 134, 234, 125, 135, 235, 245}
F23 : {124, 134, 234, 145, 245}
F24 : {124, 134, 234, 125, 145, 245}
F25 : {124, 134, 234, 135, 145, 245}
F26 : {124, 134, 234, 125, 135, 145, 245}
F27 : {124, 134, 234, 235, 145, 245}
F28 : {124, 134, 234, 125, 235, 145, 245}
F29 : {124, 134, 234, 135, 235, 145, 245}
F30 : {124, 134, 234, 345}
F31 : {124, 134, 234, 125, 345}
F32 : {124, 134, 234, 135, 345}
F33 : {124, 134, 234, 125, 135, 345}
F34 : {124, 134, 234, 235, 345}
F35 : {124, 134, 234, 125, 235, 345}
F36 : {124, 134, 234, 135, 235, 345}
F37 : {124, 134, 234, 125, 135, 235, 345}
F38 : {124, 134, 234, 145, 345}
F39 : {124, 134, 234, 125, 145, 345}
F40 : {124, 134, 234, 135, 145, 345}
F41 : {124, 134, 234, 125, 135, 145, 345}
F42 : {124, 134, 234, 235, 145, 345}
F43 : {124, 134, 234, 125, 235, 145, 345}
F44 : {124, 134, 234, 135, 235, 145, 345}
F45 : {124, 134, 234, 245, 345}
F46 : {124, 134, 234, 125, 245, 345}
F47 : {124, 134, 234, 135, 245, 345}
F48 : {124, 134, 234, 125, 135, 245, 345}
F49 : {124, 134, 234, 235, 245, 345}
F50 : {124, 134, 234, 125, 235, 245, 345}
F51 : {124, 134, 234, 135, 235, 245, 345}
F52 : {124, 134, 234, 125, 145, 245, 345}
F53 : {124, 134, 234, 135, 145, 245, 345}
F54 : {124, 134, 234, 125, 135, 145, 245, 345}
F55 : {124, 134, 234, 235, 145, 245, 345}
F56 : {124, 134, 234, 125, 235, 145, 245, 345}
F57 : {124, 134, 234, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F3)-(F5)
B4  : (F3)-(F6)
B5  : (F7)-(F15)
B6  : (F7)-(F30)
B7  : (F8)-(F9)
B8  : (F8)-(F16)
B9  : (F8)-(F19)
B10 : (F8)-(F32)
B11 : (F8)-(F34)
B12 : (F10)-(F20)
B13 : (F10)-(F36)
B14 : (F11)-(F17)
B15 : (F11)-(F31)
B16 : (F12)-(F13)
B17 : (F12)-(F18)
B18 : (F12)-(F21)
B19 : (F12)-(F33)
B20 : (F12)-(F35)
B21 : (F23)-(F38)
B22 : (F23)-(F45)
B23 : (F24)-(F40)
B24 : (F24)-(F49)
B25 : (F25)-(F27)
B26 : (F25)-(F39)
B27 : (F25)-(F42)
B28 : (F25)-(F46)
B29 : (F25)-(F47)
B30 : (F26)-(F28)
B31 : (F26)-(F41)
B32 : (F26)-(F44)
B33 : (F26)-(F50)
B34 : (F26)-(F51)
B35 : (F14)-2(F22)-(F29)+(F37)+2(F43)-(F48)
B36 : 3(F14)-(F22)+2(F29)-2(F37)+(F43)-3(F48)
B37 : (F52)-(F53)
B38 : (F52)-(F55)
B39 : (F54)-(F56)
B40 : (F54)-(F57)

Matrix :
484159/1000000 114871/250000 52653/1000000 554417/1000000 -31163/500000 34883/125000 2966/15625 -20717/500000 77741/1000000 47689/200000 48447/250000 461/200000 -299611/1000000 4819/20000 -14671/15625 78607/100000 81523/500000 13309/200000 -450339/1000000 -199891/250000 -15733/62500 -13731/50000 108787/500000 -49241/200000 317877/1000000 -289/320 196053/1000000 -1147577/1000000 3873/100000 162917/500000 -322979/1000000 -245139/1000000 -101077/200000 -562399/500000 470301/1250000 -1359633/5000000 101287/100000 162741/250000 -1603/1000000 663/62500
114871/250000 22101/20000 162199/500000 108057/100000 -2677/500000 516479/1000000 150261/500000 -54277/1000000 13709/62500 19533/50000 100453/250000 -483/1000000 -252563/500000 38301/200000 -354619/200000 676209/500000 84431/500000 85347/1000000 -883571/1000000 -66019/50000 -25509/62500 -148183/250000 85927/250000 -3927/10000 708189/1000000 -1546071/1000000 3723/8000 -1988779/1000000 -20083/500000 615971/1000000 -521441/1000000 -83861/250000 -89637/100000 -188347/100000 1527153/2500000 -155693/312500 1622007/1000000 599807/500000 751/250000 20639/1000000
52653/1000000 162199/500000 81243/200000 342183/1000000 7311/125000 27793/250000 35101/1000000 -1641/250000 57263/500000 12377/250000 140007/1000000 -6417/1000000 -64277/500000 -26139/125000 -29719/50000 291387/1000000 -47453/1000000 -35669/500000 -175077/500000 -137809/500000 -20639/250000 -15147/50000 -1643/100000 -125797/1000000 323503/1000000 -11623/40000 44927/250000 -425027/1000000 -36601/200000 113579/500000 -67551/1000000 3607/1000000 -124393/500000 -428653/1000000 458981/5000000 -88209/625000 48383/250000 74093/250000 1413/200000 6823/1000000
554417/1000000 108057/100000 342183/1000000 345859/250000 -727/25000 577869/1000000 92749/250000 -4519/62500 51059/200000 115287/250000 233051/500000 671/1000000 -77387/125000 49737/200000 -2143171/1000000 816507/500000 42471/200000 1269/12500 -33223/31250 -400319/250000 -245887/500000 -357537/500000 82781/200000 -483109/1000000 842433/1000000 -465743/250000 544039/1000000 -149717/62500 -43299/1000000 148403/200000 -631553/1000000 -406641/1000000 -1082501/1000000 -2275991/1000000 3694181/5000000 -2991253/5000000 1962843/1000000 1428117/1000000 3259/1000000 24537/1000000
-31163/500000 -2677/500000 7311/125000 -727/25000 6799/31250 -9949/500000 -27139/500000 12047/1000000 32929/1000000 -49347/1000000 14629/1000000 -3227/1000000 48527/500000 -38701/200000 139563/1000000 -192799/1000000 -117607/1000000 25921/1000000 789/15625 12683/50000 76511/1000000 28759/1000000 -43019/1000000 64589/500000 5067/125000 191679/1000000 3229/40000 259787/1000000 -44979/1000000 -3111/50000 7847/100000 101907/1000000 123671/1000000 84991/250000 -139081/1250000 21287/500000 -155549/500000 -10149/200000 1633/500000 -251/1000000
34883/125000 516479/1000000 27793/250000 577869/1000000 -9949/500000 537537/1000000 93829/500000 -8901/200000 141893/1000000 266769/1000000 272951/1000000 -248/15625 -36417/200000 142249/1000000 -44027/50000 775659/1000000 -5561/1000000 231471/1000000 -22643/62500 -76531/125000 -170589/1000000 -97259/500000 380101/1000000 1557/100000 94961/250000 -1015859/1000000 429863/1000000 -1213319/1000000 1829/10000 121439/500000 -164939/500000 -83233/500000 -83489/200000 -851513/1000000 459829/1250000 -143387/500000 533147/500000 843953/1000000 -639/1000000 3157/250000
2966/15625 150261/500000 35101/1000000 92749/250000 -27139/500000 93829/500000 4846/15625 -141/4000 2149/62500 42953/250000 61169/500000 249/500000 -248241/1000000 60987/250000 -735131/1000000 5093/8000 156657/1000000 7021/200000 -42579/125000 -4169/6250 -111907/500000 -42373/200000 177147/1000000 -110103/500000 106661/500000 -365743/500000 24047/200000 -37421/40000 49429/1000000 249389/1000000 -65161/250000 -203857/1000000 -414829/1000000 -116171/125000 394283/1250000 -535879/2500000 849693/1000000 495773/1000000 -253/125000 1491/200000
-20717/500000 -54277/1000000 -1641/250000 -4519/62500 12047/1000000 -8901/200000 -141/4000 164591/1000000 -1449/62500 -25311/500000 -33853/1000000 973/1000000 14279/500000 -29977/1000000 64673/500000 -2821/25000 -10713/1000000 -8503/500000 46329/1000000 102773/1000000 5927/200000 9933/250000 -46427/1000000 6423/500000 -41517/1000000 70381/500000 -5151/125000 179751/1000000 -321/12500 -37757/1000000 43223/1000000 22683/1000000 64799/1000000 64321/500000 -279601/5000000 12469/312500 -32369/200000 -99269/1000000 127/500000 -1603/1000000
77741/1000000 13709/62500 57263/500000 51059/200000 32929/1000000 141893/1000000 2149/62500 -1449/62500 29753/125000 70983/1000000 59627/500000 -8553/1000000 -17503/500000 -2607/40000 -354729/1000000 228439/1000000 -16469/250000 35961/500000 -80931/500000 -18161/125000 -7367/200000 -32357/250000 21869/200000 43961/1000000 204819/1000000 -160003/500000 53283/250000 -189211/500000 16447/1000000 97761/1000000 -45859/500000 -263/250000 -130289/1000000 -194941/1000000 117797/1250000 -524483/5000000 131019/500000 155783/500000 293/125000 5507/1000000
47689/200000 19533/50000 12377/250000 115287/250000 -49347/1000000 266769/1000000 42953/250000 -25311/500000 70983/1000000 383277/1000000 43723/250000 -3339/500000 -246183/1000000 32269/125000 -821053/1000000 740949/1000000 31457/250000 55349/500000 -90881/250000 -142477/200000 -231019/1000000 -26107/125000 266129/1000000 -159657/1000000 261419/1000000 -35489/40000 221459/1000000 -1107597/1000000 115739/1000000 257521/1000000 -307519/1000000 -692/3125 -112273/250000 -3072/3125 45639/125000 -1266117/5000000 505753/500000 40583/62500 -2417/1000000 4723/500000
48447/250000 100453/250000 140007/1000000 233051/500000 14629/1000000 272951/1000000 61169/500000 -33853/1000000 59627/500000 43723/250000 377337/1000000 -1379/125000 -124817/1000000 11241/500000 -345477/500000 540293/1000000 -3939/100000 717/5000 -300583/1000000 -209233/500000 -5817/50000 -13139/62500 243103/1000000 11763/1000000 322733/1000000 -176961/250000 85053/250000 -849399/1000000 10321/125000 9893/50000 -221029/1000000 -15711/200000 -150401/500000 -284827/500000 244529/1000000 -1063429/5000000 69429/100000 302999/500000 379/250000 9847/1000000
461/200000 -483/1000000 -6417/1000000 671/1000000 -3227/1000000 -248/15625 249/500000 973/1000000 -8553/1000000 -3339/500000 -1379/125000 37151/500000 -15331/250000 9829/500000 -5773/125000 3453/200000 12103/250000 -513/25000 -2251/50000 -30023/500000 -17621/500000 -19357/1000000 -56599/1000000 -11639/200000 14499/1000000 -9793/1000000 -9263/250000 -329/20000 -34939/1000000 7859/200000 -32753/1000000 -1917/40000 -4603/250000 -91579/1000000 64333/5000000 -6973/1000000 807/50000 -3039/250000 73/250000 -49/250000
-299611/1000000 -252563/500000 -64277/500000 -77387/125000 48527/500000 -36417/200000 -248241/1000000 14279/500000 -17503/500000 -246183/1000000 -124817/1000000 -15331/250000 351689/500000 -424177/1000000 729331/500000 -71569/62500 -121529/250000 186527/1000000 207241/250000 1435753/1000000 497929/1000000 67447/125000 -12751/1000000 806013/1000000 -85893/200000 278983/250000 42207/1000000 1551887/1000000 112697/500000 -311379/500000 450461/1000000 241157/500000 893467/1000000 42289/20000 -339757/625000 949411/2500000 -1334147/1000000 -689757/1000000 669/1000000 -10563/1000000
4819/20000 38301/200000 -26139/125000 49737/200000 -38701/200000 142249/1000000 60987/250000 -29977/1000000 -2607/40000 32269/125000 11241/500000 9829/500000 -424177/1000000 873343/1000000 -12281/15625 894853/1000000 490967/1000000 30117/1000000 -319689/1000000 -110973/100000 -7096/15625 -11341/200000 204663/1000000 -116049/250000 -14733/1000000 -1001963/1000000 -179163/1000000 -39017/31250 103649/500000 69277/250000 -420977/1000000 -47993/100000 -570961/1000000 -1515127/1000000 1297003/2500000 -236281/1000000 678587/500000 491257/1000000 -173/12500 301/62500
-14671/15625 -354619/200000 -29719/50000 -2143171/1000000 139563/1000000 -44027/50000 -735131/1000000 64673/500000 -354729/1000000 -821053/1000000 -345477/500000 -5773/125000 729331/500000 -12281/15625 2236231/500000 -819891/250000 -39489/50000 77457/500000 560837/250000 179849/50000 1207827/1000000 1635119/1000000 -485257/1000000 1515321/1000000 -1540223/1000000 356833/100000 -74971/125000 4739947/1000000 6891/20000 -80957/50000 1250531/1000000 196029/200000 2326829/1000000 5094149/1000000 -956707/625000 5905213/5000000 -3888529/1000000 -2480659/1000000 -4161/1000000 -44011/1000000
78607/100000 676209/500000 291387/1000000 816507/500000 -192799/1000000 775659/1000000 5093/8000 -2821/25000 228439/1000000 740949/1000000 540293/1000000 3453/200000 -71569/62500 894853/1000000 -819891/250000 2867341/1000000 659983/1000000 9861/250000 -322997/200000 -2977471/1000000 -47359/50000 -516339/500000 645809/1000000 -1070613/1000000 101519/100000 -3043737/1000000 508077/1000000 -798883/200000 25421/1000000 591361/500000 -139059/125000 -441689/500000 -74969/40000 -2102991/500000 6625359/5000000 -4705709/5000000 3526277/1000000 1068039/500000 -2307/500000 32481/1000000
81523/500000 84431/500000 -47453/1000000 42471/200000 -117607/1000000 -5561/1000000 156657/1000000 -10713/1000000 -16469/250000 31457/250000 -3939/100000 12103/250000 -121529/250000 490967/1000000 -39489/50000 659983/1000000 614019/1000000 -51829/250000 -102359/200000 -134841/125000 -199183/500000 -130123/500000 -20241/250000 -173739/250000 56901/500000 -578167/1000000 -295187/1000000 -851883/1000000 -99213/500000 363979/1000000 -66087/200000 -449269/1000000 -141353/250000 -1532413/1000000 45093/125000 -15206/78125 52899/62500 225277/1000000 -2213/500000 2221/1000000
13309/200000 85347/1000000 -35669/500000 1269/12500 25921/1000000 231471/1000000 7021/200000 -8503/500000 35961/500000 55349/500000 717/5000 -513/25000 186527/1000000 30117/1000000 77457/500000 9861/250000 -51829/250000 534357/1000000 169117/1000000 252511/1000000 104001/1000000 124997/500000 381849/1000000 471421/1000000 7607/125000 -20393/62500 425843/1000000 -23763/125000 389707/1000000 -33891/200000 -2236/15625 10921/1000000 144549/1000000 102357/250000 238659/5000000 -74263/2500000 144971/500000 197263/500000 -901/250000 427/100000
-450339/1000000 -883571/1000000 -175077/500000 -33223/31250 789/15625 -22643/62500 -42579/125000 46329/1000000 -80931/500000 -90881/250000 -300583/1000000 -2251/50000 207241/250000 -319689/1000000 560837/250000 -322997/200000 -102359/200000 169117/1000000 1382613/1000000 1891189/1000000 641683/1000000 875477/1000000 -45471/500000 461847/500000 -169167/200000 327047/200000 -36397/200000 553209/250000 38357/100000 -114703/125000 127923/200000 267321/500000 628623/500000 1399543/500000 -3637071/5000000 1460227/2500000 -1767989/1000000 -14721/12500 -5293/1000000 -19551/1000000
-199891/250000 -66019/50000 -137809/500000 -400319/250000 12683/50000 -76531/125000 -4169/6250 102773/1000000 -18161/125000 -142477/200000 -209233/500000 -30023/500000 1435753/1000000 -110973/100000 179849/50000 -2977471/1000000 -134841/125000 252511/1000000 1891189/1000000 446219/125000 587577/500000 1230607/1000000 -373929/1000000 1613209/1000000 -502877/500000 3021039/1000000 -103081/1000000 513517/125000 71301/250000 -284833/200000 583809/500000 1130951/1000000 215709/100000 2479201/500000 -1778319/1250000 1221907/1250000 -3634161/1000000 -243117/125000 5003/1000000 -29607/1000000
-15733/62500 -25509/62500 -20639/250000 -245887/500000 76511/1000000 -170589/1000000 -111907/500000 5927/200000 -7367/200000 -231019/1000000 -5817/50000 -17621/500000 497929/1000000 -7096/15625 1207827/1000000 -47359/50000 -199183/500000 104001/1000000 641683/1000000 587577/500000 257111/500000 74643/200000 -2839/40000 576581/1000000 -314071/1000000 505081/500000 531/15625 1341331/1000000 22617/250000 -456879/1000000 38287/100000 190623/500000 717761/1000000 415607/250000 -2423401/5000000 396719/1250000 -596343/500000 -301847/500000 1707/1000000 -8617/1000000
-13731/50000 -148183/250000 -15147/50000 -357537/500000 28759/1000000 -97259/500000 -42373/200000 9933/250000 -32357/250000 -26107/125000 -13139/62500 -19357/1000000 67447/125000 -11341/200000 1635119/1000000 -516339/500000 -130123/500000 124997/500000 875477/1000000 1230607/1000000 74643/200000 829111/1000000 10739/1000000 660631/1000000 -9519/15625 1024929/1000000 -67319/500000 1473393/1000000 347479/1000000 -646269/1000000 170891/500000 63723/250000 816239/1000000 862387/500000 -139981/312500 994053/2500000 -21207/20000 -699713/1000000 -6689/1000000 -13793/1000000
108787/500000 85927/250000 -1643/100000 82781/200000 -43019/1000000 380101/1000000 177147/1000000 -46427/1000000 21869/200000 266129/1000000 243103/1000000 -56599/1000000 -12751/1000000 204663/1000000 -485257/1000000 645809/1000000 -20241/250000 381849/1000000 -45471/500000 -373929/1000000 -2839/40000 10739/1000000 178193/250000 249971/1000000 1839/10000 -2307/2500 467727/1000000 -1043707/1000000 406979/1000000 37779/1000000 -294979/1000000 -92903/1000000 -257767/1000000 -42959/100000 101069/312500 -1077767/5000000 264611/250000 771129/1000000 -4767/1000000 9781/1000000
-49241/200000 -3927/10000 -125797/1000000 -483109/1000000 64589/500000 1557/100000 -110103/500000 6423/500000 43961/1000000 -159657/1000000 11763/1000000 -11639/200000 806013/1000000 -116049/250000 1515321/1000000 -1070613/1000000 -173739/250000 471421/1000000 461847/500000 1613209/1000000 576581/1000000 660631/1000000 249971/1000000 33609/25000 -355567/1000000 423757/500000 46407/125000 1354897/1000000 492879/1000000 -700601/1000000 366913/1000000 560949/1000000 48967/50000 75661/31250 -1264931/2500000 212677/625000 -44669/40000 -173257/500000 -17/62500 -7183/1000000
317877/1000000 708189/1000000 323503/1000000 842433/1000000 5067/125000 94961/250000 106661/500000 -41517/1000000 204819/1000000 261419/1000000 322733/1000000 14499/1000000 -85893/200000 -14733/1000000 -1540223/1000000 101519/100000 56901/500000 7607/125000 -169167/200000 -502877/500000 -314071/1000000 -9519/15625 1839/10000 -355567/1000000 26603/31250 -48493/40000 112837/250000 -1562227/1000000 -193621/1000000 272039/500000 -200993/500000 -249517/1000000 -185857/250000 -378693/250000 1109139/2500000 -530239/1250000 111417/100000 515923/500000 171/25000 4277/250000
-289/320 -1546071/1000000 -11623/40000 -465743/250000 191679/1000000 -1015859/1000000 -365743/500000 70381/500000 -160003/500000 -35489/40000 -176961/250000 -9793/1000000 278983/250000 -1001963/1000000 356833/100000 -3043737/1000000 -578167/1000000 -20393/62500 327047/200000 3021039/1000000 505081/500000 1024929/1000000 -2307/2500 423757/500000 -48493/40000 3725927/1000000 -208217/250000 567519/125000 -15373/50000 -74779/62500 632447/500000 235493/250000 1892771/1000000 2129481/500000 -1878729/1250000 1331031/1250000 -815209/200000 -4177/1600 3021/500000 -1527/40000
196053/1000000 3723/8000 44927/250000 544039/1000000 3229/40000 429863/1000000 24047/200000 -5151/125000 53283/250000 221459/1000000 85053/250000 -9263/250000 42207/1000000 -179163/1000000 -74971/125000 508077/1000000 -295187/1000000 425843/1000000 -36397/200000 -103081/1000000 531/15625 -67319/500000 467727/1000000 46407/125000 112837/250000 -208217/250000 165757/200000 -731/800 113649/500000 58663/1000000 -45697/200000 943/31250 -3569/20000 -33531/200000 50271/250000 -734/3125 682043/1000000 56253/62500 3087/1000000 13377/1000000
-1147577/1000000 -1988779/1000000 -425027/1000000 -149717/62500 259787/1000000 -1213319/1000000 -37421/40000 179751/1000000 -189211/500000 -1107597/1000000 -849399/1000000 -329/20000 1551887/1000000 -39017/31250 4739947/1000000 -798883/200000 -851883/1000000 -23763/125000 553209/250000 513517/125000 1341331/1000000 1473393/1000000 -1043707/1000000 1354897/1000000 -1562227/1000000 567519/125000 -731/800 2974341/500000 -7289/40000 -1647371/1000000 790047/500000 619801/500000 2581909/1000000 360991/62500 -9637163/5000000 3447391/2500000 -5172829/1000000 -1609483/500000 1481/250000 -9671/200000
3873/100000 -20083/500000 -36601/200000 -43299/1000000 -44979/1000000 1829/10000 49429/1000000 -321/12500 16447/1000000 115739/1000000 10321/125000 -34939/1000000 112697/500000 103649/500000 6891/20000 25421/1000000 -99213/500000 389707/1000000 38357/100000 71301/250000 22617/250000 347479/1000000 406979/1000000 492879/1000000 -193621/1000000 -15373/50000 113649/500000 -7289/40000 155749/250000 -121981/500000 -70729/1000000 19631/500000 112649/500000 495481/1000000 22039/312500 90883/5000000 392789/1000000 227719/1000000 -3919/500000 869/1000000
162917/500000 615971/1000000 113579/500000 148403/200000 -3111/50000 121439/500000 249389/1000000 -37757/1000000 97761/1000000 257521/1000000 9893/50000 7859/200000 -311379/500000 69277/250000 -80957/50000 591361/500000 363979/1000000 -33891/200000 -114703/125000 -284833/200000 -456879/1000000 -646269/1000000 37779/1000000 -700601/1000000 272039/500000 -74779/62500 58663/1000000 -1647371/1000000 -121981/500000 101769/125000 -221919/500000 -9343/20000 -924389/1000000 -254711/125000 2731647/5000000 -1047849/2500000 673957/500000 399277/500000 1327/500000 13577/1000000
-322979/1000000 -521441/1000000 -67551/1000000 -631553/1000000 7847/100000 -164939/500000 -65161/250000 43223/1000000 -45859/500000 -307519/1000000 -221029/1000000 -32753/1000000 450461/1000000 -420977/1000000 1250531/1000000 -139059/125000 -66087/200000 -2236/15625 127923/200000 583809/500000 38287/100000 170891/500000 -294979/1000000 366913/1000000 -200993/500000 632447/500000 -45697/200000 790047/500000 -70729/1000000 -221919/500000 162427/250000 100681/250000 320953/500000 1651371/1000000 -68373/125000 29104/78125 -368327/250000 -890843/1000000 3373/1000000 -12767/1000000
-245139/1000000 -83861/250000 3607/1000000 -406641/1000000 101907/1000000 -83233/500000 -203857/1000000 22683/1000000 -263/250000 -692/3125 -15711/200000 -1917/40000 241157/500000 -47993/100000 196029/200000 -441689/500000 -449269/1000000 10921/1000000 267321/500000 1130951/1000000 190623/500000 63723/250000 -92903/1000000 560949/1000000 -249517/1000000 235493/250000 943/31250 619801/500000 19631/500000 -9343/20000 100681/250000 593523/1000000 627417/1000000 1613677/1000000 -2312293/5000000 1412413/5000000 -23869/20000 -575929/1000000 2321/500000 -1797/250000
-101077/200000 -89637/100000 -124393/500000 -1082501/1000000 123671/1000000 -83489/200000 -414829/1000000 64799/1000000 -130289/1000000 -112273/250000 -150401/500000 -4603/250000 893467/1000000 -570961/1000000 2326829/1000000 -74969/40000 -141353/250000 144549/1000000 628623/500000 215709/100000 717761/1000000 816239/1000000 -257767/1000000 48967/50000 -185857/250000 1892771/1000000 -3569/20000 2581909/1000000 112649/500000 -924389/1000000 320953/500000 627417/1000000 1504311/1000000 1536841/500000 -2163913/2500000 1582211/2500000 -2195729/1000000 -656147/500000 189/500000 -5069/250000
-562399/500000 -188347/100000 -428653/1000000 -2275991/1000000 84991/250000 -851513/1000000 -116171/125000 64321/500000 -194941/1000000 -3072/3125 -284827/500000 -91579/1000000 42289/20000 -1515127/1000000 5094149/1000000 -2102991/500000 -1532413/1000000 102357/250000 1399543/500000 2479201/500000 415607/250000 862387/500000 -42959/100000 75661/31250 -378693/250000 2129481/500000 -33531/200000 360991/62500 495481/1000000 -254711/125000 1651371/1000000 1613677/1000000 1536841/500000 3693873/500000 -4984343/2500000 869111/625000 -5054179/1000000 -1397633/500000 2637/500000 -41609/1000000
470301/1250000 1527153/2500000 458981/5000000 3694181/5000000 -139081/1250000 459829/1250000 394283/1250000 -279601/5000000 117797/1250000 45639/125000 244529/1000000 64333/5000000 -339757/625000 1297003/2500000 -956707/625000 6625359/5000000 45093/125000 238659/5000000 -3637071/5000000 -1778319/1250000 -2423401/5000000 -139981/312500 101069/312500 -1264931/2500000 1109139/2500000 -1878729/1250000 50271/250000 -9637163/5000000 22039/312500 2731647/5000000 -68373/125000 -2312293/5000000 -2163913/2500000 -4984343/2500000 4121677/6250000 -5553721/12500000 8791977/5000000 2517979/2500000 -19/5000 73151/5000000
-1359633/5000000 -155693/312500 -88209/625000 -2991253/5000000 21287/500000 -143387/500000 -535879/2500000 12469/312500 -524483/5000000 -1266117/5000000 -1063429/5000000 -6973/1000000 949411/2500000 -236281/1000000 5905213/5000000 -4705709/5000000 -15206/78125 -74263/2500000 1460227/2500000 1221907/1250000 396719/1250000 994053/2500000 -1077767/5000000 212677/625000 -530239/1250000 1331031/1250000 -734/3125 3447391/2500000 90883/5000000 -1047849/2500000 29104/78125 1412413/5000000 1582211/2500000 869111/625000 -5553721/12500000 4204763/12500000 -1464069/1250000 -3899209/5000000 -1041/5000000 -1883/156250
101287/100000 1622007/1000000 48383/250000 1962843/1000000 -155549/500000 533147/500000 849693/1000000 -32369/200000 131019/500000 505753/500000 69429/100000 807/50000 -1334147/1000000 678587/500000 -3888529/1000000 3526277/1000000 52899/62500 144971/500000 -1767989/1000000 -3634161/1000000 -596343/500000 -21207/20000 264611/250000 -44669/40000 111417/100000 -815209/200000 682043/1000000 -5172829/1000000 392789/1000000 673957/500000 -368327/250000 -23869/20000 -2195729/1000000 -5054179/1000000 8791977/5000000 -1464069/1250000 2435203/500000 68773/25000 -2313/200000 9793/250000
162741/250000 599807/500000 74093/250000 1428117/1000000 -10149/200000 843953/1000000 495773/1000000 -99269/1000000 155783/500000 40583/62500 302999/500000 -3039/250000 -689757/1000000 491257/1000000 -2480659/1000000 1068039/500000 225277/1000000 197263/500000 -14721/12500 -243117/125000 -301847/500000 -699713/1000000 771129/1000000 -173257/500000 515923/500000 -4177/1600 56253/62500 -1609483/500000 227719/1000000 399277/500000 -890843/1000000 -575929/1000000 -656147/500000 -1397633/500000 2517979/2500000 -3899209/5000000 68773/25000 217771/100000 -271/200000 29397/1000000
-1603/1000000 751/250000 1413/200000 3259/1000000 1633/500000 -639/1000000 -253/125000 127/500000 293/125000 -2417/1000000 379/250000 73/250000 669/1000000 -173/12500 -4161/1000000 -2307/500000 -2213/500000 -901/250000 -5293/1000000 5003/1000000 1707/1000000 -6689/1000000 -4767/1000000 -17/62500 171/25000 3021/500000 3087/1000000 1481/250000 -3919/500000 1327/500000 3373/1000000 2321/500000 189/500000 2637/500000 -19/5000 -1041/5000000 -2313/200000 -271/200000 2261/1000000 -911/1000000
663/62500 20639/1000000 6823/1000000 24537/1000000 -251/1000000 3157/250000 1491/200000 -1603/1000000 5507/1000000 4723/500000 9847/1000000 -49/250000 -10563/1000000 301/62500 -44011/1000000 32481/1000000 2221/1000000 427/100000 -19551/1000000 -29607/1000000 -8617/1000000 -13793/1000000 9781/1000000 -7183/1000000 4277/250000 -1527/40000 13377/1000000 -9671/200000 869/1000000 13577/1000000 -12767/1000000 -1797/250000 -5069/250000 -41609/1000000 73151/5000000 -1883/156250 9793/250000 29397/1000000 -911/1000000 2497/1000000

#Sharp Graphs (Complicated Case (1))
#1: Order 6 : Edges = {134, 234, 125, 135, 235, 145, 245, 126, 136, 236, 146, 246, 356, 456}
#2: Order 6 : Edges = {126, 136, 236, 146, 246, 346, 156, 256, 356, 456}
#3: Order 6 : Edges = {156, 256, 356, 456}
#4: Order 6 : Edges = {}
#5: Order 6 : Edges = {145, 245, 345, 126, 136, 236, 146, 246, 346, 156, 256, 356}
#6: Order 6 : Edges = {145, 245, 345, 146, 246, 346, 156, 256, 356}
#7: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346, 456}
#8: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346}



==> 5-9-05-prf.txt <==
#Density : 5/9

Program                       : DensityChecker

Order of subgraphs H          : 6
Number of forbidden graphs    : 2
Forbidden graphs              :
6 : {123, 124, 134, 125, 235, 345, 126, 246, 156}
#Forbidden graphs added by supersaturation argument :
5 : {134, 234, 125, 135, 235, 145, 245, 345}
Forbid only induced subgraphs : no
Number of terms               : 6


--- Term 1 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 12
Matrix dimension : 7

Flags :
F1  : {}
F2  : {124}
F3  : {134}
F4  : {124, 134}
F5  : {234}
F6  : {124, 234}
F7  : {134, 234}
F8  : {124, 134, 234}
F9  : {123, 124}
F10 : {123, 124, 134}
F11 : {123, 124, 234}
F12 : {123, 124, 134, 234}

Basis :
B1 : 92(F1)+3(F4)+3(F6)-16(F7)-61(F8)-16(F9)+6(F10)+6(F11)
B2 : (F2)
B3 : (F3)+(F5)
B4 : 6(F1)+223(F4)+223(F6)+11(F7)-10(F8)+11(F9)-108(F10)-108(F11)
B5 : 64(F1)-22(F4)-22(F6)-529(F7)+78(F8)+25(F9)-44(F10)-44(F11)
B6 : 64(F1)-22(F4)-22(F6)+25(F7)+78(F8)-529(F9)-44(F10)-44(F11)
B7 : (F12)

Matrix :
1534263075959918257513/27336631877640512460000000 39273/4328125 -322377/138500000 39008092278536649303/5062339236600094900000000 2702044754393602129007/136683159388202562300000000 -544539/38364500000 -170743/34625000
39273/4328125 756451/500000 -515313/1000000 34031/34625000 1832597/554000000 -34857/13850000 -205441/500000
-322377/138500000 -515313/1000000 133703/200000 17923/55400000 -359779/277000000 388579/277000000 -142019/125000
39008092278536649303/5062339236600094900000000 34031/34625000 17923/55400000 65226935481595904897/17085394923525320287500000 369481/153458000000 -31480215456711107131/68341579694101281150000000 -928319/277000000
2702044754393602129007/136683159388202562300000000 1832597/554000000 -359779/277000000 369481/153458000000 1014038443830541437359/136683159388202562300000000 -172097/30691600000 -410553/554000000
-544539/38364500000 -34857/13850000 388579/277000000 -31480215456711107131/68341579694101281150000000 -172097/30691600000 1519091/306916000000 -544351/554000000
-170743/34625000 -205441/500000 -142019/125000 -928319/277000000 -410553/554000000 -544351/554000000 4270747/1000000


--- Term 2 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 6
Matrix dimension : 2

Flags :
F1 : {134}
F2 : {124, 134}
F3 : {234}
F4 : {124, 234}
F5 : {123, 124, 134}
F6 : {123, 124, 234}

Basis :
B1 : (F1)-(F3)
B2 : (F2)-(F4)+(F5)-(F6)

Matrix :
182151/125000 1801297/2000000
1801297/2000000 863044012481412031/1499474311775000000


--- Term 3 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 63
Matrix dimension : 26

Flags :
F1  : {134, 234}
F2  : {134, 234, 125}
F3  : {134, 234, 135}
F4  : {134, 234, 125, 135}
F5  : {134, 234, 235}
F6  : {134, 234, 125, 235}
F7  : {134, 234, 135, 235}
F8  : {134, 234, 125, 135, 235}
F9  : {134, 234, 145}
F10 : {134, 234, 125, 145}
F11 : {134, 234, 135, 145}
F12 : {134, 234, 125, 135, 145}
F13 : {134, 234, 235, 145}
F14 : {134, 234, 125, 235, 145}
F15 : {134, 234, 135, 235, 145}
F16 : {134, 234, 125, 135, 235, 145}
F17 : {134, 234, 245}
F18 : {134, 234, 125, 245}
F19 : {134, 234, 135, 245}
F20 : {134, 234, 125, 135, 245}
F21 : {134, 234, 235, 245}
F22 : {134, 234, 125, 235, 245}
F23 : {134, 234, 135, 235, 245}
F24 : {134, 234, 125, 135, 235, 245}
F25 : {134, 234, 145, 245}
F26 : {134, 234, 125, 145, 245}
F27 : {134, 234, 135, 145, 245}
F28 : {134, 234, 125, 135, 145, 245}
F29 : {134, 234, 235, 145, 245}
F30 : {134, 234, 125, 235, 145, 245}
F31 : {134, 234, 135, 235, 145, 245}
F32 : {134, 234, 125, 135, 235, 145, 245}
F33 : {134, 234, 345}
F34 : {134, 234, 125, 345}
F35 : {134, 234, 135, 345}
F36 : {134, 234, 125, 135, 345}
F37 : {134, 234, 235, 345}
F38 : {134, 234, 125, 235, 345}
F39 : {134, 234, 135, 235, 345}
F40 : {134, 234, 125, 135, 235, 345}
F41 : {134, 234, 145, 345}
F42 : {134, 234, 125, 145, 345}
F43 : {134, 234, 135, 145, 345}
F44 : {134, 234, 125, 135, 145, 345}
F45 : {134, 234, 235, 145, 345}
F46 : {134, 234, 125, 235, 145, 345}
F47 : {134, 234, 135, 235, 145, 345}
F48 : {134, 234, 125, 135, 235, 145, 345}
F49 : {134, 234, 245, 345}
F50 : {134, 234, 125, 245, 345}
F51 : {134, 234, 135, 245, 345}
F52 : {134, 234, 125, 135, 245, 345}
F53 : {134, 234, 235, 245, 345}
F54 : {134, 234, 125, 235, 245, 345}
F55 : {134, 234, 135, 235, 245, 345}
F56 : {134, 234, 125, 135, 235, 245, 345}
F57 : {134, 234, 145, 245, 345}
F58 : {134, 234, 125, 145, 245, 345}
F59 : {134, 234, 135, 145, 245, 345}
F60 : {134, 234, 125, 135, 145, 245, 345}
F61 : {134, 234, 235, 145, 245, 345}
F62 : {134, 234, 125, 235, 145, 245, 345}
F63 : {134, 234, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)
B3  : (F3)+(F5)+(F9)+(F17)
B4  : (F4)+(F6)+(F10)+(F18)
B5  : (F7)+(F25)
B6  : (F8)+(F26)
B7  : (F11)+(F21)
B8  : (F12)+(F22)
B9  : (F13)+(F19)
B10 : (F14)+(F20)
B11 : (F15)+(F23)+(F27)+(F29)
B12 : (F16)+(F24)+(F28)+(F30)
B13 : (F31)-2(F32)+(F33)
B14 : (F31)+(F32)-2(F33)
B15 : (F34)
B16 : (F35)+(F37)+(F41)+(F49)
B17 : (F36)+(F38)+(F42)+(F50)
B18 : (F39)+(F57)
B19 : (F40)+(F58)
B20 : (F43)+(F53)
B21 : (F44)+(F54)
B22 : (F45)+(F51)
B23 : (F46)+(F52)
B24 : (F47)+(F55)+(F59)+(F61)
B25 : (F48)+(F56)+(F60)+(F62)
B26 : (F63)

Matrix :
163301/125000 18517/1000000 201743/1000000 -13017/50000 288469/250000 1153/250000 323757/500000 -14351/31250 -29459/125000 -457/200000 516159/1000000 -681201/1000000 1361567/1500000 -114247/600000 7331/500000 52701/40000 5127/200000 236451/1000000 -240993/1000000 1788907/1000000 2813/125000 23353/100000 -79967/250000 65143/500000 -115641/200000 -2282481/1000000
18517/1000000 3823/12500 93433/1000000 25319/200000 132269/500000 -3963/500000 -298797/1000000 181773/1000000 22619/1000000 13041/500000 -12157/500000 -17969/250000 -699743/3000000 -9343/200000 27451/500000 -271047/1000000 223487/1000000 29813/1000000 -28829/200000 -145341/250000 150041/1000000 -32889/1000000 5281/62500 -48813/500000 -10993/125000 -106937/500000
201743/1000000 93433/1000000 11447/20000 133693/1000000 126543/500000 314489/1000000 -1744/15625 2749/500000 -6839/200000 -78983/1000000 72517/500000 -22933/62500 23051/750000 -38097/125000 242273/1000000 234579/1000000 590347/1000000 253/1600 -1047091/1000000 16013/500000 23483/200000 3111/100000 276037/1000000 -73587/500000 -413867/1000000 692469/1000000
-13017/50000 25319/200000 133693/1000000 1791/5000 -44147/1000000 28781/500000 -83059/200000 15259/62500 31861/500000 -8043/1000000 -1733/12500 12939/500000 -196243/500000 -34009/600000 98011/1000000 -244591/500000 278211/1000000 -15503/500000 -292611/1000000 -174513/200000 155953/1000000 -30191/500000 283099/1000000 -63181/500000 -3237/250000 611841/1000000
288469/250000 132269/500000 126543/500000 -44147/1000000 89403/50000 -69193/500000 -3419/62500 -5079/20000 -148759/1000000 22563/125000 410483/1000000 -825363/1000000 562853/1500000 -72743/500000 21111/1000000 715701/1000000 518503/1000000 388033/1000000 -195011/1000000 302237/500000 429611/500000 103287/1000000 -34229/40000 129/250000 -62231/100000 -315047/100000
1153/250000 -3963/500000 314489/1000000 28781/500000 -69193/500000 386067/1000000 9449/200000 -24697/1000000 -15733/500000 -64113/500000 93427/1000000 -189997/1000000 57737/750000 -167671/750000 18543/100000 184731/1000000 6611/25000 5423/500000 -782193/1000000 93601/500000 -12871/200000 82557/1000000 528107/1000000 1633/500000 -6527/40000 1086959/1000000
323757/500000 -298797/1000000 -1744/15625 -83059/200000 -3419/62500 9449/200000 1234539/1000000 -287337/500000 -187263/1000000 -3333/31250 35057/100000 -131173/1000000 199063/187500 -21709/1500000 -111809/1000000 32467/25000 -669161/1000000 -57309/1000000 200421/1000000 465359/200000 -710177/1000000 29367/125000 17069/200000 66491/250000 -2078/15625 -671719/1000000
-14351/31250 181773/1000000 2749/500000 15259/62500 -5079/20000 -24697/1000000 -287337/500000 801757/1000000 87103/1000000 -17859/200000 -161033/500000 53267/125000 -370483/500000 -17849/1500000 11813/250000 -107849/100000 19733/250000 -9363/50000 -116013/1000000 -1772773/1000000 -661539/1000000 -28843/250000 210613/250000 -39089/200000 245413/1000000 241053/250000
-29459/125000 22619/1000000 -6839/200000 31861/500000 -148759/1000000 -15733/500000 -187263/1000000 87103/1000000 225723/1000000 41253/500000 -24431/200000 10461/62500 -163499/750000 115853/1500000 -7147/200000 -275397/1000000 34869/500000 6283/250000 1769/12500 -17973/40000 3373/100000 -33441/200000 -291381/1000000 -39983/250000 6337/200000 93697/500000
-457/200000 13041/500000 -78983/1000000 -8043/1000000 22563/125000 -64113/500000 -3333/31250 -17859/200000 41253/500000 342763/1000000 -29149/500000 14147/200000 -26657/500000 72087/500000 -117267/1000000 -3983/500000 18249/200000 162197/1000000 200377/500000 -102359/1000000 247783/1000000 -200523/1000000 -475343/500000 -101409/500000 -40213/500000 -399157/500000
516159/1000000 -12157/500000 72517/500000 -1733/12500 410483/1000000 93427/1000000 35057/100000 -161033/500000 -24431/200000 -29149/500000 455319/1000000 -454977/1000000 147611/300000 -74269/500000 39983/500000 354767/500000 6997/250000 34277/500000 -323157/1000000 525727/500000 35901/200000 45853/250000 104583/1000000 156297/1000000 -72877/250000 -61431/100000
-681201/1000000 -17969/250000 -22933/62500 12939/500000 -825363/1000000 -189997/1000000 -131173/1000000 53267/125000 10461/62500 14147/200000 -454977/1000000 213959/250000 -1387499/3000000 18861/62500 -217963/1000000 -805127/1000000 -448311/1000000 -47933/250000 810343/1000000 -62599/62500 -44509/50000 -289801/1000000 -53641/500000 -52977/200000 110671/250000 188241/250000
1361567/1500000 -699743/3000000 23051/750000 -196243/500000 562853/1500000 57737/750000 199063/187500 -370483/500000 -163499/750000 -26657/500000 147611/300000 -1387499/3000000 2631427/2250000 -415757/4500000 -45321/1000000 4881/3125 -1178411/3000000 136637/1500000 -50587/3000000 959309/375000 -552649/3000000 273131/1000000 -224861/1000000 287611/1000000 -510781/1500000 -1875911/1500000
-114247/600000 -9343/200000 -38097/125000 -34009/600000 -72743/500000 -167671/750000 -21709/1500000 -17849/1500000 115853/1500000 72087/500000 -74269/500000 18861/62500 -415757/4500000 753083/3000000 -194661/1000000 -12523/60000 -431549/1500000 -4493/150000 764883/1000000 -495947/3000000 -269/30000 -1401/10000 -58511/100000 -18781/300000 564541/3000000 -22759/40000
7331/500000 27451/500000 242273/1000000 98011/1000000 21111/1000000 18543/100000 -111809/1000000 11813/250000 -7147/200000 -117267/1000000 39983/500000 -217963/1000000 -45321/1000000 -194661/1000000 7209/31250 711/125000 133583/500000 -6279/1000000 -315201/500000 -1681/15625 57179/500000 51109/500000 548163/1000000 1109/25000 -109679/1000000 88463/125000
52701/40000 -271047/1000000 234579/1000000 -244591/500000 715701/1000000 184731/1000000 32467/25000 -107849/100000 -275397/1000000 -3983/500000 354767/500000 -805127/1000000 4881/3125 -12523/60000 711/125000 569129/250000 -17369/125000 41763/125000 -341741/1000000 1710887/500000 70619/1000000 283129/1000000 -157447/200000 253137/1000000 -133923/200000 -1734023/1000000
5127/200000 223487/1000000 590347/1000000 278211/1000000 518503/1000000 6611/25000 -669161/1000000 19733/250000 34869/500000 18249/200000 6997/250000 -448311/1000000 -1178411/3000000 -431549/1500000 133583/500000 -17369/125000 1179327/1000000 419807/1000000 -560991/500000 -851093/1000000 42621/50000 -170379/1000000 -599677/1000000 -85953/250000 -229499/500000 307/625
236451/1000000 29813/1000000 253/1600 -15503/500000 388033/1000000 5423/500000 -57309/1000000 -9363/50000 6283/250000 162197/1000000 34277/500000 -47933/250000 136637/1500000 -4493/150000 -6279/1000000 41763/125000 419807/1000000 372971/1000000 -65393/500000 107621/500000 23793/62500 -159637/1000000 -1093423/1000000 -97957/500000 -140091/500000 -672289/1000000
-240993/1000000 -28829/200000 -1047091/1000000 -292611/1000000 -195011/1000000 -782193/1000000 200421/1000000 -116013/1000000 1769/12500 200377/500000 -323157/1000000 810343/1000000 -50587/3000000 764883/1000000 -315201/500000 -341741/1000000 -560991/500000 -65393/500000 1287341/500000 -923/1000000 -5779/40000 -59963/200000 -326329/200000 -3977/125000 114053/200000 -259617/100000
1788907/1000000 -145341/250000 16013/500000 -174513/200000 302237/500000 93601/500000 465359/200000 -1772773/1000000 -17973/40000 -102359/1000000 525727/500000 -62599/62500 959309/375000 -495947/3000000 -1681/15625 1710887/500000 -851093/1000000 107621/500000 -923/1000000 581719/100000 -143497/1000000 9142/15625 -137617/200000 343893/500000 -682157/1000000 -474971/200000
2813/125000 150041/1000000 23483/200000 155953/1000000 429611/500000 -12871/200000 -710177/1000000 -661539/1000000 3373/100000 247783/1000000 35901/200000 -44509/50000 -552649/3000000 -269/30000 57179/500000 70619/1000000 42621/50000 23793/62500 -5779/40000 -143497/1000000 706767/250000 30869/500000 -670683/500000 130609/500000 -97523/500000 -1206191/1000000
23353/100000 -32889/1000000 3111/100000 -30191/500000 103287/1000000 82557/1000000 29367/125000 -28843/250000 -33441/200000 -200523/1000000 45853/250000 -289801/1000000 273131/1000000 -1401/10000 51109/500000 283129/1000000 -170379/1000000 -159637/1000000 -59963/200000 9142/15625 30869/500000 10807/25000 888381/1000000 179759/500000 7593/250000 19677/200000
-79967/250000 5281/62500 276037/1000000 283099/1000000 -34229/40000 528107/1000000 17069/200000 210613/250000 -291381/1000000 -475343/500000 104583/1000000 -53641/500000 -224861/1000000 -58511/100000 548163/1000000 -157447/200000 -599677/1000000 -1093423/1000000 -326329/200000 -137617/200000 -670683/500000 888381/1000000 5309569/1000000 827629/1000000 252937/500000 3759473/1000000
65143/500000 -48813/500000 -73587/500000 -63181/500000 129/250000 1633/500000 66491/250000 -39089/200000 -39983/250000 -101409/500000 156297/1000000 -52977/200000 287611/1000000 -18781/300000 1109/25000 253137/1000000 -85953/250000 -97957/500000 -3977/125000 343893/500000 130609/500000 179759/500000 827629/1000000 182329/250000 248829/1000000 3419/250000
-115641/200000 -10993/125000 -413867/1000000 -3237/250000 -62231/100000 -6527/40000 -2078/15625 245413/1000000 6337/200000 -40213/500000 -72877/250000 110671/250000 -510781/1500000 564541/3000000 -109679/1000000 -133923/200000 -229499/500000 -140091/500000 114053/200000 -682157/1000000 -97523/500000 7593/250000 252937/500000 248829/1000000 713073/1000000 145559/200000
-2282481/1000000 -106937/500000 692469/1000000 611841/1000000 -315047/100000 1086959/1000000 -671719/1000000 241053/250000 93697/500000 -399157/500000 -61431/100000 188241/250000 -1875911/1500000 -22759/40000 88463/125000 -1734023/1000000 307/625 -672289/1000000 -259617/100000 -474971/200000 -1206191/1000000 19677/200000 3759473/1000000 3419/250000 145559/200000 186639/20000


--- Term 4 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 56
Matrix dimension : 36

Flags :
F1  : {134, 234, 135}
F2  : {134, 234, 125, 135}
F3  : {134, 234, 235}
F4  : {134, 234, 125, 235}
F5  : {134, 234, 135, 235}
F6  : {134, 234, 125, 135, 235}
F7  : {134, 234, 145}
F8  : {134, 234, 125, 145}
F9  : {134, 234, 135, 145}
F10 : {134, 234, 125, 135, 145}
F11 : {134, 234, 235, 145}
F12 : {134, 234, 125, 235, 145}
F13 : {134, 234, 135, 235, 145}
F14 : {134, 234, 125, 135, 235, 145}
F15 : {134, 234, 245}
F16 : {134, 234, 125, 245}
F17 : {134, 234, 135, 245}
F18 : {134, 234, 125, 135, 245}
F19 : {134, 234, 235, 245}
F20 : {134, 234, 125, 235, 245}
F21 : {134, 234, 135, 235, 245}
F22 : {134, 234, 125, 135, 235, 245}
F23 : {134, 234, 145, 245}
F24 : {134, 234, 125, 145, 245}
F25 : {134, 234, 135, 145, 245}
F26 : {134, 234, 125, 135, 145, 245}
F27 : {134, 234, 235, 145, 245}
F28 : {134, 234, 125, 235, 145, 245}
F29 : {134, 234, 135, 345}
F30 : {134, 234, 125, 135, 345}
F31 : {134, 234, 235, 345}
F32 : {134, 234, 125, 235, 345}
F33 : {134, 234, 135, 235, 345}
F34 : {134, 234, 125, 135, 235, 345}
F35 : {134, 234, 145, 345}
F36 : {134, 234, 125, 145, 345}
F37 : {134, 234, 135, 145, 345}
F38 : {134, 234, 125, 135, 145, 345}
F39 : {134, 234, 235, 145, 345}
F40 : {134, 234, 125, 235, 145, 345}
F41 : {134, 234, 135, 235, 145, 345}
F42 : {134, 234, 125, 135, 235, 145, 345}
F43 : {134, 234, 245, 345}
F44 : {134, 234, 125, 245, 345}
F45 : {134, 234, 135, 245, 345}
F46 : {134, 234, 125, 135, 245, 345}
F47 : {134, 234, 235, 245, 345}
F48 : {134, 234, 125, 235, 245, 345}
F49 : {134, 234, 135, 235, 245, 345}
F50 : {134, 234, 125, 135, 235, 245, 345}
F51 : {134, 234, 145, 245, 345}
F52 : {134, 234, 125, 145, 245, 345}
F53 : {134, 234, 135, 145, 245, 345}
F54 : {134, 234, 125, 135, 145, 245, 345}
F55 : {134, 234, 235, 145, 245, 345}
F56 : {134, 234, 125, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F3)
B2  : (F1)-(F7)
B3  : (F1)-(F15)
B4  : (F2)-(F4)
B5  : (F2)-(F8)
B6  : (F2)-(F16)
B7  : (F5)-(F23)
B8  : (F6)-(F24)
B9  : (F9)-(F19)
B10 : (F10)-(F20)
B11 : (F11)-(F17)
B12 : (F12)-(F18)
B13 : (F13)-(F21)
B14 : (F13)-(F25)
B15 : (F13)-(F27)
B16 : (F14)-(F22)
B17 : (F14)-(F26)
B18 : (F14)-(F28)
B19 : (F29)-(F31)
B20 : (F29)-(F35)
B21 : (F29)-(F43)
B22 : (F30)-(F32)
B23 : (F30)-(F36)
B24 : (F30)-(F44)
B25 : (F33)-(F51)
B26 : (F34)-(F52)
B27 : (F37)-(F47)
B28 : (F38)-(F48)
B29 : (F39)-(F45)
B30 : (F40)-(F46)
B31 : (F41)-(F49)
B32 : (F41)-(F53)
B33 : (F41)-(F55)
B34 : (F42)-(F50)
B35 : (F42)-(F54)
B36 : (F42)-(F56)

Matrix :
335037/1000000 210549/1000000 413009/1000000 1747/25000 21327/1000000 10879/100000 400447/1000000 121943/1000000 140889/1000000 256589/1000000 -239243/1000000 -102059/500000 -140167/500000 -285447/1000000 29099/200000 -177449/500000 -9999/100000 297181/1000000 218173/500000 102301/200000 151967/1000000 183201/500000 419587/1000000 29833/500000 106999/500000 -40517/200000 75471/1000000 84651/1000000 -76939/125000 -180069/250000 -175133/1000000 -172837/1000000 67729/500000 -77239/1000000 -160479/1000000 -33299/250000
210549/1000000 13649/20000 837033/1000000 19339/200000 111589/1000000 56909/250000 563301/500000 109071/250000 121841/500000 398733/1000000 -318807/1000000 -284909/1000000 -330199/1000000 -24609/125000 350837/1000000 -574417/1000000 18623/200000 285157/500000 619309/1000000 28321/40000 140637/500000 398947/1000000 370827/500000 61683/200000 115701/250000 -245903/500000 110519/1000000 1081/125000 -79243/100000 -249297/250000 -91989/500000 -3183/15625 60841/250000 -66079/500000 -131849/500000 -4039/15625
413009/1000000 837033/1000000 791359/500000 89781/500000 190287/1000000 406361/1000000 929633/500000 744817/1000000 16431/40000 660433/1000000 -461783/1000000 -418107/1000000 -427247/1000000 -113119/500000 608923/1000000 -178271/200000 248229/1000000 877873/1000000 236409/250000 514423/500000 2429/5000 142677/250000 1133353/1000000 566251/1000000 745761/1000000 -796221/1000000 110801/500000 38263/500000 -572211/500000 -1475563/1000000 -210397/1000000 -140143/500000 431767/1000000 -39011/200000 -80903/200000 -371553/1000000
1747/25000 19339/200000 89781/500000 126189/500000 34283/1000000 123443/1000000 252471/1000000 9037/62500 10607/200000 60049/200000 -33663/250000 -117963/1000000 -1084/15625 -8321/62500 94731/500000 -35643/125000 55593/1000000 4469/62500 63521/250000 267293/1000000 71239/500000 49771/200000 95113/500000 60397/500000 13271/100000 -55893/500000 1129/6250 275479/500000 -171337/500000 -398091/1000000 -51249/1000000 -76589/1000000 35547/250000 33967/250000 -19423/1000000 277163/1000000
21327/1000000 111589/1000000 190287/1000000 34283/1000000 22727/100000 4523/50000 380569/1000000 209593/1000000 44771/1000000 15231/125000 -7427/250000 -1731/50000 10059/250000 98319/1000000 82277/500000 -25447/200000 86703/500000 12079/125000 8441/125000 50183/1000000 4247/50000 179/200000 122829/1000000 169207/1000000 15411/125000 -33383/250000 69729/1000000 6767/50000 -43133/1000000 -41721/500000 32351/1000000 3451/500000 74587/1000000 30947/1000000 -13/5000 7847/100000
10879/100000 56909/250000 406361/1000000 123443/1000000 4523/50000 196539/500000 326621/500000 352807/1000000 6917/62500 445971/1000000 -42897/250000 -79417/500000 -3971/62500 -38169/500000 22091/62500 -111517/250000 2563/12500 97303/500000 186443/500000 37251/100000 125903/500000 292847/1000000 69903/200000 294927/1000000 136631/500000 -261663/1000000 211/800 351957/500000 -441919/1000000 -22401/40000 -31881/1000000 -8909/100000 121873/500000 78777/500000 -49079/1000000 178363/500000
400447/1000000 563301/500000 929633/500000 252471/1000000 380569/1000000 326621/500000 3282643/1000000 59349/40000 103791/200000 978017/1000000 -221809/500000 -5437/12500 -99997/500000 210139/1000000 133659/125000 -1211003/1000000 896569/1000000 291273/250000 530339/500000 1024911/1000000 715877/1000000 426863/1000000 1474457/1000000 59341/50000 570861/500000 -640091/500000 25327/62500 6176/15625 -105711/100000 -48161/31250 -3021/62500 -89087/500000 165233/250000 -16771/200000 -387233/1000000 -1839/20000
121943/1000000 109071/250000 744817/1000000 9037/62500 209593/1000000 352807/1000000 59349/40000 181227/200000 3789/20000 132049/250000 -144499/1000000 -155321/1000000 7387/125000 112087/500000 73099/125000 -139699/250000 562309/1000000 202333/500000 77741/200000 328073/1000000 351697/1000000 333/2500 547501/1000000 313313/500000 498631/1000000 -267483/500000 288151/1000000 290129/500000 -163191/500000 -104797/200000 62757/1000000 -81/4000 330327/1000000 57011/500000 -29319/500000 79017/250000
140889/1000000 121841/500000 16431/40000 10607/200000 44771/1000000 6917/62500 103791/200000 3789/20000 80693/250000 223063/1000000 -159663/1000000 -143559/1000000 -45957/250000 -57073/500000 6941/50000 -24739/100000 6599/1000000 321031/1000000 80931/250000 355433/1000000 31239/200000 13253/62500 182667/500000 18643/125000 112533/500000 -230113/1000000 13697/250000 -59317/250000 -398093/1000000 -506657/1000000 -70159/1000000 -52237/500000 14333/100000 -109247/1000000 -136451/1000000 -48229/250000
256589/1000000 398733/1000000 660433/1000000 60049/200000 15231/125000 445971/1000000 978017/1000000 132049/250000 223063/1000000 1302161/1000000 -514847/1000000 -445011/1000000 -343603/1000000 -9054/15625 689829/1000000 -45711/40000 146979/1000000 302623/1000000 1064609/1000000 57521/50000 139263/250000 1061263/1000000 197929/250000 464117/1000000 32923/62500 -459433/1000000 88201/125000 416783/200000 -1410263/1000000 -1685203/1000000 -304733/1000000 -81521/250000 252769/500000 512357/1000000 -11291/125000 42737/40000
-239243/1000000 -318807/1000000 -461783/1000000 -33663/250000 -7427/250000 -42897/250000 -221809/500000 -144499/1000000 -159663/1000000 -514847/1000000 156231/250000 74111/200000 260081/500000 305703/500000 -48209/200000 135599/200000 30723/125000 -100987/250000 -156541/200000 -190561/200000 -119659/500000 -94183/125000 -334647/500000 -26189/1000000 -309571/1000000 126427/500000 -209213/1000000 -289599/500000 1221057/1000000 165749/125000 173253/500000 164663/500000 -9453/40000 -3049/50000 90723/500000 -127101/1000000
-102059/500000 -284909/1000000 -418107/1000000 -117963/1000000 -1731/50000 -79417/500000 -5437/12500 -155321/1000000 -143559/1000000 -445011/1000000 74111/200000 490523/1000000 411413/1000000 476459/1000000 -55527/250000 114553/200000 166867/1000000 -348153/1000000 -654347/1000000 -157933/200000 -8661/40000 -308491/500000 -571801/1000000 -2791/50000 -69489/250000 233237/1000000 -36949/200000 -486883/1000000 96103/100000 1112799/1000000 268241/1000000 32837/125000 -105373/500000 -48197/1000000 38909/250000 -55217/500000
-140167/500000 -330199/1000000 -427247/1000000 -1084/15625 10059/250000 -3971/62500 -99997/500000 7387/125000 -45957/250000 -343603/1000000 260081/500000 411413/1000000 930361/1000000 209803/250000 -8923/250000 319683/500000 283903/500000 -106897/200000 -868989/1000000 -563151/500000 -158953/1000000 -85791/100000 -30287/40000 98117/500000 -260187/1000000 96631/500000 -783/15625 -3467/250000 1404477/1000000 15413/10000 12303/25000 43003/100000 -1953/12500 123919/1000000 132433/500000 235241/1000000
-285447/1000000 -24609/125000 -113119/500000 -8321/62500 98319/1000000 -38169/500000 210139/1000000 112087/500000 -57073/500000 -9054/15625 305703/500000 476459/1000000 209803/250000 64659/50000 -6327/125000 395993/500000 182369/250000 -341221/1000000 -1027381/1000000 -656687/500000 -203473/1000000 -116447/100000 -700029/1000000 19143/62500 -186731/1000000 64957/1000000 -119113/500000 -866291/1000000 1697877/1000000 1818499/1000000 577649/1000000 50833/100000 -223631/1000000 -25313/200000 8787/40000 -24123/100000
29099/200000 350837/1000000 608923/1000000 94731/500000 82277/500000 22091/62500 133659/125000 73099/125000 6941/50000 689829/1000000 -48209/200000 -55527/250000 -8923/250000 -6327/125000 183833/250000 -679069/1000000 76407/200000 272241/1000000 535067/1000000 514867/1000000 45909/125000 402109/1000000 515079/1000000 486211/1000000 26257/62500 -83999/200000 404019/1000000 1177261/1000000 -610807/1000000 -39193/50000 -40543/1000000 -27067/250000 176281/500000 273481/1000000 -5207/100000 29019/50000
-177449/500000 -574417/1000000 -178271/200000 -35643/125000 -25447/200000 -111517/250000 -1211003/1000000 -139699/250000 -24739/100000 -45711/40000 135599/200000 114553/200000 319683/500000 395993/500000 -679069/1000000 1365423/1000000 -1191/50000 -64189/100000 -1287867/1000000 -294809/200000 -16883/31250 -590181/500000 -1129757/1000000 -99863/250000 -649639/1000000 143419/250000 -285379/500000 -437861/250000 226777/125000 2112549/1000000 461897/1000000 238621/500000 -502813/1000000 -10571/31250 109349/500000 -22569/31250
-9999/100000 18623/200000 248229/1000000 55593/1000000 86703/500000 2563/12500 896569/1000000 562309/1000000 6599/1000000 146979/1000000 30723/125000 166867/1000000 283903/500000 182369/250000 76407/200000 -1191/50000 424543/500000 -19561/500000 -300207/1000000 -510317/1000000 33909/250000 -48727/100000 -80519/1000000 593919/1000000 189951/1000000 -51639/200000 168079/1000000 85101/200000 87933/125000 64007/100000 362167/1000000 3994/15625 10177/100000 7993/50000 947/8000 72769/200000
297181/1000000 285157/500000 877873/1000000 4469/62500 12079/125000 97303/500000 291273/250000 202333/500000 321031/1000000 302623/1000000 -100987/250000 -348153/1000000 -106897/200000 -341221/1000000 272241/1000000 -64189/100000 -19561/500000 106681/125000 759519/1000000 441383/500000 280537/1000000 18567/40000 464969/500000 128719/500000 514459/1000000 -20771/40000 22781/1000000 -266841/500000 -508617/500000 -1237821/1000000 -60199/250000 -59329/200000 52787/200000 -69631/250000 -19769/62500 -63693/125000
218173/500000 619309/1000000 236409/250000 63521/250000 8441/125000 186443/500000 530339/500000 77741/200000 80931/250000 1064609/1000000 -156541/200000 -654347/1000000 -868989/1000000 -1027381/1000000 535067/1000000 -1287867/1000000 -300207/1000000 759519/1000000 1589863/1000000 26299/15625 504473/1000000 347151/250000 253303/200000 13757/62500 638427/1000000 -281233/500000 459761/1000000 304779/250000 -2109671/1000000 -492419/200000 -56919/100000 -572999/1000000 261473/500000 19659/125000 -172387/500000 184763/500000
102301/200000 28321/40000 514423/500000 267293/1000000 50183/1000000 37251/100000 1024911/1000000 328073/1000000 355433/1000000 57521/50000 -190561/200000 -157933/200000 -563151/500000 -656687/500000 514867/1000000 -294809/200000 -510317/1000000 441383/500000 26299/15625 558497/250000 59079/100000 1657027/1000000 1487851/1000000 98669/1000000 706649/1000000 -117811/200000 455211/1000000 627617/500000 -159659/62500 -294047/100000 -764627/1000000 -563/800 105891/200000 58711/500000 -413877/1000000 8699/31250
151967/1000000 140637/500000 2429/5000 71239/500000 4247/50000 125903/500000 715877/1000000 351697/1000000 31239/200000 139263/250000 -119659/500000 -8661/40000 -158953/1000000 -203473/1000000 45909/125000 -16883/31250 33909/250000 280537/1000000 504473/1000000 59079/100000 95563/200000 114681/250000 235667/500000 32411/100000 43207/125000 -316471/1000000 145511/500000 145883/200000 -649659/1000000 -12932/15625 -16969/200000 -69609/500000 157033/500000 154969/1000000 -103103/1000000 359863/1000000
183201/500000 398947/1000000 142677/250000 49771/200000 179/200000 292847/1000000 426863/1000000 333/2500 13253/62500 1061263/1000000 -94183/125000 -308491/500000 -85791/100000 -116447/100000 402109/1000000 -590181/500000 -48727/100000 18567/40000 347151/250000 1657027/1000000 114681/250000 765339/500000 490027/500000 -249/15625 86139/200000 -158343/500000 248487/500000 1611727/1000000 -2068523/1000000 -469567/200000 -306727/500000 -578507/1000000 21911/50000 155099/500000 -241067/1000000 8087/12500
419587/1000000 370827/500000 1133353/1000000 95113/500000 122829/1000000 69903/200000 1474457/1000000 547501/1000000 182667/500000 197929/250000 -334647/500000 -571801/1000000 -30287/40000 -700029/1000000 515079/1000000 -1129757/1000000 -80519/1000000 464969/500000 253303/200000 1487851/1000000 235667/500000 490027/500000 690363/500000 33479/100000 730481/1000000 -174543/250000 8557/31250 216563/500000 -1744641/1000000 -210753/100000 -468877/1000000 -232873/500000 451369/1000000 -40309/500000 -19221/50000 -4337/40000
29833/500000 61683/200000 566251/1000000 60397/500000 169207/1000000 294927/1000000 59341/50000 313313/500000 18643/125000 464117/1000000 -26189/1000000 -2791/50000 98117/500000 19143/62500 486211/1000000 -99863/250000 593919/1000000 128719/500000 13757/62500 98669/1000000 32411/100000 -249/15625 33479/100000 693581/1000000 6373/15625 -55441/125000 281949/1000000 582553/1000000 -24983/500000 -105583/500000 40829/250000 2671/40000 306863/1000000 154343/1000000 -6757/250000 90583/250000
106999/500000 115701/250000 745761/1000000 13271/100000 15411/125000 136631/500000 570861/500000 498631/1000000 112533/500000 32923/62500 -309571/1000000 -69489/250000 -260187/1000000 -186731/1000000 26257/62500 -649639/1000000 189951/1000000 514459/1000000 638427/1000000 706649/1000000 43207/125000 86139/200000 730481/1000000 6373/15625 251559/500000 -61417/125000 225417/1000000 78629/200000 -395523/500000 -63179/62500 -142557/1000000 -180811/1000000 317021/1000000 7033/500000 -189321/1000000 63437/1000000
-40517/200000 -245903/500000 -796221/1000000 -55893/500000 -33383/250000 -261663/1000000 -640091/500000 -267483/500000 -230113/1000000 -459433/1000000 126427/500000 233237/1000000 96631/500000 64957/1000000 -83999/200000 143419/250000 -51639/200000 -20771/40000 -281233/500000 -117811/200000 -316471/1000000 -158343/500000 -174543/250000 -55441/125000 -61417/125000 275191/500000 -44397/250000 -52581/250000 319457/500000 215239/250000 24911/250000 333/2500 -18241/62500 2489/62500 12491/62500 56777/1000000
75471/1000000 110519/1000000 110801/500000 1129/6250 69729/1000000 211/800 25327/62500 288151/1000000 13697/250000 88201/125000 -209213/1000000 -36949/200000 -783/15625 -119113/500000 404019/1000000 -285379/500000 168079/1000000 22781/1000000 459761/1000000 455211/1000000 145511/500000 248487/500000 8557/31250 281949/1000000 225417/1000000 -44397/250000 61711/100000 365989/250000 -297399/500000 -704557/1000000 -831/15625 -23799/200000 79993/250000 211563/500000 18511/1000000 220099/250000
84651/1000000 1081/125000 38263/500000 275479/500000 6767/50000 351957/500000 6176/15625 290129/500000 -59317/250000 416783/200000 -289599/500000 -486883/1000000 -3467/250000 -866291/1000000 1177261/1000000 -437861/250000 85101/200000 -266841/500000 304779/250000 627617/500000 145883/200000 1611727/1000000 216563/500000 582553/1000000 78629/200000 -52581/250000 365989/250000 3030023/500000 -1714591/1000000 -1927511/1000000 -328629/1000000 -171197/500000 735641/1000000 1642689/1000000 141747/500000 1654789/500000
-76939/125000 -79243/100000 -572211/500000 -171337/500000 -43133/1000000 -441919/1000000 -105711/100000 -163191/500000 -398093/1000000 -1410263/1000000 1221057/1000000 96103/100000 1404477/1000000 1697877/1000000 -610807/1000000 226777/125000 87933/125000 -508617/500000 -2109671/1000000 -159659/62500 -649659/1000000 -2068523/1000000 -1744641/1000000 -24983/500000 -395523/500000 319457/500000 -297399/500000 -1714591/1000000 671019/200000 3562069/1000000 938617/1000000 884299/1000000 -322383/500000 -57541/250000 7181/15625 -14929/31250
-180069/250000 -249297/250000 -1475563/1000000 -398091/1000000 -41721/500000 -22401/40000 -48161/31250 -104797/200000 -506657/1000000 -1685203/1000000 165749/125000 1112799/1000000 15413/10000 1818499/1000000 -39193/50000 2112549/1000000 64007/100000 -1237821/1000000 -492419/200000 -294047/100000 -12932/15625 -469567/200000 -210753/100000 -105583/500000 -63179/62500 215239/250000 -704557/1000000 -1927511/1000000 3562069/1000000 4175107/1000000 1024703/1000000 979039/1000000 -199963/250000 -114151/500000 113699/200000 -262987/500000
-175133/1000000 -91989/500000 -210397/1000000 -51249/1000000 32351/1000000 -31881/1000000 -3021/62500 62757/1000000 -70159/1000000 -304733/1000000 173253/500000 268241/1000000 12303/25000 577649/1000000 -40543/1000000 461897/1000000 362167/1000000 -60199/250000 -56919/100000 -764627/1000000 -16969/200000 -306727/500000 -468877/1000000 40829/250000 -142557/1000000 24911/250000 -831/15625 -328629/1000000 938617/1000000 1024703/1000000 569159/1000000 281789/1000000 -8997/250000 161/62500 122657/1000000 32773/1000000
-172837/1000000 -3183/15625 -140143/500000 -76589/1000000 3451/500000 -8909/100000 -89087/500000 -81/4000 -52237/500000 -81521/250000 164663/500000 32837/125000 43003/100000 50833/100000 -27067/250000 238621/500000 3994/15625 -59329/200000 -572999/1000000 -563/800 -69609/500000 -578507/1000000 -232873/500000 2671/40000 -180811/1000000 333/2500 -23799/200000 -171197/500000 884299/1000000 979039/1000000 281789/1000000 444139/1000000 -128831/1000000 -2421/100000 34559/250000 -19937/500000
67729/500000 60841/250000 431767/1000000 35547/250000 74587/1000000 121873/500000 165233/250000 330327/1000000 14333/100000 252769/500000 -9453/40000 -105373/500000 -1953/12500 -223631/1000000 176281/500000 -502813/1000000 10177/100000 52787/200000 261473/500000 105891/200000 157033/500000 21911/50000 451369/1000000 306863/1000000 317021/1000000 -18241/62500 79993/250000 735641/1000000 -322383/500000 -199963/250000 -8997/250000 -128831/1000000 543647/1000000 17707/100000 -25627/250000 207839/500000
-77239/1000000 -66079/500000 -39011/200000 33967/250000 30947/1000000 78777/500000 -16771/200000 57011/500000 -109247/1000000 512357/1000000 -3049/50000 -48197/1000000 123919/1000000 -25313/200000 273481/1000000 -10571/31250 7993/50000 -69631/250000 19659/125000 58711/500000 154969/1000000 155099/500000 -40309/500000 154343/1000000 7033/500000 2489/62500 211563/500000 1642689/1000000 -57541/250000 -114151/500000 161/62500 -2421/100000 17707/100000 88047/125000 127741/1000000 552259/500000
-160479/1000000 -131849/500000 -80903/200000 -19423/1000000 -13/5000 -49079/1000000 -387233/1000000 -29319/500000 -136451/1000000 -11291/125000 90723/500000 38909/250000 132433/500000 8787/40000 -5207/100000 109349/500000 947/8000 -19769/62500 -172387/500000 -413877/1000000 -103103/1000000 -241067/1000000 -19221/50000 -6757/250000 -189321/1000000 12491/62500 18511/1000000 141747/500000 7181/15625 113699/200000 122657/1000000 34559/250000 -25627/250000 127741/1000000 381903/1000000 198149/500000
-33299/250000 -4039/15625 -371553/1000000 277163/1000000 7847/100000 178363/500000 -1839/20000 79017/250000 -48229/250000 42737/40000 -127101/1000000 -55217/500000 235241/1000000 -24123/100000 29019/50000 -22569/31250 72769/200000 -63693/125000 184763/500000 8699/31250 359863/1000000 8087/12500 -4337/40000 90583/250000 63437/1000000 56777/1000000 220099/250000 1654789/500000 -14929/31250 -262987/500000 32773/1000000 -19937/500000 207839/500000 552259/500000 198149/500000 2535031/1000000


--- Term 5 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 60
Matrix dimension : 16

Flags :
F1  : {124, 134, 234}
F2  : {124, 134, 234, 125}
F3  : {124, 134, 234, 135}
F4  : {124, 134, 234, 125, 135}
F5  : {124, 134, 234, 235}
F6  : {124, 134, 234, 125, 235}
F7  : {124, 134, 234, 135, 235}
F8  : {124, 134, 234, 125, 135, 235}
F9  : {124, 134, 234, 145}
F10 : {124, 134, 234, 125, 145}
F11 : {124, 134, 234, 135, 145}
F12 : {124, 134, 234, 125, 135, 145}
F13 : {124, 134, 234, 235, 145}
F14 : {124, 134, 234, 125, 235, 145}
F15 : {124, 134, 234, 135, 235, 145}
F16 : {124, 134, 234, 125, 135, 235, 145}
F17 : {124, 134, 234, 245}
F18 : {124, 134, 234, 125, 245}
F19 : {124, 134, 234, 135, 245}
F20 : {124, 134, 234, 125, 135, 245}
F21 : {124, 134, 234, 235, 245}
F22 : {124, 134, 234, 125, 235, 245}
F23 : {124, 134, 234, 135, 235, 245}
F24 : {124, 134, 234, 125, 135, 235, 245}
F25 : {124, 134, 234, 145, 245}
F26 : {124, 134, 234, 125, 145, 245}
F27 : {124, 134, 234, 135, 145, 245}
F28 : {124, 134, 234, 125, 135, 145, 245}
F29 : {124, 134, 234, 235, 145, 245}
F30 : {124, 134, 234, 125, 235, 145, 245}
F31 : {124, 134, 234, 135, 235, 145, 245}
F32 : {124, 134, 234, 125, 135, 235, 145, 245}
F33 : {124, 134, 234, 345}
F34 : {124, 134, 234, 125, 345}
F35 : {124, 134, 234, 135, 345}
F36 : {124, 134, 234, 125, 135, 345}
F37 : {124, 134, 234, 235, 345}
F38 : {124, 134, 234, 125, 235, 345}
F39 : {124, 134, 234, 135, 235, 345}
F40 : {124, 134, 234, 125, 135, 235, 345}
F41 : {124, 134, 234, 145, 345}
F42 : {124, 134, 234, 125, 145, 345}
F43 : {124, 134, 234, 135, 145, 345}
F44 : {124, 134, 234, 125, 135, 145, 345}
F45 : {124, 134, 234, 235, 145, 345}
F46 : {124, 134, 234, 125, 235, 145, 345}
F47 : {124, 134, 234, 135, 235, 145, 345}
F48 : {124, 134, 234, 125, 135, 235, 145, 345}
F49 : {124, 134, 234, 245, 345}
F50 : {124, 134, 234, 125, 245, 345}
F51 : {124, 134, 234, 135, 245, 345}
F52 : {124, 134, 234, 125, 135, 245, 345}
F53 : {124, 134, 234, 235, 245, 345}
F54 : {124, 134, 234, 125, 235, 245, 345}
F55 : {124, 134, 234, 135, 235, 245, 345}
F56 : {124, 134, 234, 125, 135, 235, 245, 345}
F57 : {124, 134, 234, 145, 245, 345}
F58 : {124, 134, 234, 125, 145, 245, 345}
F59 : {124, 134, 234, 135, 145, 245, 345}
F60 : {124, 134, 234, 235, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F5)
B3  : (F4)+(F6)+(F7)
B4  : 4(F8)+(F16)+(F24)+(F31)+(F40)+(F46)+(F52)-2(F57)
B5  : (F9)+(F17)+(F33)
B6  : (F10)+(F11)+(F18)+(F21)+(F35)+(F37)
B7  : (F12)+(F22)+(F39)
B8  : (F13)+(F19)+(F34)
B9  : (F14)+(F15)+(F20)+(F23)+(F36)+(F38)
B10 : (F25)+(F41)+(F49)
B11 : (F26)+(F43)+(F53)
B12 : (F27)+(F29)+(F42)+(F45)+(F50)+(F51)
B13 : (F28)+(F30)+(F44)+(F47)+(F54)+(F55)
B14 : 2(F8)-5(F16)-5(F24)+6(F31)-5(F40)+6(F46)+6(F52)-(F57)
B15 : (F32)+(F48)+(F56)
B16 : (F58)+(F59)+(F60)

Matrix :
2063393/1000000 2641/100000 -500129/1000000 -1408599/5500000 322031/200000 347313/1000000 199621/500000 110227/500000 -424171/1000000 2067107/1000000 780047/1000000 1094017/1000000 -421553/500000 2448671/11000000 -4103811/1000000 -120647/200000
2641/100000 392337/1000000 -156529/500000 -15826/171875 80629/1000000 -55761/1000000 35263/250000 335811/1000000 394481/1000000 142577/1000000 66793/1000000 -5633/250000 -117993/1000000 -132757/2200000 7669/100000 -27051/100000
-500129/1000000 -156529/500000 813711/1000000 212239/1100000 -365113/1000000 -109403/1000000 -238971/1000000 -108693/200000 -135391/500000 -241589/500000 -369149/1000000 -8557/40000 55639/200000 1741/500000 442467/500000 -360331/1000000
-1408599/5500000 -15826/171875 212239/1100000 2047501/30250000 -1211941/5500000 -2201/62500 -108709/1100000 -72939/500000 -414393/5500000 -70641/250000 -2677/20000 -34167/275000 748471/5500000 -504919/60500000 2640201/5500000 79921/1375000
322031/200000 80629/1000000 -365113/1000000 -1211941/5500000 741931/500000 45979/200000 392299/1000000 111509/500000 -166513/1000000 226867/125000 600341/1000000 223731/250000 -73357/100000 30613/200000 -3313399/1000000 -207471/200000
347313/1000000 -55761/1000000 -109403/1000000 -2201/62500 45979/200000 168261/1000000 5999/250000 -6641/500000 -12501/62500 57833/200000 37753/250000 189593/1000000 -65059/500000 1011/17600 -22971/31250 20481/100000
199621/500000 35263/250000 -238971/1000000 -108709/1100000 392299/1000000 5999/250000 19223/100000 223589/1000000 81973/500000 503329/1000000 36679/200000 4173/20000 -28223/125000 18983/2750000 -389783/500000 -18619/50000
110227/500000 335811/1000000 -108693/200000 -72939/500000 111509/500000 -6641/500000 223589/1000000 587241/1000000 226191/500000 365763/1000000 97767/500000 42993/500000 -55043/250000 -591549/11000000 -165907/500000 -59379/200000
-424171/1000000 394481/1000000 -135391/500000 -414393/5500000 -166513/1000000 -12501/62500 81973/500000 226191/500000 3959/5000 -188153/1000000 -25911/250000 -69893/250000 5803/1000000 -154829/1000000 1062041/1000000 -316119/500000
2067107/1000000 142577/1000000 -241589/500000 -70641/250000 226867/125000 57833/200000 503329/1000000 365763/1000000 -188153/1000000 96369/40000 385403/500000 287883/250000 -939409/1000000 1051663/5500000 -2116337/500000 -1564941/1000000
780047/1000000 66793/1000000 -369149/1000000 -2677/20000 600341/1000000 37753/250000 36679/200000 97767/500000 -25911/250000 385403/500000 65267/125000 207679/500000 -344359/1000000 864877/11000000 -198979/125000 6049/125000
1094017/1000000 -5633/250000 -8557/40000 -34167/275000 223731/250000 189593/1000000 4173/20000 42993/500000 -69893/250000 287883/250000 207679/500000 621301/1000000 -113077/250000 89497/687500 -2303051/1000000 -25829/62500
-421553/500000 -117993/1000000 55639/200000 748471/5500000 -73357/100000 -65059/500000 -28223/125000 -55043/250000 5803/1000000 -939409/1000000 -344359/1000000 -113077/250000 475203/1000000 -18371/275000 33749/20000 497827/1000000
2448671/11000000 -132757/2200000 1741/500000 -504919/60500000 30613/200000 1011/17600 18983/2750000 -591549/11000000 -154829/1000000 1051663/5500000 864877/11000000 89497/687500 -18371/275000 507051/12100000 -541621/1100000 611927/11000000
-4103811/1000000 7669/100000 442467/500000 2640201/5500000 -3313399/1000000 -22971/31250 -389783/500000 -165907/500000 1062041/1000000 -2116337/500000 -198979/125000 -2303051/1000000 33749/20000 -541621/1100000 8627657/1000000 1171079/1000000
-120647/200000 -27051/100000 -360331/1000000 79921/1375000 -207471/200000 20481/100000 -18619/50000 -59379/200000 -316119/500000 -1564941/1000000 6049/125000 -25829/62500 497827/1000000 611927/11000000 1171079/1000000 12753/3125


--- Term 6 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 57
Matrix dimension : 40

Flags :
F1  : {124, 134, 234, 125}
F2  : {124, 134, 234, 135}
F3  : {124, 134, 234, 125, 135}
F4  : {124, 134, 234, 235}
F5  : {124, 134, 234, 125, 235}
F6  : {124, 134, 234, 135, 235}
F7  : {124, 134, 234, 145}
F8  : {124, 134, 234, 125, 145}
F9  : {124, 134, 234, 135, 145}
F10 : {124, 134, 234, 125, 135, 145}
F11 : {124, 134, 234, 235, 145}
F12 : {124, 134, 234, 125, 235, 145}
F13 : {124, 134, 234, 135, 235, 145}
F14 : {124, 134, 234, 125, 135, 235, 145}
F15 : {124, 134, 234, 245}
F16 : {124, 134, 234, 125, 245}
F17 : {124, 134, 234, 135, 245}
F18 : {124, 134, 234, 125, 135, 245}
F19 : {124, 134, 234, 235, 245}
F20 : {124, 134, 234, 125, 235, 245}
F21 : {124, 134, 234, 135, 235, 245}
F22 : {124, 134, 234, 125, 135, 235, 245}
F23 : {124, 134, 234, 145, 245}
F24 : {124, 134, 234, 125, 145, 245}
F25 : {124, 134, 234, 135, 145, 245}
F26 : {124, 134, 234, 125, 135, 145, 245}
F27 : {124, 134, 234, 235, 145, 245}
F28 : {124, 134, 234, 125, 235, 145, 245}
F29 : {124, 134, 234, 135, 235, 145, 245}
F30 : {124, 134, 234, 125, 135, 235, 145, 245}
F31 : {124, 134, 234, 345}
F32 : {124, 134, 234, 125, 345}
F33 : {124, 134, 234, 135, 345}
F34 : {124, 134, 234, 125, 135, 345}
F35 : {124, 134, 234, 235, 345}
F36 : {124, 134, 234, 125, 235, 345}
F37 : {124, 134, 234, 135, 235, 345}
F38 : {124, 134, 234, 125, 135, 235, 345}
F39 : {124, 134, 234, 145, 345}
F40 : {124, 134, 234, 125, 145, 345}
F41 : {124, 134, 234, 135, 145, 345}
F42 : {124, 134, 234, 125, 135, 145, 345}
F43 : {124, 134, 234, 235, 145, 345}
F44 : {124, 134, 234, 125, 235, 145, 345}
F45 : {124, 134, 234, 135, 235, 145, 345}
F46 : {124, 134, 234, 125, 135, 235, 145, 345}
F47 : {124, 134, 234, 245, 345}
F48 : {124, 134, 234, 125, 245, 345}
F49 : {124, 134, 234, 135, 245, 345}
F50 : {124, 134, 234, 125, 135, 245, 345}
F51 : {124, 134, 234, 235, 245, 345}
F52 : {124, 134, 234, 125, 235, 245, 345}
F53 : {124, 134, 234, 135, 235, 245, 345}
F54 : {124, 134, 234, 125, 135, 235, 245, 345}
F55 : {124, 134, 234, 125, 145, 245, 345}
F56 : {124, 134, 234, 135, 145, 245, 345}
F57 : {124, 134, 234, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F3)-(F5)
B4  : (F3)-(F6)
B5  : (F7)-(F15)
B6  : (F7)-(F31)
B7  : (F8)-(F9)
B8  : (F8)-(F16)
B9  : (F8)-(F19)
B10 : (F8)-(F33)
B11 : (F8)-(F35)
B12 : (F10)-(F20)
B13 : (F10)-(F37)
B14 : (F11)-(F17)
B15 : (F11)-(F32)
B16 : (F12)-(F13)
B17 : (F12)-(F18)
B18 : (F12)-(F21)
B19 : (F12)-(F34)
B20 : (F12)-(F36)
B21 : (F23)-(F39)
B22 : (F23)-(F47)
B23 : (F24)-(F41)
B24 : (F24)-(F51)
B25 : (F25)-(F27)
B26 : (F25)-(F40)
B27 : (F25)-(F43)
B28 : (F25)-(F48)
B29 : (F25)-(F49)
B30 : (F26)-(F28)
B31 : (F26)-(F42)
B32 : (F26)-(F45)
B33 : (F26)-(F52)
B34 : (F26)-(F53)
B35 : (F14)-2(F22)-(F29)+(F38)+2(F44)-(F50)
B36 : 3(F14)-(F22)+2(F29)-2(F38)+(F44)-3(F50)
B37 : (F30)-(F46)
B38 : (F30)-(F54)
B39 : (F55)-(F56)
B40 : (F55)-(F57)

Matrix :
65047/250000 9869/100000 2097/1000000 -76729/1000000 -48139/500000 -124691/1000000 48721/500000 -26207/1000000 -2181/125000 -6471/62500 -84/625 -11231/500000 -356423/1000000 -40373/1000000 -113099/500000 286091/1000000 122981/1000000 -75893/1000000 -13773/40000 -557559/1000000 -51401/1000000 -181769/500000 -52841/500000 -116907/500000 -6681/100000 -4987/200000 -56819/100000 -27049/1000000 -993/25000 -125073/1000000 -19157/125000 -128619/500000 -50121/200000 -569039/1000000 386953/5000000 -19543/200000 110953/1000000 -654569/1000000 -81003/250000 -529687/1000000
9869/100000 324357/1000000 1559/40000 -28821/500000 -92077/1000000 -2624/15625 51853/500000 -7619/250000 367/1000000 -78321/500000 -135623/1000000 -12063/500000 -454741/1000000 -88599/1000000 -61867/200000 349431/1000000 31761/250000 -1959/15625 -232261/500000 -685641/1000000 -36269/1000000 -245831/500000 -110683/1000000 -252957/1000000 -75107/1000000 1213/125000 -349193/500000 -4291/500000 -106717/1000000 -36623/250000 -175881/1000000 -283103/1000000 -142909/500000 -165607/250000 215381/2500000 -125151/1000000 20409/200000 -419243/500000 -359173/1000000 -320207/500000
2097/1000000 1559/40000 18317/100000 353/10000 -6733/250000 -38289/500000 -121/50000 -953/1000000 10663/1000000 -38717/1000000 -3737/500000 -349/25000 -12571/200000 -49857/500000 -48849/500000 5249/125000 7247/200000 -7631/200000 -15727/250000 -58927/500000 -11083/500000 -44169/500000 -2719/200000 -5463/500000 -15211/1000000 -26919/1000000 -198873/1000000 -3639/125000 -9421/500000 -16229/1000000 -19053/1000000 -29033/1000000 -3281/200000 -41573/1000000 4053/2500000 -46707/5000000 20159/500000 -134371/500000 78039/1000000 11497/250000
-76729/1000000 -28821/500000 353/10000 434393/1000000 52817/1000000 -9717/200000 -16403/200000 1353/500000 1021/31250 28837/200000 25287/125000 -7057/200000 397877/1000000 -1617/31250 8207/200000 -38499/125000 -68327/1000000 12873/500000 379981/1000000 492243/1000000 74651/1000000 79581/200000 182279/1000000 338369/1000000 34559/500000 -2497/200000 187839/1000000 13989/500000 -5543/200000 110759/1000000 86733/500000 296289/1000000 17961/62500 173403/250000 -734681/5000000 773971/5000000 -98907/500000 126627/1000000 405573/500000 1026571/1000000
-48139/500000 -92077/1000000 -6733/250000 52817/1000000 114633/500000 111281/1000000 -6159/62500 1309/50000 14049/500000 81847/1000000 131261/1000000 35271/500000 294693/1000000 25447/250000 54049/250000 -150039/500000 -913/8000 1336/15625 64279/250000 34271/62500 15881/200000 392543/1000000 81213/1000000 50501/250000 81299/1000000 112453/500000 625417/1000000 98737/500000 -56561/500000 26049/200000 137679/1000000 112251/500000 14331/62500 482823/1000000 -36209/500000 226601/2500000 -38321/125000 717513/1000000 163181/1000000 347869/1000000
-124691/1000000 -2624/15625 -38289/500000 -9717/200000 111281/1000000 222777/250000 -25999/250000 8739/250000 15613/125000 197397/500000 386089/1000000 16543/200000 895493/1000000 44487/250000 35007/50000 -445037/1000000 -415279/1000000 140891/250000 201583/250000 328203/250000 -10609/500000 174649/200000 28231/200000 405639/1000000 499/2500 -215603/500000 1912577/1000000 -354557/1000000 621091/1000000 123257/500000 181097/1000000 236873/500000 50413/125000 509731/500000 17039/5000000 551749/5000000 275603/1000000 2492541/1000000 -332569/1000000 1941/10000
48721/500000 51853/500000 -121/50000 -16403/200000 -6159/62500 -25999/250000 52101/200000 -29463/1000000 -16871/1000000 -21773/250000 -23089/200000 -12733/500000 -343197/1000000 -2551/50000 -201301/1000000 11897/40000 33/320 -21053/500000 -8157/25000 -558401/1000000 -251/25000 -79523/250000 -97811/1000000 -116861/500000 -5083/62500 -18393/500000 -6919/12500 -35509/1000000 -11593/1000000 -69791/500000 -91719/500000 -35957/125000 -140263/500000 -636797/1000000 361351/5000000 -116659/1250000 123637/1000000 -317653/500000 -408517/1000000 -303657/500000
-26207/1000000 -7619/250000 -953/1000000 1353/500000 1309/50000 8739/250000 -29463/1000000 15163/100000 -2113/200000 1549/250000 20821/1000000 4143/200000 39379/500000 1917/100000 60317/1000000 -91241/1000000 -18421/1000000 5591/125000 74681/1000000 68093/500000 -2019/1000000 5149/50000 1959/125000 21407/500000 10549/500000 437/20000 151043/1000000 9879/500000 169/1000000 25899/1000000 29457/1000000 42813/1000000 13161/250000 110837/1000000 -14433/1250000 89/4000 -20461/500000 182119/1000000 36989/1000000 24611/250000
-2181/125000 367/1000000 10663/1000000 1021/31250 14049/500000 15613/125000 -16871/1000000 -2113/200000 48689/250000 3383/50000 97111/1000000 3473/100000 6391/50000 191/12500 86761/1000000 -70551/1000000 -66187/1000000 132267/1000000 38223/500000 202371/1000000 31841/1000000 20437/100000 1267/50000 71639/1000000 14141/500000 -2513/1000000 272367/1000000 7999/1000000 1047/25000 1041/40000 -10071/1000000 20317/500000 6493/200000 38029/500000 -16809/2500000 64507/2500000 -35679/1000000 20979/62500 -17523/125000 -26623/500000
-6471/62500 -78321/500000 -38717/1000000 28837/200000 81847/1000000 197397/500000 -21773/250000 1549/250000 3383/50000 23967/50000 60831/200000 14719/1000000 738049/1000000 79937/1000000 55187/125000 -20281/50000 -60939/250000 180761/500000 140773/200000 49599/50000 15211/250000 790133/1000000 279/1600 191633/500000 129557/1000000 -261943/1000000 534247/500000 -44851/250000 354513/1000000 170661/1000000 159827/1000000 36359/100000 338763/1000000 845839/1000000 -478767/5000000 845587/5000000 7233/250000 673323/500000 253969/1000000 347199/500000
-84/625 -135623/1000000 -3737/500000 25287/125000 131261/1000000 386089/1000000 -23089/200000 20821/1000000 97111/1000000 60831/200000 516569/1000000 39483/1000000 151307/200000 72203/1000000 3501/8000 -59927/125000 -146741/500000 42541/125000 684937/1000000 1077031/1000000 96097/1000000 206787/250000 207193/1000000 462117/1000000 74591/500000 -1033/8000 1160833/1000000 -67311/1000000 232781/1000000 13021/62500 51483/250000 443103/1000000 404513/1000000 976653/1000000 -119187/1000000 114441/625000 -54107/500000 351379/250000 165629/500000 12019/15625
-11231/500000 -12063/500000 -349/25000 -7057/200000 35271/500000 16543/200000 -12733/500000 4143/200000 3473/100000 14719/1000000 39483/1000000 223/2000 21467/1000000 33317/500000 39339/500000 -6371/62500 -787/31250 20641/250000 1163/500000 42293/250000 40289/1000000 169467/1000000 -4061/250000 71/3125 22477/1000000 139/625 147851/500000 8967/50000 -126141/1000000 10679/250000 7727/1000000 18723/1000000 44681/1000000 41147/1000000 4253/5000000 16159/1250000 -24891/125000 339779/1000000 -125451/500000 -84699/500000
-356423/1000000 -454741/1000000 -12571/200000 397877/1000000 294693/1000000 895493/1000000 -343197/1000000 39379/500000 6391/50000 738049/1000000 151307/200000 21467/1000000 1953869/1000000 3252/15625 568921/500000 -1224167/1000000 -15859/25000 685971/1000000 57479/31250 672437/250000 73899/1000000 1858729/1000000 49849/100000 276633/250000 386671/1000000 -68693/125000 286609/100000 -192647/500000 373029/500000 551013/1000000 309031/500000 1182487/1000000 1090317/1000000 2668869/1000000 -715021/2500000 2246827/5000000 -13903/500000 3519597/1000000 261921/200000 1205639/500000
-40373/1000000 -88599/1000000 -49857/500000 -1617/31250 25447/250000 44487/250000 -2551/50000 1917/100000 191/12500 79937/1000000 72203/1000000 33317/500000 3252/15625 234469/1000000 47977/250000 -189041/1000000 -93487/1000000 14623/125000 93629/500000 201317/500000 3163/125000 61949/200000 23821/1000000 11613/125000 14633/250000 26133/200000 569059/1000000 117247/1000000 -214/15625 88901/1000000 153/2000 127599/1000000 125451/1000000 134451/500000 -40751/2500000 117487/2500000 -162007/1000000 88371/125000 -58967/500000 46337/1000000
-113099/500000 -61867/200000 -48849/500000 8207/200000 54049/250000 35007/50000 -201301/1000000 60317/1000000 86761/1000000 55187/125000 3501/8000 39339/500000 568921/500000 47977/250000 92709/100000 -367117/500000 -85391/200000 485981/1000000 1073249/1000000 26406/15625 30629/500000 1179617/1000000 251941/1000000 75383/125000 45157/200000 -237397/1000000 2044427/1000000 -33329/200000 11659/25000 336907/1000000 67217/200000 165961/250000 614151/1000000 183857/125000 -129413/1000000 602521/2500000 -26943/1000000 1274531/500000 35341/100000 257819/250000
286091/1000000 349431/1000000 5249/125000 -38499/125000 -150039/500000 -445037/1000000 11897/40000 -91241/1000000 -70551/1000000 -20281/50000 -59927/125000 -6371/62500 -1224167/1000000 -189041/1000000 -367117/500000 66697/62500 43721/125000 -171777/500000 -234111/200000 -1890947/1000000 -23623/200000 -1316163/1000000 -171829/500000 -782107/1000000 -119469/500000 -117377/1000000 -473067/250000 -76701/500000 -21473/200000 -104793/250000 -48259/100000 -417657/500000 -825853/1000000 -379243/200000 634133/2500000 -861659/2500000 46327/100000 -2212467/1000000 -1092259/1000000 -229659/125000
122981/1000000 31761/250000 7247/200000 -68327/1000000 -913/8000 -415279/1000000 33/320 -18421/1000000 -66187/1000000 -60939/250000 -146741/500000 -787/31250 -15859/25000 -93487/1000000 -85391/200000 43721/125000 360181/1000000 -72223/250000 -115583/200000 -946371/1000000 -34003/500000 -38341/62500 -74383/500000 -172533/500000 -27353/200000 77417/500000 -1174829/1000000 135989/1000000 -10317/40000 -91677/500000 -182671/1000000 -193863/500000 -335357/1000000 -827007/1000000 334933/5000000 -591081/5000000 -3177/100000 -1426527/1000000 -119221/1000000 -453053/1000000
-75893/1000000 -1959/15625 -7631/200000 12873/500000 1336/15625 140891/250000 -21053/500000 5591/125000 132267/1000000 180761/500000 42541/125000 20641/250000 685971/1000000 14623/125000 485981/1000000 -171777/500000 -72223/250000 145257/250000 598601/1000000 476039/500000 1057/250000 794603/1000000 21731/200000 39081/125000 158883/1000000 -338537/1000000 81151/62500 -239311/1000000 225023/500000 168947/1000000 92987/1000000 12077/40000 275931/1000000 691077/1000000 -58229/5000000 13881/125000 122223/1000000 1711127/1000000 -75749/250000 139083/1000000
-13773/40000 -232261/500000 -15727/250000 379981/1000000 64279/250000 201583/250000 -8157/25000 74681/1000000 38223/500000 140773/200000 684937/1000000 1163/500000 57479/31250 93629/500000 1073249/1000000 -234111/200000 -115583/200000 598601/1000000 933071/500000 39246/15625 72191/1000000 1756677/1000000 18771/40000 259051/250000 161049/500000 -21881/40000 2607187/1000000 -5858/15625 149651/200000 259191/500000 600383/1000000 1119613/1000000 51959/50000 2554291/1000000 -1418357/5000000 2188353/5000000 13803/1000000 201177/62500 26701/20000 5989/2500
-557559/1000000 -685641/1000000 -58927/500000 492243/1000000 34271/62500 328203/250000 -558401/1000000 68093/500000 202371/1000000 49599/50000 1077031/1000000 42293/250000 672437/250000 201317/500000 26406/15625 -1890947/1000000 -946371/1000000 476039/500000 39246/15625 4065223/1000000 217547/1000000 34681/12500 677419/1000000 1569083/1000000 108457/200000 -255181/1000000 4411723/1000000 -28769/200000 360877/500000 846263/1000000 228391/250000 1706847/1000000 101047/62500 3825309/1000000 -2103257/5000000 644849/1000000 -216199/500000 133131/25000 1551231/1000000 313089/100000
-51401/1000000 -36269/1000000 -11083/500000 74651/1000000 15881/200000 -10609/500000 -251/25000 -2019/1000000 31841/1000000 15211/250000 96097/1000000 40289/1000000 73899/1000000 3163/125000 30629/500000 -23623/200000 -34003/500000 1057/250000 72191/1000000 217547/1000000 36481/100000 16547/50000 14421/250000 3251/40000 -17361/500000 113927/250000 28199/250000 380073/1000000 -150587/500000 3823/125000 221/100000 -47/25000 44159/1000000 2437/1000000 -564051/5000000 410207/5000000 -466081/1000000 1161/62500 -7577/40000 -18921/200000
-181769/500000 -245831/500000 -44169/500000 79581/200000 392543/1000000 174649/200000 -79523/250000 5149/50000 20437/100000 790133/1000000 206787/250000 169467/1000000 1858729/1000000 61949/200000 1179617/1000000 -1316163/1000000 -38341/62500 794603/1000000 1756677/1000000 34681/12500 16547/50000 475717/200000 58711/125000 1077879/1000000 306289/1000000 32987/500000 2850081/1000000 157887/1000000 179229/500000 536211/1000000 52499/100000 508211/500000 1008137/1000000 1163957/500000 -866293/2500000 2607633/5000000 -292107/500000 3383623/1000000 177659/250000 57863/31250
-52841/500000 -110683/1000000 -2719/200000 182279/1000000 81213/1000000 28231/200000 -97811/1000000 1959/125000 1267/50000 279/1600 207193/1000000 -4061/250000 49849/100000 23821/1000000 251941/1000000 -171829/500000 -74383/500000 21731/200000 18771/40000 677419/1000000 14421/250000 58711/125000 344621/1000000 42761/125000 94911/1000000 -20927/250000 603427/1000000 -38387/1000000 107973/1000000 64723/500000 192309/1000000 353743/1000000 9611/31250 24089/31250 -561323/5000000 345587/2500000 -99587/1000000 702987/1000000 564899/1000000 412103/500000
-116907/500000 -252957/1000000 -5463/500000 338369/1000000 50501/250000 405639/1000000 -116861/500000 21407/500000 71639/1000000 191633/500000 462117/1000000 71/3125 276633/250000 11613/125000 75383/125000 -782107/1000000 -172533/500000 39081/125000 259051/250000 1569083/1000000 3251/40000 1077879/1000000 42761/125000 227417/250000 112371/500000 -32399/200000 775971/500000 -9861/125000 64661/250000 68713/200000 41501/100000 24329/31250 362057/500000 1736499/1000000 -526811/2500000 1440037/5000000 -100303/500000 1837427/1000000 1011633/1000000 823439/500000
-6681/100000 -75107/1000000 -15211/1000000 34559/500000 81299/1000000 499/2500 -5083/62500 10549/500000 14141/500000 129557/1000000 74591/500000 22477/1000000 386671/1000000 14633/250000 45157/200000 -119469/500000 -27353/200000 158883/1000000 161049/500000 108457/200000 -17361/500000 306289/1000000 94911/1000000 112371/500000 3776/15625 -40719/200000 67059/100000 -193833/1000000 687/6250 126463/1000000 32561/250000 264547/1000000 234431/1000000 575617/1000000 -204751/5000000 370719/5000000 -22617/1000000 41511/50000 289047/1000000 101873/200000
-4987/200000 1213/125000 -26919/1000000 -2497/200000 112453/500000 -215603/500000 -18393/500000 437/20000 -2513/1000000 -261943/1000000 -1033/8000 139/625 -68693/125000 26133/200000 -237397/1000000 -117377/1000000 77417/500000 -338537/1000000 -21881/40000 -255181/1000000 113927/250000 32987/500000 -20927/250000 -32399/200000 -40719/200000 1707837/1000000 -24723/62500 256711/200000 -1258773/1000000 -204/15625 -601/12500 -123459/500000 -89021/1000000 -281257/500000 -4817/40000 149587/5000000 -3139/2500 -181031/200000 -425771/1000000 -74577/125000
-56819/100000 -349193/500000 -198873/1000000 187839/1000000 625417/1000000 1912577/1000000 -6919/12500 151043/1000000 272367/1000000 534247/500000 1160833/1000000 147851/500000 286609/100000 569059/1000000 2044427/1000000 -473067/250000 -1174829/1000000 81151/62500 2607187/1000000 4411723/1000000 28199/250000 2850081/1000000 603427/1000000 775971/500000 67059/100000 -24723/62500 718991/125000 -387367/1000000 487163/500000 18833/20000 904343/1000000 5657/3125 334167/200000 198439/50000 -647073/2500000 1351163/2500000 -6603/50000 1750137/250000 535383/1000000 2265497/1000000
-27049/1000000 -4291/500000 -3639/125000 13989/500000 98737/500000 -354557/1000000 -35509/1000000 9879/500000 7999/1000000 -44851/250000 -67311/1000000 8967/50000 -192647/500000 117247/1000000 -33329/200000 -76701/500000 135989/1000000 -239311/1000000 -5858/15625 -28769/200000 380073/1000000 157887/1000000 -38387/1000000 -9861/125000 -193833/1000000 256711/200000 -387367/1000000 571747/500000 -477133/500000 -1377/1000000 -1611/62500 -177169/1000000 -41037/1000000 -191561/500000 -608217/5000000 10613/200000 -219607/200000 -2179/3125 -249431/1000000 -7217/20000
-993/25000 -106717/1000000 -9421/500000 -5543/200000 -56561/500000 621091/1000000 -11593/1000000 169/1000000 1047/25000 354513/1000000 232781/1000000 -126141/1000000 373029/500000 -214/15625 11659/25000 -21473/200000 -10317/40000 225023/500000 149651/200000 360877/500000 -150587/500000 179229/500000 107973/1000000 64661/250000 687/6250 -1258773/1000000 487163/500000 -477133/500000 1208537/1000000 95397/1000000 3167/31250 339527/1000000 43127/200000 191189/250000 396601/5000000 164007/5000000 999123/1000000 799269/500000 3657/31250 455981/1000000
-125073/1000000 -36623/250000 -16229/1000000 110759/1000000 26049/200000 123257/500000 -69791/500000 25899/1000000 1041/40000 170661/1000000 13021/62500 10679/250000 551013/1000000 88901/1000000 336907/1000000 -104793/250000 -91677/500000 168947/1000000 259191/500000 846263/1000000 3823/125000 536211/1000000 64723/500000 68713/200000 126463/1000000 -204/15625 18833/20000 -1377/1000000 95397/1000000 195291/500000 11483/50000 364601/1000000 15537/40000 948019/1000000 -458109/5000000 334747/2500000 -132231/1000000 222859/200000 205799/500000 93187/125000
-19157/125000 -175881/1000000 -19053/1000000 86733/500000 137679/1000000 181097/1000000 -91719/500000 29457/1000000 -10071/1000000 159827/1000000 51483/250000 7727/1000000 309031/500000 153/2000 67217/200000 -48259/100000 -182671/1000000 92987/1000000 600383/1000000 228391/250000 221/100000 52499/100000 192309/1000000 41501/100000 32561/250000 -601/12500 904343/1000000 -1611/62500 3167/31250 11483/50000 485443/1000000 62721/125000 13471/31250 1160193/1000000 -618573/5000000 201217/1250000 -24783/200000 654/625 386607/500000 139049/125000
-128619/500000 -283103/1000000 -29033/1000000 296289/1000000 112251/500000 236873/500000 -35957/125000 42813/1000000 20317/500000 36359/100000 443103/1000000 18723/1000000 1182487/1000000 127599/1000000 165961/250000 -417657/500000 -193863/500000 12077/40000 1119613/1000000 1706847/1000000 -47/25000 508211/500000 353743/1000000 24329/31250 264547/1000000 -123459/500000 5657/3125 -177169/1000000 339527/1000000 364601/1000000 62721/125000 533761/500000 203083/250000 1004437/500000 -960497/5000000 1381633/5000000 -96293/1000000 2167129/1000000 570443/500000 14357/8000
-50121/200000 -142909/500000 -3281/200000 17961/62500 14331/62500 50413/125000 -140263/500000 13161/250000 6493/200000 338763/1000000 404513/1000000 44681/1000000 1090317/1000000 125451/1000000 614151/1000000 -825853/1000000 -335357/1000000 275931/1000000 51959/50000 101047/62500 44159/1000000 1008137/1000000 9611/31250 362057/500000 234431/1000000 -89021/1000000 334167/200000 -41037/1000000 43127/200000 15537/40000 13471/31250 203083/250000 955657/1000000 187437/100000 -199471/1000000 1375419/5000000 -225191/1000000 1977267/1000000 209569/200000 844563/500000
-569039/1000000 -165607/250000 -41573/1000000 173403/250000 482823/1000000 509731/500000 -636797/1000000 110837/1000000 38029/500000 845839/1000000 976653/1000000 41147/1000000 2668869/1000000 134451/500000 183857/125000 -379243/200000 -827007/1000000 691077/1000000 2554291/1000000 3825309/1000000 2437/1000000 1163957/500000 24089/31250 1736499/1000000 575617/1000000 -281257/500000 198439/50000 -191561/500000 191189/250000 948019/1000000 1160193/1000000 1004437/500000 187437/100000 2374973/500000 -89397/200000 800517/1250000 -236039/1000000 2375657/500000 2621267/1000000 4137429/1000000
386953/5000000 215381/2500000 4053/2500000 -734681/5000000 -36209/500000 17039/5000000 361351/5000000 -14433/1250000 -16809/2500000 -478767/5000000 -119187/1000000 4253/5000000 -715021/2500000 -40751/2500000 -129413/1000000 634133/2500000 334933/5000000 -58229/5000000 -1418357/5000000 -2103257/5000000 -564051/5000000 -866293/2500000 -561323/5000000 -526811/2500000 -204751/5000000 -4817/40000 -647073/2500000 -608217/5000000 396601/5000000 -458109/5000000 -618573/5000000 -960497/5000000 -199471/1000000 -89397/200000 720787/6250000 -733167/6250000 240357/1000000 -1188729/5000000 -2339233/5000000 -3129053/5000000
-19543/200000 -125151/1000000 -46707/5000000 773971/5000000 226601/2500000 551749/5000000 -116659/1250000 89/4000 64507/2500000 845587/5000000 114441/625000 16159/1250000 2246827/5000000 117487/2500000 602521/2500000 -861659/2500000 -591081/5000000 13881/125000 2188353/5000000 644849/1000000 410207/5000000 2607633/5000000 345587/2500000 1440037/5000000 370719/5000000 149587/5000000 1351163/2500000 10613/200000 164007/5000000 334747/2500000 201217/1250000 1381633/5000000 1375419/5000000 800517/1250000 -733167/6250000 3660097/25000000 -464859/2500000 3013227/5000000 2364573/5000000 3724521/5000000
110953/1000000 20409/200000 20159/500000 -98907/500000 -38321/125000 275603/1000000 123637/1000000 -20461/500000 -35679/1000000 7233/250000 -54107/500000 -24891/125000 -13903/500000 -162007/1000000 -26943/1000000 46327/100000 -3177/100000 122223/1000000 13803/1000000 -216199/500000 -466081/1000000 -292107/500000 -99587/1000000 -100303/500000 -22617/1000000 -3139/2500 -6603/50000 -219607/200000 999123/1000000 -132231/1000000 -24783/200000 -96293/1000000 -225191/1000000 -236039/1000000 240357/1000000 -464859/2500000 685533/500000 117727/1000000 -276277/1000000 -402233/1000000
-654569/1000000 -419243/500000 -134371/500000 126627/1000000 717513/1000000 2492541/1000000 -317653/500000 182119/1000000 20979/62500 673323/500000 351379/250000 339779/1000000 3519597/1000000 88371/125000 1274531/500000 -2212467/1000000 -1426527/1000000 1711127/1000000 201177/62500 133131/25000 1161/62500 3383623/1000000 702987/1000000 1837427/1000000 41511/50000 -181031/200000 1750137/250000 -2179/3125 799269/500000 222859/200000 654/625 2167129/1000000 1977267/1000000 2375657/500000 -1188729/5000000 3013227/5000000 117727/1000000 2219687/250000 80813/200000 2492177/1000000
-81003/250000 -359173/1000000 78039/1000000 405573/500000 163181/1000000 -332569/1000000 -408517/1000000 36989/1000000 -17523/125000 253969/1000000 165629/500000 -125451/500000 261921/200000 -58967/500000 35341/100000 -1092259/1000000 -119221/1000000 -75749/250000 26701/20000 1551231/1000000 -7577/40000 177659/250000 564899/1000000 1011633/1000000 289047/1000000 -425771/1000000 535383/1000000 -249431/1000000 3657/31250 205799/500000 386607/500000 570443/500000 209569/200000 2621267/1000000 -2339233/5000000 2364573/5000000 -276277/1000000 80813/200000 412781/100000 2247621/500000
-529687/1000000 -320207/500000 11497/250000 1026571/1000000 347869/1000000 1941/10000 -303657/500000 24611/250000 -26623/500000 347199/500000 12019/15625 -84699/500000 1205639/500000 46337/1000000 257819/250000 -229659/125000 -453053/1000000 139083/1000000 5989/2500 313089/100000 -18921/200000 57863/31250 412103/500000 823439/500000 101873/200000 -74577/125000 2265497/1000000 -7217/20000 455981/1000000 93187/125000 139049/125000 14357/8000 844563/500000 4137429/1000000 -3129053/5000000 3724521/5000000 -402233/1000000 2492177/1000000 2247621/500000 1501687/250000

#Sharp Graphs
#1: Order 6 : Edges = {134, 234, 125, 135, 235, 145, 245, 126, 136, 236, 146, 246, 356, 456}
#2: Order 6 : Edges = {126, 136, 236, 146, 246, 346, 156, 256, 356, 456}
#3: Order 6 : Edges = {156, 256, 356, 456}
#4: Order 6 : Edges = {}
#5: Order 6 : Edges = {145, 245, 345, 126, 136, 236, 146, 246, 346, 156, 256, 356}
#6: Order 6 : Edges = {145, 245, 345, 146, 246, 346, 156, 256, 356}
#7: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346, 456}
#8: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346}



==> 5-9-06-prf.txt <==
#Density : 5/9

Program                       : DensityChecker

Order of subgraphs H          : 6
Number of forbidden graphs    : 2
Forbidden graphs              :
6 : {123, 124, 134, 125, 235, 136, 346, 156, 356}
#Forbidden graphs added by supersaturation argument :
4 : {123, 124, 134, 234}
Forbid only induced subgraphs : no
Number of terms               : 13


--- Term 1 ---

Order of type    : 0
Order of flags   : 3
Number of flags  : 2
Matrix dimension : 1

Flags :
F1 : {}
F2 : {123}

Basis :
B1 : 5(F1)-4(F2)

Matrix :
369461447288036735972663/8785874743922171045390625000


--- Term 2 ---

Order of type    : 1
Order of flags   : 3
Number of flags  : 2
Matrix dimension : 1

Flags :
F1 : {}
F2 : {123}

Basis :
B1 : 5(F1)-4(F2)

Matrix :
2598863803103292577599629/70286997951377368363125000000


--- Term 3 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 11
Matrix dimension : 5

Flags :
F1  : {}
F2  : {124}
F3  : {134}
F4  : {124, 134}
F5  : {234}
F6  : {124, 234}
F7  : {134, 234}
F8  : {124, 134, 234}
F9  : {123, 124}
F10 : {123, 124, 134}
F11 : {123, 124, 234}

Basis :
B1 : 456(F1)+94(F2)+21(F4)+21(F6)+29(F7)-333(F8)-65(F9)+42(F10)+42(F11)
B2 : 188(F1)+915(F2)-30(F4)-30(F6)-671(F7)+56(F8)-117(F9)-60(F10)-60(F11)
B3 : (F3)+(F5)
B4 : 42(F1)-30(F2)+1181(F4)+1181(F6)+22(F7)-50(F8)+52(F9)-576(F10)-576(F11)
B5 : 10(F1)+9(F2)-4(F4)-4(F6)+16(F7)+15(F8)-106(F9)-8(F10)-8(F11)

Matrix :
6930615114995059674133938967/3404637494638658972171887500000000 1616288548585654617805162579/1528612752694908109954725000000000 -346709/367250000 7803396293037547823564133767/29960809952820198955112610000000000 -21800897147474291361144079447/823099174528027443821775000000000
1616288548585654617805162579/1528612752694908109954725000000000 235883/53949025000 -1880873/1469000000 -231013/2157961000000 -177589/10374812500
-346709/367250000 -1880873/1469000000 9424/15625 -561656304240395554949396729869/7831825065951638120328960000000000 977678774867472920183519907479/75306010249534981926240000000000
7803396293037547823564133767/29960809952820198955112610000000000 -231013/2157961000000 -561656304240395554949396729869/7831825065951638120328960000000000 28580666209013294042666651/576169422169619210675242500000000 -10458633668415709607208271/3292396698112109775287100000000
-21800897147474291361144079447/823099174528027443821775000000000 -177589/10374812500 977678774867472920183519907479/75306010249534981926240000000000 -10458633668415709607208271/3292396698112109775287100000000 4443151/12769000000


--- Term 4 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 6
Matrix dimension : 2

Flags :
F1 : {134}
F2 : {124, 134}
F3 : {234}
F4 : {124, 234}
F5 : {123, 124, 134}
F6 : {123, 124, 234}

Basis :
B1 : (F1)-(F3)
B2 : (F2)-(F4)+(F5)-(F6)

Matrix :
2087991/1000000 1286150034499435358977352963/850031721256264470000000000
1286150034499435358977352963/850031721256264470000000000 4389413/4000000


--- Term 5 ---

Order of type    : 3
Order of flags   : 4
Number of flags  : 8
Matrix dimension : 1

Flags :
F1 : {}
F2 : {124}
F3 : {134}
F4 : {124, 134}
F5 : {234}
F6 : {124, 234}
F7 : {134, 234}
F8 : {124, 134, 234}

Basis :
B1 : (F1)-2(F2)-2(F3)+(F4)-2(F5)+(F6)+(F7)-2(F8)

Matrix :
187/3125000


--- Term 6 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 64
Matrix dimension : 8

Flags :
F1  : {}
F2  : {125}
F3  : {135}
F4  : {125, 135}
F5  : {235}
F6  : {125, 235}
F7  : {135, 235}
F8  : {125, 135, 235}
F9  : {145}
F10 : {125, 145}
F11 : {135, 145}
F12 : {125, 135, 145}
F13 : {235, 145}
F14 : {125, 235, 145}
F15 : {135, 235, 145}
F16 : {125, 135, 235, 145}
F17 : {245}
F18 : {125, 245}
F19 : {135, 245}
F20 : {125, 135, 245}
F21 : {235, 245}
F22 : {125, 235, 245}
F23 : {135, 235, 245}
F24 : {125, 135, 235, 245}
F25 : {145, 245}
F26 : {125, 145, 245}
F27 : {135, 145, 245}
F28 : {125, 135, 145, 245}
F29 : {235, 145, 245}
F30 : {125, 235, 145, 245}
F31 : {135, 235, 145, 245}
F32 : {125, 135, 235, 145, 245}
F33 : {345}
F34 : {125, 345}
F35 : {135, 345}
F36 : {125, 135, 345}
F37 : {235, 345}
F38 : {125, 235, 345}
F39 : {135, 235, 345}
F40 : {125, 135, 235, 345}
F41 : {145, 345}
F42 : {125, 145, 345}
F43 : {135, 145, 345}
F44 : {125, 135, 145, 345}
F45 : {235, 145, 345}
F46 : {125, 235, 145, 345}
F47 : {135, 235, 145, 345}
F48 : {125, 135, 235, 145, 345}
F49 : {245, 345}
F50 : {125, 245, 345}
F51 : {135, 245, 345}
F52 : {125, 135, 245, 345}
F53 : {235, 245, 345}
F54 : {125, 235, 245, 345}
F55 : {135, 235, 245, 345}
F56 : {125, 135, 235, 245, 345}
F57 : {145, 245, 345}
F58 : {125, 145, 245, 345}
F59 : {135, 145, 245, 345}
F60 : {125, 135, 145, 245, 345}
F61 : {235, 145, 245, 345}
F62 : {125, 235, 145, 245, 345}
F63 : {135, 235, 145, 245, 345}
F64 : {125, 135, 235, 145, 245, 345}

Basis :
B1 : (F2)+(F3)+(F5)+(F9)+(F17)+(F33)
B2 : (F4)+(F6)+(F7)+(F10)+(F11)+(F18)+(F21)+(F25)+(F35)+(F37)+(F41)+(F49)
B3 : (F8)+(F26)+(F43)+(F53)
B4 : (F13)+(F19)+(F34)
B5 : (F14)+(F15)+(F20)+(F23)+(F27)+(F29)+(F36)+(F38)+(F42)+(F45)+(F50)+(F51)
B6 : (F16)+(F24)+(F28)+(F30)+(F40)+(F44)+(F47)+(F54)+(F55)+(F58)+(F59)+(F61)
B7 : (F31)+(F46)+(F52)
B8 : 2(F1)+2(F12)+2(F22)-(F32)+2(F39)-(F48)-(F56)+2(F57)-(F60)-(F62)-(F63)-4(F64)

Matrix :
4363/500000 -10541/1000000 2671/500000 1223/1000000 -951/1000000 123/250000 3999/500000 -5917/3125000
-10541/1000000 465951/1000000 -270337/1000000 -28173/200000 -21843/200000 -96583/500000 -2777/6250 98637222898172403965424162469/1184755323493175723520000000000
2671/500000 -270337/1000000 162263/1000000 81557/1000000 63483/1000000 55309/500000 258259/1000000 -302101/6250000
1223/1000000 -28173/200000 81557/1000000 6881/100000 28927/1000000 60543/1000000 125063/1000000 -157999/6250000
-951/1000000 -21843/200000 63483/1000000 28927/1000000 3311/40000 27029/1000000 103777/1000000 -30379/1562500
123/250000 -96583/500000 55309/500000 60543/1000000 27029/1000000 30191/250000 173259/1000000 -215323/6250000
3999/500000 -2777/6250 258259/1000000 125063/1000000 103777/1000000 173259/1000000 59609/125000 -99839/1250000
-5917/3125000 98637222898172403965424162469/1184755323493175723520000000000 -302101/6250000 -157999/6250000 -30379/1562500 -215323/6250000 -99839/1250000 292123/19531250


--- Term 7 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 58
Matrix dimension : 48

Flags :
F1  : {125}
F2  : {135}
F3  : {125, 135}
F4  : {235}
F5  : {125, 235}
F6  : {135, 235}
F7  : {125, 135, 235}
F8  : {145}
F9  : {125, 145}
F10 : {135, 145}
F11 : {235, 145}
F12 : {125, 235, 145}
F13 : {135, 235, 145}
F14 : {125, 135, 235, 145}
F15 : {245}
F16 : {125, 245}
F17 : {135, 245}
F18 : {125, 135, 245}
F19 : {235, 245}
F20 : {135, 235, 245}
F21 : {125, 135, 235, 245}
F22 : {145, 245}
F23 : {125, 145, 245}
F24 : {135, 145, 245}
F25 : {125, 135, 145, 245}
F26 : {235, 145, 245}
F27 : {125, 235, 145, 245}
F28 : {135, 235, 145, 245}
F29 : {125, 135, 235, 145, 245}
F30 : {345}
F31 : {125, 345}
F32 : {135, 345}
F33 : {125, 135, 345}
F34 : {235, 345}
F35 : {125, 235, 345}
F36 : {125, 135, 235, 345}
F37 : {145, 345}
F38 : {125, 145, 345}
F39 : {135, 145, 345}
F40 : {125, 135, 145, 345}
F41 : {235, 145, 345}
F42 : {125, 235, 145, 345}
F43 : {135, 235, 145, 345}
F44 : {125, 135, 235, 145, 345}
F45 : {245, 345}
F46 : {125, 245, 345}
F47 : {135, 245, 345}
F48 : {125, 135, 245, 345}
F49 : {235, 245, 345}
F50 : {125, 235, 245, 345}
F51 : {135, 235, 245, 345}
F52 : {125, 135, 235, 245, 345}
F53 : {125, 145, 245, 345}
F54 : {135, 145, 245, 345}
F55 : {125, 135, 145, 245, 345}
F56 : {235, 145, 245, 345}
F57 : {125, 235, 145, 245, 345}
F58 : {135, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F1)-(F8)
B4  : (F1)-(F15)
B5  : (F1)-(F30)
B6  : (F3)-(F5)
B7  : (F3)-(F6)
B8  : (F3)-(F9)
B9  : (F3)-(F10)
B10 : (F3)-(F16)
B11 : (F3)-(F19)
B12 : (F3)-(F22)
B13 : (F3)-(F32)
B14 : (F3)-(F34)
B15 : (F3)-(F37)
B16 : (F3)-(F45)
B17 : (F7)-(F23)
B18 : (F7)-(F39)
B19 : (F7)-(F49)
B20 : (F11)-(F17)
B21 : (F11)-(F31)
B22 : (F12)-(F13)
B23 : (F12)-(F18)
B24 : (F12)-(F20)
B25 : (F12)-(F24)
B26 : (F12)-(F26)
B27 : (F12)-(F33)
B28 : (F12)-(F35)
B29 : (F12)-(F38)
B30 : (F12)-(F41)
B31 : (F12)-(F46)
B32 : (F12)-(F47)
B33 : (F14)-(F21)
B34 : (F14)-(F25)
B35 : (F14)-(F27)
B36 : (F14)-(F36)
B37 : (F14)-(F40)
B38 : (F14)-(F43)
B39 : (F14)-(F50)
B40 : (F14)-(F51)
B41 : (F14)-(F53)
B42 : (F14)-(F54)
B43 : (F14)-(F56)
B44 : (F28)-(F42)
B45 : (F28)-(F48)
B46 : (F52)-(F55)
B47 : (F44)-(F57)
B48 : (F29)-(F58)

Matrix :
92659/1000000 -31/3125 -31/3125 -52977/1000000 -31/3125 -1199/1000000 -3279/1000000 249/250000 -3279/1000000 169/50000 169/50000 169/50000 -3279/1000000 249/250000 -1199/1000000 169/50000 -2981/1000000 2981/1000000 -2981/1000000 137/1000000 -17/250000 307/31250 5601/500000 5601/500000 5601/500000 -11383/1000000 307/31250 -10423/1000000 -10423/1000000 -10423/1000000 -11383/1000000 5601/500000 16331/1000000 -24087/1000000 -2217/1000000 1219/200000 1219/200000 1219/200000 -2217/1000000 -24087/1000000 -2217/1000000 16331/1000000 -2217/1000000 -583/40000 7287/1000000 0/1 -33/1000000 0/1
-31/3125 92659/1000000 -52977/1000000 -31/3125 -31/3125 -3279/1000000 -3279/1000000 169/50000 169/50000 249/250000 -3279/1000000 169/50000 249/250000 -3279/1000000 169/50000 -1199/1000000 -2981/1000000 -2981/1000000 2981/1000000 -17/250000 -17/250000 5601/500000 -10423/1000000 307/31250 -11383/1000000 5601/500000 -10423/1000000 307/31250 -11383/1000000 5601/500000 -10423/1000000 -10423/1000000 1219/200000 -2217/1000000 -24087/1000000 1219/200000 -2217/1000000 -24087/1000000 1219/200000 1219/200000 -2217/1000000 -2217/1000000 16331/1000000 7287/1000000 -583/40000 -33/1000000 0/1 0/1
-31/3125 -52977/1000000 92659/1000000 -31/3125 -31/3125 169/50000 169/50000 -3279/1000000 -3279/1000000 -1199/1000000 169/50000 -3279/1000000 -1199/1000000 169/50000 -3279/1000000 249/250000 2981/1000000 2981/1000000 -2981/1000000 -17/250000 -17/250000 5601/500000 -10423/1000000 -11383/1000000 307/31250 5601/500000 -10423/1000000 -11383/1000000 307/31250 5601/500000 -10423/1000000 -10423/1000000 -2217/1000000 1219/200000 16331/1000000 -2217/1000000 1219/200000 16331/1000000 -2217/1000000 -2217/1000000 1219/200000 1219/200000 -24087/1000000 7287/1000000 -583/40000 33/1000000 0/1 0/1
-52977/1000000 -31/3125 -31/3125 92659/1000000 -31/3125 249/250000 169/50000 -1199/1000000 169/50000 -3279/1000000 -3279/1000000 -3279/1000000 169/50000 -1199/1000000 249/250000 -3279/1000000 2981/1000000 -2981/1000000 2981/1000000 137/1000000 -17/250000 -11383/1000000 5601/500000 5601/500000 5601/500000 307/31250 -11383/1000000 -10423/1000000 -10423/1000000 -10423/1000000 307/31250 5601/500000 -24087/1000000 16331/1000000 1219/200000 -2217/1000000 -2217/1000000 -2217/1000000 1219/200000 16331/1000000 1219/200000 -24087/1000000 1219/200000 -583/40000 7287/1000000 0/1 33/1000000 0/1
-31/3125 -31/3125 -31/3125 -31/3125 92659/1000000 169/50000 249/250000 169/50000 -1199/1000000 169/50000 -1199/1000000 249/250000 -3279/1000000 -3279/1000000 -3279/1000000 -3279/1000000 -2981/1000000 2981/1000000 2981/1000000 -17/250000 137/1000000 -10423/1000000 -11383/1000000 -10423/1000000 -10423/1000000 -10423/1000000 5601/500000 5601/500000 5601/500000 307/31250 5601/500000 307/31250 -2217/1000000 -2217/1000000 -2217/1000000 -24087/1000000 16331/1000000 1219/200000 16331/1000000 1219/200000 -24087/1000000 1219/200000 1219/200000 7287/1000000 7287/1000000 0/1 0/1 33/1000000
-1199/1000000 -3279/1000000 169/50000 249/250000 169/50000 17821/125000 19563/500000 -913/250000 -31093/1000000 6857/500000 6857/500000 -31093/1000000 -31093/1000000 -913/250000 -116573/1000000 -31093/1000000 3587/1000000 29979/1000000 3587/1000000 -57/250000 57/500000 937/125000 1963/62500 1963/62500 -6669/200000 -3221/500000 937/125000 4053/125000 -1577/50000 -1577/50000 -3221/500000 -6669/200000 -3303/100000 3041/1000000 1013/125000 -8277/1000000 9241/1000000 9241/1000000 1013/125000 3041/1000000 -4439/1000000 1769/100000 -4439/1000000 -121/500000 121/1000000 3447/2000000 313/500000 1723/1000000
-3279/1000000 -3279/1000000 169/50000 169/50000 249/250000 19563/500000 17821/125000 -31093/1000000 -913/250000 -31093/1000000 -913/250000 -116573/1000000 6857/500000 6857/500000 -31093/1000000 -31093/1000000 29979/1000000 3587/1000000 3587/1000000 57/500000 -57/250000 4053/125000 937/125000 4053/125000 -1577/50000 -1577/50000 1963/62500 1963/62500 -6669/200000 -3221/500000 -6669/200000 -3221/500000 -8277/1000000 9241/1000000 9241/1000000 -3303/100000 3041/1000000 1013/125000 3041/1000000 1013/125000 1769/100000 -4439/1000000 -4439/1000000 121/1000000 121/1000000 3447/2000000 3447/2000000 313/500000
249/250000 169/50000 -3279/1000000 -1199/1000000 169/50000 -913/250000 -31093/1000000 17821/125000 6857/500000 19563/500000 -31093/1000000 19563/500000 -31093/1000000 -116573/1000000 -913/250000 -31093/1000000 -18577/500000 3587/1000000 29979/1000000 -57/250000 57/500000 -3221/500000 1963/62500 -6669/200000 1963/62500 937/125000 -3221/500000 -1577/50000 4053/125000 -1577/50000 937/125000 -6669/200000 3041/1000000 -3303/100000 -8277/1000000 -4439/1000000 1013/125000 -4439/1000000 9241/1000000 1769/100000 -8277/1000000 3041/1000000 9241/1000000 -121/500000 121/1000000 -3447/2000000 -313/500000 1723/1000000
-3279/1000000 169/50000 -3279/1000000 169/50000 -1199/1000000 -31093/1000000 -913/250000 6857/500000 17821/125000 -31093/1000000 -116573/1000000 -913/250000 19563/500000 -31093/1000000 19563/500000 -31093/1000000 3587/1000000 -18577/500000 29979/1000000 57/500000 -57/250000 4053/125000 -3221/500000 -1577/50000 4053/125000 -1577/50000 1963/62500 -6669/200000 1963/62500 937/125000 -6669/200000 937/125000 -4439/1000000 1013/125000 -4439/1000000 3041/1000000 -3303/100000 -8277/1000000 1769/100000 9241/1000000 3041/1000000 -8277/1000000 9241/1000000 121/1000000 121/1000000 -3447/2000000 3447/2000000 -313/500000
169/50000 249/250000 -1199/1000000 -3279/1000000 169/50000 6857/500000 -31093/1000000 19563/500000 -31093/1000000 17821/125000 6857/500000 19563/500000 -116573/1000000 -31093/1000000 -31093/1000000 -913/250000 -18577/500000 29979/1000000 3587/1000000 57/500000 57/500000 -6669/200000 4053/125000 -3221/500000 937/125000 1963/62500 -1577/50000 -3221/500000 937/125000 -6669/200000 4053/125000 -1577/50000 1013/125000 -8277/1000000 -3303/100000 -4439/1000000 9241/1000000 1769/100000 1013/125000 -4439/1000000 -8277/1000000 9241/1000000 3041/1000000 121/1000000 -121/500000 -313/500000 -3447/2000000 1723/1000000
169/50000 -3279/1000000 169/50000 -3279/1000000 -1199/1000000 6857/500000 -913/250000 -31093/1000000 -116573/1000000 6857/500000 17821/125000 -913/250000 -31093/1000000 19563/500000 -31093/1000000 19563/500000 3587/1000000 29979/1000000 -18577/500000 57/500000 -57/250000 -1577/50000 -3221/500000 4053/125000 -1577/50000 4053/125000 -6669/200000 1963/62500 -6669/200000 937/125000 1963/62500 937/125000 1013/125000 -4439/1000000 1013/125000 3041/1000000 1769/100000 9241/1000000 -3303/100000 -8277/1000000 3041/1000000 9241/1000000 -8277/1000000 121/1000000 121/1000000 3447/2000000 -3447/2000000 -313/500000
169/50000 169/50000 -3279/1000000 -3279/1000000 249/250000 -31093/1000000 -116573/1000000 19563/500000 -913/250000 19563/500000 -913/250000 17821/125000 -31093/1000000 -31093/1000000 6857/500000 6857/500000 -18577/500000 3587/1000000 3587/1000000 57/500000 -57/250000 -1577/50000 937/125000 -1577/50000 4053/125000 4053/125000 -6669/200000 -6669/200000 1963/62500 -3221/500000 1963/62500 -3221/500000 9241/1000000 -8277/1000000 -8277/1000000 1769/100000 3041/1000000 -4439/1000000 3041/1000000 -4439/1000000 -3303/100000 1013/125000 1013/125000 121/1000000 121/1000000 -3447/2000000 -3447/2000000 313/500000
-3279/1000000 249/250000 -1199/1000000 169/50000 -3279/1000000 -31093/1000000 6857/500000 -31093/1000000 19563/500000 -116573/1000000 -31093/1000000 -31093/1000000 17821/125000 6857/500000 19563/500000 -913/250000 29979/1000000 -18577/500000 3587/1000000 57/500000 57/500000 1963/62500 -1577/50000 -3221/500000 937/125000 -6669/200000 4053/125000 -3221/500000 937/125000 1963/62500 -1577/50000 4053/125000 -4439/1000000 9241/1000000 1769/100000 1013/125000 -8277/1000000 -3303/100000 -4439/1000000 1013/125000 9241/1000000 -8277/1000000 3041/1000000 121/1000000 -121/500000 -313/500000 3447/2000000 -1723/1000000
249/250000 -3279/1000000 169/50000 -1199/1000000 -3279/1000000 -913/250000 6857/500000 -116573/1000000 -31093/1000000 -31093/1000000 19563/500000 -31093/1000000 6857/500000 17821/125000 -913/250000 19563/500000 29979/1000000 3587/1000000 -18577/500000 -57/250000 57/500000 -3221/500000 -6669/200000 1963/62500 -6669/200000 937/125000 -3221/500000 4053/125000 -1577/50000 4053/125000 937/125000 1963/62500 3041/1000000 1769/100000 9241/1000000 1013/125000 -4439/1000000 1013/125000 -8277/1000000 -3303/100000 9241/1000000 3041/1000000 -8277/1000000 -121/500000 121/1000000 3447/2000000 -313/500000 -1723/1000000
-1199/1000000 169/50000 -3279/1000000 249/250000 -3279/1000000 -116573/1000000 -31093/1000000 -913/250000 19563/500000 -31093/1000000 -31093/1000000 6857/500000 19563/500000 -913/250000 17821/125000 6857/500000 3587/1000000 -18577/500000 3587/1000000 -57/250000 57/500000 937/125000 -6669/200000 -6669/200000 1963/62500 -3221/500000 937/125000 -1577/50000 4053/125000 4053/125000 -3221/500000 1963/62500 1769/100000 3041/1000000 -4439/1000000 9241/1000000 -8277/1000000 -8277/1000000 -4439/1000000 3041/1000000 1013/125000 -3303/100000 1013/125000 -121/500000 121/1000000 -3447/2000000 313/500000 -1723/1000000
169/50000 -1199/1000000 249/250000 -3279/1000000 -3279/1000000 -31093/1000000 -31093/1000000 -31093/1000000 -31093/1000000 -913/250000 19563/500000 6857/500000 -913/250000 19563/500000 6857/500000 17821/125000 3587/1000000 3587/1000000 -18577/500000 57/500000 57/500000 -6669/200000 -1577/50000 937/125000 -3221/500000 1963/62500 -1577/50000 937/125000 -3221/500000 1963/62500 4053/125000 4053/125000 9241/1000000 -4439/1000000 3041/1000000 9241/1000000 -4439/1000000 3041/1000000 -8277/1000000 -8277/1000000 1013/125000 1013/125000 -3303/100000 121/1000000 -121/500000 313/500000 -3447/2000000 -1723/1000000
-2981/1000000 -2981/1000000 2981/1000000 2981/1000000 -2981/1000000 3587/1000000 29979/1000000 -18577/500000 3587/1000000 -18577/500000 3587/1000000 -18577/500000 29979/1000000 29979/1000000 3587/1000000 3587/1000000 35279/1000000 -11759/1000000 -11759/1000000 0/1 0/1 11051/1000000 -11051/1000000 11051/1000000 -11051/1000000 -11051/1000000 11051/1000000 11051/1000000 -11051/1000000 11051/1000000 -11051/1000000 11051/1000000 -1963/1000000 7209/1000000 7209/1000000 -1641/500000 -1963/1000000 -1641/500000 -1963/1000000 -1641/500000 7209/1000000 -1963/1000000 -1963/1000000 0/1 0/1 431/500000 431/500000 -431/500000
2981/1000000 -2981/1000000 2981/1000000 -2981/1000000 2981/1000000 29979/1000000 3587/1000000 3587/1000000 -18577/500000 29979/1000000 29979/1000000 3587/1000000 -18577/500000 3587/1000000 -18577/500000 3587/1000000 -11759/1000000 35279/1000000 -11759/1000000 0/1 0/1 -11051/1000000 11051/1000000 11051/1000000 -11051/1000000 11051/1000000 -11051/1000000 11051/1000000 -11051/1000000 -11051/1000000 11051/1000000 -11051/1000000 -1641/500000 -1963/1000000 -1641/500000 -1963/1000000 7209/1000000 7209/1000000 -1641/500000 -1963/1000000 -1963/1000000 7209/1000000 -1963/1000000 0/1 0/1 431/500000 -431/500000 431/500000
-2981/1000000 2981/1000000 -2981/1000000 2981/1000000 2981/1000000 3587/1000000 3587/1000000 29979/1000000 29979/1000000 3587/1000000 -18577/500000 3587/1000000 3587/1000000 -18577/500000 3587/1000000 -18577/500000 -11759/1000000 -11759/1000000 35279/1000000 0/1 0/1 11051/1000000 11051/1000000 -11051/1000000 11051/1000000 -11051/1000000 11051/1000000 -11051/1000000 11051/1000000 -11051/1000000 -11051/1000000 -11051/1000000 -1963/1000000 -1641/500000 -1963/1000000 -1963/1000000 -1641/500000 -1963/1000000 7209/1000000 7209/1000000 -1963/1000000 -1963/1000000 7209/1000000 0/1 0/1 -431/500000 431/500000 431/500000
137/1000000 -17/250000 -17/250000 137/1000000 -17/250000 -57/250000 57/500000 -57/250000 57/500000 57/500000 57/500000 57/500000 57/500000 -57/250000 -57/250000 57/500000 0/1 0/1 0/1 14083/200000 -35207/1000000 341/1000000 14079/500000 14079/500000 14079/500000 341/1000000 341/1000000 -28499/1000000 -28499/1000000 -28499/1000000 341/1000000 14079/500000 10103/1000000 10103/1000000 -5051/1000000 -5051/1000000 -5051/1000000 -5051/1000000 -5051/1000000 10103/1000000 -5051/1000000 10103/1000000 -5051/1000000 -45179/1000000 22589/1000000 0/1 0/1 0/1
-17/250000 -17/250000 -17/250000 -17/250000 137/1000000 57/500000 -57/250000 57/500000 -57/250000 57/500000 -57/250000 -57/250000 57/500000 57/500000 57/500000 57/500000 0/1 0/1 0/1 -35207/1000000 14083/200000 -28499/1000000 341/1000000 -28499/1000000 -28499/1000000 -28499/1000000 14079/500000 14079/500000 14079/500000 341/1000000 14079/500000 341/1000000 -5051/1000000 -5051/1000000 -5051/1000000 10103/1000000 10103/1000000 -5051/1000000 10103/1000000 -5051/1000000 10103/1000000 -5051/1000000 -5051/1000000 22589/1000000 22589/1000000 0/1 0/1 0/1
307/31250 5601/500000 5601/500000 -11383/1000000 -10423/1000000 937/125000 4053/125000 -3221/500000 4053/125000 -6669/200000 -1577/50000 -1577/50000 1963/62500 -3221/500000 937/125000 -6669/200000 11051/1000000 -11051/1000000 11051/1000000 341/1000000 -28499/1000000 623093/250000 -28929/200000 -33471/250000 -33471/250000 -246819/1000000 -192483/1000000 -28929/200000 -28929/200000 -8567/1000000 -74349/62500 -28929/200000 -41489/1000000 1179/31250 143/62500 -7049/500000 -7049/500000 67367/1000000 -12949/250000 1179/31250 -12949/250000 -41489/1000000 143/62500 -237/500000 -49149/1000000 0/1 3369/2000000 0/1
5601/500000 -10423/1000000 -10423/1000000 5601/500000 -11383/1000000 1963/62500 937/125000 1963/62500 -3221/500000 4053/125000 -3221/500000 937/125000 -1577/50000 -6669/200000 -6669/200000 -1577/50000 -11051/1000000 11051/1000000 11051/1000000 14079/500000 341/1000000 -28929/200000 623093/250000 -8567/1000000 -8567/1000000 -28929/200000 -33471/250000 -28929/200000 -28929/200000 -74349/62500 -33471/250000 -246819/1000000 67367/1000000 67367/1000000 -7049/500000 -41489/1000000 1179/31250 -12949/250000 1179/31250 143/62500 -41489/1000000 143/62500 -12949/250000 -49149/1000000 6203/125000 0/1 0/1 421/250000
5601/500000 307/31250 -11383/1000000 5601/500000 -10423/1000000 1963/62500 4053/125000 -6669/200000 -1577/50000 -3221/500000 4053/125000 -1577/50000 -3221/500000 1963/62500 -6669/200000 937/125000 11051/1000000 11051/1000000 -11051/1000000 14079/500000 -28499/1000000 -33471/250000 -8567/1000000 623093/250000 -246819/1000000 -33471/250000 -28929/200000 -192483/1000000 -74349/62500 -28929/200000 -28929/200000 -8567/1000000 67367/1000000 143/62500 1179/31250 -7049/500000 -12949/250000 1179/31250 -7049/500000 67367/1000000 -12949/250000 143/62500 -41489/1000000 -49149/1000000 -237/500000 3369/2000000 0/1 0/1
5601/500000 -11383/1000000 307/31250 5601/500000 -10423/1000000 -6669/200000 -1577/50000 1963/62500 4053/125000 937/125000 -1577/50000 4053/125000 937/125000 -6669/200000 1963/62500 -3221/500000 -11051/1000000 -11051/1000000 11051/1000000 14079/500000 -28499/1000000 -33471/250000 -8567/1000000 -246819/1000000 623093/250000 -33471/250000 -28929/200000 -74349/62500 -192483/1000000 -28929/200000 -28929/200000 -8567/1000000 143/62500 67367/1000000 -41489/1000000 -12949/250000 -7049/500000 -41489/1000000 -12949/250000 143/62500 -7049/500000 67367/1000000 1179/31250 -49149/1000000 -237/500000 -3369/2000000 0/1 0/1
-11383/1000000 5601/500000 5601/500000 307/31250 -10423/1000000 -3221/500000 -1577/50000 937/125000 -1577/50000 1963/62500 4053/125000 4053/125000 -6669/200000 937/125000 -3221/500000 1963/62500 -11051/1000000 11051/1000000 -11051/1000000 341/1000000 -28499/1000000 -246819/1000000 -28929/200000 -33471/250000 -33471/250000 623093/250000 -74349/62500 -28929/200000 -28929/200000 -8567/1000000 -192483/1000000 -28929/200000 1179/31250 -41489/1000000 67367/1000000 -12949/250000 -12949/250000 143/62500 -7049/500000 -41489/1000000 -7049/500000 1179/31250 67367/1000000 -237/500000 -49149/1000000 0/1 -3369/2000000 0/1
307/31250 -10423/1000000 -10423/1000000 -11383/1000000 5601/500000 937/125000 1963/62500 -3221/500000 1963/62500 -1577/50000 -6669/200000 -6669/200000 4053/125000 -3221/500000 937/125000 -1577/50000 11051/1000000 -11051/1000000 11051/1000000 341/1000000 14079/500000 -192483/1000000 -33471/250000 -28929/200000 -28929/200000 -74349/62500 623093/250000 -8567/1000000 -8567/1000000 -28929/200000 -246819/1000000 -33471/250000 -41489/1000000 1179/31250 -12949/250000 67367/1000000 67367/1000000 -7049/500000 143/62500 1179/31250 143/62500 -41489/1000000 -12949/250000 -237/500000 6203/125000 0/1 3369/2000000 0/1
-10423/1000000 307/31250 -11383/1000000 -10423/1000000 5601/500000 4053/125000 1963/62500 -1577/50000 -6669/200000 -3221/500000 1963/62500 -6669/200000 -3221/500000 4053/125000 -1577/50000 937/125000 11051/1000000 11051/1000000 -11051/1000000 -28499/1000000 14079/500000 -28929/200000 -28929/200000 -192483/1000000 -74349/62500 -28929/200000 -8567/1000000 623093/250000 -246819/1000000 -33471/250000 -8567/1000000 -28929/200000 -7049/500000 -12949/250000 1179/31250 67367/1000000 143/62500 1179/31250 67367/1000000 -7049/500000 143/62500 -12949/250000 -41489/1000000 6203/125000 -237/500000 3369/2000000 0/1 0/1
-10423/1000000 -11383/1000000 307/31250 -10423/1000000 5601/500000 -1577/50000 -6669/200000 4053/125000 1963/62500 937/125000 -6669/200000 1963/62500 937/125000 -1577/50000 4053/125000 -3221/500000 -11051/1000000 -11051/1000000 11051/1000000 -28499/1000000 14079/500000 -28929/200000 -28929/200000 -74349/62500 -192483/1000000 -28929/200000 -8567/1000000 -246819/1000000 623093/250000 -33471/250000 -8567/1000000 -28929/200000 -12949/250000 -7049/500000 -41489/1000000 143/62500 67367/1000000 -41489/1000000 143/62500 -12949/250000 67367/1000000 -7049/500000 1179/31250 6203/125000 -237/500000 -3369/2000000 0/1 0/1
-10423/1000000 5601/500000 5601/500000 -10423/1000000 307/31250 -1577/50000 -3221/500000 -1577/50000 937/125000 -6669/200000 937/125000 -3221/500000 1963/62500 4053/125000 4053/125000 1963/62500 11051/1000000 -11051/1000000 -11051/1000000 -28499/1000000 341/1000000 -8567/1000000 -74349/62500 -28929/200000 -28929/200000 -8567/1000000 -28929/200000 -33471/250000 -33471/250000 623093/250000 -28929/200000 -192483/1000000 -12949/250000 -12949/250000 143/62500 1179/31250 -41489/1000000 67367/1000000 -41489/1000000 -7049/500000 1179/31250 -7049/500000 67367/1000000 6203/125000 -49149/1000000 0/1 0/1 -421/250000
-11383/1000000 -10423/1000000 -10423/1000000 307/31250 5601/500000 -3221/500000 -6669/200000 937/125000 -6669/200000 4053/125000 1963/62500 1963/62500 -1577/50000 937/125000 -3221/500000 4053/125000 -11051/1000000 11051/1000000 -11051/1000000 341/1000000 14079/500000 -74349/62500 -33471/250000 -28929/200000 -28929/200000 -192483/1000000 -246819/1000000 -8567/1000000 -8567/1000000 -28929/200000 623093/250000 -33471/250000 1179/31250 -41489/1000000 -7049/500000 143/62500 143/62500 -12949/250000 67367/1000000 -41489/1000000 67367/1000000 1179/31250 -7049/500000 -237/500000 6203/125000 0/1 -3369/2000000 0/1
5601/500000 -10423/1000000 -10423/1000000 5601/500000 307/31250 -6669/200000 -3221/500000 -6669/200000 937/125000 -1577/50000 937/125000 -3221/500000 4053/125000 1963/62500 1963/62500 4053/125000 11051/1000000 -11051/1000000 -11051/1000000 14079/500000 341/1000000 -28929/200000 -246819/1000000 -8567/1000000 -8567/1000000 -28929/200000 -33471/250000 -28929/200000 -28929/200000 -192483/1000000 -33471/250000 623093/250000 143/62500 143/62500 -12949/250000 1179/31250 -41489/1000000 -7049/500000 -41489/1000000 67367/1000000 1179/31250 67367/1000000 -7049/500000 -49149/1000000 6203/125000 0/1 0/1 -421/250000
16331/1000000 1219/200000 -2217/1000000 -24087/1000000 -2217/1000000 -3303/100000 -8277/1000000 3041/1000000 -4439/1000000 1013/125000 1013/125000 9241/1000000 -4439/1000000 3041/1000000 1769/100000 9241/1000000 -1963/1000000 -1641/500000 -1963/1000000 10103/1000000 -5051/1000000 -41489/1000000 67367/1000000 67367/1000000 143/62500 1179/31250 -41489/1000000 -7049/500000 -12949/250000 -12949/250000 1179/31250 143/62500 690893/1000000 -6497/125000 -74807/1000000 -71207/1000000 -28083/500000 -28083/500000 -74807/1000000 -6497/125000 -28083/500000 -14049/200000 -28083/500000 -6673/200000 8341/500000 1/80000 -2643/2000000 3/250000
-24087/1000000 -2217/1000000 1219/200000 16331/1000000 -2217/1000000 3041/1000000 9241/1000000 -3303/100000 1013/125000 -8277/1000000 -4439/1000000 -8277/1000000 9241/1000000 1769/100000 3041/1000000 -4439/1000000 7209/1000000 -1963/1000000 -1641/500000 10103/1000000 -5051/1000000 1179/31250 67367/1000000 143/62500 67367/1000000 -41489/1000000 1179/31250 -12949/250000 -7049/500000 -12949/250000 -41489/1000000 143/62500 -6497/125000 690893/1000000 -71207/1000000 -28083/500000 -74807/1000000 -28083/500000 -28083/500000 -14049/200000 -71207/1000000 -6497/125000 -28083/500000 -6673/200000 8341/500000 -1/80000 2643/2000000 3/250000
-2217/1000000 -24087/1000000 16331/1000000 1219/200000 -2217/1000000 1013/125000 9241/1000000 -8277/1000000 -4439/1000000 -3303/100000 1013/125000 -8277/1000000 1769/100000 9241/1000000 -4439/1000000 3041/1000000 7209/1000000 -1641/500000 -1963/1000000 -5051/1000000 -5051/1000000 143/62500 -7049/500000 1179/31250 -41489/1000000 67367/1000000 -12949/250000 1179/31250 -41489/1000000 143/62500 -7049/500000 -12949/250000 -74807/1000000 -71207/1000000 690893/1000000 -28083/500000 -28083/500000 -14049/200000 -74807/1000000 -28083/500000 -71207/1000000 -28083/500000 -6497/125000 8341/500000 -6673/200000 2643/2000000 -1/80000 3/250000
1219/200000 1219/200000 -2217/1000000 -2217/1000000 -24087/1000000 -8277/1000000 -3303/100000 -4439/1000000 3041/1000000 -4439/1000000 3041/1000000 1769/100000 1013/125000 1013/125000 9241/1000000 9241/1000000 -1641/500000 -1963/1000000 -1963/1000000 -5051/1000000 10103/1000000 -7049/500000 -41489/1000000 -7049/500000 -12949/250000 -12949/250000 67367/1000000 67367/1000000 143/62500 1179/31250 143/62500 1179/31250 -71207/1000000 -28083/500000 -28083/500000 690893/1000000 -6497/125000 -74807/1000000 -6497/125000 -74807/1000000 -14049/200000 -28083/500000 -28083/500000 8341/500000 8341/500000 1/80000 1/80000 -1321/1000000
1219/200000 -2217/1000000 1219/200000 -2217/1000000 16331/1000000 9241/1000000 3041/1000000 1013/125000 -3303/100000 9241/1000000 1769/100000 3041/1000000 -8277/1000000 -4439/1000000 -8277/1000000 -4439/1000000 -1963/1000000 7209/1000000 -1641/500000 -5051/1000000 10103/1000000 -7049/500000 1179/31250 -12949/250000 -7049/500000 -12949/250000 67367/1000000 143/62500 67367/1000000 -41489/1000000 143/62500 -41489/1000000 -28083/500000 -74807/1000000 -28083/500000 -6497/125000 690893/1000000 -71207/1000000 -14049/200000 -28083/500000 -6497/125000 -71207/1000000 -28083/500000 8341/500000 8341/500000 -1/80000 1/80000 1321/1000000
1219/200000 -24087/1000000 16331/1000000 -2217/1000000 1219/200000 9241/1000000 1013/125000 -4439/1000000 -8277/1000000 1769/100000 9241/1000000 -4439/1000000 -3303/100000 1013/125000 -8277/1000000 3041/1000000 -1641/500000 7209/1000000 -1963/1000000 -5051/1000000 -5051/1000000 67367/1000000 -12949/250000 1179/31250 -41489/1000000 143/62500 -7049/500000 1179/31250 -41489/1000000 67367/1000000 -12949/250000 -7049/500000 -28083/500000 -28083/500000 -14049/200000 -74807/1000000 -71207/1000000 690893/1000000 -28083/500000 -74807/1000000 -28083/500000 -71207/1000000 -6497/125000 8341/500000 -6673/200000 2643/2000000 1/80000 -3/250000
-2217/1000000 1219/200000 -2217/1000000 1219/200000 16331/1000000 1013/125000 3041/1000000 9241/1000000 1769/100000 1013/125000 -3303/100000 3041/1000000 -4439/1000000 -8277/1000000 -4439/1000000 -8277/1000000 -1963/1000000 -1641/500000 7209/1000000 -5051/1000000 10103/1000000 -12949/250000 1179/31250 -7049/500000 -12949/250000 -7049/500000 143/62500 67367/1000000 143/62500 -41489/1000000 67367/1000000 -41489/1000000 -74807/1000000 -28083/500000 -74807/1000000 -6497/125000 -14049/200000 -28083/500000 690893/1000000 -71207/1000000 -6497/125000 -28083/500000 -71207/1000000 8341/500000 8341/500000 1/80000 -1/80000 1321/1000000
-24087/1000000 1219/200000 -2217/1000000 16331/1000000 1219/200000 3041/1000000 1013/125000 1769/100000 9241/1000000 -4439/1000000 -8277/1000000 -4439/1000000 1013/125000 -3303/100000 3041/1000000 -8277/1000000 -1641/500000 -1963/1000000 7209/1000000 10103/1000000 -5051/1000000 1179/31250 143/62500 67367/1000000 143/62500 -41489/1000000 1179/31250 -7049/500000 -12949/250000 -7049/500000 -41489/1000000 67367/1000000 -6497/125000 -14049/200000 -28083/500000 -74807/1000000 -28083/500000 -74807/1000000 -71207/1000000 690893/1000000 -28083/500000 -6497/125000 -71207/1000000 -6673/200000 8341/500000 1/80000 2643/2000000 -3/250000
-2217/1000000 -2217/1000000 1219/200000 1219/200000 -24087/1000000 -4439/1000000 1769/100000 -8277/1000000 3041/1000000 -8277/1000000 3041/1000000 -3303/100000 9241/1000000 9241/1000000 1013/125000 1013/125000 7209/1000000 -1963/1000000 -1963/1000000 -5051/1000000 10103/1000000 -12949/250000 -41489/1000000 -12949/250000 -7049/500000 -7049/500000 143/62500 143/62500 67367/1000000 1179/31250 67367/1000000 1179/31250 -28083/500000 -71207/1000000 -71207/1000000 -14049/200000 -6497/125000 -28083/500000 -6497/125000 -28083/500000 690893/1000000 -74807/1000000 -74807/1000000 8341/500000 8341/500000 -1/80000 -1/80000 -1321/1000000
16331/1000000 -2217/1000000 1219/200000 -24087/1000000 1219/200000 1769/100000 -4439/1000000 3041/1000000 -8277/1000000 9241/1000000 9241/1000000 1013/125000 -8277/1000000 3041/1000000 -3303/100000 1013/125000 -1963/1000000 7209/1000000 -1963/1000000 10103/1000000 -5051/1000000 -41489/1000000 143/62500 143/62500 67367/1000000 1179/31250 -41489/1000000 -12949/250000 -7049/500000 -7049/500000 1179/31250 67367/1000000 -14049/200000 -6497/125000 -28083/500000 -28083/500000 -71207/1000000 -71207/1000000 -28083/500000 -6497/125000 -74807/1000000 690893/1000000 -74807/1000000 -6673/200000 8341/500000 -1/80000 -2643/2000000 -3/250000
-2217/1000000 16331/1000000 -24087/1000000 1219/200000 1219/200000 -4439/1000000 -4439/1000000 9241/1000000 9241/1000000 3041/1000000 -8277/1000000 1013/125000 3041/1000000 -8277/1000000 1013/125000 -3303/100000 -1963/1000000 -1963/1000000 7209/1000000 -5051/1000000 -5051/1000000 143/62500 -12949/250000 -41489/1000000 1179/31250 67367/1000000 -12949/250000 -41489/1000000 1179/31250 67367/1000000 -7049/500000 -7049/500000 -28083/500000 -28083/500000 -6497/125000 -28083/500000 -28083/500000 -6497/125000 -71207/1000000 -71207/1000000 -74807/1000000 -74807/1000000 690893/1000000 8341/500000 -6673/200000 -2643/2000000 -1/80000 -3/250000
-583/40000 7287/1000000 7287/1000000 -583/40000 7287/1000000 -121/500000 121/1000000 -121/500000 121/1000000 121/1000000 121/1000000 121/1000000 121/1000000 -121/500000 -121/500000 121/1000000 0/1 0/1 0/1 -45179/1000000 22589/1000000 -237/500000 -49149/1000000 -49149/1000000 -49149/1000000 -237/500000 -237/500000 6203/125000 6203/125000 6203/125000 -237/500000 -49149/1000000 -6673/200000 -6673/200000 8341/500000 8341/500000 8341/500000 8341/500000 8341/500000 -6673/200000 8341/500000 -6673/200000 8341/500000 86341/500000 -86341/1000000 0/1 0/1 0/1
7287/1000000 -583/40000 -583/40000 7287/1000000 7287/1000000 121/1000000 121/1000000 121/1000000 121/1000000 -121/500000 121/1000000 121/1000000 -121/500000 121/1000000 121/1000000 -121/500000 0/1 0/1 0/1 22589/1000000 22589/1000000 -49149/1000000 6203/125000 -237/500000 -237/500000 -49149/1000000 6203/125000 -237/500000 -237/500000 -49149/1000000 6203/125000 6203/125000 8341/500000 8341/500000 -6673/200000 8341/500000 8341/500000 -6673/200000 8341/500000 8341/500000 8341/500000 8341/500000 -6673/200000 -86341/1000000 86341/500000 0/1 0/1 0/1
0/1 -33/1000000 33/1000000 0/1 0/1 3447/2000000 3447/2000000 -3447/2000000 -3447/2000000 -313/500000 3447/2000000 -3447/2000000 -313/500000 3447/2000000 -3447/2000000 313/500000 431/500000 431/500000 -431/500000 0/1 0/1 0/1 0/1 3369/2000000 -3369/2000000 0/1 0/1 3369/2000000 -3369/2000000 0/1 0/1 0/1 1/80000 -1/80000 2643/2000000 1/80000 -1/80000 2643/2000000 1/80000 1/80000 -1/80000 -1/80000 -2643/2000000 0/1 0/1 158/15625 0/1 0/1
-33/1000000 0/1 0/1 33/1000000 0/1 313/500000 3447/2000000 -313/500000 3447/2000000 -3447/2000000 -3447/2000000 -3447/2000000 3447/2000000 -313/500000 313/500000 -3447/2000000 431/500000 -431/500000 431/500000 0/1 0/1 3369/2000000 0/1 0/1 0/1 -3369/2000000 3369/2000000 0/1 0/1 0/1 -3369/2000000 0/1 -2643/2000000 2643/2000000 -1/80000 1/80000 1/80000 1/80000 -1/80000 2643/2000000 -1/80000 -2643/2000000 -1/80000 0/1 0/1 0/1 158/15625 0/1
0/1 0/1 0/1 0/1 33/1000000 1723/1000000 313/500000 1723/1000000 -313/500000 1723/1000000 -313/500000 313/500000 -1723/1000000 -1723/1000000 -1723/1000000 -1723/1000000 -431/500000 431/500000 431/500000 0/1 0/1 0/1 421/250000 0/1 0/1 0/1 0/1 0/1 0/1 -421/250000 0/1 -421/250000 3/250000 3/250000 3/250000 -1321/1000000 1321/1000000 -3/250000 1321/1000000 -3/250000 -1321/1000000 -3/250000 -3/250000 0/1 0/1 0/1 0/1 39816573050741594842199/3935332042853076250000000


--- Term 8 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 56
Matrix dimension : 15

Flags :
F1  : {234}
F2  : {234, 125}
F3  : {234, 135}
F4  : {234, 125, 135}
F5  : {234, 235}
F6  : {234, 125, 235}
F7  : {234, 135, 235}
F8  : {234, 125, 135, 235}
F9  : {234, 145}
F10 : {234, 125, 145}
F11 : {234, 135, 145}
F12 : {234, 125, 135, 145}
F13 : {234, 235, 145}
F14 : {234, 125, 235, 145}
F15 : {234, 135, 235, 145}
F16 : {234, 125, 135, 235, 145}
F17 : {234, 245}
F18 : {234, 125, 245}
F19 : {234, 135, 245}
F20 : {234, 125, 135, 245}
F21 : {234, 235, 245}
F22 : {234, 125, 235, 245}
F23 : {234, 135, 235, 245}
F24 : {234, 125, 135, 235, 245}
F25 : {234, 145, 245}
F26 : {234, 125, 145, 245}
F27 : {234, 135, 145, 245}
F28 : {234, 125, 135, 145, 245}
F29 : {234, 235, 145, 245}
F30 : {234, 125, 235, 145, 245}
F31 : {234, 135, 235, 145, 245}
F32 : {234, 125, 135, 235, 145, 245}
F33 : {234, 345}
F34 : {234, 125, 345}
F35 : {234, 135, 345}
F36 : {234, 125, 135, 345}
F37 : {234, 235, 345}
F38 : {234, 125, 235, 345}
F39 : {234, 135, 235, 345}
F40 : {234, 125, 135, 235, 345}
F41 : {234, 145, 345}
F42 : {234, 125, 145, 345}
F43 : {234, 135, 145, 345}
F44 : {234, 125, 135, 145, 345}
F45 : {234, 235, 145, 345}
F46 : {234, 125, 235, 145, 345}
F47 : {234, 135, 235, 145, 345}
F48 : {234, 125, 135, 235, 145, 345}
F49 : {234, 245, 345}
F50 : {234, 125, 245, 345}
F51 : {234, 135, 245, 345}
F52 : {234, 125, 135, 245, 345}
F53 : {234, 145, 245, 345}
F54 : {234, 125, 145, 245, 345}
F55 : {234, 135, 145, 245, 345}
F56 : {234, 125, 135, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F9)
B3  : (F4)+(F10)+(F11)
B4  : (F6)+(F7)+(F18)+(F25)+(F35)+(F41)
B5  : (F8)+(F26)+(F43)
B6  : (F5)-2(F12)+(F17)+(F32)+(F33)+(F48)+(F56)
B7  : (F13)+(F19)+(F34)
B8  : (F14)+(F15)+(F20)+(F27)+(F36)+(F42)
B9  : (F16)+(F28)+(F44)
B10 : (F21)+(F37)+(F49)
B11 : (F22)+(F39)+(F53)
B12 : (F23)+(F29)+(F38)+(F45)+(F50)+(F51)
B13 : (F24)+(F30)+(F40)+(F47)+(F54)+(F55)
B14 : (F31)+(F46)+(F52)
B15 : (F5)+(F12)+(F17)-2(F32)+(F33)-2(F48)-2(F56)

Matrix :
392877/250000 1296221/1000000 1928339/1000000 45919/500000 -35461/62500 -2612003/3000000 -104369/500000 616683/1000000 -839683/1000000 -774293/1000000 168671/500000 -12811/100000 -693929/1000000 937709/1000000 80061/250000
1296221/1000000 1243171/1000000 455387/250000 77029/1000000 -220413/500000 -2492897/3000000 -93619/500000 571601/1000000 -837939/1000000 -719641/1000000 167373/500000 -49629/500000 -322949/500000 56911/62500 165251/500000
1928339/1000000 455387/250000 3777773/1000000 173107/500000 -27069/100000 -2496581/1500000 -26729/40000 805287/1000000 -597343/250000 -1120047/1000000 53613/62500 249247/1000000 -1473133/1000000 1111019/500000 3523849/3000000
45919/500000 77029/1000000 173107/500000 24103/62500 25877/500000 -9199/60000 -47227/500000 -6899/250000 -82857/250000 -26407/500000 6159/1000000 45957/1000000 -276241/1000000 51521/200000 47213/250000
-35461/62500 -220413/500000 -27069/100000 25877/500000 54101/62500 114029/3000000 -33779/250000 -234087/1000000 -50723/125000 232421/1000000 993/200000 272009/1000000 -5221/250000 217733/1000000 154401/500000
-2612003/3000000 -2492897/3000000 -2496581/1500000 -9199/60000 114029/3000000 144797/180000 165201/500000 -512239/1500000 3635639/3000000 773417/1500000 -346009/750000 -11069/62500 667611/1000000 -1660009/1500000 -219193/360000
-104369/500000 -93619/500000 -26729/40000 -47227/500000 -33779/250000 165201/500000 414367/1000000 -38707/1000000 169873/250000 32617/250000 -76863/250000 -10627/50000 278371/1000000 -29593/50000 -76083/200000
616683/1000000 571601/1000000 805287/1000000 -6899/250000 -234087/1000000 -512239/1500000 -38707/1000000 136639/250000 -266017/1000000 -330937/1000000 11501/500000 -150511/1000000 -37743/125000 321643/1000000 118471/1500000
-839683/1000000 -837939/1000000 -597343/250000 -82857/250000 -50723/125000 3635639/3000000 169873/250000 -266017/1000000 1157239/500000 139591/250000 -106303/125000 -586907/1000000 533807/500000 -969677/500000 -1897757/1500000
-774293/1000000 -719641/1000000 -1120047/1000000 -26407/500000 232421/1000000 773417/1500000 32617/250000 -330937/1000000 139591/250000 430273/1000000 -28219/125000 30629/1000000 400139/1000000 -147053/250000 -28091/120000
168671/500000 167373/500000 53613/62500 6159/1000000 993/200000 -346009/750000 -76863/250000 11501/500000 -106303/125000 -28219/125000 723109/1000000 32087/125000 -86043/250000 672457/1000000 228909/500000
-12811/100000 -49629/500000 249247/1000000 45957/1000000 272009/1000000 -11069/62500 -10627/50000 -150511/1000000 -586907/1000000 30629/1000000 32087/125000 43791/125000 -170181/1000000 4249/10000 1096433/3000000
-693929/1000000 -322949/500000 -1473133/1000000 -276241/1000000 -5221/250000 667611/1000000 278371/1000000 -37743/125000 533807/500000 400139/1000000 -86043/250000 -170181/1000000 794057/1000000 -942409/1000000 -551747/1000000
937709/1000000 56911/62500 1111019/500000 51521/200000 217733/1000000 -1660009/1500000 -29593/50000 321643/1000000 -969677/500000 -147053/250000 672457/1000000 4249/10000 -942409/1000000 880227/500000 3103679/3000000
80061/250000 165251/500000 3523849/3000000 47213/250000 154401/500000 -219193/360000 -76083/200000 118471/1500000 -1897757/1500000 -28091/120000 228909/500000 1096433/3000000 -551747/1000000 3103679/3000000 2139739/3000000


--- Term 9 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 54
Matrix dimension : 38

Flags :
F1  : {234, 125}
F2  : {234, 135}
F3  : {234, 125, 135}
F4  : {234, 235}
F5  : {234, 125, 235}
F6  : {234, 135, 235}
F7  : {234, 125, 135, 235}
F8  : {234, 145}
F9  : {234, 125, 145}
F10 : {234, 135, 145}
F11 : {234, 235, 145}
F12 : {234, 125, 235, 145}
F13 : {234, 135, 235, 145}
F14 : {234, 125, 135, 235, 145}
F15 : {234, 245}
F16 : {234, 125, 245}
F17 : {234, 135, 245}
F18 : {234, 125, 135, 245}
F19 : {234, 235, 245}
F20 : {234, 125, 235, 245}
F21 : {234, 135, 235, 245}
F22 : {234, 125, 135, 235, 245}
F23 : {234, 145, 245}
F24 : {234, 125, 145, 245}
F25 : {234, 135, 145, 245}
F26 : {234, 125, 135, 145, 245}
F27 : {234, 235, 145, 245}
F28 : {234, 125, 235, 145, 245}
F29 : {234, 135, 235, 145, 245}
F30 : {234, 125, 135, 235, 145, 245}
F31 : {234, 345}
F32 : {234, 125, 345}
F33 : {234, 135, 345}
F34 : {234, 125, 135, 345}
F35 : {234, 235, 345}
F36 : {234, 125, 235, 345}
F37 : {234, 135, 235, 345}
F38 : {234, 125, 135, 235, 345}
F39 : {234, 145, 345}
F40 : {234, 125, 145, 345}
F41 : {234, 135, 145, 345}
F42 : {234, 125, 135, 145, 345}
F43 : {234, 235, 145, 345}
F44 : {234, 125, 235, 145, 345}
F45 : {234, 135, 235, 145, 345}
F46 : {234, 125, 135, 235, 145, 345}
F47 : {234, 245, 345}
F48 : {234, 125, 245, 345}
F49 : {234, 135, 245, 345}
F50 : {234, 125, 135, 245, 345}
F51 : {234, 145, 245, 345}
F52 : {234, 125, 145, 245, 345}
F53 : {234, 135, 145, 245, 345}
F54 : {234, 125, 135, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F8)
B3  : (F3)-(F9)
B4  : (F3)-(F10)
B5  : (F5)-(F6)
B6  : (F5)-(F16)
B7  : (F5)-(F23)
B8  : (F5)-(F33)
B9  : (F5)-(F39)
B10 : (F7)-(F24)
B11 : (F7)-(F41)
B12 : (F11)-(F17)
B13 : (F11)-(F32)
B14 : (F12)-(F13)
B15 : (F12)-(F18)
B16 : (F12)-(F25)
B17 : (F12)-(F34)
B18 : (F12)-(F40)
B19 : (F14)-(F26)
B20 : (F14)-(F42)
B21 : (F19)-(F35)
B22 : (F19)-(F47)
B23 : (F20)-(F37)
B24 : (F20)-(F51)
B25 : (F21)-(F27)
B26 : (F21)-(F36)
B27 : (F21)-(F43)
B28 : (F21)-(F48)
B29 : (F21)-(F49)
B30 : (F22)-(F28)
B31 : (F22)-(F38)
B32 : (F22)-(F45)
B33 : (F22)-(F52)
B34 : (F22)-(F53)
B35 : (F29)-(F44)
B36 : (F29)-(F50)
B37 : (F4)-2(F15)-(F30)+(F31)+2(F46)-(F54)
B38 : 3(F4)-(F15)+2(F30)-2(F31)+(F46)-3(F54)

Matrix :
87403/1000000 -43701/1000000 -1079/500000 1079/1000000 6301/500000 11433/250000 11433/250000 6301/500000 -29167/500000 35451/1000000 -709/40000 86721/1000000 -271/6250 -66849/1000000 63191/500000 63191/500000 -66849/1000000 -59533/1000000 1663/31250 -1663/62500 -49127/1000000 24563/1000000 -2363/40000 29537/1000000 62341/1000000 -107883/1000000 -107883/1000000 62341/1000000 45541/1000000 1889/125000 -71889/1000000 -71889/1000000 1889/125000 7097/125000 -19099/200000 47747/1000000 98841/5000000 0/1
-43701/1000000 87403/1000000 1079/1000000 1079/1000000 11433/250000 -29167/500000 6301/500000 -29167/500000 6301/500000 -709/40000 -709/40000 -271/6250 -271/6250 63191/500000 -59533/1000000 -66849/1000000 -59533/1000000 -66849/1000000 -1663/62500 -1663/62500 24563/1000000 -49127/1000000 29537/1000000 -2363/40000 45541/1000000 62341/1000000 45541/1000000 -107883/1000000 -107883/1000000 7097/125000 1889/125000 7097/125000 -71889/1000000 -71889/1000000 47747/1000000 -19099/200000 -2471/625000 -7413/625000
-1079/500000 1079/1000000 235063/250000 -235063/500000 46197/1000000 119999/1000000 119999/1000000 46197/1000000 -166197/1000000 -60399/500000 60399/1000000 3971/62500 -3971/125000 -49121/1000000 -46647/500000 -46647/500000 -49121/1000000 8901/62500 5507/125000 -5507/250000 -1029/25000 1029/50000 -136223/1000000 68111/1000000 124821/500000 -39457/1000000 -39457/1000000 124821/500000 -26273/125000 -11331/20000 156307/500000 156307/500000 -11331/20000 50787/200000 -133997/500000 133997/1000000 125827/5000000 0/1
1079/1000000 1079/1000000 -235063/500000 235063/250000 -166197/1000000 46197/1000000 -166197/1000000 119999/1000000 119999/1000000 60399/1000000 -60399/500000 -3971/125000 3971/62500 8901/62500 -49121/1000000 8901/62500 -46647/500000 -46647/500000 -5507/250000 5507/125000 1029/50000 1029/50000 68111/1000000 68111/1000000 -39457/1000000 -26273/125000 124821/500000 -26273/125000 124821/500000 156307/500000 50787/200000 -11331/20000 50787/200000 -11331/20000 133997/1000000 133997/1000000 -50331/2500000 9437/625000
6301/500000 11433/250000 46197/1000000 -166197/1000000 3497883/500000 -399377/200000 -2884079/1000000 -201917/100000 -399377/200000 -1512983/1000000 -63277/40000 -5347/10000 -1665543/1000000 523727/200000 -66677/200000 -273607/250000 -5831/5000 -506661/250000 -879787/1000000 -602521/500000 849531/1000000 -248721/125000 355179/250000 -2747319/1000000 511629/500000 716001/500000 18867/100000 -314491/125000 -2390903/1000000 765839/1000000 83113/100000 867671/500000 -1518619/500000 -1616791/1000000 148167/500000 -495349/250000 -115701/1000000 -1583681/2500000
11433/250000 -29167/500000 119999/1000000 46197/1000000 -399377/200000 3497883/500000 380251/200000 -2884079/1000000 -399377/200000 773727/250000 -1512983/1000000 550061/250000 -5347/10000 -506661/250000 523727/200000 2002023/1000000 -273607/250000 -66677/200000 208483/100000 -879787/1000000 -248721/125000 1140237/1000000 -2747319/1000000 1326603/1000000 716001/500000 -2390903/1000000 -314491/125000 22629/10000 511629/500000 83113/100000 -1616791/1000000 -1518619/500000 1321717/1000000 765839/1000000 -495349/250000 842531/500000 612139/625000 8949/156250
11433/250000 6301/500000 119999/1000000 -166197/1000000 -2884079/1000000 380251/200000 3497883/500000 -399377/200000 -201917/100000 773727/250000 -63277/40000 550061/250000 -1665543/1000000 -273607/250000 2002023/1000000 523727/200000 -506661/250000 -5831/5000 208483/100000 -602521/500000 -248721/125000 849531/1000000 -2747319/1000000 355179/250000 22629/10000 -314491/125000 -2390903/1000000 716001/500000 18867/100000 1321717/1000000 -1518619/500000 -1616791/1000000 83113/100000 867671/500000 -495349/250000 148167/500000 5183481/5000000 -286369/5000000
6301/500000 -29167/500000 46197/1000000 119999/1000000 -201917/100000 -2884079/1000000 -399377/200000 3497883/500000 380251/200000 -1512983/1000000 773727/250000 -5347/10000 550061/250000 -5831/5000 -273607/250000 -66677/200000 523727/200000 2002023/1000000 -879787/1000000 208483/100000 849531/1000000 1140237/1000000 355179/250000 1326603/1000000 -314491/125000 18867/100000 716001/500000 511629/500000 22629/10000 -1518619/500000 867671/500000 83113/100000 765839/1000000 1321717/1000000 148167/500000 842531/500000 -3745869/5000000 1583681/2500000
-29167/500000 6301/500000 -166197/1000000 119999/1000000 -399377/200000 -399377/200000 -201917/100000 380251/200000 3497883/500000 -63277/40000 773727/250000 -1665543/1000000 550061/250000 -66677/200000 -506661/250000 -5831/5000 2002023/1000000 523727/200000 -602521/500000 208483/100000 1140237/1000000 849531/1000000 1326603/1000000 355179/250000 -2390903/1000000 511629/500000 22629/10000 18867/100000 716001/500000 -1616791/1000000 765839/1000000 1321717/1000000 867671/500000 83113/100000 842531/500000 148167/500000 -4318607/5000000 1440497/2500000
35451/1000000 -709/40000 -60399/500000 60399/1000000 -1512983/1000000 773727/250000 773727/250000 -1512983/1000000 -63277/40000 235919/50000 -235919/100000 3281621/1000000 -164081/100000 -1554933/1000000 2812257/1000000 2812257/1000000 -1554933/1000000 -1257323/1000000 2853807/1000000 -1426903/1000000 -544523/200000 1361307/1000000 -296149/100000 296149/200000 2254907/1000000 -621479/200000 -621479/200000 2254907/1000000 852487/1000000 56157/62500 -2497931/1000000 -2497931/1000000 56157/62500 799709/500000 -822873/250000 822873/500000 345281/250000 -1/5000000
-709/40000 -709/40000 60399/1000000 -60399/500000 -63277/40000 -1512983/1000000 -63277/40000 773727/250000 773727/250000 -235919/100000 235919/50000 -164081/100000 3281621/1000000 -1257323/1000000 -1554933/1000000 -1257323/1000000 2812257/1000000 2812257/1000000 -1426903/1000000 2853807/1000000 1361307/1000000 1361307/1000000 296149/200000 296149/200000 -621479/200000 852487/1000000 2254907/1000000 852487/1000000 2254907/1000000 -2497931/1000000 799709/500000 56157/62500 799709/500000 56157/62500 822873/500000 822873/500000 -5524497/5000000 1035843/1250000
86721/1000000 -271/6250 3971/62500 -3971/125000 -5347/10000 550061/250000 550061/250000 -5347/10000 -1665543/1000000 3281621/1000000 -164081/100000 4438601/1000000 -22193/10000 -1242893/1000000 313321/100000 313321/100000 -1242893/1000000 -472579/250000 2710837/1000000 -677709/500000 -256153/100000 256153/200000 -1013219/500000 1013219/1000000 60707/31250 -878147/250000 -878147/250000 60707/31250 1569963/1000000 46417/500000 -1913201/1000000 -1913201/1000000 46417/500000 1820367/1000000 -1140361/250000 1140361/500000 6492277/5000000 -1/5000000
-271/6250 -271/6250 -3971/125000 3971/62500 -1665543/1000000 -5347/10000 -1665543/1000000 550061/250000 550061/250000 -164081/100000 3281621/1000000 -22193/10000 4438601/1000000 -472579/250000 -1242893/1000000 -472579/250000 313321/100000 313321/100000 -677709/500000 2710837/1000000 256153/200000 256153/200000 1013219/1000000 1013219/1000000 -878147/250000 1569963/1000000 60707/31250 1569963/1000000 60707/31250 -1913201/1000000 1820367/1000000 46417/500000 1820367/1000000 46417/500000 1140361/500000 1140361/500000 -2596911/2500000 1947683/2500000
-66849/1000000 63191/500000 -49121/1000000 8901/62500 523727/200000 -506661/250000 -273607/250000 -5831/5000 -66677/200000 -1554933/1000000 -1257323/1000000 -1242893/1000000 -472579/250000 6619429/1000000 -109771/50000 -435117/250000 -2322683/1000000 -109771/50000 -255139/250000 -1236591/1000000 966877/1000000 -171/80 135697/100000 -5451/2500 284931/200000 1270511/1000000 901673/500000 -2306507/500000 -1167909/500000 242281/200000 345093/500000 359711/200000 -1172497/500000 -38353/20000 78811/62500 -1515299/500000 -31281/200000 -3314827/5000000
63191/500000 -59533/1000000 -46647/500000 -49121/1000000 -66677/200000 523727/200000 2002023/1000000 -273607/250000 -506661/250000 2812257/1000000 -1554933/1000000 313321/100000 -1242893/1000000 -109771/50000 6619429/1000000 1834563/1000000 -435117/250000 -109771/50000 2257147/1000000 -255139/250000 -171/80 585311/500000 -5451/2500 82343/100000 1270511/1000000 -1167909/500000 -2306507/500000 2450319/1000000 284931/200000 345093/500000 -38353/20000 -1172497/500000 562497/1000000 242281/200000 -1515299/500000 1769621/1000000 5266379/5000000 193749/5000000
63191/500000 -66849/1000000 -46647/500000 8901/62500 -273607/250000 2002023/1000000 523727/200000 -66677/200000 -5831/5000 2812257/1000000 -1257323/1000000 313321/100000 -472579/250000 -435117/250000 1834563/1000000 6619429/1000000 -109771/50000 -2322683/1000000 2257147/1000000 -1236591/1000000 -171/80 966877/1000000 -5451/2500 135697/100000 2450319/1000000 -2306507/500000 -1167909/500000 1270511/1000000 901673/500000 562497/1000000 -1172497/500000 -38353/20000 345093/500000 359711/200000 -1515299/500000 78811/62500 5460129/5000000 -31/800
-66849/1000000 -59533/1000000 -49121/1000000 -46647/500000 -5831/5000 -273607/250000 -506661/250000 523727/200000 2002023/1000000 -1554933/1000000 2812257/1000000 -1242893/1000000 313321/100000 -2322683/1000000 -435117/250000 -109771/50000 6619429/1000000 1834563/1000000 -255139/250000 2257147/1000000 966877/1000000 585311/500000 135697/100000 82343/100000 -2306507/500000 901673/500000 1270511/1000000 284931/200000 2450319/1000000 -1172497/500000 359711/200000 345093/500000 242281/200000 562497/1000000 78811/62500 1769621/1000000 -2048427/2500000 3314827/5000000
-59533/1000000 -66849/1000000 8901/62500 -46647/500000 -506661/250000 -66677/200000 -5831/5000 2002023/1000000 523727/200000 -1257323/1000000 2812257/1000000 -472579/250000 313321/100000 -109771/50000 -109771/50000 -2322683/1000000 1834563/1000000 6619429/1000000 -1236591/1000000 2257147/1000000 585311/500000 966877/1000000 82343/100000 135697/100000 -1167909/500000 284931/200000 2450319/1000000 901673/500000 1270511/1000000 -38353/20000 242281/200000 562497/1000000 359711/200000 345093/500000 1769621/1000000 78811/62500 -2242177/2500000 1560539/2500000
1663/31250 -1663/62500 5507/125000 -5507/250000 -879787/1000000 208483/100000 208483/100000 -879787/1000000 -602521/500000 2853807/1000000 -1426903/1000000 2710837/1000000 -677709/500000 -255139/250000 2257147/1000000 2257147/1000000 -255139/250000 -1236591/1000000 548047/250000 -548047/500000 -2075477/1000000 518869/500000 -988433/500000 988433/1000000 63323/40000 -39318/15625 -39318/15625 63323/40000 933277/1000000 9871/20000 -439901/250000 -439901/250000 9871/20000 1266053/1000000 -2749959/1000000 1374979/1000000 2623543/2500000 0/1
-1663/62500 -1663/62500 -5507/250000 5507/125000 -602521/500000 -879787/1000000 -602521/500000 208483/100000 208483/100000 -1426903/1000000 2853807/1000000 -677709/500000 2710837/1000000 -1236591/1000000 -255139/250000 -1236591/1000000 2257147/1000000 2257147/1000000 -548047/500000 548047/250000 518869/500000 518869/500000 988433/1000000 988433/1000000 -39318/15625 933277/1000000 63323/40000 933277/1000000 63323/40000 -439901/250000 1266053/1000000 9871/20000 1266053/1000000 9871/20000 1374979/1000000 1374979/1000000 -4197669/5000000 787063/1250000
-49127/1000000 24563/1000000 -1029/25000 1029/50000 849531/1000000 -248721/125000 -248721/125000 849531/1000000 1140237/1000000 -544523/200000 1361307/1000000 -256153/100000 256153/200000 966877/1000000 -171/80 -171/80 966877/1000000 585311/500000 -2075477/1000000 518869/500000 1977251/1000000 -7909/8000 1893137/1000000 -118321/125000 -60223/40000 74537/31250 74537/31250 -60223/40000 -109951/125000 -240933/500000 839721/500000 839721/500000 -240933/500000 -149697/125000 40353/15625 -40353/31250 -4999539/5000000 0/1
24563/1000000 -49127/1000000 1029/50000 1029/50000 -248721/125000 1140237/1000000 849531/1000000 1140237/1000000 849531/1000000 1361307/1000000 1361307/1000000 256153/200000 256153/200000 -171/80 585311/500000 966877/1000000 585311/500000 966877/1000000 518869/500000 518869/500000 -7909/8000 1977251/1000000 -118321/125000 1893137/1000000 -109951/125000 -60223/40000 -109951/125000 74537/31250 74537/31250 -149697/125000 -240933/500000 -149697/125000 839721/500000 839721/500000 -40353/31250 40353/15625 999907/5000000 1499861/2500000
-2363/40000 29537/1000000 -136223/1000000 68111/1000000 355179/250000 -2747319/1000000 -2747319/1000000 355179/250000 1326603/1000000 -296149/100000 296149/200000 -1013219/500000 1013219/1000000 135697/100000 -5451/2500 -5451/2500 135697/100000 82343/100000 -988433/500000 988433/1000000 1893137/1000000 -118321/125000 632179/200000 -1580447/1000000 -1761693/1000000 559419/250000 559419/250000 -1761693/1000000 -237991/500000 -1851/2000 2029237/1000000 2029237/1000000 -1851/2000 -1103737/1000000 726347/500000 -726347/1000000 -1200563/1250000 0/1
29537/1000000 -2363/40000 68111/1000000 68111/1000000 -2747319/1000000 1326603/1000000 355179/250000 1326603/1000000 355179/250000 296149/200000 296149/200000 1013219/1000000 1013219/1000000 -5451/2500 82343/100000 135697/100000 82343/100000 135697/100000 988433/1000000 988433/1000000 -118321/125000 1893137/1000000 -1580447/1000000 632179/200000 -237991/500000 -1761693/1000000 -237991/500000 559419/250000 559419/250000 -1103737/1000000 -1851/2000 -1103737/1000000 2029237/1000000 2029237/1000000 -726347/1000000 726347/500000 19209/100000 57627/100000
62341/1000000 45541/1000000 124821/500000 -39457/1000000 511629/500000 716001/500000 22629/10000 -314491/125000 -2390903/1000000 2254907/1000000 -621479/200000 60707/31250 -878147/250000 284931/200000 1270511/1000000 2450319/1000000 -2306507/500000 -1167909/500000 63323/40000 -39318/15625 -60223/40000 -109951/125000 -1761693/1000000 -237991/500000 5396193/1000000 -500949/200000 -41657/25000 -241213/250000 -500949/200000 970261/500000 -504631/250000 -804961/1000000 -134311/100000 12119/200000 -402987/200000 -193773/125000 2737703/2500000 -3287713/5000000
-107883/1000000 62341/1000000 -39457/1000000 -26273/125000 716001/500000 -2390903/1000000 -314491/125000 18867/100000 511629/500000 -621479/200000 852487/1000000 -878147/250000 1569963/1000000 1270511/1000000 -1167909/500000 -2306507/500000 901673/500000 284931/200000 -39318/15625 933277/1000000 74537/31250 -60223/40000 559419/250000 -1761693/1000000 -500949/200000 5396193/1000000 2244431/1000000 -41657/25000 -500949/200000 12119/200000 970261/500000 2165477/1000000 -804961/1000000 -504631/250000 3565119/1000000 -402987/200000 -5697879/5000000 -655071/5000000
-107883/1000000 45541/1000000 -39457/1000000 124821/500000 18867/100000 -314491/125000 -2390903/1000000 716001/500000 22629/10000 -621479/200000 2254907/1000000 -878147/250000 60707/31250 901673/500000 -2306507/500000 -1167909/500000 1270511/1000000 2450319/1000000 -39318/15625 63323/40000 74537/31250 -109951/125000 559419/250000 -237991/500000 -41657/25000 2244431/1000000 5396193/1000000 -500949/200000 -241213/250000 -804961/1000000 2165477/1000000 970261/500000 12119/200000 -134311/100000 3565119/1000000 -193773/125000 -794119/625000 655073/5000000
62341/1000000 -107883/1000000 124821/500000 -26273/125000 -314491/125000 22629/10000 716001/500000 511629/500000 18867/100000 2254907/1000000 852487/1000000 60707/31250 1569963/1000000 -2306507/500000 2450319/1000000 1270511/1000000 284931/200000 901673/500000 63323/40000 933277/1000000 -60223/40000 74537/31250 -1761693/1000000 559419/250000 -241213/250000 -41657/25000 -500949/200000 5396193/1000000 2244431/1000000 -134311/100000 -804961/1000000 -504631/250000 970261/500000 2165477/1000000 -402987/200000 3565119/1000000 2187691/5000000 102741/156250
45541/1000000 -107883/1000000 -26273/125000 124821/500000 -2390903/1000000 511629/500000 18867/100000 22629/10000 716001/500000 852487/1000000 2254907/1000000 1569963/1000000 60707/31250 -1167909/500000 284931/200000 901673/500000 2450319/1000000 1270511/1000000 933277/1000000 63323/40000 -109951/125000 74537/31250 -237991/500000 559419/250000 -500949/200000 -500949/200000 -241213/250000 2244431/1000000 5396193/1000000 -504631/250000 12119/200000 -134311/100000 2165477/1000000 970261/500000 -193773/125000 3565119/1000000 222473/5000000 788557/1000000
1889/125000 7097/125000 -11331/20000 156307/500000 765839/1000000 83113/100000 1321717/1000000 -1518619/500000 -1616791/1000000 56157/62500 -2497931/1000000 46417/500000 -1913201/1000000 242281/200000 345093/500000 562497/1000000 -1172497/500000 -38353/20000 9871/20000 -439901/250000 -240933/500000 -149697/125000 -1851/2000 -1103737/1000000 970261/500000 12119/200000 -804961/1000000 -134311/100000 -504631/250000 4223659/1000000 -1713083/1000000 -395859/250000 -28679/125000 -1713083/1000000 77441/250000 -1976143/1000000 2662741/5000000 -2907831/5000000
-71889/1000000 1889/125000 156307/500000 50787/200000 83113/100000 -1616791/1000000 -1518619/500000 867671/500000 765839/1000000 -2497931/1000000 799709/500000 -1913201/1000000 1820367/1000000 345093/500000 -38353/20000 -1172497/500000 359711/200000 242281/200000 -439901/250000 1266053/1000000 839721/500000 -240933/500000 2029237/1000000 -1851/2000 -504631/250000 970261/500000 2165477/1000000 -804961/1000000 12119/200000 -1713083/1000000 4223659/1000000 1015377/1000000 -395859/250000 -1713083/1000000 833189/500000 77441/250000 -575439/625000 36431/250000
-71889/1000000 7097/125000 156307/500000 -11331/20000 867671/500000 -1518619/500000 -1616791/1000000 83113/100000 1321717/1000000 -2497931/1000000 56157/62500 -1913201/1000000 46417/500000 359711/200000 -1172497/500000 -38353/20000 345093/500000 562497/1000000 -439901/250000 9871/20000 839721/500000 -149697/125000 2029237/1000000 -1103737/1000000 -804961/1000000 2165477/1000000 970261/500000 -504631/250000 -134311/100000 -395859/250000 1015377/1000000 4223659/1000000 -1713083/1000000 -28679/125000 833189/500000 -1976143/1000000 -3874891/5000000 -728619/5000000
1889/125000 -71889/1000000 -11331/20000 50787/200000 -1518619/500000 1321717/1000000 83113/100000 765839/1000000 867671/500000 56157/62500 799709/500000 46417/500000 1820367/1000000 -1172497/500000 562497/1000000 345093/500000 242281/200000 359711/200000 9871/20000 1266053/1000000 -240933/500000 839721/500000 -1851/2000 2029237/1000000 -134311/100000 -804961/1000000 12119/200000 970261/500000 2165477/1000000 -28679/125000 -395859/250000 -1713083/1000000 4223659/1000000 1015377/1000000 77441/250000 833189/500000 -24509/500000 290783/500000
7097/125000 -71889/1000000 50787/200000 -11331/20000 -1616791/1000000 765839/1000000 867671/500000 1321717/1000000 83113/100000 799709/500000 56157/62500 1820367/1000000 46417/500000 -38353/20000 242281/200000 359711/200000 562497/1000000 345093/500000 1266053/1000000 9871/20000 -149697/125000 839721/500000 -1103737/1000000 2029237/1000000 12119/200000 -504631/250000 -134311/100000 2165477/1000000 970261/500000 -1713083/1000000 -1713083/1000000 -28679/125000 1015377/1000000 4223659/1000000 -1976143/1000000 833189/500000 194077/500000 217921/500000
-19099/200000 47747/1000000 -133997/500000 133997/1000000 148167/500000 -495349/250000 -495349/250000 148167/500000 842531/500000 -822873/250000 822873/500000 -1140361/250000 1140361/500000 78811/62500 -1515299/500000 -1515299/500000 78811/62500 1769621/1000000 -2749959/1000000 1374979/1000000 40353/15625 -40353/31250 726347/500000 -726347/1000000 -402987/200000 3565119/1000000 3565119/1000000 -402987/200000 -193773/125000 77441/250000 833189/500000 833189/500000 77441/250000 -1976143/1000000 2840213/500000 -2840213/1000000 -6576043/5000000 1/5000000
47747/1000000 -19099/200000 133997/1000000 133997/1000000 -495349/250000 842531/500000 148167/500000 842531/500000 148167/500000 822873/500000 822873/500000 1140361/500000 1140361/500000 -1515299/500000 1769621/1000000 78811/62500 1769621/1000000 78811/62500 1374979/1000000 1374979/1000000 -40353/31250 40353/15625 -726347/1000000 726347/500000 -193773/125000 -402987/200000 -193773/125000 3565119/1000000 3565119/1000000 -1976143/1000000 77441/250000 -1976143/1000000 833189/500000 833189/500000 -2840213/1000000 2840213/500000 164401/625000 6313/8000
98841/5000000 -2471/625000 125827/5000000 -50331/2500000 -115701/1000000 612139/625000 5183481/5000000 -3745869/5000000 -4318607/5000000 345281/250000 -5524497/5000000 6492277/5000000 -2596911/2500000 -31281/200000 5266379/5000000 5460129/5000000 -2048427/2500000 -2242177/2500000 2623543/2500000 -4197669/5000000 -4999539/5000000 999907/5000000 -1200563/1250000 19209/100000 2737703/2500000 -5697879/5000000 -794119/625000 2187691/5000000 222473/5000000 2662741/5000000 -575439/625000 -3874891/5000000 -24509/500000 194077/500000 -6576043/5000000 164401/625000 14232237/25000000 -381221/3125000
0/1 -7413/625000 0/1 9437/625000 -1583681/2500000 8949/156250 -286369/5000000 1583681/2500000 1440497/2500000 -1/5000000 1035843/1250000 -1/5000000 1947683/2500000 -3314827/5000000 193749/5000000 -31/800 3314827/5000000 1560539/2500000 0/1 787063/1250000 0/1 1499861/2500000 0/1 57627/100000 -3287713/5000000 -655071/5000000 655073/5000000 102741/156250 788557/1000000 -2907831/5000000 36431/250000 -728619/5000000 290783/500000 217921/500000 1/5000000 6313/8000 -381221/3125000 762441/3125000


--- Term 10 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 50
Matrix dimension : 18

Flags :
F1  : {134, 234}
F2  : {134, 234, 125}
F3  : {134, 234, 135}
F4  : {134, 234, 125, 135}
F5  : {134, 234, 235}
F6  : {134, 234, 125, 235}
F7  : {134, 234, 135, 235}
F8  : {134, 234, 125, 135, 235}
F9  : {134, 234, 145}
F10 : {134, 234, 125, 145}
F11 : {134, 234, 135, 145}
F12 : {134, 234, 125, 135, 145}
F13 : {134, 234, 235, 145}
F14 : {134, 234, 125, 235, 145}
F15 : {134, 234, 135, 235, 145}
F16 : {134, 234, 125, 135, 235, 145}
F17 : {134, 234, 245}
F18 : {134, 234, 125, 245}
F19 : {134, 234, 135, 245}
F20 : {134, 234, 125, 135, 245}
F21 : {134, 234, 235, 245}
F22 : {134, 234, 125, 235, 245}
F23 : {134, 234, 135, 235, 245}
F24 : {134, 234, 125, 135, 235, 245}
F25 : {134, 234, 145, 245}
F26 : {134, 234, 125, 145, 245}
F27 : {134, 234, 135, 145, 245}
F28 : {134, 234, 125, 135, 145, 245}
F29 : {134, 234, 235, 145, 245}
F30 : {134, 234, 125, 235, 145, 245}
F31 : {134, 234, 135, 235, 145, 245}
F32 : {134, 234, 125, 135, 235, 145, 245}
F33 : {134, 234, 345}
F34 : {134, 234, 125, 345}
F35 : {134, 234, 135, 345}
F36 : {134, 234, 125, 135, 345}
F37 : {134, 234, 235, 345}
F38 : {134, 234, 125, 235, 345}
F39 : {134, 234, 135, 235, 345}
F40 : {134, 234, 125, 135, 235, 345}
F41 : {134, 234, 145, 345}
F42 : {134, 234, 125, 145, 345}
F43 : {134, 234, 235, 145, 345}
F44 : {134, 234, 125, 235, 145, 345}
F45 : {134, 234, 245, 345}
F46 : {134, 234, 125, 245, 345}
F47 : {134, 234, 135, 245, 345}
F48 : {134, 234, 125, 135, 245, 345}
F49 : {134, 234, 145, 245, 345}
F50 : {134, 234, 125, 145, 245, 345}

Basis :
B1  : (F2)
B2  : (F3)+(F5)+(F9)+(F17)
B3  : (F4)+(F6)+(F10)+(F18)
B4  : (F7)+(F25)
B5  : (F8)+(F26)
B6  : (F11)+(F21)
B7  : (F12)+(F22)
B8  : (F13)+(F19)
B9  : (F14)+(F20)
B10 : (F15)+(F23)+(F27)+(F29)
B11 : (F16)+(F24)+(F28)+(F30)
B12 : 2(F1)+2(F31)+13(F32)-15(F33)-4(F34)-(F39)-(F40)-(F49)-(F50)
B13 : 2(F1)+2(F31)-(F32)-(F33)-4(F34)-(F39)-(F40)-(F49)-(F50)
B14 : (F35)+(F37)+(F41)+(F45)
B15 : (F36)+(F38)+(F42)+(F46)
B16 : 2(F1)+2(F31)-(F32)-(F33)-4(F34)+13(F39)-15(F40)+13(F49)-15(F50)
B17 : (F43)+(F47)
B18 : (F44)+(F48)

Matrix :
32307/25000 3133/100000 85499/250000 81747/1000000 -58961/1000000 -1703/200000 178681/500000 -6779/250000 -47413/1000000 10343/250000 -147399/1000000 -7723/800000 188791/1400000 -291397/1000000 333513/1000000 1320927/28000000 -256589/500000 -5837/125000
3133/100000 591367/1000000 -163457/1000000 18113/125000 9541/40000 119297/1000000 121489/500000 147341/1000000 -100643/500000 95113/500000 -127241/1000000 -2097/160000 54401/500000 -146349/1000000 16837/500000 3173/112000 -434477/1000000 -139017/500000
85499/250000 -163457/1000000 1500413/1000000 5349/50000 -159287/500000 351457/1000000 96149/250000 -18003/100000 27287/250000 22743/125000 6553/500000 64109/14000000 34943/350000 -397017/500000 52629/200000 1891849/28000000 -500091/1000000 -65983/500000
81747/1000000 18113/125000 5349/50000 44943/125000 486977/1000000 190653/1000000 77473/200000 82069/250000 -461001/1000000 420047/1000000 -144843/500000 -39989/1750000 622371/3500000 -21479/500000 -30379/1000000 1199151/28000000 -281603/500000 -71881/125000
-58961/1000000 9541/40000 -159287/500000 486977/1000000 1627097/500000 -29413/1000000 139213/200000 755237/1000000 -161051/125000 51327/50000 -205499/250000 -380441/4000000 335381/700000 720417/1000000 -661563/1000000 714257/28000000 -1216491/1000000 -1353407/1000000
-1703/200000 119297/1000000 351457/1000000 190653/1000000 -29413/1000000 953067/1000000 1729/20000 173293/500000 3249/31250 677931/1000000 451353/1000000 605271/28000000 -137289/3500000 -28797/40000 -9539/20000 588883/14000000 -211173/250000 -735857/1000000
178681/500000 121489/500000 96149/250000 77473/200000 139213/200000 1729/20000 26227/25000 26621/100000 -172997/250000 7471/50000 -905033/1000000 -1744951/28000000 17077/35000 -77383/500000 422499/500000 3000029/28000000 -133147/200000 -11679/40000
-6779/250000 147341/1000000 -18003/100000 82069/250000 755237/1000000 173293/500000 26621/100000 10169/8000 -21661/50000 1719/2500 -1627/100000 -465641/28000000 61239/500000 -87627/1000000 -445173/1000000 447677/14000000 -212531/250000 -183613/200000
-47413/1000000 -100643/500000 27287/250000 -461001/1000000 -161051/125000 3249/31250 -172997/250000 -21661/50000 1054607/1000000 -93173/250000 858111/1000000 47297/700000 -1388451/3500000 -471771/1000000 -47903/250000 -1345153/28000000 307223/500000 584203/1000000
10343/250000 95113/500000 22743/125000 420047/1000000 51327/50000 677931/1000000 7471/50000 1719/2500 -93173/250000 658499/500000 175939/500000 -42811/28000000 56761/1400000 -363529/1000000 -1118611/1000000 900973/28000000 -1267021/1000000 -744243/500000
-147399/1000000 -127241/1000000 6553/500000 -144843/500000 -205499/250000 451353/1000000 -905033/1000000 -1627/100000 858111/1000000 175939/500000 695137/500000 1134279/14000000 -882089/1750000 -68379/125000 -1144261/1000000 -1783757/28000000 12837/1000000 -296071/1000000
-7723/800000 -2097/160000 64109/14000000 -39989/1750000 -380441/4000000 605271/28000000 -1744951/28000000 -465641/28000000 47297/700000 -42811/28000000 1134279/14000000 1181627/196000000 -878711/24500000 -262209/7000000 -334909/7000000 -1626589/392000000 55823/2000000 176271/14000000
188791/1400000 54401/500000 34943/350000 622371/3500000 335381/700000 -137289/3500000 17077/35000 61239/500000 -1388451/3500000 56761/1400000 -882089/1750000 -878711/24500000 12175657/49000000 221527/3500000 2775749/7000000 4267503/98000000 -1899523/7000000 -792761/7000000
-291397/1000000 -146349/1000000 -397017/500000 -21479/500000 720417/1000000 -28797/40000 -77383/500000 -87627/1000000 -471771/1000000 -363529/1000000 -68379/125000 -262209/7000000 221527/3500000 256569/200000 10887/500000 -1818533/28000000 424153/1000000 35389/125000
333513/1000000 16837/500000 52629/200000 -30379/1000000 -661563/1000000 -9539/20000 422499/500000 -445173/1000000 -47903/250000 -1118611/1000000 -1144261/1000000 -334909/7000000 2775749/7000000 10887/500000 1001587/500000 45641/560000 606579/1000000 119041/100000
1320927/28000000 3173/112000 1891849/28000000 1199151/28000000 714257/28000000 588883/14000000 3000029/28000000 447677/14000000 -1345153/28000000 900973/28000000 -1783757/28000000 -1626589/392000000 4267503/98000000 -1818533/28000000 45641/560000 75693/5600000 -2514829/28000000 -1277663/28000000
-256589/500000 -434477/1000000 -500091/1000000 -281603/500000 -1216491/1000000 -211173/250000 -133147/200000 -212531/250000 307223/500000 -1267021/1000000 12837/1000000 55823/2000000 -1899523/7000000 424153/1000000 606579/1000000 -2514829/28000000 256659/100000 1530411/1000000
-5837/125000 -139017/500000 -65983/500000 -71881/125000 -1353407/1000000 -735857/1000000 -11679/40000 -183613/200000 584203/1000000 -744243/500000 -296071/1000000 176271/14000000 -792761/7000000 35389/125000 119041/100000 -1277663/28000000 1530411/1000000 1981961/1000000


--- Term 11 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 44
Matrix dimension : 27

Flags :
F1  : {134, 234, 135}
F2  : {134, 234, 125, 135}
F3  : {134, 234, 235}
F4  : {134, 234, 125, 235}
F5  : {134, 234, 135, 235}
F6  : {134, 234, 125, 135, 235}
F7  : {134, 234, 145}
F8  : {134, 234, 125, 145}
F9  : {134, 234, 135, 145}
F10 : {134, 234, 125, 135, 145}
F11 : {134, 234, 235, 145}
F12 : {134, 234, 125, 235, 145}
F13 : {134, 234, 135, 235, 145}
F14 : {134, 234, 125, 135, 235, 145}
F15 : {134, 234, 245}
F16 : {134, 234, 125, 245}
F17 : {134, 234, 135, 245}
F18 : {134, 234, 125, 135, 245}
F19 : {134, 234, 235, 245}
F20 : {134, 234, 125, 235, 245}
F21 : {134, 234, 135, 235, 245}
F22 : {134, 234, 125, 135, 235, 245}
F23 : {134, 234, 145, 245}
F24 : {134, 234, 125, 145, 245}
F25 : {134, 234, 135, 145, 245}
F26 : {134, 234, 125, 135, 145, 245}
F27 : {134, 234, 235, 145, 245}
F28 : {134, 234, 125, 235, 145, 245}
F29 : {134, 234, 135, 345}
F30 : {134, 234, 125, 135, 345}
F31 : {134, 234, 235, 345}
F32 : {134, 234, 125, 235, 345}
F33 : {134, 234, 135, 235, 345}
F34 : {134, 234, 125, 135, 235, 345}
F35 : {134, 234, 145, 345}
F36 : {134, 234, 125, 145, 345}
F37 : {134, 234, 235, 145, 345}
F38 : {134, 234, 125, 235, 145, 345}
F39 : {134, 234, 245, 345}
F40 : {134, 234, 125, 245, 345}
F41 : {134, 234, 135, 245, 345}
F42 : {134, 234, 125, 135, 245, 345}
F43 : {134, 234, 145, 245, 345}
F44 : {134, 234, 125, 145, 245, 345}

Basis :
B1  : (F1)-(F3)
B2  : (F1)-(F7)
B3  : (F1)-(F15)
B4  : (F2)-(F4)
B5  : (F2)-(F8)
B6  : (F2)-(F16)
B7  : (F5)-(F23)
B8  : (F6)-(F24)
B9  : (F9)-(F19)
B10 : (F10)-(F20)
B11 : (F11)-(F17)
B12 : (F12)-(F18)
B13 : (F13)-(F21)
B14 : (F13)-(F25)
B15 : (F13)-(F27)
B16 : (F14)-(F22)
B17 : (F14)-(F26)
B18 : (F14)-(F28)
B19 : (F29)-(F31)
B20 : (F29)-(F35)
B21 : (F29)-(F39)
B22 : (F30)-(F32)
B23 : (F30)-(F36)
B24 : (F30)-(F40)
B25 : (F33)+(F34)-(F43)-(F44)
B26 : (F37)-(F41)
B27 : (F38)-(F42)

Matrix :
834207/125000 -675961/250000 -751199/1000000 1904959/1000000 -208767/200000 49141/50000 -233701/500000 -628671/1000000 179723/500000 12241/500000 -233903/250000 -865373/1000000 -263553/1000000 -510297/1000000 -2309/250000 -583093/1000000 -89779/125000 31661/100000 231611/1000000 129137/200000 -486059/500000 1501/4000 75967/250000 -428443/500000 -274449/1000000 -158609/250000 -441501/250000
-675961/250000 834207/125000 -804653/250000 -208767/200000 1904959/1000000 -230493/125000 233701/500000 628671/1000000 -179723/500000 -12241/500000 -233903/250000 -865373/1000000 -510297/1000000 -263553/1000000 783087/1000000 -89779/125000 -583093/1000000 246179/250000 129137/200000 231611/1000000 94821/1000000 75967/250000 1501/4000 177767/1000000 274449/1000000 -158609/250000 -441501/250000
-751199/1000000 -804653/250000 834207/125000 49141/50000 -230493/125000 1904959/1000000 233701/500000 628671/1000000 179723/500000 12241/500000 233903/250000 865373/1000000 -2309/250000 783087/1000000 -263553/1000000 31661/100000 246179/250000 -583093/1000000 -486059/500000 94821/1000000 231611/1000000 -428443/500000 177767/1000000 1501/4000 274449/1000000 158609/250000 441501/250000
1904959/1000000 -208767/200000 49141/50000 4198383/500000 -2056149/1000000 -2291023/1000000 122251/250000 90767/200000 142521/500000 5231/250000 -717937/500000 -596089/500000 -716797/1000000 -331/40000 17641/40000 -730791/500000 -502783/1000000 1386419/1000000 221039/1000000 2753/3125 -439691/1000000 -394797/1000000 36263/40000 -983/8000 32707/100000 -19589/31250 -2502491/1000000
-208767/200000 1904959/1000000 -230493/125000 -2056149/1000000 4198383/500000 -506199/125000 -122251/250000 -90767/200000 -142521/500000 -5231/250000 -717937/500000 -596089/500000 -331/40000 -716797/1000000 284047/1000000 -502783/1000000 -730791/500000 115589/200000 2753/3125 221039/1000000 -165577/250000 36263/40000 -394797/1000000 -388903/1000000 -32707/100000 -19589/31250 -2502491/1000000
49141/50000 -230493/125000 1904959/1000000 -2291023/1000000 -506199/125000 4198383/500000 -122251/250000 -90767/200000 142521/500000 5231/250000 717937/500000 596089/500000 17641/40000 284047/1000000 -716797/1000000 1386419/1000000 115589/200000 -730791/500000 -439691/1000000 -165577/250000 221039/1000000 -983/8000 -388903/1000000 -394797/1000000 -32707/100000 19589/31250 2502491/1000000
-233701/500000 233701/500000 233701/500000 122251/250000 -122251/250000 -122251/250000 761359/500000 172099/125000 0/1 0/1 0/1 0/1 -250921/1000000 250921/1000000 250921/1000000 -918717/1000000 918717/1000000 918717/1000000 -20701/25000 20701/25000 20701/25000 -609203/1000000 609203/1000000 609203/1000000 1743193/2000000 0/1 0/1
-628671/1000000 628671/1000000 628671/1000000 90767/200000 -90767/200000 -90767/200000 172099/125000 326567/125000 0/1 0/1 0/1 0/1 -111061/100000 111061/100000 111061/100000 -366409/1000000 366409/1000000 366409/1000000 -280919/500000 280919/500000 280919/500000 -539433/500000 539433/500000 539433/500000 375111/400000 0/1 0/1
179723/500000 -179723/500000 179723/500000 142521/500000 -142521/500000 142521/500000 0/1 0/1 613627/1000000 5527/500000 0/1 0/1 -2637/125000 2637/125000 -2637/125000 -16373/1000000 16373/1000000 -16373/1000000 -44283/1000000 44283/1000000 -44283/1000000 -34023/1000000 34023/1000000 -34023/1000000 0/1 0/1 0/1
12241/500000 -12241/500000 12241/500000 5231/250000 -5231/250000 5231/250000 0/1 0/1 5527/500000 2783/250000 0/1 0/1 -2917/500000 2917/500000 -2917/500000 1969/1000000 -1969/1000000 1969/1000000 -1/31250 1/31250 -1/31250 -6071/1000000 6071/1000000 -6071/1000000 0/1 0/1 0/1
-233903/250000 -233903/250000 233903/250000 -717937/500000 -717937/500000 717937/500000 0/1 0/1 0/1 0/1 4270431/1000000 721771/250000 1500057/1000000 1500057/1000000 -1500057/1000000 259107/125000 259107/125000 -259107/125000 -1700281/1000000 -1700281/1000000 1700281/1000000 -323271/250000 -323271/250000 323271/250000 0/1 1282251/500000 3096763/500000
-865373/1000000 -865373/1000000 865373/1000000 -596089/500000 -596089/500000 596089/500000 0/1 0/1 0/1 0/1 721771/250000 3346959/1000000 1514403/1000000 1514403/1000000 -1514403/1000000 2087209/1000000 2087209/1000000 -2087209/1000000 -1768687/1000000 -1768687/1000000 1768687/1000000 -254827/200000 -254827/200000 254827/200000 0/1 1263897/500000 1509533/250000
-263553/1000000 -510297/1000000 -2309/250000 -716797/1000000 -331/40000 17641/40000 -250921/1000000 -111061/100000 -2637/125000 -2917/500000 1500057/1000000 1514403/1000000 1281589/500000 -113763/200000 -32309/15625 639441/1000000 86109/62500 -82461/125000 -1197823/1000000 -400693/500000 636451/500000 4551/25000 -446041/250000 3613/31250 -33263/125000 282513/200000 1530883/500000
-510297/1000000 -263553/1000000 783087/1000000 -331/40000 -716797/1000000 284047/1000000 250921/1000000 111061/100000 2637/125000 2917/500000 1500057/1000000 1514403/1000000 -113763/200000 1281589/500000 36707/500000 86109/62500 639441/1000000 -1357497/1000000 -400693/500000 -1197823/1000000 181577/250000 -446041/250000 4551/25000 1486507/1000000 33263/125000 282513/200000 1530883/500000
-2309/250000 783087/1000000 -263553/1000000 17641/40000 284047/1000000 -716797/1000000 250921/1000000 111061/100000 -2637/125000 -2917/500000 -1500057/1000000 -1514403/1000000 -32309/15625 36707/500000 1281589/500000 -82461/125000 -1357497/1000000 639441/1000000 636451/500000 181577/250000 -1197823/1000000 3613/31250 1486507/1000000 4551/25000 33263/125000 -282513/200000 -1530883/500000
-583093/1000000 -89779/125000 31661/100000 -730791/500000 -502783/1000000 1386419/1000000 -918717/1000000 -366409/1000000 -16373/1000000 1969/1000000 259107/125000 2087209/1000000 639441/1000000 86109/62500 -82461/125000 1449061/500000 683323/1000000 -160063/62500 -42583/125000 -2045189/1000000 292163/500000 -743743/1000000 -997999/1000000 767087/1000000 -493553/1000000 358353/250000 2295283/500000
-89779/125000 -583093/1000000 246179/250000 -502783/1000000 -730791/500000 115589/200000 918717/1000000 366409/1000000 16373/1000000 -1969/1000000 259107/125000 2087209/1000000 86109/62500 639441/1000000 -1357497/1000000 683323/1000000 1449061/500000 -255109/250000 -2045189/1000000 -42583/125000 1801527/1000000 -997999/1000000 -743743/1000000 194931/200000 493553/1000000 358353/250000 2295283/500000
31661/100000 246179/250000 -583093/1000000 1386419/1000000 115589/200000 -730791/500000 918717/1000000 366409/1000000 -16373/1000000 1969/1000000 -259107/125000 -2087209/1000000 -82461/125000 -1357497/1000000 639441/1000000 -160063/62500 -255109/250000 1449061/500000 292163/500000 1801527/1000000 -42583/125000 767087/1000000 194931/200000 -743743/1000000 493553/1000000 -358353/250000 -2295283/500000
231611/1000000 129137/200000 -486059/500000 221039/1000000 2753/3125 -439691/1000000 -20701/25000 -280919/500000 -44283/1000000 -1/31250 -1700281/1000000 -1768687/1000000 -1197823/1000000 -400693/500000 636451/500000 -42583/125000 -2045189/1000000 292163/500000 2762377/1000000 48821/250000 -361919/200000 1032399/1000000 302211/500000 -440099/500000 -975137/2000000 -229879/125000 -302119/100000
129137/200000 231611/1000000 94821/1000000 2753/3125 221039/1000000 -165577/250000 20701/25000 280919/500000 44283/1000000 1/31250 -1700281/1000000 -1768687/1000000 -400693/500000 -1197823/1000000 181577/250000 -2045189/1000000 -42583/125000 1801527/1000000 48821/250000 2762377/1000000 -1148067/1000000 302211/500000 1032399/1000000 -756623/1000000 975137/2000000 -229879/125000 -302119/100000
-486059/500000 94821/1000000 231611/1000000 -439691/1000000 -165577/250000 221039/1000000 20701/25000 280919/500000 -44283/1000000 -1/31250 1700281/1000000 1768687/1000000 636451/500000 181577/250000 -1197823/1000000 292163/500000 1801527/1000000 -42583/125000 -361919/200000 -1148067/1000000 2762377/1000000 -440099/500000 -756623/1000000 1032399/1000000 975137/2000000 229879/125000 302119/100000
1501/4000 75967/250000 -428443/500000 -394797/1000000 36263/40000 -983/8000 -609203/1000000 -539433/500000 -34023/1000000 -6071/1000000 -323271/250000 -254827/200000 4551/25000 -446041/250000 3613/31250 -743743/1000000 -997999/1000000 767087/1000000 1032399/1000000 302211/500000 -440099/500000 1606863/1000000 -1101/6250 -1281799/1000000 -17239/40000 -1215169/1000000 -5343/2000
75967/250000 1501/4000 177767/1000000 36263/40000 -394797/1000000 -388903/1000000 609203/1000000 539433/500000 34023/1000000 6071/1000000 -323271/250000 -254827/200000 -446041/250000 4551/25000 1486507/1000000 -997999/1000000 -743743/1000000 194931/200000 302211/500000 1032399/1000000 -756623/1000000 -1101/6250 1606863/1000000 -148903/1000000 17239/40000 -1215169/1000000 -5343/2000
-428443/500000 177767/1000000 1501/4000 -983/8000 -388903/1000000 -394797/1000000 609203/1000000 539433/500000 -34023/1000000 -6071/1000000 323271/250000 254827/200000 3613/31250 1486507/1000000 4551/25000 767087/1000000 194931/200000 -743743/1000000 -440099/500000 -756623/1000000 1032399/1000000 -1281799/1000000 -148903/1000000 1606863/1000000 17239/40000 1215169/1000000 5343/2000
-274449/1000000 274449/1000000 274449/1000000 32707/100000 -32707/100000 -32707/100000 1743193/2000000 375111/400000 0/1 0/1 0/1 0/1 -33263/125000 33263/125000 33263/125000 -493553/1000000 493553/1000000 493553/1000000 -975137/2000000 975137/2000000 975137/2000000 -17239/40000 17239/40000 17239/40000 448041/800000 0/1 0/1
-158609/250000 -158609/250000 158609/250000 -19589/31250 -19589/31250 19589/31250 0/1 0/1 0/1 0/1 1282251/500000 1263897/500000 282513/200000 282513/200000 -282513/200000 358353/250000 358353/250000 -358353/250000 -229879/125000 -229879/125000 229879/125000 -1215169/1000000 -1215169/1000000 1215169/1000000 0/1 5292783/1000000 4544249/1000000
-441501/250000 -441501/250000 441501/250000 -2502491/1000000 -2502491/1000000 2502491/1000000 0/1 0/1 0/1 0/1 3096763/500000 1509533/250000 1530883/500000 1530883/500000 -1530883/500000 2295283/500000 2295283/500000 -2295283/500000 -302119/100000 -302119/100000 302119/100000 -5343/2000 -5343/2000 5343/2000 0/1 4544249/1000000 14420397/1000000


--- Term 12 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 45
Matrix dimension : 11

Flags :
F1  : {124, 134, 234}
F2  : {124, 134, 234, 125}
F3  : {124, 134, 234, 135}
F4  : {124, 134, 234, 125, 135}
F5  : {124, 134, 234, 235}
F6  : {124, 134, 234, 125, 235}
F7  : {124, 134, 234, 135, 235}
F8  : {124, 134, 234, 125, 135, 235}
F9  : {124, 134, 234, 145}
F10 : {124, 134, 234, 125, 145}
F11 : {124, 134, 234, 135, 145}
F12 : {124, 134, 234, 125, 135, 145}
F13 : {124, 134, 234, 235, 145}
F14 : {124, 134, 234, 125, 235, 145}
F15 : {124, 134, 234, 135, 235, 145}
F16 : {124, 134, 234, 125, 135, 235, 145}
F17 : {124, 134, 234, 245}
F18 : {124, 134, 234, 125, 245}
F19 : {124, 134, 234, 135, 245}
F20 : {124, 134, 234, 125, 135, 245}
F21 : {124, 134, 234, 235, 245}
F22 : {124, 134, 234, 125, 235, 245}
F23 : {124, 134, 234, 135, 235, 245}
F24 : {124, 134, 234, 125, 135, 235, 245}
F25 : {124, 134, 234, 145, 245}
F26 : {124, 134, 234, 135, 145, 245}
F27 : {124, 134, 234, 235, 145, 245}
F28 : {124, 134, 234, 135, 235, 145, 245}
F29 : {124, 134, 234, 345}
F30 : {124, 134, 234, 125, 345}
F31 : {124, 134, 234, 135, 345}
F32 : {124, 134, 234, 125, 135, 345}
F33 : {124, 134, 234, 235, 345}
F34 : {124, 134, 234, 125, 235, 345}
F35 : {124, 134, 234, 135, 235, 345}
F36 : {124, 134, 234, 125, 135, 235, 345}
F37 : {124, 134, 234, 145, 345}
F38 : {124, 134, 234, 125, 145, 345}
F39 : {124, 134, 234, 235, 145, 345}
F40 : {124, 134, 234, 125, 235, 145, 345}
F41 : {124, 134, 234, 245, 345}
F42 : {124, 134, 234, 125, 245, 345}
F43 : {124, 134, 234, 135, 245, 345}
F44 : {124, 134, 234, 125, 135, 245, 345}
F45 : {124, 134, 234, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F5)
B3  : (F4)+(F6)+(F7)
B4  : 10(F8)-(F12)+2(F16)-(F22)+2(F24)-(F25)+3(F28)-(F35)+2(F36)-(F37)+3(F40)-(F41)+3(F44)-5(F45)
B5  : (F9)+(F17)+(F29)
B6  : (F10)+(F11)+(F18)+(F21)+(F31)+(F33)
B7  : (F13)+(F19)+(F30)
B8  : (F14)+(F15)+(F20)+(F23)+(F32)+(F34)
B9  : 2(F8)+11(F12)+6(F16)+11(F22)+6(F24)-17(F25)-5(F28)+11(F35)+6(F36)-17(F37)-5(F40)-17(F41)-5(F44)-(F45)
B10 : (F26)+(F27)+(F38)+(F39)+(F42)+(F43)
B11 : 6(F8)+5(F12)-10(F16)+5(F22)-10(F24)+5(F25)+13(F28)+5(F35)-10(F36)+5(F37)+13(F40)+5(F41)+13(F44)-3(F45)

Matrix :
93583/200000 -530033/1000000 2469/50000 -7317/500000 65811/500000 -67447/200000 177933/250000 -214059/500000 -11/14000 104781/200000 10179/200000
-530033/1000000 498877/500000 -53049/1000000 234483/14000000 -240553/1000000 277481/1000000 -410997/500000 30839/62500 2621/3500000 -18719/31250 -163087/2800000
2469/50000 -53049/1000000 111427/250000 -19399/14000000 -195779/1000000 -72371/1000000 17111/500000 -19997/500000 2283/7000000 327/6250 22543/4000000
-7317/500000 234483/14000000 -19399/14000000 10589/19600000 -9027/2000000 75267/7000000 -22407/1000000 191397/14000000 45286846563201805891841/991703674798975215000000000 -233979/14000000 -953064306656669954439521/595022204879385129000000000
65811/500000 -240553/1000000 -195779/1000000 -9027/2000000 101823/250000 -14163/125000 101917/500000 -137399/1000000 -11793/28000000 75563/500000 5053/350000
-67447/200000 277481/1000000 -72371/1000000 75267/7000000 -14163/125000 383957/1000000 -25621/50000 299547/1000000 3879/7000000 -383097/1000000 -1038617/28000000
177933/250000 -410997/500000 17111/500000 -22407/1000000 101917/500000 -25621/50000 1179609/1000000 -680819/1000000 -36349/28000000 403657/500000 219343/2800000
-214059/500000 30839/62500 -19997/500000 191397/14000000 -137399/1000000 299547/1000000 -680819/1000000 436299/1000000 3851/4000000 -486459/1000000 -658397/14000000
-11/14000 2621/3500000 2283/7000000 45286846563201805891841/991703674798975215000000000 -11793/28000000 3879/7000000 -36349/28000000 3851/4000000 18657/784000000 -13333/14000000 -2131/28000000
104781/200000 -18719/31250 327/6250 -233979/14000000 75563/500000 -383097/1000000 403657/500000 -486459/1000000 -13333/14000000 596721/1000000 230537/4000000
10179/200000 -163087/2800000 22543/4000000 -953064306656669954439521/595022204879385129000000000 5053/350000 -1038617/28000000 219343/2800000 -658397/14000000 -2131/28000000 230537/4000000 4395319/784000000


--- Term 13 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 42
Matrix dimension : 27

Flags :
F1  : {124, 134, 234, 125}
F2  : {124, 134, 234, 135}
F3  : {124, 134, 234, 125, 135}
F4  : {124, 134, 234, 235}
F5  : {124, 134, 234, 125, 235}
F6  : {124, 134, 234, 135, 235}
F7  : {124, 134, 234, 145}
F8  : {124, 134, 234, 125, 145}
F9  : {124, 134, 234, 135, 145}
F10 : {124, 134, 234, 125, 135, 145}
F11 : {124, 134, 234, 235, 145}
F12 : {124, 134, 234, 125, 235, 145}
F13 : {124, 134, 234, 135, 235, 145}
F14 : {124, 134, 234, 125, 135, 235, 145}
F15 : {124, 134, 234, 245}
F16 : {124, 134, 234, 125, 245}
F17 : {124, 134, 234, 135, 245}
F18 : {124, 134, 234, 125, 135, 245}
F19 : {124, 134, 234, 235, 245}
F20 : {124, 134, 234, 125, 235, 245}
F21 : {124, 134, 234, 135, 235, 245}
F22 : {124, 134, 234, 125, 135, 235, 245}
F23 : {124, 134, 234, 145, 245}
F24 : {124, 134, 234, 135, 145, 245}
F25 : {124, 134, 234, 235, 145, 245}
F26 : {124, 134, 234, 135, 235, 145, 245}
F27 : {124, 134, 234, 345}
F28 : {124, 134, 234, 125, 345}
F29 : {124, 134, 234, 135, 345}
F30 : {124, 134, 234, 125, 135, 345}
F31 : {124, 134, 234, 235, 345}
F32 : {124, 134, 234, 125, 235, 345}
F33 : {124, 134, 234, 135, 235, 345}
F34 : {124, 134, 234, 125, 135, 235, 345}
F35 : {124, 134, 234, 145, 345}
F36 : {124, 134, 234, 125, 145, 345}
F37 : {124, 134, 234, 235, 145, 345}
F38 : {124, 134, 234, 125, 235, 145, 345}
F39 : {124, 134, 234, 245, 345}
F40 : {124, 134, 234, 125, 245, 345}
F41 : {124, 134, 234, 135, 245, 345}
F42 : {124, 134, 234, 125, 135, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F3)-(F5)
B4  : (F3)-(F6)
B5  : (F7)-(F15)
B6  : (F7)-(F27)
B7  : (F8)-(F9)
B8  : (F8)-(F16)
B9  : (F8)-(F19)
B10 : (F8)-(F29)
B11 : (F8)-(F31)
B12 : (F11)-(F17)
B13 : (F11)-(F28)
B14 : (F12)-(F13)
B15 : (F12)-(F18)
B16 : (F12)-(F21)
B17 : (F12)-(F30)
B18 : (F12)-(F32)
B19 : (F10)-2(F20)-(F22)-2(F23)-(F26)+(F33)+(F34)+3(F35)+(F38)-(F39)
B20 : 3(F10)+(F14)-(F20)+3(F23)+(F26)-2(F33)-(F34)+(F35)-4(F39)-(F42)
B21 : (F24)-(F25)
B22 : (F24)-(F36)
B23 : (F24)-(F37)
B24 : (F24)-(F40)
B25 : (F24)-(F41)
B26 : (F10)-(F14)-(F20)+2(F22)+(F23)+(F26)-(F34)-(F35)-2(F38)+(F42)
B27 : 2(F10)-3(F14)-(F20)+(F22)-(F23)-2(F26)-(F33)+2(F34)-(F38)+(F39)+3(F42)

Matrix :
1536437/500000 -96031/62500 18767/250000 -9383/250000 102751/500000 -25681/250000 -157959/1000000 -9717/50000 -194333/1000000 -6319/40000 3523/10000 953851/1000000 -476891/1000000 -217661/200000 1243417/1000000 621731/500000 -108823/100000 -155111/1000000 3311267/6000000 35573/250000 853837/1000000 -1885931/1000000 -94297/50000 213493/250000 516047/500000 -826453/1500000 -160447/3000000
-96031/62500 614609/200000 -7507/200000 -18767/500000 -102777/1000000 -257/2500 -38871/200000 176159/500000 -157969/1000000 176161/500000 -78981/500000 -2981/6250 -476991/1000000 124357/100000 -4849/31250 -68023/62500 -155219/1000000 -1088401/1000000 -391503/2000000 -889989/2000000 516081/500000 426979/500000 258027/250000 -943063/500000 -1886121/1000000 34147/240000 1120193/3000000
18767/250000 -7507/200000 116803/125000 -116803/250000 -242349/500000 242349/1000000 -78867/500000 2597/1000000 2597/1000000 -78867/500000 2424/15625 -4059/50000 40591/1000000 -41147/1000000 2983/1000000 373/125000 -8229/200000 38163/1000000 30447/2000000 1787/500000 12253/500000 -10753/250000 -10753/250000 2451/100000 3701/200000 -26043/2000000 -4847/3000000
-9383/250000 -18767/500000 -116803/250000 116803/125000 242349/1000000 -242349/500000 2424/15625 -78867/500000 2424/15625 2597/1000000 2597/1000000 40591/1000000 -81181/1000000 38161/1000000 -5143/125000 38163/1000000 1491/500000 2983/1000000 -30103/3000000 25259/3000000 -10753/250000 9251/500000 24507/1000000 2313/125000 24509/1000000 28343/3000000 -749/100000
102751/500000 -102777/1000000 -242349/500000 242349/1000000 1857687/1000000 -928831/1000000 6759/1000000 55673/250000 27837/125000 211/31250 -57363/250000 2291/5000 -57271/250000 -369867/500000 87997/100000 87999/100000 -739701/1000000 -28047/200000 302257/1200000 190993/3000000 189417/500000 -2644/3125 -211521/250000 75779/200000 233623/500000 -1461233/6000000 -24921/1000000
-25681/250000 -257/2500 242349/1000000 -242349/500000 -928831/1000000 1857697/1000000 -45889/200000 6751/1000000 -229451/1000000 222689/1000000 222693/1000000 -57271/250000 229107/500000 -8769/62500 -739709/1000000 -140227/1000000 175997/200000 880013/1000000 -489917/3000000 166093/1200000 -846111/1000000 467191/1000000 23677/62500 58409/125000 378919/1000000 1079281/6000000 -211729/1500000
-157959/1000000 -38871/200000 -78867/500000 2424/15625 6759/1000000 -45889/200000 1971421/500000 509347/500000 -496273/200000 -487161/250000 203739/200000 50447/1000000 12903/250000 82681/200000 179867/1000000 -37441/100000 -137493/1000000 196411/1000000 -54791/6000000 292433/6000000 -12889/62500 -43/2500 -319/100000 211313/1000000 169287/1000000 20269/1500000 -27529/600000
-9717/50000 176159/500000 2597/1000000 -78867/500000 55673/250000 6751/1000000 509347/500000 3942841/1000000 -1550223/1000000 -620341/250000 127337/125000 -2041/20000 12609/250000 98203/500000 413421/1000000 -27777/100000 -374427/1000000 35971/200000 -24051/500000 -112889/3000000 -17181/1000000 169269/1000000 211297/1000000 -38497/250000 -8249/40000 29849/600000 25257/1000000
-194333/1000000 -157969/1000000 2597/1000000 2424/15625 27837/125000 -229451/1000000 -496273/200000 -1550223/1000000 98571/25000 203739/200000 -974321/500000 -51023/500000 12901/250000 -14977/40000 -868/3125 413423/1000000 98197/500000 -68749/500000 -351223/6000000 3527/400000 -153971/1000000 26411/125000 84631/500000 -17191/1000000 -1589/500000 194641/3000000 -18539/1200000
-6319/40000 176161/500000 -78867/500000 2597/1000000 211/31250 222689/1000000 -487161/250000 -620341/250000 203739/200000 1971421/500000 -775111/500000 25219/500000 -51027/500000 -137483/1000000 -374423/1000000 89927/500000 51677/125000 -17361/62500 1079/100000 -70679/1500000 42261/200000 -3173/1000000 -17183/1000000 -206231/1000000 -153993/1000000 -135349/6000000 18479/400000
3523/10000 -78981/500000 2424/15625 2597/1000000 -57363/250000 222693/1000000 203739/200000 127337/125000 -974321/500000 -775111/500000 98571/25000 51603/1000000 -102049/1000000 179871/1000000 98197/500000 -68751/500000 -138881/500000 413417/1000000 343403/6000000 -13331/1200000 42317/250000 -103103/500000 -9623/62500 -1593/500000 -17199/1000000 -63261/1000000 41249/2000000
953851/1000000 -2981/6250 -4059/50000 40591/1000000 2291/5000 -57271/250000 50447/1000000 -2041/20000 -51023/500000 25219/500000 51603/1000000 41733/50000 -41731/100000 -675253/1000000 119869/125000 479489/500000 -675209/1000000 -283699/1000000 322263/1000000 41317/500000 308/625 -548727/500000 -1097459/1000000 492879/1000000 604653/1000000 -637813/2000000 -47119/1500000
-476891/1000000 -476991/1000000 40591/1000000 -81181/1000000 -57271/250000 229107/500000 12903/250000 12609/250000 12901/250000 -51027/500000 -102049/1000000 -41731/100000 417339/500000 -70947/250000 -33761/50000 -35461/125000 958971/1000000 959009/1000000 -416459/2000000 176851/1000000 -548747/500000 302291/500000 246399/500000 37793/62500 492911/1000000 1417679/6000000 -277619/1500000
-217661/200000 124357/100000 -41147/1000000 38161/1000000 -369867/500000 -8769/62500 82681/200000 98203/500000 -14977/40000 -137483/1000000 179871/1000000 -675253/1000000 -70947/250000 2933211/1000000 -72941/62500 -1165151/500000 21029/62500 -583587/500000 -84627/250000 -168667/500000 65729/200000 248243/200000 137497/100000 -754951/500000 -1582183/1000000 222263/750000 766087/3000000
1243417/1000000 -4849/31250 2983/1000000 -5143/125000 87997/100000 -739709/1000000 179867/1000000 413421/1000000 -868/3125 -374423/1000000 98197/500000 119869/125000 -33761/50000 -72941/62500 733273/250000 348681/250000 -2330209/1000000 -583527/500000 294899/600000 -42187/1500000 620581/500000 -1582017/1000000 -1509731/1000000 29431/200000 82133/250000 -496627/1000000 255397/3000000
621731/500000 -68023/62500 373/125000 38163/1000000 87999/100000 -140227/1000000 -37441/100000 -27777/100000 413423/1000000 89927/500000 -68751/500000 479489/500000 -35461/125000 -1165151/500000 348681/250000 1466583/500000 -46681/40000 84149/250000 855729/2000000 19607/75000 147067/1000000 -754887/500000 -1582073/1000000 248259/200000 343757/250000 -796077/2000000 -175723/1000000
-108823/100000 -155219/1000000 -8229/200000 1491/500000 -739701/1000000 175997/200000 -137493/1000000 -374427/1000000 98197/500000 51677/125000 -138881/500000 -675209/1000000 958971/1000000 21029/62500 -2330209/1000000 -46681/40000 1466553/500000 1394763/1000000 -20743/46875 33493/240000 -1509771/1000000 687441/500000 620569/500000 82147/250000 147211/1000000 2766649/6000000 -1069417/6000000
-155111/1000000 -1088401/1000000 38163/1000000 2983/1000000 -28047/200000 880013/1000000 196411/1000000 35971/200000 -68749/500000 -17361/62500 413417/1000000 -283699/1000000 959009/1000000 -583587/500000 -583527/500000 84149/250000 1394763/1000000 293321/100000 -458971/3000000 137047/375000 -158213/100000 328479/1000000 147083/1000000 343767/250000 77583/62500 1201657/6000000 -2042969/6000000
3311267/6000000 -391503/2000000 30447/2000000 -30103/3000000 302257/1200000 -489917/3000000 -54791/6000000 -24051/500000 -351223/6000000 1079/100000 343403/6000000 322263/1000000 -416459/2000000 -84627/250000 294899/600000 855729/2000000 -20743/46875 -458971/3000000 23147/125000 397049/18000000 733101/2000000 -3685541/6000000 -723317/1200000 91463/500000 743119/3000000 -69301/375000 71869/18000000
35573/250000 -889989/2000000 1787/500000 25259/3000000 190993/3000000 166093/1200000 292433/6000000 -112889/3000000 3527/400000 -70679/1500000 -13331/1200000 41317/500000 176851/1000000 -168667/500000 -42187/1500000 19607/75000 33493/240000 137047/375000 397049/18000000 4377791/36000000 -212903/600000 -258751/2000000 -274003/1500000 185891/375000 2905283/6000000 -32021/4500000 -188851/1800000
853837/1000000 516081/500000 12253/500000 -10753/250000 189417/500000 -846111/1000000 -12889/62500 -17181/1000000 -153971/1000000 42261/200000 42317/250000 308/625 -548747/500000 65729/200000 620581/500000 147067/1000000 -1509771/1000000 -158213/100000 733101/2000000 -212903/600000 2092297/1000000 -1040087/1000000 -104187/125000 -1236789/1000000 -130037/125000 -2529271/6000000 45573/125000
-1885931/1000000 426979/500000 -10753/250000 9251/500000 -2644/3125 467191/1000000 -43/2500 169269/1000000 26411/125000 -3173/1000000 -103103/500000 -548727/500000 302291/500000 248243/200000 -1582017/1000000 -754887/500000 687441/500000 328479/1000000 -3685541/6000000 -258751/2000000 -1040087/1000000 209221/100000 2058309/1000000 -20841/25000 -1040209/1000000 3669037/6000000 208591/6000000
-94297/50000 258027/250000 -10753/250000 24507/1000000 -211521/250000 23677/62500 -319/100000 211297/1000000 84631/500000 -17183/1000000 -9623/62500 -1097459/1000000 246399/500000 137497/100000 -1509731/1000000 -1582073/1000000 620569/500000 147083/1000000 -723317/1200000 -274003/1500000 -104187/125000 2058309/1000000 2092229/1000000 -1040239/1000000 -618363/500000 592703/1000000 83873/1000000
213493/250000 -943063/500000 2451/100000 2313/125000 75779/200000 58409/125000 211313/1000000 -38497/250000 -17191/1000000 -206231/1000000 -1593/500000 492879/1000000 37793/62500 -754951/500000 29431/200000 248259/200000 82147/250000 343767/250000 91463/500000 185891/375000 -1236789/1000000 -20841/25000 -1040239/1000000 2092431/1000000 514629/250000 -732331/6000000 -1254463/3000000
516047/500000 -1886121/1000000 3701/200000 24509/1000000 233623/500000 378919/1000000 169287/1000000 -8249/40000 -1589/500000 -153993/1000000 -17199/1000000 604653/1000000 492911/1000000 -1582183/1000000 82133/250000 343757/250000 147211/1000000 77583/62500 743119/3000000 2905283/6000000 -130037/125000 -1040209/1000000 -618363/500000 514629/250000 104621/50000 -227953/1200000 -479219/1200000
-826453/1500000 34147/240000 -26043/2000000 28343/3000000 -1461233/6000000 1079281/6000000 20269/1500000 29849/600000 194641/3000000 -135349/6000000 -63261/1000000 -637813/2000000 1417679/6000000 222263/750000 -496627/1000000 -796077/2000000 2766649/6000000 1201657/6000000 -69301/375000 -32021/4500000 -2529271/6000000 3669037/6000000 592703/1000000 -732331/6000000 -227953/1200000 378481/2000000 -33097/1800000
-160447/3000000 1120193/3000000 -4847/3000000 -749/100000 -24921/1000000 -211729/1500000 -27529/600000 25257/1000000 -18539/1200000 18479/400000 41249/2000000 -47119/1500000 -277619/1500000 766087/3000000 255397/3000000 -175723/1000000 -1069417/6000000 -2042969/6000000 71869/18000000 -188851/1800000 45573/125000 208591/6000000 83873/1000000 -1254463/3000000 -479219/1200000 -33097/1800000 1700383/18000000

#Sharp Graphs (Complicated Case (1) + (2))
#1: Order 6 : Edges = {134, 234, 125, 135, 235, 145, 245, 126, 136, 236, 146, 246, 356, 456}
#2: Order 6 : Edges = {234, 125, 135, 145, 126, 136, 146, 246, 346, 256, 356, 456}
#3: Order 6 : Edges = {234, 125, 135, 145, 126, 136, 146, 256, 356, 456}
#4: Order 6 : Edges = {126, 136, 236, 146, 246, 346, 156, 256, 356, 456}
#5: Order 6 : Edges = {136, 236, 146, 246, 346, 156, 256, 356, 456}
#6: Order 6 : Edges = {146, 246, 346, 156, 256, 356, 456}
#7: Order 6 : Edges = {156, 256, 356, 456}
#8: Order 6 : Edges = {256, 356, 456}
#9: Order 6 : Edges = {}
#10: Order 6 : Edges = {245, 345, 126, 136, 236, 146, 246, 346, 156, 256, 356}
#11: Order 6 : Edges = {245, 345, 126, 136, 146, 156}
#12: Order 6 : Edges = {145, 245, 345, 126, 136, 236, 146, 246, 346, 156, 256, 356}
#13: Order 6 : Edges = {145, 245, 345, 146, 246, 346, 156, 256, 356}
#14: Order 6 : Edges = {135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 356, 456}
#15: Order 6 : Edges = {135, 235, 145, 245, 345, 136, 236, 146, 246, 346, 156, 256}
#16: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346, 456}
#17: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346}



==> 5-9-07-prf.txt <==
#Density : 5/9

Program                       : DensityChecker

Order of subgraphs H          : 6
Number of forbidden graphs    : 1
Forbidden graphs              :
6 : {123, 124, 134, 125, 135, 245, 126, 136, 346, 456}
Forbid only induced subgraphs : no
Number of terms               : 10


--- Term 1 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 12
Matrix dimension : 7

Flags :
F1  : {}
F2  : {124}
F3  : {134}
F4  : {124, 134}
F5  : {234}
F6  : {124, 234}
F7  : {134, 234}
F8  : {124, 134, 234}
F9  : {123, 124}
F10 : {123, 124, 134}
F11 : {123, 124, 234}
F12 : {123, 124, 134, 234}

Basis :
B1 : 92(F1)+3(F4)+3(F6)-16(F7)-61(F8)-16(F9)+6(F10)+6(F11)
B2 : (F2)
B3 : (F3)+(F5)
B4 : 6(F1)+223(F4)+223(F6)+11(F7)-10(F8)+11(F9)-108(F10)-108(F11)
B5 : 64(F1)-22(F4)-22(F6)-529(F7)+78(F8)+25(F9)-44(F10)-44(F11)
B6 : 64(F1)-22(F4)-22(F6)+25(F7)+78(F8)-529(F9)-44(F10)-44(F11)
B7 : (F12)

Matrix :
115211766071723750959/1708539492352532028750000 1123609/138500000 38267/69250000 15833144514579239393/3796754427450071175000000 166440383928535071307/17085394923525320287500000 -1122521/76729000000 -1156699/138500000
1123609/138500000 15866/15625 2747/1000000 54679/138500000 31763/22160000 -162181/110800000 -722691/1000000
38267/69250000 2747/1000000 172093/1000000 114141/277000000 -51607/138500000 -61319/138500000 -321591/500000
15833144514579239393/3796754427450071175000000 54679/138500000 114141/277000000 10637463043804482463/8542697461762660143750000 -1903/9591125000 -161233982255330859371/136683159388202562300000000 -28909/17312500
166440383928535071307/17085394923525320287500000 31763/22160000 -51607/138500000 -1903/9591125000 221377268852456985211/68341579694101281150000000 -6731/306916000000 3619/4432000
-1122521/76729000000 -162181/110800000 -61319/138500000 -161233982255330859371/136683159388202562300000000 -6731/306916000000 962331/153458000000 133987/34625000
-1156699/138500000 -722691/1000000 -321591/500000 -28909/17312500 3619/4432000 133987/34625000 211919/62500


--- Term 2 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 6
Matrix dimension : 2

Flags :
F1 : {134}
F2 : {124, 134}
F3 : {234}
F4 : {124, 234}
F5 : {123, 124, 134}
F6 : {123, 124, 234}

Basis :
B1 : (F1)-(F3)
B2 : (F2)-(F4)+(F5)-(F6)

Matrix :
17213/25000 300823/500000
300823/500000 197598369046657087/374868577943750000


--- Term 3 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 64
Matrix dimension : 20

Flags :
F1  : {234}
F2  : {234, 125}
F3  : {234, 135}
F4  : {234, 125, 135}
F5  : {234, 235}
F6  : {234, 125, 235}
F7  : {234, 135, 235}
F8  : {234, 125, 135, 235}
F9  : {234, 145}
F10 : {234, 125, 145}
F11 : {234, 135, 145}
F12 : {234, 125, 135, 145}
F13 : {234, 235, 145}
F14 : {234, 125, 235, 145}
F15 : {234, 135, 235, 145}
F16 : {234, 125, 135, 235, 145}
F17 : {234, 245}
F18 : {234, 125, 245}
F19 : {234, 135, 245}
F20 : {234, 125, 135, 245}
F21 : {234, 235, 245}
F22 : {234, 125, 235, 245}
F23 : {234, 135, 235, 245}
F24 : {234, 125, 135, 235, 245}
F25 : {234, 145, 245}
F26 : {234, 125, 145, 245}
F27 : {234, 135, 145, 245}
F28 : {234, 125, 135, 145, 245}
F29 : {234, 235, 145, 245}
F30 : {234, 125, 235, 145, 245}
F31 : {234, 135, 235, 145, 245}
F32 : {234, 125, 135, 235, 145, 245}
F33 : {234, 345}
F34 : {234, 125, 345}
F35 : {234, 135, 345}
F36 : {234, 125, 135, 345}
F37 : {234, 235, 345}
F38 : {234, 125, 235, 345}
F39 : {234, 135, 235, 345}
F40 : {234, 125, 135, 235, 345}
F41 : {234, 145, 345}
F42 : {234, 125, 145, 345}
F43 : {234, 135, 145, 345}
F44 : {234, 125, 135, 145, 345}
F45 : {234, 235, 145, 345}
F46 : {234, 125, 235, 145, 345}
F47 : {234, 135, 235, 145, 345}
F48 : {234, 125, 135, 235, 145, 345}
F49 : {234, 245, 345}
F50 : {234, 125, 245, 345}
F51 : {234, 135, 245, 345}
F52 : {234, 125, 135, 245, 345}
F53 : {234, 235, 245, 345}
F54 : {234, 125, 235, 245, 345}
F55 : {234, 135, 235, 245, 345}
F56 : {234, 125, 135, 235, 245, 345}
F57 : {234, 145, 245, 345}
F58 : {234, 125, 145, 245, 345}
F59 : {234, 135, 145, 245, 345}
F60 : {234, 125, 135, 145, 245, 345}
F61 : {234, 235, 145, 245, 345}
F62 : {234, 125, 235, 145, 245, 345}
F63 : {234, 135, 235, 145, 245, 345}
F64 : {234, 125, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F9)
B3  : (F4)+(F10)+(F11)
B4  : (F5)+(F17)+(F33)
B5  : (F6)+(F7)+(F18)+(F25)+(F35)+(F41)
B6  : (F8)+(F26)+(F43)
B7  : (F12)
B8  : (F13)+(F19)+(F34)
B9  : (F14)+(F15)+(F20)+(F27)+(F36)+(F42)
B10 : (F16)+(F28)+(F44)
B11 : (F21)+(F37)+(F49)
B12 : (F22)+(F39)+(F57)
B13 : (F23)+(F29)+(F38)+(F45)+(F50)+(F51)
B14 : (F24)+(F30)+(F40)+(F47)+(F58)+(F59)
B15 : (F31)+(F46)+(F52)
B16 : (F32)+(F48)+(F60)
B17 : (F53)
B18 : (F54)+(F55)+(F61)
B19 : (F56)+(F62)+(F63)
B20 : (F64)

Matrix :
46677/125000 8881/500000 -97833/1000000 834719/1000000 -28073/1000000 12727/100000 -66671/500000 341159/1000000 -93759/1000000 -20163/50000 424761/1000000 94963/250000 -1247/50000 7431/50000 -681/20000 -46401/125000 16787/31250 16517/1000000 65267/500000 -1141019/1000000
8881/500000 39727/250000 18233/1000000 14793/250000 12399/500000 313/100000 38571/1000000 39091/500000 -1477/1000000 13787/200000 -217247/1000000 -22569/500000 -32637/1000000 -1661/31250 -6607/500000 270361/1000000 -16211/62500 -34473/100000 -53301/200000 -3319/250000
-97833/1000000 18233/1000000 44483/250000 -62153/250000 -1629/25000 -75797/1000000 77173/1000000 -11497/100000 28831/250000 167559/1000000 -185847/1000000 -52769/200000 -26057/1000000 -50933/1000000 109209/1000000 4513/31250 -115413/500000 -37393/125000 -2527/100000 273259/1000000
834719/1000000 14793/250000 -62153/250000 1986489/1000000 15421/500000 374089/1000000 -88987/250000 20899/25000 -66849/250000 -426183/500000 473461/500000 976841/1000000 87951/1000000 1919/8000 -289473/1000000 -676303/1000000 119029/125000 -1907/100000 -23247/500000 -608169/250000
-28073/1000000 12399/500000 -1629/25000 15421/500000 15147/62500 11347/125000 -1829/250000 21789/500000 -33631/500000 174539/1000000 -179937/1000000 16617/500000 103589/1000000 -139997/1000000 -40029/250000 370941/1000000 -76891/125000 -278759/1000000 -555559/1000000 148177/500000
12727/100000 313/100000 -75797/1000000 374089/1000000 11347/125000 135969/500000 -2109/20000 146423/1000000 -105857/1000000 -21223/200000 102567/500000 75137/250000 13061/100000 -6281/250000 -218503/1000000 -11053/250000 -1861/31250 4657/125000 -54917/200000 -121467/500000
-66671/500000 38571/1000000 77173/1000000 -88987/250000 -1829/250000 -2109/20000 32961/200000 -28681/200000 122927/1000000 267831/1000000 -109203/250000 -408387/1000000 -40763/250000 -53391/1000000 141521/500000 186453/500000 -10469/20000 -518917/1000000 -147523/1000000 183851/500000
341159/1000000 39091/500000 -11497/100000 20899/25000 21789/500000 146423/1000000 -28681/200000 470609/1000000 -137029/1000000 -309337/1000000 65811/250000 80369/200000 74301/1000000 1113/25000 -112671/500000 -27319/250000 6101/20000 -87207/1000000 -36509/200000 -954119/1000000
-93759/1000000 -1477/1000000 28831/250000 -66849/250000 -33631/500000 -105857/1000000 122927/1000000 -137029/1000000 219553/1000000 3558/15625 -6287/25000 -408157/1000000 -2751/25000 -42271/1000000 137933/500000 49059/250000 -102041/250000 -31089/62500 -16487/500000 249701/1000000
-20163/50000 13787/200000 167559/1000000 -426183/500000 174539/1000000 -21223/200000 267831/1000000 -309337/1000000 3558/15625 225631/250000 -32127/31250 -836231/1000000 19267/1000000 -97713/250000 43067/250000 609507/500000 -1965007/1000000 -649819/500000 -1055609/1000000 1529503/1000000
424761/1000000 -217247/1000000 -185847/1000000 473461/500000 -179937/1000000 102567/500000 -109203/250000 65811/250000 -6287/25000 -32127/31250 408763/250000 222013/200000 13317/50000 200261/500000 -44257/100000 -1752987/1000000 72157/31250 1908513/1000000 1296297/1000000 -60411/40000
94963/250000 -22569/500000 -52769/200000 976841/1000000 16617/500000 75137/250000 -408387/1000000 80369/200000 -408157/1000000 -836231/1000000 222013/200000 126751/100000 317267/1000000 42127/200000 -728029/1000000 -502229/500000 1560543/1000000 304261/200000 13647/31250 -1131961/1000000
-1247/50000 -32637/1000000 -26057/1000000 87951/1000000 103589/1000000 13061/100000 -40763/250000 74301/1000000 -2751/25000 19267/1000000 13317/50000 317267/1000000 222157/500000 -151611/1000000 -63849/125000 -20143/500000 -19387/200000 88363/250000 -38417/125000 79857/250000
7431/50000 -1661/31250 -50933/1000000 1919/8000 -139997/1000000 -6281/250000 -53391/1000000 1113/25000 -42271/1000000 -97713/250000 200261/500000 42127/200000 -151611/1000000 243491/1000000 138731/1000000 -606523/1000000 192893/200000 273233/500000 86683/125000 -351819/500000
-681/20000 -6607/500000 109209/1000000 -289473/1000000 -40029/250000 -218503/1000000 141521/500000 -112671/500000 137933/500000 43067/250000 -44257/100000 -728029/1000000 -63849/125000 138731/1000000 444367/500000 148601/1000000 -295077/1000000 -53081/62500 336207/1000000 -38529/200000
-46401/125000 270361/1000000 4513/31250 -676303/1000000 370941/1000000 -11053/250000 186453/500000 -27319/250000 49059/250000 609507/500000 -1752987/1000000 -502229/500000 -20143/500000 -606523/1000000 148601/1000000 275917/125000 -313271/100000 -482277/200000 -1050359/500000 1692991/1000000
16787/31250 -16211/62500 -115413/500000 119029/125000 -76891/125000 -1861/31250 -10469/20000 6101/20000 -102041/250000 -1965007/1000000 72157/31250 1560543/1000000 -19387/200000 192893/200000 -295077/1000000 -313271/100000 657623/125000 3851419/1000000 3307561/1000000 -332757/125000
16517/1000000 -34473/100000 -37393/125000 -1907/100000 -278759/1000000 4657/125000 -518917/1000000 -87207/1000000 -31089/62500 -649819/500000 1908513/1000000 304261/200000 88363/250000 273233/500000 -53081/62500 -482277/200000 3851419/1000000 262541/62500 147371/62500 -1499/2500
65267/500000 -53301/200000 -2527/100000 -23247/500000 -555559/1000000 -54917/200000 -147523/1000000 -36509/200000 -16487/500000 -1055609/1000000 1296297/1000000 13647/31250 -38417/125000 86683/125000 336207/1000000 -1050359/500000 3307561/1000000 147371/62500 2655009/1000000 -257139/200000
-1141019/1000000 -3319/250000 273259/1000000 -608169/250000 148177/500000 -121467/500000 183851/500000 -954119/1000000 249701/1000000 1529503/1000000 -60411/40000 -1131961/1000000 79857/250000 -351819/500000 -38529/200000 1692991/1000000 -332757/125000 -1499/2500 -257139/200000 3915769/1000000


--- Term 4 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 60
Matrix dimension : 44

Flags :
F1  : {234, 125}
F2  : {234, 135}
F3  : {234, 125, 135}
F4  : {234, 235}
F5  : {234, 125, 235}
F6  : {234, 135, 235}
F7  : {234, 125, 135, 235}
F8  : {234, 145}
F9  : {234, 125, 145}
F10 : {234, 135, 145}
F11 : {234, 235, 145}
F12 : {234, 125, 235, 145}
F13 : {234, 135, 235, 145}
F14 : {234, 125, 135, 235, 145}
F15 : {234, 245}
F16 : {234, 125, 245}
F17 : {234, 135, 245}
F18 : {234, 125, 135, 245}
F19 : {234, 235, 245}
F20 : {234, 125, 235, 245}
F21 : {234, 135, 235, 245}
F22 : {234, 125, 135, 235, 245}
F23 : {234, 145, 245}
F24 : {234, 125, 145, 245}
F25 : {234, 135, 145, 245}
F26 : {234, 125, 135, 145, 245}
F27 : {234, 235, 145, 245}
F28 : {234, 125, 235, 145, 245}
F29 : {234, 135, 235, 145, 245}
F30 : {234, 125, 135, 235, 145, 245}
F31 : {234, 345}
F32 : {234, 125, 345}
F33 : {234, 135, 345}
F34 : {234, 125, 135, 345}
F35 : {234, 235, 345}
F36 : {234, 125, 235, 345}
F37 : {234, 135, 235, 345}
F38 : {234, 125, 135, 235, 345}
F39 : {234, 145, 345}
F40 : {234, 125, 145, 345}
F41 : {234, 135, 145, 345}
F42 : {234, 125, 135, 145, 345}
F43 : {234, 235, 145, 345}
F44 : {234, 125, 235, 145, 345}
F45 : {234, 135, 235, 145, 345}
F46 : {234, 125, 135, 235, 145, 345}
F47 : {234, 245, 345}
F48 : {234, 125, 245, 345}
F49 : {234, 135, 245, 345}
F50 : {234, 125, 135, 245, 345}
F51 : {234, 125, 235, 245, 345}
F52 : {234, 135, 235, 245, 345}
F53 : {234, 125, 135, 235, 245, 345}
F54 : {234, 145, 245, 345}
F55 : {234, 125, 145, 245, 345}
F56 : {234, 135, 145, 245, 345}
F57 : {234, 125, 135, 145, 245, 345}
F58 : {234, 235, 145, 245, 345}
F59 : {234, 125, 235, 145, 245, 345}
F60 : {234, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F8)
B3  : (F3)-(F9)
B4  : (F3)-(F10)
B5  : (F4)-(F15)
B6  : (F4)-(F31)
B7  : (F5)-(F6)
B8  : (F5)-(F16)
B9  : (F5)-(F23)
B10 : (F5)-(F33)
B11 : (F5)-(F39)
B12 : (F7)-(F24)
B13 : (F7)-(F41)
B14 : (F11)-(F17)
B15 : (F11)-(F32)
B16 : (F12)-(F13)
B17 : (F12)-(F18)
B18 : (F12)-(F25)
B19 : (F12)-(F34)
B20 : (F12)-(F40)
B21 : (F14)-(F26)
B22 : (F14)-(F42)
B23 : (F19)-(F35)
B24 : (F19)-(F47)
B25 : (F20)-(F37)
B26 : (F20)-(F54)
B27 : (F21)-(F27)
B28 : (F21)-(F36)
B29 : (F21)-(F43)
B30 : (F21)-(F48)
B31 : (F21)-(F49)
B32 : (F22)-(F28)
B33 : (F22)-(F38)
B34 : (F22)-(F45)
B35 : (F22)-(F55)
B36 : (F22)-(F56)
B37 : (F29)-(F44)
B38 : (F29)-(F50)
B39 : (F30)-(F46)
B40 : (F30)-(F57)
B41 : (F51)-(F52)
B42 : (F51)-(F58)
B43 : (F53)-(F59)
B44 : (F53)-(F60)

Matrix :
173991/250000 115047/250000 -94659/1000000 333347/500000 3381/500000 -212261/1000000 144157/1000000 -35459/1000000 12607/125000 -90679/1000000 -7771/500000 -75383/500000 7971/62500 21281/40000 -554699/500000 517209/1000000 201807/1000000 194959/500000 -190149/500000 -436941/1000000 118963/1000000 -25559/250000 -50351/500000 -81813/250000 123767/500000 -891/15625 22329/500000 -311641/1000000 -561249/1000000 -709199/1000000 -139257/1000000 119263/1000000 -14879/1000000 -33721/100000 -122839/125000 -155841/200000 -471179/500000 -37241/62500 82221/250000 123089/250000 234701/1000000 3109/31250 -28213/125000 -1267/25000
115047/250000 320643/500000 1693/62500 675311/1000000 12643/250000 -156777/1000000 284/3125 1959/62500 137891/1000000 60113/1000000 129341/1000000 3123/250000 152607/500000 19209/62500 -454341/500000 459727/1000000 2483/62500 416803/1000000 -83103/250000 -147201/500000 16691/250000 23611/250000 -90897/1000000 -31151/200000 386261/1000000 53329/125000 54677/1000000 -356033/1000000 -234241/1000000 -52539/100000 -19253/500000 94917/500000 -32177/200000 -671/31250 -10369/15625 -31867/100000 -29191/40000 -732809/1000000 18723/125000 55437/125000 193999/500000 205637/500000 -33763/250000 320567/1000000
-94659/1000000 1693/62500 70637/200000 119929/1000000 32561/500000 18297/500000 -105607/1000000 8097/100000 8959/500000 39301/250000 3691/25000 106507/500000 13803/50000 -284463/1000000 265661/1000000 -53901/500000 -6727/31250 43979/1000000 45339/500000 107343/500000 -38333/1000000 603361/1000000 -6463/1000000 50953/200000 62467/500000 328381/500000 -54321/1000000 -2771/250000 401103/1000000 783/2500 111641/1000000 105329/1000000 -247321/1000000 477877/1000000 109663/250000 14801/20000 40297/250000 -243229/1000000 -16283/100000 96331/250000 -29719/500000 27899/200000 31417/250000 17381/50000
333347/500000 675311/1000000 119929/1000000 644909/500000 98787/1000000 -263653/1000000 85407/1000000 17773/250000 179729/1000000 5561/62500 177027/1000000 12619/250000 134793/250000 7031/15625 -603653/500000 616457/1000000 29963/500000 644949/1000000 -383937/1000000 -308347/1000000 81383/1000000 744989/1000000 -164281/1000000 -126399/1000000 475751/1000000 381309/500000 4163/1000000 -211857/500000 -160127/500000 -142661/250000 -5899/200000 121701/500000 -18323/50000 58977/500000 -819561/1000000 -152117/1000000 -565573/500000 -221451/200000 183697/500000 310541/250000 133473/500000 61447/250000 -16773/125000 78811/250000
3381/500000 12643/250000 32561/500000 98787/1000000 51661/1000000 -1773/500000 -1319/62500 24023/500000 5063/200000 91087/1000000 82873/1000000 80083/1000000 66113/500000 -41911/1000000 47717/1000000 14797/1000000 -35469/1000000 88867/1000000 20327/500000 38403/500000 -9311/1000000 1123/5000 -4873/200000 12761/125000 106881/1000000 156231/500000 -17/1000 -9897/200000 12103/100000 75511/1000000 1111/15625 7357/250000 -125711/1000000 155667/1000000 148409/1000000 54497/200000 -6087/200000 -12711/125000 -36689/1000000 14099/125000 72957/1000000 13401/125000 2147/62500 188667/1000000
-212261/1000000 -156777/1000000 18297/500000 -263653/1000000 -1773/500000 140649/1000000 -48457/1000000 57737/1000000 -1783/200000 36491/250000 4241/40000 10439/100000 1849/125000 -202673/1000000 33479/62500 -89963/500000 -25999/500000 -34999/500000 44133/200000 255037/1000000 -3663/250000 2421/50000 36387/1000000 5371/25000 4019/250000 12693/50000 -6631/250000 6673/100000 295921/1000000 9533/31250 78403/500000 -80149/1000000 -8211/125000 35799/200000 524427/1000000 455171/1000000 384559/1000000 296237/1000000 -122897/500000 -165777/500000 42767/500000 140227/1000000 17289/250000 244621/1000000
144157/1000000 284/3125 -105607/1000000 85407/1000000 -1319/62500 -48457/1000000 5727/25000 -30811/1000000 21059/1000000 -65267/1000000 -17623/500000 -47699/500000 -9457/125000 49313/250000 -79139/250000 155101/1000000 115199/1000000 17461/250000 -7441/62500 -42349/250000 15921/250000 -74377/250000 -8391/500000 -76527/500000 13833/500000 -53499/250000 2377/62500 -1599/20000 -49447/200000 -138671/500000 -62729/1000000 -1549/1000000 93493/1000000 -235227/1000000 -348847/1000000 -216389/500000 -27537/125000 -10401/500000 13627/250000 -96521/1000000 140811/1000000 15101/250000 -44531/500000 -89533/1000000
-35459/1000000 1959/62500 8097/100000 17773/250000 24023/500000 57737/1000000 -30811/1000000 69299/250000 56107/1000000 13781/62500 204347/1000000 78623/500000 51977/250000 -11113/200000 141561/500000 -8629/1000000 2183/500000 168631/1000000 35227/200000 247389/1000000 6839/250000 343411/1000000 -7681/250000 60621/250000 87647/500000 15561/25000 -1101/31250 -64143/1000000 47949/200000 205503/1000000 110357/500000 -56183/1000000 -228889/1000000 121799/500000 427949/1000000 541979/1000000 1027/20000 16269/1000000 -33017/200000 8207/1000000 103073/500000 45971/200000 30299/500000 205391/500000
12607/125000 137891/1000000 8959/500000 179729/1000000 5063/200000 -1783/200000 21059/1000000 56107/1000000 45307/200000 108193/1000000 120979/1000000 26649/500000 125931/1000000 84457/1000000 -122513/1000000 24791/200000 37087/1000000 91721/500000 -4169/200000 499/62500 5681/100000 357/10000 -35641/1000000 1049/25000 166633/1000000 318183/1000000 2383/250000 -140493/1000000 3019/1000000 -46781/500000 39827/500000 9357/500000 -50501/500000 29003/1000000 -1389/62500 64267/1000000 -7767/50000 -53463/500000 -17177/250000 -1607/200000 25879/100000 133627/500000 -4417/200000 62493/250000
-90679/1000000 60113/1000000 39301/250000 5561/62500 91087/1000000 36491/250000 -65267/1000000 13781/62500 108193/1000000 32631/50000 220599/500000 82119/250000 214461/500000 -48349/250000 308597/500000 -5573/250000 -58651/1000000 162869/500000 45143/125000 24671/50000 5249/125000 57951/100000 -17781/500000 125609/250000 454473/1000000 1312889/1000000 -37777/500000 -172749/1000000 36299/62500 80403/200000 451009/1000000 -37661/500000 -220309/500000 267133/500000 453501/500000 580487/500000 20559/100000 4913/125000 -57393/125000 -79917/500000 282453/500000 667931/1000000 41519/500000 485091/500000
-7771/500000 129341/1000000 3691/25000 177027/1000000 82873/1000000 4241/40000 -17623/500000 204347/1000000 120979/1000000 220599/500000 571031/1000000 281489/1000000 406841/1000000 -124811/1000000 99297/250000 12821/250000 -22499/500000 41833/125000 126219/500000 194039/500000 47603/1000000 481461/1000000 -4129/100000 201589/500000 220623/500000 1178877/1000000 -47131/1000000 -98631/500000 463971/1000000 65093/250000 97047/250000 -49237/1000000 -395557/1000000 56799/125000 339249/500000 7333/8000 19889/250000 -53807/1000000 -379469/1000000 -26349/250000 552071/1000000 131437/200000 22769/500000 880657/1000000
-75383/500000 3123/250000 106507/500000 12619/250000 80083/1000000 10439/100000 -47699/500000 78623/500000 26649/500000 82119/250000 281489/1000000 426013/1000000 83987/250000 -296803/1000000 509979/1000000 -113273/1000000 -2508/15625 1169/8000 121321/500000 189313/500000 -6861/200000 147933/250000 -6389/500000 396379/1000000 7993/31250 968417/1000000 -57131/1000000 -15891/250000 543481/1000000 420299/1000000 13907/50000 30953/1000000 -361621/1000000 536289/1000000 754967/1000000 203071/200000 273793/1000000 -11287/125000 -311017/1000000 4597/62500 53699/250000 97211/250000 144373/1000000 324141/500000
7971/62500 152607/500000 13803/50000 134793/250000 66113/500000 1849/125000 -9457/125000 51977/250000 125931/1000000 214461/500000 406841/1000000 83987/250000 771291/1000000 -2727/20000 87041/1000000 139133/1000000 -153481/1000000 90133/200000 16973/125000 314743/1000000 -349/31250 48809/50000 -80249/1000000 51209/125000 530833/1000000 1449827/1000000 -34253/500000 -267723/1000000 502219/1000000 237819/1000000 41301/125000 106847/1000000 -143827/250000 136257/200000 531741/1000000 572583/500000 -92323/500000 -280157/500000 -97377/500000 556107/1000000 48769/125000 70239/125000 77559/1000000 14466/15625
21281/40000 19209/62500 -284463/1000000 7031/15625 -41911/1000000 -202673/1000000 49313/250000 -11113/200000 84457/1000000 -48349/250000 -124811/1000000 -296803/1000000 -2727/20000 832737/1000000 -258291/250000 494873/1000000 43947/100000 326229/1000000 -293049/1000000 -454759/1000000 106557/500000 -7044/15625 -111201/1000000 -210231/500000 3037/1000000 -546829/1000000 49349/1000000 -105273/500000 -212821/250000 -776391/1000000 -150859/1000000 -24793/250000 183057/1000000 -353871/500000 -548181/500000 -1196383/1000000 -239941/250000 -33063/250000 203873/500000 39869/200000 45611/250000 -198639/1000000 -255617/1000000 -50757/125000
-554699/500000 -454341/500000 265661/1000000 -603653/500000 47717/1000000 33479/62500 -79139/250000 141561/500000 -122513/1000000 308597/500000 99297/250000 509979/1000000 87041/1000000 -258291/250000 179453/62500 -504319/500000 -50711/200000 -41531/100000 119661/100000 170379/125000 -75673/500000 916589/1000000 140559/1000000 552863/500000 -125559/1000000 1212619/1000000 -201003/1000000 539637/1000000 1448493/1000000 8829/5000 2951/4000 -464027/1000000 -70013/200000 24037/25000 549669/200000 2454951/1000000 456143/250000 1391043/1000000 -454531/500000 -29167/31250 -148049/1000000 9127/1000000 45477/100000 809329/1000000
517209/1000000 459727/1000000 -53901/500000 616457/1000000 14797/1000000 -89963/500000 155101/1000000 -8629/1000000 24791/200000 -5573/250000 12821/250000 -113273/1000000 139133/1000000 494873/1000000 -504319/500000 673417/1000000 96083/500000 81841/200000 -347213/1000000 -193797/500000 128399/1000000 -195607/1000000 -47599/500000 -69427/250000 32833/100000 82109/1000000 69973/1000000 -85739/250000 -238587/500000 -702419/1000000 -14947/200000 19533/250000 -16287/500000 -54471/200000 -433233/500000 -138997/200000 -83427/100000 -104127/200000 198537/1000000 16819/62500 226159/500000 335801/1000000 -220129/1000000 1149/10000
201807/1000000 2483/62500 -6727/31250 29963/500000 -35469/1000000 -25999/500000 115199/1000000 2183/500000 37087/1000000 -58651/1000000 -22499/500000 -2508/15625 -153481/1000000 43947/100000 -50711/200000 96083/500000 490731/1000000 36959/250000 -3121/1000000 -109221/1000000 7119/50000 -151923/500000 -53187/1000000 -153469/1000000 -3957/100000 -329443/1000000 8717/500000 -33403/1000000 -458123/1000000 -150383/500000 25951/1000000 -206799/1000000 60029/500000 -110511/250000 -355739/1000000 -304923/500000 -12017/31250 60667/250000 1853/12500 -33603/250000 132277/1000000 -183739/1000000 -65533/500000 -110893/500000
194959/500000 416803/1000000 43979/1000000 644949/1000000 88867/1000000 -34999/500000 17461/250000 168631/1000000 91721/500000 162869/500000 41833/125000 1169/8000 90133/200000 326229/1000000 -41531/100000 81841/200000 36959/250000 76033/100000 -10181/1000000 7721/200000 18327/125000 26879/62500 -25543/200000 36127/250000 55303/100000 1020747/1000000 -3443/125000 -409789/1000000 -4299/200000 -128673/500000 50527/200000 1453/100000 -377871/1000000 75093/500000 -41229/500000 332951/1000000 -639273/1000000 -437737/1000000 -74457/1000000 162119/500000 670257/1000000 581379/1000000 -107769/1000000 88249/125000
-190149/500000 -83103/250000 45339/500000 -383937/1000000 20327/500000 44133/200000 -7441/62500 35227/200000 -4169/200000 45143/125000 126219/500000 121321/500000 16973/125000 -293049/1000000 119661/100000 -347213/1000000 -3121/1000000 -10181/1000000 150411/200000 331359/500000 -4347/250000 28631/50000 8959/500000 135461/250000 2341/40000 377453/500000 -128191/1000000 6937/40000 581633/1000000 747461/1000000 85393/200000 -35583/125000 -123319/500000 416867/1000000 305523/250000 292111/250000 594989/1000000 23937/40000 -18581/50000 -304241/1000000 7191/125000 353/40000 168761/1000000 474701/1000000
-436941/1000000 -147201/500000 107343/500000 -308347/1000000 38403/500000 255037/1000000 -42349/250000 247389/1000000 499/62500 24671/50000 194039/500000 189313/500000 314743/1000000 -454759/1000000 170379/125000 -193797/500000 -109221/1000000 7721/200000 331359/500000 195121/200000 -48739/1000000 881031/1000000 3773/250000 700123/1000000 9217/62500 299229/250000 -119207/1000000 4197/25000 420079/500000 466827/500000 549217/1000000 -258413/1000000 -8891/20000 354391/500000 15387/10000 98527/62500 708209/1000000 469369/1000000 -472997/1000000 -183863/1000000 86143/1000000 3483/20000 48223/200000 745249/1000000
118963/1000000 16691/250000 -38333/1000000 81383/1000000 -9311/1000000 -3663/250000 15921/250000 6839/250000 5681/100000 5249/125000 47603/1000000 -6861/200000 -349/31250 106557/500000 -75673/500000 128399/1000000 7119/50000 18327/125000 -4347/250000 -48739/1000000 97023/500000 -199299/1000000 -5801/125000 -32171/1000000 38463/1000000 24447/500000 -1039/250000 -115461/1000000 -5473/31250 -92979/500000 618/15625 -2233/50000 3969/500000 -18261/100000 -9107/62500 -100117/500000 -91703/500000 3063/50000 -99253/1000000 -77713/1000000 52007/200000 129381/1000000 -81631/1000000 16653/250000
-25559/250000 23611/250000 603361/1000000 744989/1000000 1123/5000 2421/50000 -74377/250000 343411/1000000 357/10000 57951/100000 481461/1000000 147933/250000 48809/50000 -7044/15625 916589/1000000 -195607/1000000 -151923/500000 26879/62500 28631/50000 881031/1000000 -199299/1000000 2714279/1000000 -55117/500000 455251/500000 77929/200000 448429/200000 -238093/1000000 68761/1000000 1017011/1000000 69191/62500 564337/1000000 -7687/500000 -497121/500000 342863/250000 1487329/1000000 619579/250000 2261/100000 -658057/1000000 26211/1000000 1761563/1000000 -230411/500000 -321249/1000000 46313/125000 445037/500000
-50351/500000 -90897/1000000 -6463/1000000 -164281/1000000 -4873/200000 36387/1000000 -8391/500000 -7681/250000 -35641/1000000 -17781/500000 -4129/100000 -6389/500000 -80249/1000000 -111201/1000000 140559/1000000 -47599/500000 -53187/1000000 -25543/200000 8959/500000 3773/250000 -5801/125000 -55117/500000 31343/500000 -17101/1000000 -67753/1000000 -74379/500000 1067/250000 34803/500000 60087/1000000 13713/200000 -14817/500000 -5059/500000 4811/62500 10529/1000000 67021/1000000 -511/250000 187167/1000000 2697/25000 -49507/1000000 -15093/100000 -69389/1000000 -6361/250000 1601/200000 -59037/1000000
-81813/250000 -31151/200000 50953/200000 -126399/1000000 12761/125000 5371/25000 -76527/500000 60621/250000 1049/25000 125609/250000 201589/500000 396379/1000000 51209/125000 -210231/500000 552863/500000 -69427/250000 -153469/1000000 36127/250000 135461/250000 700123/1000000 -32171/1000000 455251/500000 -17101/1000000 173407/250000 56153/200000 268869/200000 -117143/1000000 5387/250000 823971/1000000 197317/250000 490627/1000000 -118211/1000000 -122607/250000 371761/500000 677349/500000 1607487/1000000 542351/1000000 215861/1000000 -471043/1000000 -11361/200000 114389/500000 72019/200000 107531/500000 438971/500000
123767/500000 386261/1000000 62467/500000 475751/1000000 106881/1000000 4019/250000 13833/500000 87647/500000 166633/1000000 454473/1000000 220623/500000 7993/31250 530833/1000000 3037/1000000 -125559/1000000 32833/100000 -3957/100000 55303/100000 2341/40000 9217/62500 38463/1000000 77929/200000 -67753/1000000 56153/200000 54391/62500 267761/200000 -18369/500000 -223457/500000 68837/200000 -114349/1000000 318289/1000000 45503/500000 -102917/250000 107891/250000 130239/500000 742281/1000000 -313053/1000000 -44457/100000 -384857/1000000 -1667/50000 1557/1600 1067799/1000000 -111461/1000000 1134543/1000000
-891/15625 53329/125000 328381/500000 381309/500000 156231/500000 12693/50000 -53499/250000 15561/25000 318183/1000000 1312889/1000000 1178877/1000000 968417/1000000 1449827/1000000 -546829/1000000 1212619/1000000 82109/1000000 -329443/1000000 1020747/1000000 377453/500000 299229/250000 24447/500000 448429/200000 -74379/500000 268869/200000 267761/200000 4029493/1000000 -194077/1000000 -34763/62500 1628357/1000000 1015461/1000000 555017/500000 3539/250000 -1394051/1000000 436023/250000 274857/125000 167889/50000 11727/62500 -314767/500000 -500669/500000 455059/1000000 669159/500000 88119/50000 258751/1000000 41966/15625
22329/500000 54677/1000000 -54321/1000000 4163/1000000 -17/1000 -6631/250000 2377/62500 -1101/31250 2383/250000 -37777/500000 -47131/1000000 -57131/1000000 -34253/500000 49349/1000000 -201003/1000000 69973/1000000 8717/500000 -3443/125000 -128191/1000000 -119207/1000000 -1039/250000 -238093/1000000 1067/250000 -117143/1000000 -18369/500000 -194077/1000000 8751/40000 -4519/1000000 -56257/500000 -78631/500000 -66841/1000000 243/15625 46739/1000000 -49201/500000 -192397/1000000 -334953/1000000 -11189/200000 -11441/250000 58863/1000000 -21383/200000 7499/500000 24533/500000 -3741/125000 -89261/1000000
-311641/1000000 -356033/1000000 -2771/250000 -211857/500000 -9897/200000 6673/100000 -1599/20000 -64143/1000000 -140493/1000000 -172749/1000000 -98631/500000 -15891/250000 -267723/1000000 -105273/500000 539637/1000000 -85739/250000 -33403/1000000 -409789/1000000 6937/40000 4197/25000 -115461/1000000 68761/1000000 34803/500000 5387/250000 -223457/500000 -34763/62500 -4519/1000000 556443/1000000 8337/125000 76447/200000 -7151/125000 -166579/1000000 77967/500000 -2207/500000 165111/500000 -19639/500000 57057/125000 209871/500000 64741/500000 -11061/500000 -654009/1000000 -135939/200000 126631/1000000 -519703/1000000
-561249/1000000 -234241/1000000 401103/1000000 -160127/500000 12103/100000 295921/1000000 -49447/200000 47949/200000 3019/1000000 36299/62500 463971/1000000 543481/1000000 502219/1000000 -212821/250000 1448493/1000000 -238587/500000 -458123/1000000 -4299/200000 581633/1000000 420079/500000 -5473/31250 1017011/1000000 60087/1000000 823971/1000000 68837/200000 1628357/1000000 -56257/500000 8337/125000 713081/500000 215621/200000 254467/500000 3169/250000 -567153/1000000 113289/100000 886947/500000 2151291/1000000 249053/250000 64717/500000 -682283/1000000 -104059/500000 10823/50000 643811/1000000 312983/1000000 1148103/1000000
-709199/1000000 -52539/100000 783/2500 -142661/250000 75511/1000000 9533/31250 -138671/500000 205503/1000000 -46781/500000 80403/200000 65093/250000 420299/1000000 237819/1000000 -776391/1000000 8829/5000 -702419/1000000 -150383/500000 -128673/500000 747461/1000000 466827/500000 -92979/500000 69191/62500 13713/200000 197317/250000 -114349/1000000 1015461/1000000 -78631/500000 76447/200000 215621/200000 90883/62500 462171/1000000 -3621/20000 -205691/500000 889033/1000000 1871271/1000000 1938577/1000000 563059/500000 139231/250000 -430227/1000000 -58367/1000000 -48971/125000 -188393/1000000 395969/1000000 103367/200000
-139257/1000000 -19253/500000 111641/1000000 -5899/200000 1111/15625 78403/500000 -62729/1000000 110357/500000 39827/500000 451009/1000000 97047/250000 13907/50000 41301/125000 -150859/1000000 2951/4000 -14947/200000 25951/1000000 50527/200000 85393/200000 549217/1000000 618/15625 564337/1000000 -14817/500000 490627/1000000 318289/1000000 555017/500000 -66841/1000000 -7151/125000 254467/500000 462171/1000000 622477/1000000 -43307/200000 -410071/1000000 476527/1000000 972839/1000000 1042749/1000000 30759/125000 110579/500000 -11977/31250 -187347/1000000 50247/125000 10401/25000 89513/1000000 785089/1000000
119263/1000000 94917/500000 105329/1000000 121701/500000 7357/250000 -80149/1000000 -1549/1000000 -56183/1000000 9357/500000 -37661/500000 -49237/1000000 30953/1000000 106847/1000000 -24793/250000 -464027/1000000 19533/250000 -206799/1000000 1453/100000 -35583/125000 -258413/1000000 -2233/50000 -7687/500000 -5059/500000 -118211/1000000 45503/500000 3539/250000 243/15625 -166579/1000000 3169/250000 -3621/20000 -43307/200000 20853/50000 -24527/500000 4161/100000 -161547/500000 -16981/250000 -123927/1000000 -25257/50000 5329/125000 71869/250000 10487/1000000 99027/500000 4947/1000000 2003/62500
-14879/1000000 -32177/200000 -247321/1000000 -18323/50000 -125711/1000000 -8211/125000 93493/1000000 -228889/1000000 -50501/500000 -220309/500000 -395557/1000000 -361621/1000000 -143827/250000 183057/1000000 -70013/200000 -16287/500000 60029/500000 -377871/1000000 -123319/500000 -8891/20000 3969/500000 -497121/500000 4811/62500 -122607/250000 -102917/250000 -1394051/1000000 46739/1000000 77967/500000 -567153/1000000 -205691/500000 -410071/1000000 -24527/500000 349531/500000 -717451/1000000 -105099/125000 -256521/200000 6321/1000000 175627/500000 113381/500000 -447403/1000000 -139851/500000 -212519/500000 -132861/1000000 -855957/1000000
-33721/100000 -671/31250 477877/1000000 58977/500000 155667/1000000 35799/200000 -235227/1000000 121799/500000 29003/1000000 267133/500000 56799/125000 536289/1000000 136257/200000 -353871/500000 24037/25000 -54471/200000 -110511/250000 75093/500000 416867/1000000 354391/500000 -18261/100000 342863/250000 10529/1000000 371761/500000 107891/250000 436023/250000 -49201/500000 -2207/500000 113289/100000 889033/1000000 476527/1000000 4161/100000 -717451/1000000 653001/500000 43951/31250 1038447/500000 140717/250000 -66487/200000 -27701/62500 53453/125000 7607/62500 8008/15625 284401/1000000 274543/250000
-122839/125000 -10369/15625 109663/250000 -819561/1000000 148409/1000000 524427/1000000 -348847/1000000 427949/1000000 -1389/62500 453501/500000 339249/500000 754967/1000000 531741/1000000 -548181/500000 549669/200000 -433233/500000 -355739/1000000 -41229/500000 305523/250000 15387/10000 -9107/62500 1487329/1000000 67021/1000000 677349/500000 130239/500000 274857/125000 -192397/1000000 165111/500000 886947/500000 1871271/1000000 972839/1000000 -161547/500000 -105099/125000 43951/31250 3158981/1000000 3153767/1000000 1654317/1000000 455151/500000 -1049603/1000000 -294391/500000 94749/500000 99761/200000 508079/1000000 1460663/1000000
-155841/200000 -31867/100000 14801/20000 -152117/1000000 54497/200000 455171/1000000 -216389/500000 541979/1000000 64267/1000000 580487/500000 7333/8000 203071/200000 572583/500000 -1196383/1000000 2454951/1000000 -138997/200000 -304923/500000 332951/1000000 292111/250000 98527/62500 -100117/500000 619579/250000 -511/250000 1607487/1000000 742281/1000000 167889/50000 -334953/1000000 -19639/500000 2151291/1000000 1938577/1000000 1042749/1000000 -16981/250000 -256521/200000 1038447/500000 3153767/1000000 860401/200000 159781/125000 16509/250000 -1053199/1000000 150307/500000 402111/1000000 442493/500000 68493/125000 1066989/500000
-471179/500000 -29191/40000 40297/250000 -565573/500000 -6087/200000 384559/1000000 -27537/125000 1027/20000 -7767/50000 20559/100000 19889/250000 273793/1000000 -92323/500000 -239941/250000 456143/250000 -83427/100000 -12017/31250 -639273/1000000 594989/1000000 708209/1000000 -91703/500000 2261/100000 187167/1000000 542351/1000000 -313053/1000000 11727/62500 -11189/200000 57057/125000 249053/250000 563059/500000 30759/125000 -123927/1000000 6321/1000000 140717/250000 1654317/1000000 159781/125000 1657211/1000000 184573/200000 -69323/100000 -974391/1000000 -121607/500000 67807/1000000 164707/500000 65281/250000
-37241/62500 -732809/1000000 -243229/1000000 -221451/200000 -12711/125000 296237/1000000 -10401/500000 16269/1000000 -53463/500000 4913/125000 -53807/1000000 -11287/125000 -280157/500000 -33063/250000 1391043/1000000 -104127/200000 60667/250000 -437737/1000000 23937/40000 469369/1000000 3063/50000 -658057/1000000 2697/25000 215861/1000000 -44457/100000 -314767/500000 -11441/250000 209871/500000 64717/500000 139231/250000 110579/500000 -25257/50000 175627/500000 -66487/200000 455151/500000 16509/250000 184573/200000 774567/500000 -371211/1000000 -6709/5000 -82631/1000000 -319377/1000000 38279/500000 -266543/1000000
82221/250000 18723/125000 -16283/100000 183697/500000 -36689/1000000 -122897/500000 13627/250000 -33017/200000 -17177/250000 -57393/125000 -379469/1000000 -311017/1000000 -97377/500000 203873/500000 -454531/500000 198537/1000000 1853/12500 -74457/1000000 -18581/50000 -472997/1000000 -99253/1000000 26211/1000000 -49507/1000000 -471043/1000000 -384857/1000000 -500669/500000 58863/1000000 64741/500000 -682283/1000000 -430227/1000000 -11977/31250 5329/125000 113381/500000 -27701/62500 -1049603/1000000 -1053199/1000000 -69323/100000 -371211/1000000 835619/1000000 197493/250000 -155363/200000 -926941/1000000 -53637/1000000 -974927/1000000
123089/250000 55437/125000 96331/250000 310541/250000 14099/125000 -165777/500000 -96521/1000000 8207/1000000 -1607/200000 -79917/500000 -26349/250000 4597/62500 556107/1000000 39869/200000 -29167/31250 16819/62500 -33603/250000 162119/500000 -304241/1000000 -183863/1000000 -77713/1000000 1761563/1000000 -15093/100000 -11361/200000 -1667/50000 455059/1000000 -21383/200000 -11061/500000 -104059/500000 -58367/1000000 -187347/1000000 71869/250000 -447403/1000000 53453/125000 -294391/500000 150307/500000 -974391/1000000 -6709/5000 197493/250000 38674/15625 -470857/500000 -1028123/1000000 18001/200000 -82507/200000
234701/1000000 193999/500000 -29719/500000 133473/500000 72957/1000000 42767/500000 140811/1000000 103073/500000 25879/100000 282453/500000 552071/1000000 53699/250000 48769/125000 45611/250000 -148049/1000000 226159/500000 132277/1000000 670257/1000000 7191/125000 86143/1000000 52007/200000 -230411/500000 -69389/1000000 114389/500000 1557/1600 669159/500000 7499/500000 -654009/1000000 10823/50000 -48971/125000 50247/125000 10487/1000000 -139851/500000 7607/62500 94749/500000 402111/1000000 -121607/500000 -82631/1000000 -155363/200000 -470857/500000 1830917/1000000 862601/500000 -30293/125000 1442093/1000000
3109/31250 205637/500000 27899/200000 61447/250000 13401/125000 140227/1000000 15101/250000 45971/200000 133627/500000 667931/1000000 131437/200000 97211/250000 70239/125000 -198639/1000000 9127/1000000 335801/1000000 -183739/1000000 581379/1000000 353/40000 3483/20000 129381/1000000 -321249/1000000 -6361/250000 72019/200000 1067799/1000000 88119/50000 24533/500000 -135939/200000 643811/1000000 -188393/1000000 10401/25000 99027/500000 -212519/500000 8008/15625 99761/200000 442493/500000 67807/1000000 -319377/1000000 -926941/1000000 -1028123/1000000 862601/500000 1146109/500000 -58513/500000 1791963/1000000
-28213/125000 -33763/250000 31417/250000 -16773/125000 2147/62500 17289/250000 -44531/500000 30299/500000 -4417/200000 41519/500000 22769/500000 144373/1000000 77559/1000000 -255617/1000000 45477/100000 -220129/1000000 -65533/500000 -107769/1000000 168761/1000000 48223/200000 -81631/1000000 46313/125000 1601/200000 107531/500000 -111461/1000000 258751/1000000 -3741/125000 126631/1000000 312983/1000000 395969/1000000 89513/1000000 4947/1000000 -132861/1000000 284401/1000000 508079/1000000 68493/125000 164707/500000 38279/500000 -53637/1000000 18001/200000 -30293/125000 -58513/500000 3247/15625 89/1600
-1267/25000 320567/1000000 17381/50000 78811/250000 188667/1000000 244621/1000000 -89533/1000000 205391/500000 62493/250000 485091/500000 880657/1000000 324141/500000 14466/15625 -50757/125000 809329/1000000 1149/10000 -110893/500000 88249/125000 474701/1000000 745249/1000000 16653/250000 445037/500000 -59037/1000000 438971/500000 1134543/1000000 41966/15625 -89261/1000000 -519703/1000000 1148103/1000000 103367/200000 785089/1000000 2003/62500 -855957/1000000 274543/250000 1460663/1000000 1066989/500000 65281/250000 -266543/1000000 -974927/1000000 -82507/200000 1442093/1000000 1791963/1000000 89/1600 2178179/1000000


--- Term 5 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 64
Matrix dimension : 27

Flags :
F1  : {134, 234}
F2  : {134, 234, 125}
F3  : {134, 234, 135}
F4  : {134, 234, 125, 135}
F5  : {134, 234, 235}
F6  : {134, 234, 125, 235}
F7  : {134, 234, 135, 235}
F8  : {134, 234, 125, 135, 235}
F9  : {134, 234, 145}
F10 : {134, 234, 125, 145}
F11 : {134, 234, 135, 145}
F12 : {134, 234, 125, 135, 145}
F13 : {134, 234, 235, 145}
F14 : {134, 234, 125, 235, 145}
F15 : {134, 234, 135, 235, 145}
F16 : {134, 234, 125, 135, 235, 145}
F17 : {134, 234, 245}
F18 : {134, 234, 125, 245}
F19 : {134, 234, 135, 245}
F20 : {134, 234, 125, 135, 245}
F21 : {134, 234, 235, 245}
F22 : {134, 234, 125, 235, 245}
F23 : {134, 234, 135, 235, 245}
F24 : {134, 234, 125, 135, 235, 245}
F25 : {134, 234, 145, 245}
F26 : {134, 234, 125, 145, 245}
F27 : {134, 234, 135, 145, 245}
F28 : {134, 234, 125, 135, 145, 245}
F29 : {134, 234, 235, 145, 245}
F30 : {134, 234, 125, 235, 145, 245}
F31 : {134, 234, 135, 235, 145, 245}
F32 : {134, 234, 125, 135, 235, 145, 245}
F33 : {134, 234, 345}
F34 : {134, 234, 125, 345}
F35 : {134, 234, 135, 345}
F36 : {134, 234, 125, 135, 345}
F37 : {134, 234, 235, 345}
F38 : {134, 234, 125, 235, 345}
F39 : {134, 234, 135, 235, 345}
F40 : {134, 234, 125, 135, 235, 345}
F41 : {134, 234, 145, 345}
F42 : {134, 234, 125, 145, 345}
F43 : {134, 234, 135, 145, 345}
F44 : {134, 234, 125, 135, 145, 345}
F45 : {134, 234, 235, 145, 345}
F46 : {134, 234, 125, 235, 145, 345}
F47 : {134, 234, 135, 235, 145, 345}
F48 : {134, 234, 125, 135, 235, 145, 345}
F49 : {134, 234, 245, 345}
F50 : {134, 234, 125, 245, 345}
F51 : {134, 234, 135, 245, 345}
F52 : {134, 234, 125, 135, 245, 345}
F53 : {134, 234, 235, 245, 345}
F54 : {134, 234, 125, 235, 245, 345}
F55 : {134, 234, 135, 235, 245, 345}
F56 : {134, 234, 125, 135, 235, 245, 345}
F57 : {134, 234, 145, 245, 345}
F58 : {134, 234, 125, 145, 245, 345}
F59 : {134, 234, 135, 145, 245, 345}
F60 : {134, 234, 125, 135, 145, 245, 345}
F61 : {134, 234, 235, 145, 245, 345}
F62 : {134, 234, 125, 235, 145, 245, 345}
F63 : {134, 234, 135, 235, 145, 245, 345}
F64 : {134, 234, 125, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)
B3  : (F3)+(F5)+(F9)+(F17)
B4  : (F4)+(F6)+(F10)+(F18)
B5  : (F7)+(F25)
B6  : (F8)+(F26)
B7  : (F11)+(F21)
B8  : (F12)+(F22)
B9  : (F13)+(F19)
B10 : (F14)+(F20)
B11 : (F15)+(F23)+(F27)+(F29)
B12 : (F16)+(F24)+(F28)+(F30)
B13 : (F31)-2(F32)+(F33)
B14 : (F31)+(F32)-2(F33)
B15 : (F34)
B16 : (F35)+(F37)+(F41)+(F49)
B17 : (F36)+(F38)+(F42)+(F50)
B18 : (F39)+(F57)
B19 : (F40)+(F58)
B20 : (F43)+(F53)
B21 : (F44)+(F54)
B22 : (F45)+(F51)
B23 : (F46)+(F52)
B24 : (F47)+(F55)+(F59)+(F61)
B25 : (F48)+(F56)+(F60)+(F62)
B26 : (F63)
B27 : (F64)

Matrix :
846563/1000000 50023/200000 3839/250000 1769/25000 401423/1000000 28521/40000 504819/1000000 -169199/1000000 165449/250000 -16523/250000 990753/1000000 296327/1000000 765813/1000000 -114701/1500000 36511/250000 27859/50000 12011/62500 -55411/125000 -195527/250000 187037/250000 -609/1250 10599/20000 36127/500000 -115879/250000 -602221/1000000 -624091/1000000 -2300249/1000000
50023/200000 1150593/1000000 -15171/62500 161941/200000 203037/1000000 548177/500000 -63207/250000 -248137/500000 -25061/40000 1137031/1000000 3361/15625 643101/1000000 27441/1000000 275111/1000000 217523/250000 316479/1000000 301851/500000 -230967/250000 -227867/200000 310909/500000 -135213/200000 220987/1000000 16417/62500 -245347/250000 -316497/200000 -917443/1000000 -67233/500000
3839/250000 -15171/62500 224559/1000000 -4073/25000 386029/1000000 -21439/1000000 17653/250000 136763/1000000 96729/500000 -180567/1000000 48723/500000 14341/250000 54431/250000 272629/3000000 -432919/1000000 -51297/250000 -209341/1000000 -58889/1000000 12609/40000 -319511/1000000 -82911/500000 -382617/1000000 115309/1000000 -259223/1000000 246891/500000 -59587/250000 91789/500000
1769/25000 161941/200000 -4073/25000 30067/31250 53177/125000 1029673/1000000 -273433/1000000 -75933/250000 -197541/250000 1392861/1000000 -23329/250000 293879/500000 188213/750000 173061/500000 60679/125000 -23633/500000 445229/1000000 -1154163/1000000 -794603/1000000 -52663/200000 -563297/500000 81291/500000 571749/1000000 -530139/500000 -488433/500000 -1025049/1000000 37993/100000
401423/1000000 203037/1000000 386029/1000000 53177/125000 3284899/1000000 1713751/1000000 56251/500000 1757/12500 20267/1000000 652523/1000000 64463/100000 1528711/1000000 2457593/1500000 867203/750000 -425301/250000 -429207/500000 -203461/250000 -1828833/1000000 2707/15625 -1259979/1000000 -1843853/1000000 -280493/200000 96027/100000 -355979/125000 794071/1000000 -1704343/500000 305203/200000
28521/40000 548177/500000 -21439/1000000 1029673/1000000 1713751/1000000 102703/50000 34137/1000000 -416819/1000000 -353589/1000000 148141/100000 391347/500000 1318497/1000000 1135349/1000000 698599/1000000 11687/125000 27429/500000 316991/1000000 -623/320 -628459/500000 3281/100000 -1862243/1000000 -13373/125000 26191/31250 -1160459/500000 -9783/8000 -1259073/500000 -436963/1000000
504819/1000000 -63207/250000 17653/250000 -273433/1000000 56251/500000 34137/1000000 153851/250000 14681/250000 177593/250000 -101379/200000 293107/500000 -18233/200000 132451/250000 -79897/375000 -46813/250000 174179/500000 -2543/25000 54773/500000 -42993/250000 340647/1000000 12543/1000000 65073/125000 -11887/100000 60039/250000 134819/1000000 15257/1000000 -43049/25000
-169199/1000000 -248137/500000 136763/1000000 -75933/250000 1757/12500 -416819/1000000 14681/250000 77449/250000 105201/500000 -184517/500000 -153021/1000000 -44673/200000 272063/3000000 -3793/150000 -578231/1000000 -347761/1000000 -65763/200000 233041/1000000 659237/1000000 -2013/3125 -853/62500 -347077/1000000 73067/1000000 90547/500000 235853/250000 97461/500000 198419/500000
165449/250000 -25061/40000 96729/500000 -197541/250000 20267/1000000 -353589/1000000 177593/250000 105201/500000 1467987/1000000 -258353/200000 5983/6250 -15969/50000 1652033/3000000 -382751/1000000 -466891/1000000 79161/200000 -31441/125000 144231/250000 50347/250000 293851/500000 273/800 16883/125000 -148157/500000 219461/500000 25291/40000 48403/125000 -2370901/1000000
-16523/250000 1137031/1000000 -180567/1000000 1392861/1000000 652523/1000000 148141/100000 -101379/200000 -184517/500000 -258353/200000 2336867/1000000 -309599/1000000 856131/1000000 1063529/3000000 582599/1000000 296799/500000 -343889/1000000 346199/500000 -1889277/1000000 -937499/1000000 -172487/200000 -1026853/500000 -145263/1000000 68593/62500 -72257/40000 -1177691/1000000 -303731/200000 1072909/1000000
990753/1000000 3361/15625 48723/500000 -23329/250000 64463/100000 391347/500000 293107/500000 -153021/1000000 5983/6250 -309599/1000000 679339/500000 50853/125000 1309991/1500000 -28693/1500000 -15499/500000 68769/125000 7991/50000 -461593/1000000 -171169/250000 190767/200000 -70601/125000 3591/200000 2369/25000 -832071/1000000 -252231/500000 -815963/1000000 -2503519/1000000
296327/1000000 643101/1000000 14341/250000 293879/500000 1528711/1000000 1318497/1000000 -18233/200000 -44673/200000 -15969/50000 856131/1000000 50853/125000 517011/500000 2080771/3000000 496423/750000 -277883/1000000 -49331/250000 -20909/500000 -630469/500000 -524157/1000000 -421/3125 -272131/250000 -549399/1000000 10357/20000 -1780031/1000000 -522091/1000000 -980867/500000 654409/1000000
765813/1000000 27441/1000000 54431/250000 188213/750000 2457593/1500000 1135349/1000000 132451/250000 272063/3000000 1652033/3000000 1063529/3000000 1309991/1500000 2080771/3000000 2253029/1500000 69263/200000 -615163/750000 -165211/1500000 -370657/1500000 -242181/200000 -970171/3000000 -146013/250000 -304969/200000 -32647/3000000 2064521/3000000 -847891/600000 1040131/3000000 -1315391/750000 -769927/600000
-114701/1500000 275111/1000000 272629/3000000 173061/500000 867203/750000 698599/1000000 -79897/375000 -3793/150000 -382751/1000000 582599/1000000 -28693/1500000 496423/750000 69263/200000 4953311/9000000 -347149/750000 -225327/500000 -290909/1500000 -2408689/3000000 31289/600000 -1673353/3000000 -184723/250000 -2286293/3000000 1283341/3000000 -749077/600000 256447/3000000 -3964363/3000000 1375031/1000000
36511/250000 217523/250000 -432919/1000000 60679/125000 -425301/250000 11687/125000 -46813/250000 -578231/1000000 -466891/1000000 296799/500000 -15499/500000 -277883/1000000 -615163/750000 -347149/750000 370911/200000 9599/10000 260679/250000 215693/1000000 -1319499/1000000 1527157/1000000 528223/1000000 19876/15625 -394123/1000000 413817/500000 -1037629/500000 54423/50000 -293867/200000
27859/50000 316479/1000000 -51297/250000 -23633/500000 -429207/500000 27429/500000 174179/500000 -347761/1000000 79161/200000 -343889/1000000 68769/125000 -49331/250000 -165211/1500000 -225327/500000 9599/10000 1055199/1000000 108331/250000 2661/6250 -1000677/1000000 318157/200000 191389/250000 53013/40000 -602973/1000000 861283/1000000 -641167/500000 156223/250000 -2348183/1000000
12011/62500 301851/500000 -209341/1000000 445229/1000000 -203461/250000 316991/1000000 -2543/25000 -65763/200000 -31441/125000 346199/500000 7991/50000 -20909/500000 -370657/1500000 -290909/1500000 260679/250000 108331/250000 79593/100000 -313971/1000000 -804639/1000000 296927/500000 -193031/500000 180359/500000 30607/200000 -110381/1000000 -589591/500000 361593/1000000 -1043993/1000000
-55411/125000 -230967/250000 -58889/1000000 -1154163/1000000 -1828833/1000000 -623/320 54773/500000 233041/1000000 144231/250000 -1889277/1000000 -461593/1000000 -630469/500000 -242181/200000 -2408689/3000000 215693/1000000 2661/6250 -313971/1000000 2267609/1000000 807359/1000000 473831/500000 2538511/1000000 639073/1000000 -1298269/1000000 1335439/500000 12401/20000 2551361/1000000 -70983/200000
-195527/250000 -227867/200000 12609/40000 -794603/1000000 2707/15625 -628459/500000 -42993/250000 659237/1000000 50347/250000 -937499/1000000 -171169/250000 -524157/1000000 -970171/3000000 31289/600000 -1319499/1000000 -1000677/1000000 -804639/1000000 807359/1000000 470619/250000 -288941/200000 7024/15625 -713423/500000 1199/125000 41307/100000 55739/25000 65623/100000 110937/50000
187037/250000 310909/500000 -319511/1000000 -52663/200000 -1259979/1000000 3281/100000 340647/1000000 -2013/3125 293851/500000 -172487/200000 190767/200000 -421/3125 -146013/250000 -1673353/3000000 1527157/1000000 318157/200000 296927/500000 473831/500000 -288941/200000 3190597/1000000 218499/125000 348763/250000 -616781/500000 583423/500000 -550729/250000 903139/1000000 -2896021/1000000
-609/1250 -135213/200000 -82911/500000 -563297/500000 -1843853/1000000 -1862243/1000000 12543/1000000 -853/62500 273/800 -1026853/500000 -70601/125000 -272131/250000 -304969/200000 -184723/250000 528223/1000000 191389/250000 -193031/500000 2538511/1000000 7024/15625 218499/125000 3505459/1000000 1104041/1000000 -1817991/1000000 750323/250000 -31829/500000 2441817/1000000 263/15625
10599/20000 220987/1000000 -382617/1000000 81291/500000 -280493/200000 -13373/125000 65073/125000 -347077/1000000 16883/125000 -145263/1000000 3591/200000 -549399/1000000 -32647/3000000 -2286293/3000000 19876/15625 53013/40000 180359/500000 639073/1000000 -713423/500000 348763/250000 1104041/1000000 1625163/500000 -419543/500000 1073483/500000 -364651/250000 1146351/1000000 -3077673/1000000
36127/500000 16417/62500 115309/1000000 571749/1000000 96027/100000 26191/31250 -11887/100000 73067/1000000 -148157/500000 68593/62500 2369/25000 10357/20000 2064521/3000000 1283341/3000000 -394123/1000000 -602973/1000000 30607/200000 -1298269/1000000 1199/125000 -616781/500000 -1817991/1000000 -419543/500000 259309/250000 -808311/500000 59229/200000 -1206381/1000000 8507/15625
-115879/250000 -245347/250000 -259223/1000000 -530139/500000 -355979/125000 -1160459/500000 60039/250000 90547/500000 219461/500000 -72257/40000 -832071/1000000 -1780031/1000000 -847891/600000 -749077/600000 413817/500000 861283/1000000 -110381/1000000 1335439/500000 41307/100000 583423/500000 750323/250000 1073483/500000 -808311/500000 807343/200000 54609/250000 1767889/500000 -276297/200000
-602221/1000000 -316497/200000 246891/500000 -488433/500000 794071/1000000 -9783/8000 134819/1000000 235853/250000 25291/40000 -1177691/1000000 -252231/500000 -522091/1000000 1040131/3000000 256447/3000000 -1037629/500000 -641167/500000 -589591/500000 12401/20000 55739/25000 -550729/250000 -31829/500000 -364651/250000 59229/200000 54609/250000 1587433/500000 295657/1000000 1809189/1000000
-624091/1000000 -917443/1000000 -59587/250000 -1025049/1000000 -1704343/500000 -1259073/500000 15257/1000000 97461/500000 48403/125000 -303731/200000 -815963/1000000 -980867/500000 -1315391/750000 -3964363/3000000 54423/50000 156223/250000 361593/1000000 2551361/1000000 65623/100000 903139/1000000 2441817/1000000 1146351/1000000 -1206381/1000000 1767889/500000 295657/1000000 4052391/1000000 -1222317/1000000
-2300249/1000000 -67233/500000 91789/500000 37993/100000 305203/200000 -436963/1000000 -43049/25000 198419/500000 -2370901/1000000 1072909/1000000 -2503519/1000000 654409/1000000 -769927/600000 1375031/1000000 -293867/200000 -2348183/1000000 -1043993/1000000 -70983/200000 110937/50000 -2896021/1000000 263/15625 -3077673/1000000 8507/15625 -276297/200000 1809189/1000000 -1222317/1000000 889291/100000


--- Term 6 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 56
Matrix dimension : 36

Flags :
F1  : {134, 234, 135}
F2  : {134, 234, 125, 135}
F3  : {134, 234, 235}
F4  : {134, 234, 125, 235}
F5  : {134, 234, 135, 235}
F6  : {134, 234, 125, 135, 235}
F7  : {134, 234, 145}
F8  : {134, 234, 125, 145}
F9  : {134, 234, 135, 145}
F10 : {134, 234, 125, 135, 145}
F11 : {134, 234, 235, 145}
F12 : {134, 234, 125, 235, 145}
F13 : {134, 234, 135, 235, 145}
F14 : {134, 234, 125, 135, 235, 145}
F15 : {134, 234, 245}
F16 : {134, 234, 125, 245}
F17 : {134, 234, 135, 245}
F18 : {134, 234, 125, 135, 245}
F19 : {134, 234, 235, 245}
F20 : {134, 234, 125, 235, 245}
F21 : {134, 234, 135, 235, 245}
F22 : {134, 234, 125, 135, 235, 245}
F23 : {134, 234, 145, 245}
F24 : {134, 234, 125, 145, 245}
F25 : {134, 234, 135, 145, 245}
F26 : {134, 234, 125, 135, 145, 245}
F27 : {134, 234, 235, 145, 245}
F28 : {134, 234, 125, 235, 145, 245}
F29 : {134, 234, 135, 345}
F30 : {134, 234, 125, 135, 345}
F31 : {134, 234, 235, 345}
F32 : {134, 234, 125, 235, 345}
F33 : {134, 234, 135, 235, 345}
F34 : {134, 234, 125, 135, 235, 345}
F35 : {134, 234, 145, 345}
F36 : {134, 234, 125, 145, 345}
F37 : {134, 234, 135, 145, 345}
F38 : {134, 234, 125, 135, 145, 345}
F39 : {134, 234, 235, 145, 345}
F40 : {134, 234, 125, 235, 145, 345}
F41 : {134, 234, 135, 235, 145, 345}
F42 : {134, 234, 125, 135, 235, 145, 345}
F43 : {134, 234, 245, 345}
F44 : {134, 234, 125, 245, 345}
F45 : {134, 234, 135, 245, 345}
F46 : {134, 234, 125, 135, 245, 345}
F47 : {134, 234, 235, 245, 345}
F48 : {134, 234, 125, 235, 245, 345}
F49 : {134, 234, 135, 235, 245, 345}
F50 : {134, 234, 125, 135, 235, 245, 345}
F51 : {134, 234, 145, 245, 345}
F52 : {134, 234, 125, 145, 245, 345}
F53 : {134, 234, 135, 145, 245, 345}
F54 : {134, 234, 125, 135, 145, 245, 345}
F55 : {134, 234, 235, 145, 245, 345}
F56 : {134, 234, 125, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F3)
B2  : (F1)-(F7)
B3  : (F1)-(F15)
B4  : (F2)-(F4)
B5  : (F2)-(F8)
B6  : (F2)-(F16)
B7  : (F5)-(F23)
B8  : (F6)-(F24)
B9  : (F9)-(F19)
B10 : (F10)-(F20)
B11 : (F11)-(F17)
B12 : (F12)-(F18)
B13 : (F13)-(F21)
B14 : (F13)-(F25)
B15 : (F13)-(F27)
B16 : (F14)-(F22)
B17 : (F14)-(F26)
B18 : (F14)-(F28)
B19 : (F29)-(F31)
B20 : (F29)-(F35)
B21 : (F29)-(F43)
B22 : (F30)-(F32)
B23 : (F30)-(F36)
B24 : (F30)-(F44)
B25 : (F33)-(F51)
B26 : (F34)-(F52)
B27 : (F37)-(F47)
B28 : (F38)-(F48)
B29 : (F39)-(F45)
B30 : (F40)-(F46)
B31 : (F41)-(F49)
B32 : (F41)-(F53)
B33 : (F41)-(F55)
B34 : (F42)-(F50)
B35 : (F42)-(F54)
B36 : (F42)-(F56)

Matrix :
563463/1000000 47507/200000 -21519/500000 256803/1000000 388411/1000000 49221/1000000 251269/1000000 -28537/1000000 45747/500000 -90893/500000 -1063143/1000000 -1017309/1000000 -35113/125000 -187661/1000000 325211/1000000 -536171/1000000 109247/1000000 -8819/250000 165377/500000 514521/1000000 -11337/500000 214979/500000 328277/500000 -25317/125000 123067/200000 6979/125000 -92831/1000000 -587561/500000 -1671241/1000000 -827961/1000000 -141811/250000 -786643/1000000 -19709/1000000 -56751/1000000 160737/500000 134163/1000000
47507/200000 513583/1000000 -212369/1000000 367367/1000000 48107/200000 -218733/1000000 -173973/1000000 -307119/1000000 -89141/200000 -80609/250000 -1073711/1000000 -1133977/1000000 -667047/1000000 -13351/31250 -394083/1000000 -286571/1000000 76443/500000 -320409/250000 13233/40000 387877/500000 -195377/200000 491741/500000 134983/500000 -290517/250000 -138867/1000000 -268313/500000 -140723/125000 -702939/500000 -1373449/1000000 -1258757/1000000 -310211/200000 -73247/100000 -861213/1000000 -128727/100000 863751/1000000 -554941/1000000
-21519/500000 -212369/1000000 381837/1000000 -238037/1000000 -20549/500000 26087/100000 435019/1000000 408243/1000000 120793/250000 229063/1000000 56119/100000 325801/500000 56883/125000 56967/125000 62151/100000 8633/200000 -67123/500000 243089/200000 -74799/500000 -572503/1000000 181927/200000 -388239/500000 12193/500000 531909/500000 79021/200000 168299/250000 16506/15625 201643/250000 579179/1000000 431327/500000 1254863/1000000 384117/1000000 840809/1000000 1322587/1000000 -96263/125000 514697/1000000
256803/1000000 367367/1000000 -238037/1000000 117683/200000 54301/200000 -197569/1000000 -727/4000 -168471/500000 -47953/100000 -314419/1000000 -28387/25000 -284197/250000 -728143/1000000 -237969/500000 -84087/200000 -253171/1000000 46843/200000 -342001/250000 341803/1000000 870961/1000000 -1030873/1000000 253521/250000 353529/1000000 -1228499/1000000 -84119/1000000 -564159/1000000 -1208853/1000000 -332219/250000 -694633/500000 -21118/15625 -1694943/1000000 -832829/1000000 -873259/1000000 -1463103/1000000 115043/125000 -269763/500000
388411/1000000 48107/200000 -20549/500000 54301/200000 612999/1000000 2008/15625 8993/15625 39391/250000 80303/1000000 -156303/1000000 -1032259/1000000 -865511/1000000 -113479/250000 46233/1000000 520779/1000000 -469793/1000000 229679/1000000 -72661/1000000 5311/15625 53641/100000 -187/5000 70157/250000 170091/200000 -24139/500000 852339/1000000 293163/1000000 -95227/1000000 -1036377/1000000 -156027/100000 -5189/6250 -650087/1000000 -426731/500000 33219/500000 -23997/500000 186237/1000000 6191/62500
49221/1000000 -218733/1000000 26087/100000 -197569/1000000 2008/15625 1511/2500 181043/200000 65513/100000 642823/1000000 57969/200000 450803/1000000 698333/1000000 45679/125000 143561/200000 1065039/1000000 -32587/1000000 2071/1000000 157367/100000 -12557/125000 -526437/1000000 1186541/1000000 -522703/500000 229773/500000 295411/200000 975811/1000000 1086023/1000000 42093/31250 479963/500000 287/800 27027/31250 1380201/1000000 168009/1000000 1193119/1000000 1655141/1000000 -62157/62500 361779/500000
251269/1000000 -173973/1000000 435019/1000000 -727/4000 8993/15625 181043/200000 2637499/1000000 1627741/1000000 509551/500000 14039/40000 114203/500000 857129/1000000 -92291/1000000 226323/125000 120167/50000 -43071/200000 205267/1000000 549823/250000 124753/1000000 -171323/250000 1625131/1000000 -1829191/1000000 1519187/1000000 540293/200000 620487/250000 1199133/500000 1983367/1000000 397751/500000 -114401/1000000 471379/500000 66649/40000 -90153/500000 1958357/1000000 1406751/500000 -1829661/1000000 824591/1000000
-28537/1000000 -307119/1000000 408243/1000000 -168471/500000 39391/250000 65513/100000 1627741/1000000 1257341/1000000 845933/1000000 420781/1000000 432659/500000 15777/12500 79323/200000 1284703/1000000 156347/100000 23883/250000 14163/1000000 2075583/1000000 -175111/1000000 -880407/1000000 310723/200000 -1575163/1000000 8178/15625 85157/40000 1269137/1000000 1847477/1000000 457401/250000 1474649/1000000 46017/50000 85603/62500 489891/250000 389133/1000000 1630201/1000000 1181903/500000 -62717/40000 834937/1000000
45747/500000 -89141/200000 120793/250000 -47953/100000 80303/1000000 642823/1000000 509551/500000 845933/1000000 692067/500000 7578/15625 84937/100000 2699/2500 137649/125000 438523/500000 405747/250000 -5977/31250 -245739/1000000 77329/25000 -58257/250000 -1104543/1000000 1168291/500000 -1711687/1000000 106319/250000 2547453/1000000 21107/15625 1556507/1000000 329643/125000 1472237/1000000 138357/250000 215219/125000 2879571/1000000 32103/62500 2104319/1000000 399997/125000 -418283/250000 748021/500000
-90893/500000 -80609/250000 229063/1000000 -314419/1000000 -156303/1000000 57969/200000 14039/40000 420781/1000000 7578/15625 381479/1000000 476957/500000 1075549/1000000 606409/1000000 124283/250000 276399/500000 264077/1000000 -136437/1000000 175581/125000 -286497/1000000 -91041/125000 64861/62500 -1009047/1000000 -120767/1000000 243459/200000 1773/6250 354077/500000 600981/500000 393139/250000 1193721/1000000 1194043/1000000 1541797/1000000 607353/1000000 247323/250000 275819/200000 -913427/1000000 150237/250000
-1063143/1000000 -1073711/1000000 56119/100000 -28387/25000 -1032259/1000000 450803/1000000 114203/500000 432659/500000 84937/100000 476957/500000 396099/100000 3935039/1000000 1740841/1000000 65871/50000 522047/1000000 44087/31250 -446243/1000000 1392623/500000 -1144991/1000000 -240961/100000 132557/62500 -171641/62500 -7379/5000 705307/250000 -546559/1000000 1270511/1000000 511849/200000 583789/125000 5364209/1000000 773623/200000 1024349/250000 528723/200000 487513/250000 728031/250000 -1211933/500000 49059/50000
-1017309/1000000 -1133977/1000000 325801/500000 -284197/250000 -865511/1000000 698333/1000000 857129/1000000 15777/12500 2699/2500 1075549/1000000 3935039/1000000 4412747/1000000 1720911/1000000 1771957/1000000 1080719/1000000 751017/500000 -56531/250000 1626831/500000 -1134747/1000000 -7829/3125 2532941/1000000 -1607559/500000 -1051631/1000000 345581/100000 39117/500000 1884153/1000000 605133/200000 318151/62500 5535903/1000000 2057071/500000 4403803/1000000 2504803/1000000 252047/100000 3443899/1000000 -1454761/500000 1288529/1000000
-35113/125000 -667047/1000000 56883/125000 -728143/1000000 -113479/250000 45679/125000 -92291/1000000 79323/200000 137649/125000 606409/1000000 1740841/1000000 1720911/1000000 913069/500000 179597/500000 662951/1000000 201659/1000000 -519657/1000000 31123/10000 -621477/1000000 -739561/500000 47203/20000 -407931/250000 -352089/500000 53559/25000 11233/125000 2897/3125 129769/50000 2417991/1000000 958891/500000 604069/250000 1726063/500000 1302411/1000000 91231/50000 580331/200000 -1485033/1000000 383197/250000
-187661/1000000 -13351/31250 56967/125000 -237969/500000 46233/1000000 143561/200000 226323/125000 1284703/1000000 438523/500000 124283/250000 65871/50000 1771957/1000000 179597/500000 915897/500000 880851/500000 289799/1000000 -81653/1000000 2164209/1000000 -131027/500000 -39421/31250 394379/250000 -2118663/1000000 576971/1000000 2714429/1000000 1494239/1000000 1845391/1000000 395689/200000 919613/500000 311173/200000 909093/500000 227259/100000 404589/500000 1813469/1000000 350003/125000 -245853/125000 147931/250000
325211/1000000 -394083/1000000 62151/100000 -84087/200000 520779/1000000 1065039/1000000 120167/50000 156347/100000 405747/250000 276399/500000 522047/1000000 1080719/1000000 662951/1000000 880851/500000 91267/31250 -411319/1000000 -23173/500000 1874983/500000 -3151/500000 -14423/12500 2797403/1000000 -478273/200000 751671/500000 1825847/500000 348887/125000 2590663/1000000 1625903/500000 135269/100000 -86603/1000000 849633/500000 1550343/500000 109761/1000000 14413/5000 4243273/1000000 -477319/200000 1680109/1000000
-536171/1000000 -286571/1000000 8633/200000 -253171/1000000 -469793/1000000 -32587/1000000 -43071/200000 23883/250000 -5977/31250 264077/1000000 44087/31250 751017/500000 201659/1000000 289799/1000000 -411319/1000000 93017/100000 -1751/200000 -56559/250000 -5912/15625 -574437/1000000 -135301/1000000 -52401/100000 -767287/1000000 132033/1000000 -78957/100000 -14429/500000 -20629/1000000 70367/40000 237281/100000 484759/500000 239283/500000 421039/500000 5009/125000 -96281/500000 -14777/31250 -39483/200000
109247/1000000 76443/500000 -67123/500000 46843/200000 229679/1000000 2071/1000000 205267/1000000 14163/1000000 -245739/1000000 -136437/1000000 -446243/1000000 -56531/250000 -519657/1000000 -81653/1000000 -23173/500000 -1751/200000 506677/1000000 -395421/500000 167521/1000000 584789/1000000 -47011/100000 371843/1000000 26887/62500 -476429/1000000 49151/200000 5153/1000000 -619373/1000000 -111507/200000 -80107/200000 -10952/15625 -212973/200000 -599299/1000000 -275283/1000000 -459511/500000 310307/1000000 -27017/250000
-8819/250000 -320409/250000 243089/200000 -342001/250000 -72661/1000000 157367/100000 549823/250000 2075583/1000000 77329/25000 175581/125000 1392623/500000 1626831/500000 31123/10000 2164209/1000000 1874983/500000 -56559/250000 -395421/500000 8147027/1000000 -223791/250000 -3077171/1000000 1506847/250000 -57319/12500 577901/1000000 405457/62500 90157/31250 3854091/1000000 6750599/1000000 4843787/1000000 1176269/500000 4928033/1000000 3896653/500000 1886517/1000000 1342833/250000 2028491/250000 -4258777/1000000 3763209/1000000
165377/500000 13233/40000 -74799/500000 341803/1000000 5311/15625 -12557/125000 124753/1000000 -175111/1000000 -58257/250000 -286497/1000000 -1144991/1000000 -1134747/1000000 -621477/1000000 -131027/500000 -3151/500000 -5912/15625 167521/1000000 -223791/250000 114999/250000 674699/1000000 -689463/1000000 737309/1000000 146211/250000 -89737/125000 338577/1000000 -299501/1000000 -11678/15625 -1445749/1000000 -1600781/1000000 -591793/500000 -1299021/1000000 -838857/1000000 -502383/1000000 -195767/250000 4621/8000 -166187/500000
514521/1000000 387877/500000 -572503/1000000 870961/1000000 53641/100000 -526437/1000000 -171323/250000 -880407/1000000 -1104543/1000000 -91041/125000 -240961/100000 -7829/3125 -739561/500000 -39421/31250 -14423/12500 -574437/1000000 584789/1000000 -3077171/1000000 674699/1000000 259939/125000 -2244323/1000000 1203623/500000 291317/500000 -733647/250000 -422499/1000000 -276151/200000 -677841/250000 -759401/250000 -2975053/1000000 -2998487/1000000 -1876667/500000 -934321/500000 -2068197/1000000 -1733237/500000 438787/200000 -208031/200000
-11337/500000 -195377/200000 181927/200000 -1030873/1000000 -187/5000 1186541/1000000 1625131/1000000 310723/200000 1168291/500000 64861/62500 132557/62500 2532941/1000000 47203/20000 394379/250000 2797403/1000000 -135301/1000000 -47011/100000 1506847/250000 -689463/1000000 -2244323/1000000 926761/200000 -1678873/500000 39167/100000 598383/125000 2134367/1000000 2918581/1000000 20271/4000 1769107/500000 461713/250000 366997/100000 5806761/1000000 1298021/1000000 1991097/500000 5968959/1000000 -3180987/1000000 2972111/1000000
214979/500000 491741/500000 -388239/500000 253521/250000 70157/250000 -522703/500000 -1829191/1000000 -1575163/1000000 -1711687/1000000 -1009047/1000000 -171641/62500 -1607559/500000 -407931/250000 -2118663/1000000 -478273/200000 -52401/100000 371843/1000000 -57319/12500 737309/1000000 1203623/500000 -1678873/500000 453417/125000 -282531/1000000 -2295633/500000 -922183/500000 -159657/62500 -497687/125000 -792303/200000 -3231367/1000000 -1854073/500000 -2436391/500000 -115709/62500 -420067/125000 -2501557/500000 1615093/500000 -1768331/1000000
328277/500000 134983/500000 12193/500000 353529/1000000 170091/200000 229773/500000 1519187/1000000 8178/15625 106319/250000 -120767/1000000 -7379/5000 -1051631/1000000 -352089/500000 576971/1000000 751671/500000 -767287/1000000 26887/62500 577901/1000000 146211/250000 291317/500000 39167/100000 -282531/1000000 394897/200000 227373/250000 2267623/1000000 914303/1000000 115911/250000 -63749/50000 -610021/250000 -964861/1000000 -133497/250000 -647439/500000 800451/1000000 81493/100000 -59873/200000 369441/1000000
-25317/125000 -290517/250000 531909/500000 -1228499/1000000 -24139/500000 295411/200000 540293/200000 85157/40000 2547453/1000000 243459/200000 705307/250000 345581/100000 53559/25000 2714429/1000000 1825847/500000 132033/1000000 -476429/1000000 405457/62500 -89737/125000 -733647/250000 598383/125000 -2295633/500000 227373/250000 3139073/500000 622121/200000 716239/200000 5595573/1000000 4211311/1000000 2825169/1000000 2226649/500000 1288933/200000 234149/125000 73494/15625 444023/62500 -4216413/1000000 268031/100000
123067/200000 -138867/1000000 79021/200000 -84119/1000000 852339/1000000 975811/1000000 620487/250000 1269137/1000000 21107/15625 1773/6250 -546559/1000000 39117/500000 11233/125000 1494239/1000000 348887/125000 -78957/100000 49151/200000 90157/31250 338577/1000000 -422499/1000000 2134367/1000000 -922183/500000 2267623/1000000 622121/200000 852207/250000 1092477/500000 615401/250000 37579/1000000 -1566201/1000000 566743/1000000 1789611/1000000 -177779/250000 23951/10000 1663981/500000 -432583/250000 1382623/1000000
6979/125000 -268313/500000 168299/250000 -564159/1000000 293163/1000000 1086023/1000000 1199133/500000 1847477/1000000 1556507/1000000 354077/500000 1270511/1000000 1884153/1000000 2897/3125 1845391/1000000 2590663/1000000 -14429/500000 5153/1000000 3854091/1000000 -299501/1000000 -276151/200000 2918581/1000000 -159657/62500 914303/1000000 716239/200000 1092477/500000 1469233/500000 414073/125000 2368517/1000000 144393/125000 282381/125000 697943/200000 526523/1000000 115297/40000 513203/125000 -2517023/1000000 54827/31250
-92831/1000000 -140723/125000 16506/15625 -1208853/1000000 -95227/1000000 42093/31250 1983367/1000000 457401/250000 329643/125000 600981/500000 511849/200000 605133/200000 129769/50000 395689/200000 1625903/500000 -20629/1000000 -619373/1000000 6750599/1000000 -11678/15625 -677841/250000 20271/4000 -497687/125000 115911/250000 5595573/1000000 615401/250000 414073/125000 116983/20000 4151723/1000000 2338311/1000000 4281777/1000000 1654879/250000 408013/250000 2290451/500000 1730063/250000 -761413/200000 633467/200000
-587561/500000 -702939/500000 201643/250000 -332219/250000 -1036377/1000000 479963/500000 397751/500000 1474649/1000000 1472237/1000000 393139/250000 583789/125000 318151/62500 2417991/1000000 919613/500000 135269/100000 70367/40000 -111507/200000 4843787/1000000 -1445749/1000000 -759401/250000 1769107/500000 -792303/200000 -63749/50000 4211311/1000000 37579/1000000 2368517/1000000 4151723/1000000 1514693/200000 6398969/1000000 5106941/1000000 5897001/1000000 3005439/1000000 3429119/1000000 4512087/1000000 -862979/250000 967661/500000
-1671241/1000000 -1373449/1000000 579179/1000000 -694633/500000 -156027/100000 287/800 -114401/1000000 46017/50000 138357/250000 1193721/1000000 5364209/1000000 5535903/1000000 958891/500000 311173/200000 -86603/1000000 237281/100000 -80107/200000 1176269/500000 -1600781/1000000 -2975053/1000000 461713/250000 -3231367/1000000 -610021/250000 2825169/1000000 -1566201/1000000 144393/125000 2338311/1000000 6398969/1000000 506983/62500 2432501/500000 4453173/1000000 453889/125000 1809513/1000000 2445169/1000000 -140471/50000 27243/40000
-827961/1000000 -1258757/1000000 431327/500000 -21118/15625 -5189/6250 27027/31250 471379/500000 85603/62500 215219/125000 1194043/1000000 773623/200000 2057071/500000 604069/250000 909093/500000 849633/500000 484759/500000 -10952/15625 4928033/1000000 -591793/500000 -2998487/1000000 366997/100000 -1854073/500000 -964861/1000000 2226649/500000 566743/1000000 282381/125000 4281777/1000000 5106941/1000000 2432501/500000 2372621/500000 1474521/250000 2787867/1000000 3294223/1000000 5154999/1000000 -3331709/1000000 1933749/1000000
-141811/250000 -310211/200000 1254863/1000000 -1694943/1000000 -650087/1000000 1380201/1000000 66649/40000 489891/250000 2879571/1000000 1541797/1000000 1024349/250000 4403803/1000000 1726063/500000 227259/100000 1550343/500000 239283/500000 -212973/200000 3896653/500000 -1299021/1000000 -1876667/500000 5806761/1000000 -2436391/500000 -133497/250000 1288933/200000 1789611/1000000 697943/200000 1654879/250000 5897001/1000000 4453173/1000000 1474521/250000 168679/20000 2915211/1000000 5019911/1000000 7972801/1000000 -70099/15625 677461/200000
-786643/1000000 -73247/100000 384117/1000000 -832829/1000000 -426731/500000 168009/1000000 -90153/500000 389133/1000000 32103/62500 607353/1000000 528723/200000 2504803/1000000 1302411/1000000 404589/500000 109761/1000000 421039/500000 -599299/1000000 1886517/1000000 -838857/1000000 -934321/500000 1298021/1000000 -115709/62500 -647439/500000 234149/125000 -177779/250000 526523/1000000 408013/250000 3005439/1000000 453889/125000 2787867/1000000 2915211/1000000 2287363/1000000 221401/200000 132241/62500 -303029/200000 84589/250000
-19709/1000000 -861213/1000000 840809/1000000 -873259/1000000 33219/500000 1193119/1000000 1958357/1000000 1630201/1000000 2104319/1000000 247323/250000 487513/250000 252047/100000 91231/50000 1813469/1000000 14413/5000 5009/125000 -275283/1000000 1342833/250000 -502383/1000000 -2068197/1000000 1991097/500000 -420067/125000 800451/1000000 73494/15625 23951/10000 115297/40000 2290451/500000 3429119/1000000 1809513/1000000 3294223/1000000 5019911/1000000 221401/200000 995259/250000 553593/100000 -807683/250000 2510481/1000000
-56751/1000000 -128727/100000 1322587/1000000 -1463103/1000000 -23997/500000 1655141/1000000 1406751/500000 1181903/500000 399997/125000 275819/200000 728031/250000 3443899/1000000 580331/200000 350003/125000 4243273/1000000 -96281/500000 -459511/500000 2028491/250000 -195767/250000 -1733237/500000 5968959/1000000 -2501557/500000 81493/100000 444023/62500 1663981/500000 513203/125000 1730063/250000 4512087/1000000 2445169/1000000 5154999/1000000 7972801/1000000 132241/62500 553593/100000 879721/100000 -4752123/1000000 852747/250000
160737/500000 863751/1000000 -96263/125000 115043/125000 186237/1000000 -62157/62500 -1829661/1000000 -62717/40000 -418283/250000 -913427/1000000 -1211933/500000 -1454761/500000 -1485033/1000000 -245853/125000 -477319/200000 -14777/31250 310307/1000000 -4258777/1000000 4621/8000 438787/200000 -3180987/1000000 1615093/500000 -59873/200000 -4216413/1000000 -432583/250000 -2517023/1000000 -761413/200000 -862979/250000 -140471/50000 -3331709/1000000 -70099/15625 -303029/200000 -807683/250000 -4752123/1000000 12477/4000 -354217/200000
134163/1000000 -554941/1000000 514697/1000000 -269763/500000 6191/62500 361779/500000 824591/1000000 834937/1000000 748021/500000 150237/250000 49059/50000 1288529/1000000 383197/250000 147931/250000 1680109/1000000 -39483/200000 -27017/250000 3763209/1000000 -166187/500000 -208031/200000 2972111/1000000 -1768331/1000000 369441/1000000 268031/100000 1382623/1000000 54827/31250 633467/200000 967661/500000 27243/40000 1933749/1000000 677461/200000 84589/250000 2510481/1000000 852747/250000 -354217/200000 1124391/500000


--- Term 7 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 64
Matrix dimension : 18

Flags :
F1  : {124, 134, 234}
F2  : {124, 134, 234, 125}
F3  : {124, 134, 234, 135}
F4  : {124, 134, 234, 125, 135}
F5  : {124, 134, 234, 235}
F6  : {124, 134, 234, 125, 235}
F7  : {124, 134, 234, 135, 235}
F8  : {124, 134, 234, 125, 135, 235}
F9  : {124, 134, 234, 145}
F10 : {124, 134, 234, 125, 145}
F11 : {124, 134, 234, 135, 145}
F12 : {124, 134, 234, 125, 135, 145}
F13 : {124, 134, 234, 235, 145}
F14 : {124, 134, 234, 125, 235, 145}
F15 : {124, 134, 234, 135, 235, 145}
F16 : {124, 134, 234, 125, 135, 235, 145}
F17 : {124, 134, 234, 245}
F18 : {124, 134, 234, 125, 245}
F19 : {124, 134, 234, 135, 245}
F20 : {124, 134, 234, 125, 135, 245}
F21 : {124, 134, 234, 235, 245}
F22 : {124, 134, 234, 125, 235, 245}
F23 : {124, 134, 234, 135, 235, 245}
F24 : {124, 134, 234, 125, 135, 235, 245}
F25 : {124, 134, 234, 145, 245}
F26 : {124, 134, 234, 125, 145, 245}
F27 : {124, 134, 234, 135, 145, 245}
F28 : {124, 134, 234, 125, 135, 145, 245}
F29 : {124, 134, 234, 235, 145, 245}
F30 : {124, 134, 234, 125, 235, 145, 245}
F31 : {124, 134, 234, 135, 235, 145, 245}
F32 : {124, 134, 234, 125, 135, 235, 145, 245}
F33 : {124, 134, 234, 345}
F34 : {124, 134, 234, 125, 345}
F35 : {124, 134, 234, 135, 345}
F36 : {124, 134, 234, 125, 135, 345}
F37 : {124, 134, 234, 235, 345}
F38 : {124, 134, 234, 125, 235, 345}
F39 : {124, 134, 234, 135, 235, 345}
F40 : {124, 134, 234, 125, 135, 235, 345}
F41 : {124, 134, 234, 145, 345}
F42 : {124, 134, 234, 125, 145, 345}
F43 : {124, 134, 234, 135, 145, 345}
F44 : {124, 134, 234, 125, 135, 145, 345}
F45 : {124, 134, 234, 235, 145, 345}
F46 : {124, 134, 234, 125, 235, 145, 345}
F47 : {124, 134, 234, 135, 235, 145, 345}
F48 : {124, 134, 234, 125, 135, 235, 145, 345}
F49 : {124, 134, 234, 245, 345}
F50 : {124, 134, 234, 125, 245, 345}
F51 : {124, 134, 234, 135, 245, 345}
F52 : {124, 134, 234, 125, 135, 245, 345}
F53 : {124, 134, 234, 235, 245, 345}
F54 : {124, 134, 234, 125, 235, 245, 345}
F55 : {124, 134, 234, 135, 235, 245, 345}
F56 : {124, 134, 234, 125, 135, 235, 245, 345}
F57 : {124, 134, 234, 145, 245, 345}
F58 : {124, 134, 234, 125, 145, 245, 345}
F59 : {124, 134, 234, 135, 145, 245, 345}
F60 : {124, 134, 234, 125, 135, 145, 245, 345}
F61 : {124, 134, 234, 235, 145, 245, 345}
F62 : {124, 134, 234, 125, 235, 145, 245, 345}
F63 : {124, 134, 234, 135, 235, 145, 245, 345}
F64 : {124, 134, 234, 125, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F5)
B3  : (F4)+(F6)+(F7)
B4  : 4(F8)+(F16)+(F24)+(F31)+(F40)+(F46)+(F52)-2(F57)
B5  : (F9)+(F17)+(F33)
B6  : (F10)+(F11)+(F18)+(F21)+(F35)+(F37)
B7  : (F12)+(F22)+(F39)
B8  : (F13)+(F19)+(F34)
B9  : (F14)+(F15)+(F20)+(F23)+(F36)+(F38)
B10 : (F25)+(F41)+(F49)
B11 : (F26)+(F43)+(F53)
B12 : (F27)+(F29)+(F42)+(F45)+(F50)+(F51)
B13 : (F28)+(F30)+(F44)+(F47)+(F54)+(F55)
B14 : 2(F8)-5(F16)-5(F24)+6(F31)-5(F40)+6(F46)+6(F52)-(F57)
B15 : (F32)+(F48)+(F56)
B16 : (F58)+(F59)+(F61)
B17 : (F60)+(F62)+(F63)
B18 : (F64)

Matrix :
674721/1000000 59151/1000000 236357/250000 1519649/5500000 44501/100000 10303/31250 116881/1000000 -10973/250000 59469/200000 696417/1000000 381557/1000000 -40963/250000 -428767/500000 3197/200000 -48719/40000 -756991/1000000 -653883/500000 -1589751/1000000
59151/1000000 148223/1000000 82639/1000000 58177/2750000 106513/1000000 -277/500000 -35019/500000 -14501/1000000 -23907/1000000 6659/50000 -45459/500000 639/1000000 -62309/1000000 1173/275000 -12947/125000 -3821/50000 -23501/500000 -54377/1000000
236357/250000 82639/1000000 1596333/1000000 2009017/5500000 699159/1000000 280727/500000 52103/125000 32751/500000 348019/1000000 107309/100000 1015409/1000000 5797/250000 -351553/250000 229017/11000000 -2083277/1000000 -42853/50000 -1331317/500000 -3125327/1000000
1519649/5500000 58177/2750000 2009017/5500000 4771097/30250000 50753/343750 575187/5500000 51781/5500000 -442313/5500000 76473/343750 1180007/5500000 208639/5500000 -110423/550000 -202993/550000 17189/3781250 -229707/550000 -43207/100000 -1051927/2750000 -342623/1100000
44501/100000 106513/1000000 699159/1000000 50753/343750 621279/1000000 110587/500000 279/62500 1517/200000 11589/250000 329829/500000 8343/100000 13577/250000 -29737/50000 179739/11000000 -966457/1000000 -102577/250000 -1011091/1000000 -1169629/1000000
10303/31250 -277/500000 280727/500000 575187/5500000 110587/500000 268211/1000000 239181/1000000 31101/500000 113119/1000000 175641/500000 105499/200000 35527/500000 -49877/100000 5749/1000000 -160227/200000 -220277/1000000 -1084317/1000000 -694797/500000
116881/1000000 -35019/500000 52103/125000 51781/5500000 279/62500 239181/1000000 64319/125000 192801/1000000 5287/125000 82303/1000000 989617/1000000 284799/1000000 -406181/1000000 -3061/550000 -677857/1000000 195109/1000000 -347069/250000 -1719819/1000000
-10973/250000 -14501/1000000 32751/500000 -442313/5500000 1517/200000 31101/500000 192801/1000000 42717/250000 -163439/1000000 58787/1000000 211959/500000 289929/1000000 -25441/1000000 -861/1100000 -24417/125000 305243/1000000 -21081/40000 -818423/1000000
59469/200000 -23907/1000000 348019/1000000 76473/343750 11589/250000 113119/1000000 5287/125000 -163439/1000000 220861/500000 40609/1000000 -253/40000 -406807/1000000 -212703/500000 -3529/2750000 -340061/1000000 -604693/1000000 -247067/1000000 19669/1000000
696417/1000000 6659/50000 107309/100000 1180007/5500000 329829/500000 175641/500000 82303/1000000 58787/1000000 40609/1000000 1008293/1000000 55727/125000 20947/200000 -441791/500000 8761/343750 -365171/250000 -296483/500000 -1632279/1000000 -1077679/500000
381557/1000000 -45459/500000 1015409/1000000 208639/5500000 8343/100000 105499/200000 989617/1000000 211959/500000 -253/40000 55727/125000 86347/40000 127791/200000 -462627/500000 -4593/2200000 -1620999/1000000 77447/250000 -1525333/500000 -2014641/500000
-40963/250000 639/1000000 5797/250000 -110423/550000 13577/250000 35527/500000 284799/1000000 289929/1000000 -406807/1000000 20947/200000 127791/200000 76339/125000 38739/500000 -14/171875 -236061/1000000 34247/50000 -791041/1000000 -51421/40000
-428767/500000 -62309/1000000 -351553/250000 -202993/550000 -29737/50000 -49877/100000 -406181/1000000 -25441/1000000 -212703/500000 -441791/500000 -462627/500000 38739/500000 1331327/1000000 -83351/5500000 1859417/1000000 212447/250000 47631/20000 672367/250000
3197/200000 1173/275000 229017/11000000 17189/3781250 179739/11000000 5749/1000000 -3061/550000 -861/1100000 -3529/2750000 8761/343750 -4593/2200000 -14/171875 -83351/5500000 2207/2750000 -298497/11000000 -182803/11000000 -2079/100000 -36083/1100000
-48719/40000 -12947/125000 -2083277/1000000 -229707/550000 -966457/1000000 -160227/200000 -677857/1000000 -24417/125000 -340061/1000000 -365171/250000 -1620999/1000000 -236061/1000000 1859417/1000000 -298497/11000000 362677/125000 452459/500000 383057/100000 4710693/1000000
-756991/1000000 -3821/50000 -42853/50000 -43207/100000 -102577/250000 -220277/1000000 195109/1000000 305243/1000000 -604693/1000000 -296483/500000 77447/250000 34247/50000 212447/250000 -182803/11000000 452459/500000 1317553/1000000 454669/1000000 227513/1000000
-653883/500000 -23501/500000 -1331317/500000 -1051927/2750000 -1011091/1000000 -1084317/1000000 -347069/250000 -21081/40000 -247067/1000000 -1632279/1000000 -1525333/500000 -791041/1000000 47631/20000 -2079/100000 383057/100000 454669/1000000 5897563/1000000 7227213/1000000
-1589751/1000000 -54377/1000000 -3125327/1000000 -342623/1100000 -1169629/1000000 -694797/500000 -1719819/1000000 -818423/1000000 19669/1000000 -1077679/500000 -2014641/500000 -51421/40000 672367/250000 -36083/1100000 4710693/1000000 227513/1000000 7227213/1000000 2472647/250000


--- Term 8 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 60
Matrix dimension : 42

Flags :
F1  : {124, 134, 234, 125}
F2  : {124, 134, 234, 135}
F3  : {124, 134, 234, 125, 135}
F4  : {124, 134, 234, 235}
F5  : {124, 134, 234, 125, 235}
F6  : {124, 134, 234, 135, 235}
F7  : {124, 134, 234, 145}
F8  : {124, 134, 234, 125, 145}
F9  : {124, 134, 234, 135, 145}
F10 : {124, 134, 234, 125, 135, 145}
F11 : {124, 134, 234, 235, 145}
F12 : {124, 134, 234, 125, 235, 145}
F13 : {124, 134, 234, 135, 235, 145}
F14 : {124, 134, 234, 125, 135, 235, 145}
F15 : {124, 134, 234, 245}
F16 : {124, 134, 234, 125, 245}
F17 : {124, 134, 234, 135, 245}
F18 : {124, 134, 234, 125, 135, 245}
F19 : {124, 134, 234, 235, 245}
F20 : {124, 134, 234, 125, 235, 245}
F21 : {124, 134, 234, 135, 235, 245}
F22 : {124, 134, 234, 125, 135, 235, 245}
F23 : {124, 134, 234, 145, 245}
F24 : {124, 134, 234, 125, 145, 245}
F25 : {124, 134, 234, 135, 145, 245}
F26 : {124, 134, 234, 125, 135, 145, 245}
F27 : {124, 134, 234, 235, 145, 245}
F28 : {124, 134, 234, 125, 235, 145, 245}
F29 : {124, 134, 234, 135, 235, 145, 245}
F30 : {124, 134, 234, 125, 135, 235, 145, 245}
F31 : {124, 134, 234, 345}
F32 : {124, 134, 234, 125, 345}
F33 : {124, 134, 234, 135, 345}
F34 : {124, 134, 234, 125, 135, 345}
F35 : {124, 134, 234, 235, 345}
F36 : {124, 134, 234, 125, 235, 345}
F37 : {124, 134, 234, 135, 235, 345}
F38 : {124, 134, 234, 125, 135, 235, 345}
F39 : {124, 134, 234, 145, 345}
F40 : {124, 134, 234, 125, 145, 345}
F41 : {124, 134, 234, 135, 145, 345}
F42 : {124, 134, 234, 125, 135, 145, 345}
F43 : {124, 134, 234, 235, 145, 345}
F44 : {124, 134, 234, 125, 235, 145, 345}
F45 : {124, 134, 234, 135, 235, 145, 345}
F46 : {124, 134, 234, 125, 135, 235, 145, 345}
F47 : {124, 134, 234, 245, 345}
F48 : {124, 134, 234, 125, 245, 345}
F49 : {124, 134, 234, 135, 245, 345}
F50 : {124, 134, 234, 125, 135, 245, 345}
F51 : {124, 134, 234, 235, 245, 345}
F52 : {124, 134, 234, 125, 235, 245, 345}
F53 : {124, 134, 234, 135, 235, 245, 345}
F54 : {124, 134, 234, 125, 135, 235, 245, 345}
F55 : {124, 134, 234, 125, 145, 245, 345}
F56 : {124, 134, 234, 135, 145, 245, 345}
F57 : {124, 134, 234, 125, 135, 145, 245, 345}
F58 : {124, 134, 234, 235, 145, 245, 345}
F59 : {124, 134, 234, 125, 235, 145, 245, 345}
F60 : {124, 134, 234, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F3)-(F5)
B4  : (F3)-(F6)
B5  : (F7)-(F15)
B6  : (F7)-(F31)
B7  : (F8)-(F9)
B8  : (F8)-(F16)
B9  : (F8)-(F19)
B10 : (F8)-(F33)
B11 : (F8)-(F35)
B12 : (F10)-(F20)
B13 : (F10)-(F37)
B14 : (F11)-(F17)
B15 : (F11)-(F32)
B16 : (F12)-(F13)
B17 : (F12)-(F18)
B18 : (F12)-(F21)
B19 : (F12)-(F34)
B20 : (F12)-(F36)
B21 : (F23)-(F39)
B22 : (F23)-(F47)
B23 : (F24)-(F41)
B24 : (F24)-(F51)
B25 : (F25)-(F27)
B26 : (F25)-(F40)
B27 : (F25)-(F43)
B28 : (F25)-(F48)
B29 : (F25)-(F49)
B30 : (F26)-(F28)
B31 : (F26)-(F42)
B32 : (F26)-(F45)
B33 : (F26)-(F52)
B34 : (F26)-(F53)
B35 : (F14)-2(F22)-(F29)+(F38)+2(F44)-(F50)
B36 : 3(F14)-(F22)+2(F29)-2(F38)+(F44)-3(F50)
B37 : (F30)-(F46)
B38 : (F30)-(F54)
B39 : (F55)-(F56)
B40 : (F55)-(F58)
B41 : (F57)-(F59)
B42 : (F57)-(F60)

Matrix :
177991/500000 241389/1000000 -162257/1000000 127519/250000 10133/50000 -280613/1000000 -1431/15625 56059/500000 -244667/1000000 129629/1000000 -2499/50000 -54227/1000000 -9353/40000 11483/31250 -39431/40000 417699/1000000 480761/1000000 196113/500000 -64991/200000 -14264/15625 -151993/500000 -316119/1000000 -61243/200000 -183443/500000 375591/500000 -79651/100000 -30021/500000 -440631/500000 3433/100000 282289/250000 -173113/500000 -755233/1000000 -496593/500000 -211643/200000 1585351/5000000 -92969/312500 -97491/125000 -185637/250000 32591/100000 29181/50000 12097/100000 80397/1000000
241389/1000000 11787/25000 -63193/500000 111941/200000 118903/500000 -4934/15625 -14741/500000 90519/1000000 -23749/100000 -15641/500000 -30003/200000 -37397/1000000 -94529/250000 67223/200000 -251129/200000 572261/1000000 238399/500000 174403/500000 -64367/125000 -1125031/1000000 -337967/1000000 -542919/1000000 -41481/100000 -121609/200000 480007/500000 -823817/1000000 -52347/1000000 -212257/200000 -18577/100000 1476099/1000000 -217961/500000 -402323/500000 -1269209/1000000 -674231/500000 226319/625000 -89543/250000 -408817/500000 -369777/500000 69529/200000 68199/125000 114343/1000000 -53919/1000000
-162257/1000000 -63193/500000 338499/500000 -207447/500000 -10263/31250 -51909/1000000 212457/500000 -30767/125000 8591/25000 -569223/500000 -13331/25000 332597/1000000 -10003/40000 -403237/500000 53383/500000 66233/200000 -520071/500000 -446029/500000 -372713/500000 152851/500000 341583/1000000 -97859/125000 -68071/1000000 -190561/200000 27087/200000 1177783/1000000 161799/500000 19883/100000 -786391/500000 101663/1000000 -23421/250000 232731/250000 164847/500000 157279/500000 -6581/25000 903837/5000000 545149/500000 774009/1000000 -282229/1000000 -157991/100000 -612507/1000000 -1407649/1000000
127519/250000 111941/200000 -207447/500000 2424631/1000000 587751/1000000 -1903679/1000000 -793069/1000000 86041/200000 -709603/500000 10088/15625 73819/1000000 -76179/250000 -62223/500000 1034359/1000000 -1702011/500000 118463/62500 1006671/1000000 1352731/1000000 -463/320 -617837/200000 -174259/250000 -562939/500000 -736967/1000000 -1471869/1000000 1548337/500000 -3061257/1000000 349223/1000000 -3865359/1000000 -779/4000 3991409/1000000 -1143501/1000000 -2575369/1000000 -1527623/500000 -3675443/1000000 5579351/5000000 -5142223/5000000 -3571503/1000000 -3963671/1000000 1472357/1000000 800071/500000 6117/200000 -21411/31250
10133/50000 118903/500000 -10263/31250 587751/1000000 98693/250000 -75759/250000 -249389/1000000 1037/6250 -174161/500000 435289/1000000 138469/1000000 -88741/500000 -11127/125000 263289/500000 -88803/100000 295913/1000000 344643/500000 295077/500000 -70971/1000000 -178007/200000 -21057/62500 -14183/250000 -128651/500000 -19743/500000 19983/31250 -1055367/1000000 -60349/500000 -174747/200000 236337/500000 475967/500000 -1969/8000 -913409/1000000 -240713/250000 -258293/250000 8763/25000 -1568947/5000000 -555457/500000 -913563/1000000 46019/125000 957063/1000000 286669/1000000 52587/125000
-280613/1000000 -4934/15625 -51909/1000000 -1903679/1000000 -75759/250000 1990993/1000000 106213/200000 -31223/125000 290109/250000 96459/1000000 5831/25000 141/1600 21333/250000 -361567/1000000 1406741/500000 -1905767/1000000 -24533/250000 -313433/500000 872389/500000 121457/50000 314243/1000000 71371/50000 608293/1000000 959187/500000 -2808877/1000000 1968519/1000000 -588009/1000000 3333789/1000000 1157909/1000000 -108127/31250 519277/500000 1621919/1000000 2287483/1000000 723927/250000 -1987029/2500000 1892721/2500000 1308279/500000 808317/250000 -232237/200000 -272811/1000000 102067/250000 207189/125000
-1431/15625 -14741/500000 212457/500000 -793069/1000000 -249389/1000000 106213/200000 141513/200000 -141881/500000 308951/500000 -20809/20000 -270803/500000 152327/500000 -7072/15625 -125333/200000 408001/1000000 -94307/1000000 -124769/200000 -162837/200000 -298593/1000000 481363/1000000 101167/500000 -499217/1000000 -88823/1000000 -52929/100000 -20971/50000 670263/500000 -3899/100000 862867/1000000 -1053609/1000000 -9107/25000 28089/1000000 991729/1000000 6166/15625 620001/1000000 -162289/500000 1225489/5000000 153709/100000 1620223/1000000 -246563/500000 -19432/15625 -137011/500000 -667223/1000000
56059/500000 90519/1000000 -30767/125000 86041/200000 1037/6250 -31223/125000 -141881/500000 49859/200000 -155363/500000 485501/1000000 92459/500000 -137989/1000000 1552/15625 85347/200000 -104509/250000 79467/1000000 499183/1000000 97951/200000 12613/125000 -113089/250000 -54203/250000 17711/100000 -76531/1000000 176849/1000000 330267/1000000 -787121/1000000 -4531/62500 -104619/200000 269193/500000 80591/200000 -6289/62500 -650627/1000000 -89317/200000 -51793/100000 139189/625000 -905489/5000000 -393549/500000 -417417/500000 254629/1000000 187719/250000 209217/1000000 390669/1000000
-244667/1000000 -23749/100000 8591/25000 -709603/500000 -174161/500000 290109/250000 308951/500000 -155363/500000 1039407/1000000 -141771/200000 -124121/500000 34949/125000 -2658/15625 -33963/50000 53003/31250 -935969/1000000 -324887/500000 -900629/1000000 54477/100000 1593049/1000000 86963/250000 171499/500000 51671/200000 261021/500000 -99217/62500 1905039/1000000 -52019/250000 1081371/500000 -14401/50000 -1968791/1000000 26057/50000 308789/200000 754947/500000 96161/50000 -792093/1250000 1399459/2500000 579451/250000 2528153/1000000 -91409/100000 -562983/500000 -18331/250000 134523/1000000
129629/1000000 -15641/500000 -569223/500000 10088/15625 435289/1000000 96459/1000000 -20809/20000 485501/1000000 -141771/200000 2614563/1000000 1311687/1000000 -686177/1000000 977541/1000000 1422041/1000000 322551/500000 -49003/50000 341943/200000 33639/20000 1860587/1000000 78009/500000 -413201/1000000 1030189/500000 501239/1000000 2437137/1000000 -402251/500000 -2021279/1000000 -445677/1000000 67021/1000000 338827/100000 -245153/200000 130913/250000 -1435369/1000000 249829/1000000 123131/500000 1267/4000 -730203/5000000 -94497/50000 -50803/31250 450967/1000000 588999/200000 512239/500000 2851483/1000000
-2499/50000 -30003/200000 -13331/25000 73819/1000000 138469/1000000 5831/25000 -270803/500000 92459/500000 -124121/500000 1311687/1000000 866437/1000000 -171899/500000 673719/1000000 274769/500000 921031/1000000 -9609/12500 309731/500000 691101/1000000 1197247/1000000 637369/1000000 -41347/1000000 659067/500000 462697/1000000 789633/500000 -862323/1000000 -331159/500000 -90437/500000 534429/1000000 461193/250000 -1305143/1000000 484723/1000000 -355767/1000000 22391/31250 361959/500000 -31399/5000000 54107/625000 -125149/200000 -91403/200000 66799/1000000 660233/500000 483211/1000000 1249/800
-54227/1000000 -37397/1000000 332597/1000000 -76179/250000 -88741/500000 141/1600 152327/500000 -137989/1000000 34949/125000 -686177/1000000 -171899/500000 24319/100000 -123239/500000 -412549/1000000 1317/25000 24423/200000 -507461/1000000 -507131/1000000 -100337/250000 34109/200000 131633/1000000 -439127/1000000 -42033/500000 -528383/1000000 26217/1000000 88903/125000 21191/200000 113861/500000 -870611/1000000 62171/1000000 -90337/1000000 125613/250000 31361/200000 196697/1000000 -371043/2500000 260927/2500000 151553/200000 618201/1000000 -102699/500000 -861703/1000000 -15297/50000 -27843/40000
-9353/40000 -94529/250000 -10003/40000 -62223/500000 -11127/125000 21333/250000 -7072/15625 1552/15625 -2658/15625 977541/1000000 673719/1000000 -123239/500000 885177/1000000 136359/1000000 342659/250000 -737099/1000000 -10841/1000000 288161/1000000 516153/500000 1098687/1000000 255911/1000000 60853/50000 640947/1000000 341199/250000 -102867/100000 -4947/100000 9649/250000 155207/200000 1294567/1000000 -879659/500000 593863/1000000 24547/100000 1345991/1000000 1321161/1000000 -133739/625000 275893/1000000 -76927/500000 -62701/250000 -8561/125000 220453/500000 160211/1000000 817363/1000000
11483/31250 67223/200000 -403237/500000 1034359/1000000 263289/500000 -361567/1000000 -125333/200000 85347/200000 -33963/50000 1422041/1000000 274769/500000 -412549/1000000 136359/1000000 130461/100000 -225663/200000 51043/500000 1586003/1000000 177213/125000 111079/250000 -126971/100000 -674253/1000000 565103/1000000 -234011/1000000 329229/500000 686223/1000000 -1077213/500000 -179021/500000 -607181/500000 865837/500000 1017733/1000000 -33841/125000 -1816989/1000000 -650959/500000 -686041/500000 617631/1000000 -2483017/5000000 -1034181/500000 -1819279/1000000 134639/200000 7086/3125 89353/125000 1480687/1000000
-39431/40000 -251129/200000 53383/500000 -1702011/500000 -88803/100000 1406741/500000 408001/1000000 -104509/250000 53003/31250 322551/500000 921031/1000000 1317/25000 342659/250000 -225663/200000 3318237/500000 -58508/15625 -1215437/1000000 -85053/62500 3586967/1000000 2886299/500000 1251933/1000000 3373777/1000000 960753/500000 4121131/1000000 -719763/125000 501529/125000 -124431/250000 6439699/1000000 289151/125000 -1993691/250000 2430021/1000000 1869883/500000 6024931/1000000 106953/15625 -225021/125000 8872301/5000000 923859/200000 1268823/250000 -131301/62500 -26281/20000 69097/250000 2359397/1000000
417699/1000000 572261/1000000 66233/200000 118463/62500 295913/1000000 -1905767/1000000 -94307/1000000 79467/1000000 -935969/1000000 -49003/50000 -9609/12500 24423/200000 -737099/1000000 51043/500000 -58508/15625 2545473/1000000 -27739/250000 266471/1000000 -653853/250000 -786231/250000 -410939/1000000 -2422757/1000000 -32243/31250 -1499081/500000 1765723/500000 -8513/5000 635033/1000000 -961021/250000 -581483/250000 4667909/1000000 -90713/62500 -1566177/1000000 -1589807/500000 -74827/20000 553861/625000 -4566313/5000000 -142247/62500 -709069/250000 1161487/1000000 -61389/200000 -629897/1000000 -306093/125000
480761/1000000 238399/500000 -520071/500000 1006671/1000000 344643/500000 -24533/250000 -124769/200000 499183/1000000 -324887/500000 341943/200000 309731/500000 -507461/1000000 -10841/1000000 1586003/1000000 -1215437/1000000 -27739/250000 108949/50000 336159/200000 188863/250000 -730701/500000 -893707/1000000 773311/1000000 -42069/125000 965507/1000000 557523/1000000 -1229577/500000 -128717/200000 -1103039/1000000 1145117/500000 257299/250000 -119397/500000 -134299/62500 -100941/62500 -316111/200000 885093/1250000 -1440383/2500000 -2211701/1000000 -1687141/1000000 328869/500000 116463/40000 527549/500000 1081211/500000
196113/500000 174403/500000 -446029/500000 1352731/1000000 295077/500000 -313433/500000 -162837/200000 97951/200000 -900629/1000000 33639/20000 691101/1000000 -507131/1000000 288161/1000000 177213/125000 -85053/62500 266471/1000000 336159/200000 853487/500000 193883/500000 -382189/250000 -179193/250000 609123/1000000 -21833/100000 172239/250000 956169/1000000 -2612763/1000000 -68413/250000 -409113/250000 958493/500000 1267537/1000000 -325813/1000000 -1045801/500000 -1512639/1000000 -1646913/1000000 1826677/2500000 -1481607/2500000 -259427/100000 -2441493/1000000 427109/500000 2573057/1000000 759091/1000000 47153/31250
-64991/200000 -64367/125000 -372713/500000 -463/320 -70971/1000000 872389/500000 -298593/1000000 12613/125000 54477/100000 1860587/1000000 1197247/1000000 -100337/250000 516153/500000 111079/250000 3586967/1000000 -653853/250000 188863/250000 193883/500000 1549923/500000 2837147/1000000 112031/500000 36763/12500 1129097/1000000 901517/250000 -697013/200000 150813/200000 -147431/200000 3439327/1000000 848243/250000 -4650107/1000000 304587/200000 431329/500000 362007/125000 853843/250000 -335483/500000 3779517/5000000 1264909/1000000 1940583/1000000 -211573/250000 1408043/1000000 191137/200000 3305197/1000000
-14264/15625 -1125031/1000000 152851/500000 -617837/200000 -178007/200000 121457/50000 481363/1000000 -113089/250000 1593049/1000000 78009/500000 637369/1000000 34109/200000 1098687/1000000 -126971/100000 2886299/500000 -786231/250000 -730701/500000 -382189/250000 2837147/1000000 5201027/1000000 1221581/1000000 2657323/1000000 1659271/1000000 325989/100000 -4944037/1000000 1951983/500000 -297099/1000000 354281/62500 1459177/1000000 -274307/40000 2077253/1000000 178607/50000 5366781/1000000 6022573/1000000 -8273191/5000000 400301/250000 1098291/250000 4661839/1000000 -959673/500000 -1661211/1000000 4473/200000 321211/200000
-151993/500000 -337967/1000000 341583/1000000 -174259/250000 -21057/62500 314243/1000000 101167/500000 -54203/250000 86963/250000 -413201/1000000 -41347/1000000 131633/1000000 255911/1000000 -674253/1000000 1251933/1000000 -410939/1000000 -893707/1000000 -179193/250000 112031/500000 1221581/1000000 126701/250000 191093/1000000 52089/125000 11157/50000 -112011/125000 158249/125000 4793/25000 549659/500000 -105603/250000 -340707/250000 214019/500000 1174603/1000000 16531/12500 1363323/1000000 -285649/625000 513117/1250000 1171771/1000000 1060843/1000000 -87173/200000 -44353/40000 -166331/500000 -107321/250000
-316119/1000000 -542919/1000000 -97859/125000 -562939/500000 -14183/250000 71371/50000 -499217/1000000 17711/100000 171499/500000 1030189/500000 659067/500000 -439127/1000000 60853/50000 565103/1000000 3373777/1000000 -2422757/1000000 773311/1000000 609123/1000000 36763/12500 2657323/1000000 191093/1000000 373461/125000 114307/100000 1799699/500000 -3171061/1000000 361909/1000000 -124497/200000 1506743/500000 434883/125000 -2210061/500000 1423563/1000000 610541/1000000 1407167/500000 3228833/1000000 -2858009/5000000 854513/1250000 80551/100000 635241/500000 -83747/125000 78483/50000 460757/500000 795637/250000
-61243/200000 -41481/100000 -68071/1000000 -736967/1000000 -128651/500000 608293/1000000 -88823/1000000 -76531/1000000 51671/200000 501239/1000000 462697/1000000 -42033/500000 640947/1000000 -234011/1000000 960753/500000 -32243/31250 -42069/125000 -21833/100000 1129097/1000000 1659271/1000000 52089/125000 114307/100000 389777/500000 669861/500000 -799523/500000 859761/1000000 -17813/500000 40343/25000 186263/200000 -146473/62500 381907/500000 928393/1000000 1798271/1000000 1930739/1000000 -1177513/2500000 2412591/5000000 890227/1000000 938509/1000000 -110047/250000 -159937/1000000 51937/1000000 784569/1000000
-183443/500000 -121609/200000 -190561/200000 -1471869/1000000 -19743/500000 959187/500000 -52929/100000 176849/1000000 261021/500000 2437137/1000000 789633/500000 -528383/1000000 341199/250000 329229/500000 4121131/1000000 -1499081/500000 965507/1000000 172239/250000 901517/250000 325989/100000 11157/50000 1799699/500000 669861/500000 4484139/1000000 -394383/100000 539211/1000000 -80789/100000 1902989/500000 528309/125000 -2696607/500000 1752489/1000000 202873/250000 16863/5000 1960831/500000 -358327/500000 1047231/1250000 227641/200000 181421/100000 -887643/1000000 974619/500000 587171/500000 802139/200000
375591/500000 480007/500000 27087/200000 1548337/500000 19983/31250 -2808877/1000000 -20971/50000 330267/1000000 -99217/62500 -402251/500000 -862323/1000000 26217/1000000 -102867/100000 686223/1000000 -719763/125000 1765723/500000 557523/1000000 956169/1000000 -697013/200000 -4944037/1000000 -112011/125000 -3171061/1000000 -799523/500000 -394383/100000 5298117/1000000 -26547/8000 9003/12500 -294309/50000 -2572319/1000000 7054497/1000000 -2155463/1000000 -1516777/500000 -252473/50000 -5917531/1000000 3792529/2500000 -7542119/5000000 -4034201/1000000 -1191993/250000 1880073/1000000 147443/250000 -273643/500000 -2794511/1000000
-79651/100000 -823817/1000000 1177783/1000000 -3061257/1000000 -1055367/1000000 1968519/1000000 670263/500000 -787121/1000000 1905039/1000000 -2021279/1000000 -331159/500000 88903/125000 -4947/100000 -1077213/500000 501529/125000 -8513/5000 -1229577/500000 -2612763/1000000 150813/200000 1951983/500000 158249/125000 361909/1000000 859761/1000000 539211/1000000 -26547/8000 4846143/1000000 10393/200000 4510273/1000000 -824161/500000 -4422627/1000000 121347/100000 806789/200000 3936009/1000000 909611/200000 -3943567/2500000 433157/312500 1038343/200000 5235031/1000000 -964477/500000 -1873367/500000 -803661/1000000 -201829/200000
-30021/500000 -52347/1000000 161799/500000 349223/1000000 -60349/500000 -588009/1000000 -3899/100000 -4531/62500 -52019/250000 -445677/1000000 -90437/500000 21191/200000 9649/250000 -179021/500000 -124431/250000 635033/1000000 -128717/200000 -68413/250000 -147431/200000 -297099/1000000 4793/25000 -124497/200000 -17813/500000 -80789/100000 9003/12500 10393/200000 453517/1000000 -771121/1000000 -988869/1000000 149691/200000 -208039/1000000 104091/1000000 -27631/125000 -455641/1000000 54059/1250000 -186721/2500000 -222137/1000000 -656213/1000000 9957/50000 -683159/1000000 -235387/500000 -544403/500000
-440631/500000 -212257/200000 19883/100000 -3865359/1000000 -174747/200000 3333789/1000000 862867/1000000 -104619/200000 1081371/500000 67021/1000000 534429/1000000 113861/500000 155207/200000 -607181/500000 6439699/1000000 -961021/250000 -1103039/1000000 -409113/250000 3439327/1000000 354281/62500 549659/500000 1506743/500000 40343/25000 1902989/500000 -294309/50000 4510273/1000000 -771121/1000000 3457679/500000 1898011/1000000 -3881599/500000 2303759/1000000 3952837/1000000 570339/100000 6763279/1000000 -9295669/5000000 8943149/5000000 5435863/1000000 6186139/1000000 -240423/100000 -310217/200000 96803/250000 2412573/1000000
3433/100000 -18577/100000 -786391/500000 -779/4000 236337/500000 1157909/1000000 -1053609/1000000 269193/500000 -14401/50000 338827/100000 461193/250000 -870611/1000000 1294567/1000000 865837/500000 289151/125000 -581483/250000 1145117/500000 958493/500000 848243/250000 1459177/1000000 -105603/250000 434883/125000 186263/200000 528309/125000 -2572319/1000000 -824161/500000 -988869/1000000 1898011/1000000 2580363/500000 -687449/200000 1203803/1000000 -530553/500000 1515649/1000000 1860817/1000000 39157/5000000 257691/1250000 -1157593/1000000 -61787/200000 -511/12500 3765839/1000000 41217/25000 586479/125000
282289/250000 1476099/1000000 101663/1000000 3991409/1000000 475967/500000 -108127/31250 -9107/25000 80591/200000 -1968791/1000000 -245153/200000 -1305143/1000000 62171/1000000 -879659/500000 1017733/1000000 -1993691/250000 4667909/1000000 257299/250000 1267537/1000000 -4650107/1000000 -274307/40000 -340707/250000 -2210061/500000 -146473/62500 -2696607/500000 7054497/1000000 -4422627/1000000 149691/200000 -3881599/500000 -687449/200000 1963997/200000 -2998901/1000000 -843621/200000 -3586371/500000 -8244163/1000000 2617943/1250000 -5225803/2500000 -2625413/500000 -1177469/200000 2483231/1000000 487197/500000 -587619/1000000 -3412287/1000000
-173113/500000 -217961/500000 -23421/250000 -1143501/1000000 -1969/8000 519277/500000 28089/1000000 -6289/62500 26057/50000 130913/250000 484723/1000000 -90337/1000000 593863/1000000 -33841/125000 2430021/1000000 -90713/62500 -119397/500000 -325813/1000000 304587/200000 2077253/1000000 214019/500000 1423563/1000000 381907/500000 1752489/1000000 -2155463/1000000 121347/100000 -208039/1000000 2303759/1000000 1203803/1000000 -2998901/1000000 1032497/1000000 60137/50000 3381/1600 37517/15625 -1544417/2500000 380521/625000 1429017/1000000 25518/15625 -726821/1000000 -41221/500000 48749/200000 12043/10000
-755233/1000000 -402323/500000 232731/250000 -2575369/1000000 -913409/1000000 1621919/1000000 991729/1000000 -650627/1000000 308789/200000 -1435369/1000000 -355767/1000000 125613/250000 24547/100000 -1816989/1000000 1869883/500000 -1566177/1000000 -134299/62500 -1045801/500000 431329/500000 178607/50000 1174603/1000000 610541/1000000 928393/1000000 202873/250000 -1516777/500000 806789/200000 104091/1000000 3952837/1000000 -530553/500000 -843621/200000 60137/50000 3565113/1000000 915363/250000 4182529/1000000 -6985959/5000000 1242503/1000000 2140149/500000 4267457/1000000 -1652943/1000000 -3049369/1000000 -620061/1000000 -348319/500000
-496593/500000 -1269209/1000000 164847/500000 -1527623/500000 -240713/250000 2287483/1000000 6166/15625 -89317/200000 754947/500000 249829/1000000 22391/31250 31361/200000 1345991/1000000 -650959/500000 6024931/1000000 -1589807/500000 -100941/62500 -1512639/1000000 362007/125000 5366781/1000000 16531/12500 1407167/500000 1798271/1000000 16863/5000 -252473/50000 3936009/1000000 -27631/125000 570339/100000 1515649/1000000 -3586371/500000 3381/1600 915363/250000 5779151/1000000 6364603/1000000 -212947/125000 8393701/5000000 431431/100000 4503069/1000000 -117307/62500 -1875139/1000000 -19297/250000 1409583/1000000
-211643/200000 -674231/500000 157279/500000 -3675443/1000000 -258293/250000 723927/250000 620001/1000000 -51793/100000 96161/50000 123131/500000 361959/500000 196697/1000000 1321161/1000000 -686041/500000 106953/15625 -74827/20000 -316111/200000 -1646913/1000000 853843/250000 6022573/1000000 1363323/1000000 3228833/1000000 1930739/1000000 1960831/500000 -5917531/1000000 909611/200000 -455641/1000000 6763279/1000000 1860817/1000000 -8244163/1000000 37517/15625 4182529/1000000 6364603/1000000 458087/62500 -9753111/5000000 9559413/5000000 5199451/1000000 87286/15625 -1140377/500000 -394859/200000 22593/250000 1899267/1000000
1585351/5000000 226319/625000 -6581/25000 5579351/5000000 8763/25000 -1987029/2500000 -162289/500000 139189/625000 -792093/1250000 1267/4000 -31399/5000000 -371043/2500000 -133739/625000 617631/1000000 -225021/125000 553861/625000 885093/1250000 1826677/2500000 -335483/500000 -8273191/5000000 -285649/625000 -2858009/5000000 -1177513/2500000 -358327/500000 3792529/2500000 -3943567/2500000 54059/1250000 -9295669/5000000 39157/5000000 2617943/1250000 -1544417/2500000 -6985959/5000000 -212947/125000 -9753111/5000000 2969209/5000000 -13699617/25000000 -2164301/1250000 -558141/312500 3557233/5000000 2427747/2500000 62231/500000 -275781/2500000
-92969/312500 -89543/250000 903837/5000000 -5142223/5000000 -1568947/5000000 1892721/2500000 1225489/5000000 -905489/5000000 1399459/2500000 -730203/5000000 54107/625000 260927/2500000 275893/1000000 -2483017/5000000 8872301/5000000 -4566313/5000000 -1440383/2500000 -1481607/2500000 3779517/5000000 400301/250000 513117/1250000 854513/1250000 2412591/5000000 1047231/1250000 -7542119/5000000 433157/312500 -186721/2500000 8943149/5000000 257691/1250000 -5225803/2500000 380521/625000 1242503/1000000 8393701/5000000 9559413/5000000 -13699617/25000000 13033449/25000000 958551/625000 251601/156250 -3207951/5000000 -1939809/2500000 -83593/1250000 1314751/5000000
-97491/125000 -408817/500000 545149/500000 -3571503/1000000 -555457/500000 1308279/500000 153709/100000 -393549/500000 579451/250000 -94497/50000 -125149/200000 151553/200000 -76927/500000 -1034181/500000 923859/200000 -142247/62500 -2211701/1000000 -259427/100000 1264909/1000000 1098291/250000 1171771/1000000 80551/100000 890227/1000000 227641/200000 -4034201/1000000 1038343/200000 -222137/1000000 5435863/1000000 -1157593/1000000 -2625413/500000 1429017/1000000 2140149/500000 431431/100000 5199451/1000000 -2164301/1250000 958551/625000 3015261/500000 6092671/1000000 -2274023/1000000 -3494829/1000000 -21887/40000 -137433/500000
-185637/250000 -369777/500000 774009/1000000 -3963671/1000000 -913563/1000000 808317/250000 1620223/1000000 -417417/500000 2528153/1000000 -50803/31250 -91403/200000 618201/1000000 -62701/250000 -1819279/1000000 1268823/250000 -709069/250000 -1687141/1000000 -2441493/1000000 1940583/1000000 4661839/1000000 1060843/1000000 635241/500000 938509/1000000 181421/100000 -1191993/250000 5235031/1000000 -656213/1000000 6186139/1000000 -61787/200000 -1177469/200000 25518/15625 4267457/1000000 4503069/1000000 87286/15625 -558141/312500 251601/156250 6092671/1000000 440183/62500 -245443/100000 -74081/25000 -13023/125000 14319/20000
32591/100000 69529/200000 -282229/1000000 1472357/1000000 46019/125000 -232237/200000 -246563/500000 254629/1000000 -91409/100000 450967/1000000 66799/1000000 -102699/500000 -8561/125000 134639/200000 -131301/62500 1161487/1000000 328869/500000 427109/500000 -211573/250000 -959673/500000 -87173/200000 -83747/125000 -110047/250000 -887643/1000000 1880073/1000000 -964477/500000 9957/50000 -240423/100000 -511/12500 2483231/1000000 -726821/1000000 -1652943/1000000 -117307/62500 -1140377/500000 3557233/5000000 -3207951/5000000 -2274023/1000000 -245443/100000 49659/50000 505013/500000 -16459/1000000 -162693/500000
29181/50000 68199/125000 -157991/100000 800071/500000 957063/1000000 -272811/1000000 -19432/15625 187719/250000 -562983/500000 588999/200000 660233/500000 -861703/1000000 220453/500000 7086/3125 -26281/20000 -61389/200000 116463/40000 2573057/1000000 1408043/1000000 -1661211/1000000 -44353/40000 78483/50000 -159937/1000000 974619/500000 147443/250000 -1873367/500000 -683159/1000000 -310217/200000 3765839/1000000 487197/500000 -41221/500000 -3049369/1000000 -1875139/1000000 -394859/200000 2427747/2500000 -1939809/2500000 -3494829/1000000 -74081/25000 505013/500000 4558327/1000000 1516281/1000000 694341/200000
12097/100000 114343/1000000 -612507/1000000 6117/200000 286669/1000000 102067/250000 -137011/500000 209217/1000000 -18331/250000 512239/500000 483211/1000000 -15297/50000 160211/1000000 89353/125000 69097/250000 -629897/1000000 527549/500000 759091/1000000 191137/200000 4473/200000 -166331/500000 460757/500000 51937/1000000 587171/500000 -273643/500000 -803661/1000000 -235387/500000 96803/250000 41217/25000 -587619/1000000 48749/200000 -620061/1000000 -19297/250000 22593/250000 62231/500000 -83593/1250000 -21887/40000 -13023/125000 -16459/1000000 1516281/1000000 778459/1000000 1599633/1000000
80397/1000000 -53919/1000000 -1407649/1000000 -21411/31250 52587/125000 207189/125000 -667223/1000000 390669/1000000 134523/1000000 2851483/1000000 1249/800 -27843/40000 817363/1000000 1480687/1000000 2359397/1000000 -306093/125000 1081211/500000 47153/31250 3305197/1000000 321211/200000 -107321/250000 795637/250000 784569/1000000 802139/200000 -2794511/1000000 -201829/200000 -544403/500000 2412573/1000000 586479/125000 -3412287/1000000 12043/10000 -348319/500000 1409583/1000000 1899267/1000000 -275781/2500000 1314751/5000000 -137433/500000 14319/20000 -162693/500000 694341/200000 1599633/1000000 2399321/500000


--- Term 9 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 64
Matrix dimension : 11

Flags :
F1  : {123, 124, 134, 234}
F2  : {123, 124, 134, 234, 125}
F3  : {123, 124, 134, 234, 135}
F4  : {123, 124, 134, 234, 125, 135}
F5  : {123, 124, 134, 234, 235}
F6  : {123, 124, 134, 234, 125, 235}
F7  : {123, 124, 134, 234, 135, 235}
F8  : {123, 124, 134, 234, 125, 135, 235}
F9  : {123, 124, 134, 234, 145}
F10 : {123, 124, 134, 234, 125, 145}
F11 : {123, 124, 134, 234, 135, 145}
F12 : {123, 124, 134, 234, 125, 135, 145}
F13 : {123, 124, 134, 234, 235, 145}
F14 : {123, 124, 134, 234, 125, 235, 145}
F15 : {123, 124, 134, 234, 135, 235, 145}
F16 : {123, 124, 134, 234, 125, 135, 235, 145}
F17 : {123, 124, 134, 234, 245}
F18 : {123, 124, 134, 234, 125, 245}
F19 : {123, 124, 134, 234, 135, 245}
F20 : {123, 124, 134, 234, 125, 135, 245}
F21 : {123, 124, 134, 234, 235, 245}
F22 : {123, 124, 134, 234, 125, 235, 245}
F23 : {123, 124, 134, 234, 135, 235, 245}
F24 : {123, 124, 134, 234, 125, 135, 235, 245}
F25 : {123, 124, 134, 234, 145, 245}
F26 : {123, 124, 134, 234, 125, 145, 245}
F27 : {123, 124, 134, 234, 135, 145, 245}
F28 : {123, 124, 134, 234, 125, 135, 145, 245}
F29 : {123, 124, 134, 234, 235, 145, 245}
F30 : {123, 124, 134, 234, 125, 235, 145, 245}
F31 : {123, 124, 134, 234, 135, 235, 145, 245}
F32 : {123, 124, 134, 234, 125, 135, 235, 145, 245}
F33 : {123, 124, 134, 234, 345}
F34 : {123, 124, 134, 234, 125, 345}
F35 : {123, 124, 134, 234, 135, 345}
F36 : {123, 124, 134, 234, 125, 135, 345}
F37 : {123, 124, 134, 234, 235, 345}
F38 : {123, 124, 134, 234, 125, 235, 345}
F39 : {123, 124, 134, 234, 135, 235, 345}
F40 : {123, 124, 134, 234, 125, 135, 235, 345}
F41 : {123, 124, 134, 234, 145, 345}
F42 : {123, 124, 134, 234, 125, 145, 345}
F43 : {123, 124, 134, 234, 135, 145, 345}
F44 : {123, 124, 134, 234, 125, 135, 145, 345}
F45 : {123, 124, 134, 234, 235, 145, 345}
F46 : {123, 124, 134, 234, 125, 235, 145, 345}
F47 : {123, 124, 134, 234, 135, 235, 145, 345}
F48 : {123, 124, 134, 234, 125, 135, 235, 145, 345}
F49 : {123, 124, 134, 234, 245, 345}
F50 : {123, 124, 134, 234, 125, 245, 345}
F51 : {123, 124, 134, 234, 135, 245, 345}
F52 : {123, 124, 134, 234, 125, 135, 245, 345}
F53 : {123, 124, 134, 234, 235, 245, 345}
F54 : {123, 124, 134, 234, 125, 235, 245, 345}
F55 : {123, 124, 134, 234, 135, 235, 245, 345}
F56 : {123, 124, 134, 234, 125, 135, 235, 245, 345}
F57 : {123, 124, 134, 234, 145, 245, 345}
F58 : {123, 124, 134, 234, 125, 145, 245, 345}
F59 : {123, 124, 134, 234, 135, 145, 245, 345}
F60 : {123, 124, 134, 234, 125, 135, 145, 245, 345}
F61 : {123, 124, 134, 234, 235, 145, 245, 345}
F62 : {123, 124, 134, 234, 125, 235, 145, 245, 345}
F63 : {123, 124, 134, 234, 135, 235, 145, 245, 345}
F64 : {123, 124, 134, 234, 125, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F5)+(F9)+(F17)+(F33)
B3  : (F4)+(F6)+(F7)+(F10)+(F11)+(F18)+(F21)+(F25)+(F35)+(F37)+(F41)+(F49)
B4  : (F8)+(F26)+(F43)+(F53)
B5  : (F12)+(F22)+(F39)+(F57)
B6  : (F13)+(F19)+(F34)
B7  : (F14)+(F15)+(F20)+(F23)+(F27)+(F29)+(F36)+(F38)+(F42)+(F45)+(F50)+(F51)
B8  : (F16)+(F24)+(F28)+(F30)+(F40)+(F44)+(F47)+(F54)+(F55)+(F58)+(F59)+(F61)
B9  : (F31)+(F46)+(F52)
B10 : (F32)+(F48)+(F56)+(F60)+(F62)+(F63)
B11 : (F64)

Matrix :
282399/1000000 62219/250000 263907/1000000 217733/500000 110639/1000000 20079/250000 100499/1000000 -59013/200000 -120731/500000 -662591/500000 -380933/200000
62219/250000 88049/200000 28461/62500 343411/1000000 16441/200000 106233/1000000 108077/1000000 -5201/20000 -19037/50000 -1671871/1000000 -1518167/1000000
263907/1000000 28461/62500 34007/62500 415193/1000000 114473/1000000 21071/125000 135619/1000000 -64009/200000 -459409/1000000 -252363/125000 -916179/500000
217733/500000 343411/1000000 415193/1000000 918527/1000000 11269/40000 144447/500000 108481/500000 -62959/100000 -424933/1000000 -255101/100000 -797313/200000
110639/1000000 16441/200000 114473/1000000 11269/40000 23869/250000 55277/500000 69127/1000000 -39189/200000 -125183/1000000 -154407/200000 -610573/500000
20079/250000 106233/1000000 21071/125000 144447/500000 55277/500000 21399/100000 84703/1000000 -107721/500000 -45509/250000 -59477/62500 -1253173/1000000
100499/1000000 108077/1000000 135619/1000000 108481/500000 69127/1000000 84703/1000000 58089/1000000 -19337/125000 -16509/125000 -705251/1000000 -944769/1000000
-59013/200000 -5201/20000 -64009/200000 -62959/100000 -39189/200000 -107721/500000 -19337/125000 87521/200000 160131/500000 1844911/1000000 683861/250000
-120731/500000 -19037/50000 -459409/1000000 -424933/1000000 -125183/1000000 -45509/250000 -16509/125000 160131/500000 103027/250000 923051/500000 466947/250000
-662591/500000 -1671871/1000000 -252363/125000 -255101/100000 -154407/200000 -59477/62500 -705251/1000000 1844911/1000000 923051/500000 2325459/250000 1115021/100000
-380933/200000 -1518167/1000000 -916179/500000 -797313/200000 -610573/500000 -1253173/1000000 -944769/1000000 683861/250000 466947/250000 1115021/100000 17321413/1000000


--- Term 10 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 62
Matrix dimension : 53

Flags :
F1  : {123, 124, 134, 234, 125}
F2  : {123, 124, 134, 234, 135}
F3  : {123, 124, 134, 234, 125, 135}
F4  : {123, 124, 134, 234, 235}
F5  : {123, 124, 134, 234, 125, 235}
F6  : {123, 124, 134, 234, 135, 235}
F7  : {123, 124, 134, 234, 125, 135, 235}
F8  : {123, 124, 134, 234, 145}
F9  : {123, 124, 134, 234, 125, 145}
F10 : {123, 124, 134, 234, 135, 145}
F11 : {123, 124, 134, 234, 125, 135, 145}
F12 : {123, 124, 134, 234, 235, 145}
F13 : {123, 124, 134, 234, 125, 235, 145}
F14 : {123, 124, 134, 234, 135, 235, 145}
F15 : {123, 124, 134, 234, 125, 135, 235, 145}
F16 : {123, 124, 134, 234, 245}
F17 : {123, 124, 134, 234, 125, 245}
F18 : {123, 124, 134, 234, 135, 245}
F19 : {123, 124, 134, 234, 125, 135, 245}
F20 : {123, 124, 134, 234, 235, 245}
F21 : {123, 124, 134, 234, 125, 235, 245}
F22 : {123, 124, 134, 234, 135, 235, 245}
F23 : {123, 124, 134, 234, 125, 135, 235, 245}
F24 : {123, 124, 134, 234, 145, 245}
F25 : {123, 124, 134, 234, 125, 145, 245}
F26 : {123, 124, 134, 234, 135, 145, 245}
F27 : {123, 124, 134, 234, 125, 135, 145, 245}
F28 : {123, 124, 134, 234, 235, 145, 245}
F29 : {123, 124, 134, 234, 125, 235, 145, 245}
F30 : {123, 124, 134, 234, 135, 235, 145, 245}
F31 : {123, 124, 134, 234, 125, 135, 235, 145, 245}
F32 : {123, 124, 134, 234, 345}
F33 : {123, 124, 134, 234, 125, 345}
F34 : {123, 124, 134, 234, 135, 345}
F35 : {123, 124, 134, 234, 125, 135, 345}
F36 : {123, 124, 134, 234, 235, 345}
F37 : {123, 124, 134, 234, 125, 235, 345}
F38 : {123, 124, 134, 234, 135, 235, 345}
F39 : {123, 124, 134, 234, 125, 135, 235, 345}
F40 : {123, 124, 134, 234, 145, 345}
F41 : {123, 124, 134, 234, 125, 145, 345}
F42 : {123, 124, 134, 234, 135, 145, 345}
F43 : {123, 124, 134, 234, 125, 135, 145, 345}
F44 : {123, 124, 134, 234, 235, 145, 345}
F45 : {123, 124, 134, 234, 125, 235, 145, 345}
F46 : {123, 124, 134, 234, 135, 235, 145, 345}
F47 : {123, 124, 134, 234, 125, 135, 235, 145, 345}
F48 : {123, 124, 134, 234, 245, 345}
F49 : {123, 124, 134, 234, 125, 245, 345}
F50 : {123, 124, 134, 234, 135, 245, 345}
F51 : {123, 124, 134, 234, 125, 135, 245, 345}
F52 : {123, 124, 134, 234, 235, 245, 345}
F53 : {123, 124, 134, 234, 125, 235, 245, 345}
F54 : {123, 124, 134, 234, 135, 235, 245, 345}
F55 : {123, 124, 134, 234, 125, 135, 235, 245, 345}
F56 : {123, 124, 134, 234, 145, 245, 345}
F57 : {123, 124, 134, 234, 125, 145, 245, 345}
F58 : {123, 124, 134, 234, 135, 145, 245, 345}
F59 : {123, 124, 134, 234, 125, 135, 145, 245, 345}
F60 : {123, 124, 134, 234, 235, 145, 245, 345}
F61 : {123, 124, 134, 234, 125, 235, 145, 245, 345}
F62 : {123, 124, 134, 234, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F1)-(F8)
B4  : (F1)-(F16)
B5  : (F1)-(F32)
B6  : (F3)-(F5)
B7  : (F3)-(F6)
B8  : (F3)-(F9)
B9  : (F3)-(F10)
B10 : (F3)-(F17)
B11 : (F3)-(F20)
B12 : (F3)-(F24)
B13 : (F3)-(F34)
B14 : (F3)-(F36)
B15 : (F3)-(F40)
B16 : (F3)-(F48)
B17 : (F7)-(F25)
B18 : (F7)-(F42)
B19 : (F7)-(F52)
B20 : (F11)-(F21)
B21 : (F11)-(F38)
B22 : (F11)-(F56)
B23 : (F12)-(F18)
B24 : (F12)-(F33)
B25 : (F13)-(F14)
B26 : (F13)-(F19)
B27 : (F13)-(F22)
B28 : (F13)-(F26)
B29 : (F13)-(F28)
B30 : (F13)-(F35)
B31 : (F13)-(F37)
B32 : (F13)-(F41)
B33 : (F13)-(F44)
B34 : (F13)-(F49)
B35 : (F13)-(F50)
B36 : (F15)-(F23)
B37 : (F15)-(F27)
B38 : (F15)-(F29)
B39 : (F15)-(F39)
B40 : (F15)-(F43)
B41 : (F15)-(F46)
B42 : (F15)-(F53)
B43 : (F15)-(F54)
B44 : (F15)-(F57)
B45 : (F15)-(F58)
B46 : (F15)-(F60)
B47 : (F30)-(F45)
B48 : (F30)-(F51)
B49 : (F31)-(F47)
B50 : (F31)-(F55)
B51 : (F31)-(F59)
B52 : (F31)-(F61)
B53 : (F31)-(F62)

Matrix :
43989/200000 17079/250000 4327/100000 31611/500000 -2561/100000 -40763/200000 -20893/200000 -34563/250000 -36843/500000 -39529/1000000 -3623/125000 34359/1000000 2513/12500 128051/1000000 15661/100000 283389/1000000 -161731/1000000 239787/1000000 62739/200000 -80499/1000000 3553/62500 123459/1000000 224923/1000000 -183077/1000000 -453/10000 -68089/500000 138971/1000000 202889/1000000 41503/500000 -31407/500000 -63209/500000 -62501/1000000 78189/1000000 61067/1000000 199033/500000 -88891/1000000 -25633/500000 -67121/500000 -2318/15625 -13507/125000 25873/250000 -16569/250000 236263/1000000 -3/250 29321/100000 99771/500000 -319809/1000000 -5603/62500 -9531/50000 -1407/8000 -2541/10000 -332503/1000000 -511911/1000000
17079/250000 81759/500000 28157/1000000 43221/1000000 -19573/1000000 -15401/125000 -16311/250000 -3189/40000 -22361/500000 -467/12500 -21069/1000000 3537/125000 30779/250000 93401/1000000 23961/200000 169843/1000000 -52883/500000 83177/500000 201013/1000000 -5807/100000 36959/1000000 82931/1000000 30169/250000 -184341/1000000 21303/1000000 -66937/500000 45483/500000 140713/1000000 102349/1000000 -83067/1000000 -49243/500000 -24369/500000 96207/1000000 -1503/250000 220763/1000000 -1743/25000 -19239/500000 -13139/200000 -11767/100000 -1049/12500 23953/250000 -66227/1000000 145367/1000000 -4991/200000 189147/1000000 156013/1000000 -53677/250000 -13569/100000 -118903/1000000 -3029/20000 -188901/1000000 -221817/1000000 -8419/25000
4327/100000 28157/1000000 33787/250000 27311/1000000 -15493/1000000 -38537/500000 -38513/1000000 -27219/500000 -8177/250000 -33707/1000000 -6169/500000 16033/1000000 19067/250000 34457/500000 40227/500000 56953/500000 -80271/1000000 10653/100000 17623/125000 -35217/1000000 29889/1000000 25583/500000 75669/1000000 -147677/1000000 31901/1000000 -102109/1000000 17857/250000 46499/500000 83727/1000000 -6913/100000 -16589/250000 -8957/200000 38081/500000 -19987/1000000 137789/1000000 -10747/250000 -3147/100000 -18591/500000 -80783/1000000 -33669/500000 9201/125000 -4757/100000 51019/500000 -30137/1000000 60699/500000 11193/100000 -149607/1000000 -118503/1000000 -85117/1000000 -5061/50000 -149107/1000000 -37787/250000 -28439/125000
31611/500000 43221/1000000 27311/1000000 7843/50000 -2353/125000 -130839/1000000 -16073/250000 -24161/250000 -722/15625 -15571/500000 -23209/1000000 19079/1000000 68409/500000 10239/125000 108091/1000000 2873/15625 -29179/250000 41661/250000 100399/500000 -57803/1000000 42691/1000000 77021/1000000 2342/15625 -69241/500000 -6897/500000 -18823/200000 98999/1000000 34987/250000 28787/500000 -8677/200000 -89727/1000000 -24389/500000 54977/1000000 25091/1000000 261699/1000000 -57111/1000000 -32841/1000000 -9067/100000 -98081/1000000 -14411/200000 39119/500000 -5427/100000 15909/100000 -2473/125000 195333/1000000 65367/500000 -219423/1000000 -38607/500000 -61989/500000 -15263/125000 -86221/500000 -47729/200000 -341577/1000000
-2561/100000 -19573/1000000 -15493/1000000 -2353/125000 109017/1000000 15629/500000 4387/250000 2733/125000 2713/500000 247/50000 -1361/1000000 -3657/1000000 -29177/1000000 -633/40000 -20849/1000000 -4187/100000 6173/250000 -18409/500000 -24027/500000 7137/500000 -1323/125000 -5123/250000 -35133/1000000 11753/1000000 1823/125000 7243/500000 -9387/500000 -1789/62500 -619/125000 1811/500000 16507/1000000 6657/1000000 -7451/1000000 -7671/500000 -16263/250000 73/5000 553/62500 6247/250000 18189/1000000 12311/1000000 -12529/1000000 6073/1000000 -9069/250000 -337/125000 -11293/250000 -2717/100000 41667/1000000 -131/25000 20981/1000000 10619/500000 2057/62500 9061/200000 47959/1000000
-40763/200000 -15401/125000 -38537/500000 -130839/1000000 15629/500000 43043/100000 189767/1000000 50789/200000 109117/1000000 93/1600 2439/50000 -64383/1000000 -188477/500000 -6437/31250 -13663/50000 -10369/20000 279513/1000000 -87461/200000 -268967/500000 144641/1000000 -6191/62500 -673/3125 -426023/1000000 188699/1000000 164923/1000000 89613/500000 -213893/1000000 -86739/250000 -10763/200000 8757/250000 19617/100000 68287/1000000 -19933/250000 -44441/250000 -152393/200000 2523/15625 85683/1000000 280143/1000000 222371/1000000 35849/250000 -3601/25000 21427/250000 -205601/500000 -191/8000 -523753/1000000 -1931/6250 513529/1000000 5371/500000 270023/1000000 263021/1000000 426271/1000000 109559/200000 905711/1000000
-20893/200000 -16311/250000 -38513/1000000 -16073/250000 4387/250000 189767/1000000 170401/1000000 116669/1000000 65707/1000000 16959/1000000 6599/250000 -9371/250000 -11851/62500 -22187/200000 -31293/200000 -139757/500000 126173/1000000 -111147/500000 -142759/500000 76741/1000000 -49829/1000000 -117577/1000000 -211231/1000000 6289/62500 12003/125000 107863/1000000 -92611/1000000 -169881/1000000 -9073/250000 21897/1000000 94857/1000000 12407/1000000 -49593/1000000 -28077/250000 -76277/200000 46221/500000 367/8000 17219/125000 1949/15625 76683/1000000 -8979/125000 20749/500000 -51657/250000 -24313/1000000 -137073/500000 -85867/500000 35201/125000 3021/125000 132393/1000000 33513/250000 233809/1000000 306233/1000000 28959/62500
-34563/250000 -3189/40000 -27219/500000 -24161/250000 2733/125000 50789/200000 116669/1000000 62293/250000 2137/25000 19273/500000 2129/100000 -7707/250000 -271617/1000000 -149721/1000000 -44577/250000 -22971/62500 3464/15625 -145713/500000 -195683/500000 20013/200000 -76937/1000000 -35649/250000 -12399/40000 28079/250000 2519/20000 10983/100000 -86069/500000 -225567/1000000 -8087/500000 1727/250000 120471/1000000 61863/1000000 -3991/100000 -411/3125 -550571/1000000 2501/25000 1343/20000 41513/200000 67169/500000 51141/500000 -98569/1000000 12009/250000 -303763/1000000 -5861/1000000 -178523/500000 -202329/1000000 177799/500000 -33/2000 37467/200000 201619/1000000 136241/500000 378379/1000000 159003/250000
-36843/500000 -22361/500000 -8177/250000 -722/15625 2713/500000 109117/1000000 65707/1000000 2137/25000 11473/100000 7857/1000000 12079/1000000 -16721/1000000 -31753/250000 -89909/1000000 -47999/500000 -189377/1000000 25167/250000 -126951/1000000 -3281/15625 22649/500000 -7059/200000 -73003/1000000 -139499/1000000 83471/1000000 57837/1000000 4837/62500 -78367/1000000 -50617/500000 -4053/125000 5241/250000 11459/250000 7037/250000 -279/8000 -9019/125000 -123607/500000 48429/1000000 38677/1000000 83763/1000000 79947/1000000 2641/40000 -791/15625 3991/200000 -147153/1000000 9/1000000 -3421/20000 -116691/1000000 199271/1000000 39269/1000000 24053/250000 60093/500000 72439/500000 13363/62500 9743/31250
-39529/1000000 -467/12500 -33707/1000000 -15571/500000 247/50000 93/1600 16959/1000000 19273/500000 7857/1000000 9549/100000 8159/1000000 -6971/500000 -33603/500000 -34681/500000 -80987/1000000 -41501/500000 81053/1000000 -3261/31250 -6653/62500 15933/500000 -6787/250000 -2479/62500 -39203/1000000 27899/200000 -30759/500000 2181/20000 -6193/125000 -2713/40000 -80441/1000000 66917/1000000 28783/500000 7857/200000 -95819/1000000 11307/250000 -45341/500000 11221/250000 6771/200000 7229/250000 62097/1000000 51767/1000000 -79823/1000000 6177/125000 -79357/1000000 8549/250000 -46939/500000 -2407/25000 113271/1000000 110517/1000000 40053/500000 74117/1000000 101949/1000000 681/6250 192111/1000000
-3623/125000 -21069/1000000 -6169/500000 -23209/1000000 -1361/1000000 2439/50000 6599/250000 2129/100000 12079/1000000 8159/1000000 81597/1000000 -663/200000 -67689/1000000 -29807/1000000 -51601/1000000 -1419/20000 43197/1000000 -82259/1000000 -2659/50000 12127/500000 -14759/1000000 -28239/1000000 -58921/1000000 37169/1000000 89/6250 15651/500000 -20097/1000000 -5049/100000 1107/250000 -14311/1000000 13961/500000 -153/20000 -4263/500000 -2329/125000 -49999/500000 2669/100000 511/100000 43743/1000000 16047/500000 1211/125000 -28433/1000000 2567/100000 -26529/500000 3333/1000000 -1911/25000 -18689/500000 45947/500000 2931/100000 64039/1000000 40411/1000000 81227/1000000 73947/1000000 125623/1000000
34359/1000000 3537/125000 16033/1000000 19079/1000000 -3657/1000000 -64383/1000000 -9371/250000 -7707/250000 -16721/1000000 -6971/500000 -663/200000 16947/200000 1957/62500 5937/250000 49059/1000000 34977/500000 -14511/1000000 62191/1000000 10353/125000 -20267/1000000 7567/1000000 18349/500000 45247/1000000 -36131/500000 87/25000 -12489/250000 389/12500 4303/62500 59747/1000000 -28541/500000 -30011/500000 -8557/500000 43077/1000000 1929/1000000 17443/200000 -32659/1000000 -889/100000 -1053/62500 -1241/20000 -34901/1000000 1743/62500 -957/40000 48543/1000000 4959/1000000 81029/1000000 14147/200000 -35173/500000 -38301/1000000 -1579/62500 -31367/1000000 -10009/125000 -49437/500000 -27589/200000
2513/12500 30779/250000 19067/250000 68409/500000 -29177/1000000 -188477/500000 -11851/62500 -271617/1000000 -31753/250000 -33603/500000 -67689/1000000 1957/62500 437229/1000000 205943/1000000 262211/1000000 507911/1000000 -15393/50000 443543/1000000 107497/200000 -149299/1000000 52927/500000 105617/500000 432789/1000000 -45797/250000 -163423/1000000 -175553/1000000 220259/1000000 332433/1000000 2691/100000 -7793/1000000 -177881/1000000 -65707/1000000 36687/500000 181753/1000000 3069/4000 -78737/500000 -22381/250000 -73583/250000 -25813/125000 -68967/500000 4717/31250 -4367/50000 210953/500000 5517/500000 520901/1000000 297877/1000000 -530809/1000000 -1661/100000 -292551/1000000 -285419/1000000 -209503/500000 -271553/500000 -56759/62500
128051/1000000 93401/1000000 34457/500000 10239/125000 -633/40000 -6437/31250 -22187/200000 -149721/1000000 -89909/1000000 -34681/500000 -29807/1000000 5937/250000 205943/1000000 108511/500000 92697/500000 146121/500000 -98587/500000 130503/500000 4473/12500 -17701/200000 66783/1000000 66529/500000 199681/1000000 -122303/500000 -5003/1000000 -2661/12500 70237/500000 23659/125000 132749/1000000 -2479/25000 -2447/20000 -17093/250000 146959/1000000 8093/250000 384409/1000000 -110109/1000000 -81633/1000000 -127257/1000000 -163437/1000000 -131481/1000000 28609/200000 -3833/50000 3139/12500 -1431/50000 15143/50000 244521/1000000 -345597/1000000 -31969/200000 -23919/125000 -2123/10000 -273813/1000000 -180683/500000 -565277/1000000
15661/100000 23961/200000 40227/500000 108091/1000000 -20849/1000000 -13663/50000 -31293/200000 -44577/250000 -47999/500000 -80987/1000000 -51601/1000000 49059/1000000 262211/1000000 92697/500000 301517/1000000 37237/100000 -222571/1000000 177461/500000 42281/100000 -119893/1000000 40763/500000 84903/500000 129767/500000 -294807/1000000 -14977/1000000 -127607/500000 76911/500000 266229/1000000 30859/200000 -114743/1000000 -173259/1000000 -66031/1000000 173459/1000000 46847/1000000 309/625 -7591/50000 -84519/1000000 -169261/1000000 -214559/1000000 -36349/250000 2736/15625 -110347/1000000 19061/62500 -4093/200000 396501/1000000 37631/125000 -108061/250000 -185113/1000000 -4683/20000 -236543/1000000 -74051/200000 -457197/1000000 -142143/200000
283389/1000000 169843/1000000 56953/500000 2873/15625 -4187/100000 -10369/20000 -139757/500000 -22971/62500 -189377/1000000 -41501/500000 -1419/20000 34977/500000 507911/1000000 146121/500000 37237/100000 386989/500000 -397561/1000000 36593/62500 97189/125000 -49579/250000 143611/1000000 297417/1000000 293131/500000 -54963/200000 -11791/50000 -131439/500000 3049/10000 457941/1000000 88091/1000000 -51539/1000000 -125049/500000 -97057/1000000 122359/1000000 258067/1000000 523307/500000 -54739/250000 -132011/1000000 -381303/1000000 -307467/1000000 -108019/500000 203419/1000000 -107577/1000000 291071/500000 5031/200000 719359/1000000 439151/1000000 -73587/100000 -20847/500000 -46837/125000 -19609/50000 -588511/1000000 -98577/125000 -315141/250000
-161731/1000000 -52883/500000 -80271/1000000 -29179/250000 6173/250000 279513/1000000 126173/1000000 3464/15625 25167/250000 81053/1000000 43197/1000000 -14511/1000000 -15393/50000 -98587/500000 -222571/1000000 -397561/1000000 28823/100000 -89549/250000 -90071/200000 757/6250 -98379/1000000 -164269/1000000 -158939/500000 228643/1000000 30889/500000 99089/500000 -199937/1000000 -129059/500000 -77019/1000000 158/3125 146723/1000000 44271/500000 -5779/50000 -82663/1000000 -144633/250000 31829/250000 2357/25000 21861/100000 85371/500000 17407/125000 -164731/1000000 5511/62500 -351769/1000000 32897/1000000 -405499/1000000 -265817/1000000 219799/500000 24643/250000 263301/1000000 135007/500000 33519/100000 437307/1000000 74657/100000
239787/1000000 83177/500000 10653/100000 41661/250000 -18409/500000 -87461/200000 -111147/500000 -145713/500000 -126951/1000000 -3261/31250 -82259/1000000 62191/1000000 443543/1000000 130503/500000 177461/500000 36593/62500 -89549/250000 277569/500000 626949/1000000 -5797/31250 127337/1000000 32057/125000 461893/1000000 -336863/1000000 -9979/100000 -292717/1000000 253697/1000000 414423/1000000 128919/1000000 -89139/1000000 -12643/50000 -18427/200000 34553/200000 65341/500000 421113/500000 -42597/200000 -112267/1000000 -39073/125000 -286863/1000000 -185993/1000000 229489/1000000 -73971/500000 484827/1000000 -12267/1000000 310327/500000 402767/1000000 -80291/125000 -145993/1000000 -367653/1000000 -170087/500000 -272119/500000 -328579/500000 -1089169/1000000
62739/200000 201013/1000000 17623/125000 100399/500000 -24027/500000 -268967/500000 -142759/500000 -195683/500000 -3281/15625 -6653/62500 -2659/50000 10353/125000 107497/200000 4473/12500 42281/100000 97189/125000 -90071/200000 626949/1000000 175453/200000 -53927/250000 16033/100000 328033/1000000 3707/6250 -50701/125000 -87431/500000 -363047/1000000 348249/1000000 246911/500000 184893/1000000 -134899/1000000 -287009/1000000 -141437/1000000 26393/125000 53253/250000 1081031/1000000 -123009/500000 -6661/40000 -188769/500000 -361777/1000000 -275969/1000000 263233/1000000 -136087/1000000 635909/1000000 -1433/250000 38629/50000 105473/200000 -406947/500000 -19503/125000 -416289/1000000 -234977/500000 -642299/1000000 -220777/250000 -346633/250000
-80499/1000000 -5807/100000 -35217/1000000 -57803/1000000 7137/500000 144641/1000000 76741/1000000 20013/200000 22649/500000 15933/500000 12127/500000 -20267/1000000 -149299/1000000 -17701/200000 -119893/1000000 -49579/250000 757/6250 -5797/31250 -53927/250000 16621/250000 -11147/250000 -22173/250000 -15659/100000 117487/1000000 33279/1000000 100721/1000000 -2741/31250 -8787/62500 -5853/125000 4111/125000 42899/500000 32919/1000000 -239/4000 -44083/1000000 -28513/100000 35499/500000 39273/1000000 103893/1000000 397/4000 64973/1000000 -1571/20000 49127/1000000 -164781/1000000 11/2000 -210959/1000000 -137923/1000000 43929/200000 1649/31250 15829/125000 116483/1000000 37377/200000 224267/1000000 186133/500000
3553/62500 36959/1000000 29889/1000000 42691/1000000 -1323/125000 -6191/62500 -49829/1000000 -76937/1000000 -7059/200000 -6787/250000 -14759/1000000 7567/1000000 52927/500000 66783/1000000 40763/500000 143611/1000000 -98379/1000000 127337/1000000 16033/100000 -11147/250000 38183/1000000 1459/25000 113219/1000000 -10559/125000 -21979/1000000 -8949/125000 70611/1000000 47129/500000 30519/1000000 -10391/500000 -27241/500000 -6167/200000 41807/1000000 5943/200000 205449/1000000 -45553/1000000 -32971/1000000 -1917/25000 -323/5000 -49983/1000000 1153/20000 -15847/500000 30949/250000 -1113/100000 36599/250000 3889/40000 -39553/250000 -38443/1000000 -95027/1000000 -24427/250000 -121173/1000000 -78731/500000 -53647/200000
123459/1000000 82931/1000000 25583/500000 77021/1000000 -5123/250000 -673/3125 -117577/1000000 -35649/250000 -73003/1000000 -2479/62500 -28239/1000000 18349/500000 105617/500000 66529/500000 84903/500000 297417/1000000 -164269/1000000 32057/125000 328033/1000000 -22173/250000 1459/25000 134467/1000000 114871/500000 -5091/31250 -64117/1000000 -3583/25000 126927/1000000 10129/50000 74239/1000000 -54279/1000000 -122361/1000000 -11677/250000 20991/250000 79387/1000000 418409/1000000 -51533/500000 -14303/250000 -146209/1000000 -149193/1000000 -100793/1000000 104011/1000000 -30649/500000 753/3125 19/10000 306707/1000000 103187/500000 -318279/1000000 -16647/250000 -162937/1000000 -42299/250000 -33441/125000 -86409/250000 -8453/15625
224923/1000000 30169/250000 75669/1000000 2342/15625 -35133/1000000 -426023/1000000 -211231/1000000 -12399/40000 -139499/1000000 -39203/1000000 -58921/1000000 45247/1000000 432789/1000000 199681/1000000 129767/500000 293131/500000 -158939/500000 461893/1000000 3707/6250 -15659/100000 113219/1000000 114871/500000 317549/500000 -15547/100000 -63763/250000 -93843/1000000 276533/1000000 197189/500000 -24029/1000000 33429/1000000 -5251/25000 -18439/200000 -17779/1000000 259983/1000000 925467/1000000 -6679/50000 -65509/1000000 -35277/100000 -54429/250000 -147639/1000000 3467/31250 -73807/1000000 24511/50000 29247/1000000 595281/1000000 14167/50000 -662349/1000000 67937/500000 -389/1250 -142057/500000 -433161/1000000 -38213/62500 -196437/200000
-183077/1000000 -184341/1000000 -147677/1000000 -69241/500000 11753/1000000 188699/1000000 6289/62500 28079/250000 83471/1000000 27899/200000 37169/1000000 -36131/500000 -45797/250000 -122303/500000 -294807/1000000 -54963/200000 228643/1000000 -336863/1000000 -50701/125000 117487/1000000 -10559/125000 -5091/31250 -15547/100000 250987/250000 -40441/100000 122721/250000 -292589/1000000 -19077/50000 -22311/40000 24341/50000 357063/1000000 16757/62500 -86157/200000 347321/1000000 -112881/500000 8951/62500 21863/250000 -7349/250000 39209/100000 326937/1000000 -365113/1000000 58419/200000 -144057/500000 223419/1000000 -366181/1000000 -59789/125000 577001/1000000 909583/1000000 39261/125000 192173/500000 60463/125000 503781/1000000 646721/1000000
-453/10000 21303/1000000 31901/1000000 -6897/500000 1823/125000 164923/1000000 12003/125000 2519/20000 57837/1000000 -30759/500000 89/6250 87/25000 -163423/1000000 -5003/1000000 -14977/1000000 -11791/50000 30889/500000 -9979/100000 -87431/500000 33279/1000000 -21979/1000000 -64117/1000000 -63763/250000 -40441/100000 405947/1000000 -34459/200000 -351/62500 -9127/250000 907/3125 -33307/125000 -859/12500 -24903/250000 212229/1000000 -45887/125000 -436411/1000000 10751/500000 747/100000 43579/200000 -7381/125000 -71531/1000000 121369/1000000 -23703/200000 -35559/250000 -74991/500000 -86077/500000 52591/1000000 19879/250000 -512871/1000000 -153/1000000 -18403/1000000 26909/1000000 134619/1000000 276333/1000000
-68089/500000 -66937/500000 -102109/1000000 -18823/200000 7243/500000 89613/500000 107863/1000000 10983/100000 4837/62500 2181/20000 15651/500000 -12489/250000 -175553/1000000 -2661/12500 -127607/500000 -131439/500000 99089/500000 -292717/1000000 -363047/1000000 100721/1000000 -8949/125000 -3583/25000 -93843/1000000 122721/250000 -34459/200000 402473/1000000 -14431/100000 -111063/500000 -9819/31250 12567/50000 18337/100000 21111/200000 -325099/1000000 59763/500000 -248293/1000000 152939/1000000 26331/250000 48951/1000000 242691/1000000 95161/500000 -122523/500000 30669/200000 -45789/200000 89293/1000000 -37219/125000 -87427/250000 352057/1000000 465827/1000000 22169/100000 134047/500000 357973/1000000 399927/1000000 592969/1000000
138971/1000000 45483/500000 17857/250000 98999/1000000 -9387/500000 -213893/1000000 -92611/1000000 -86069/500000 -78367/1000000 -6193/125000 -20097/1000000 389/12500 220259/1000000 70237/500000 76911/500000 3049/10000 -199937/1000000 253697/1000000 348249/1000000 -2741/31250 70611/1000000 126927/1000000 276533/1000000 -292589/1000000 -351/62500 -14431/100000 239283/1000000 51947/200000 5999/50000 -54643/500000 -90061/500000 -3521/25000 43319/500000 2307/200000 438293/1000000 -1471/20000 -25141/500000 -134809/1000000 -17637/100000 -152309/1000000 67369/500000 -4847/50000 5623/20000 -14851/250000 40487/125000 56599/250000 -400871/1000000 -84859/500000 -202657/1000000 -29337/125000 -275697/1000000 -363457/1000000 -550171/1000000
202889/1000000 140713/1000000 46499/500000 34987/250000 -1789/62500 -86739/250000 -169881/1000000 -225567/1000000 -50617/500000 -2713/40000 -5049/100000 4303/62500 332433/1000000 23659/125000 266229/1000000 457941/1000000 -129059/500000 414423/1000000 246911/500000 -8787/62500 47129/500000 10129/50000 197189/500000 -19077/50000 -9127/250000 -111063/500000 51947/200000 411363/1000000 32567/200000 -141169/1000000 -54383/200000 -69559/500000 133911/1000000 633/12500 654231/1000000 -17977/125000 -65187/1000000 -211447/1000000 -34217/125000 -47131/250000 188283/1000000 -148137/1000000 195117/500000 -40389/1000000 125037/250000 169249/500000 -566977/1000000 -208707/1000000 -144043/500000 -285029/1000000 -454167/1000000 -108743/200000 -831387/1000000
41503/500000 102349/1000000 83727/1000000 28787/500000 -619/125000 -10763/200000 -9073/250000 -8087/500000 -4053/125000 -80441/1000000 1107/250000 59747/1000000 2691/100000 132749/1000000 30859/200000 88091/1000000 -77019/1000000 128919/1000000 184893/1000000 -5853/125000 30519/1000000 74239/1000000 -24029/1000000 -22311/40000 907/3125 -9819/31250 5999/50000 32567/200000 50939/125000 -10767/31250 -23517/125000 -72641/500000 147923/500000 -255389/1000000 -111/8000 -79659/1000000 -53757/1000000 84361/1000000 -223253/1000000 -94943/500000 206587/1000000 -19781/125000 98027/1000000 -126319/1000000 137421/1000000 137367/500000 -237099/1000000 -565443/1000000 -24671/200000 -47047/250000 -233147/1000000 -778/3125 -132663/500000
-31407/500000 -83067/1000000 -6913/100000 -8677/200000 1811/500000 8757/250000 21897/1000000 1727/250000 5241/250000 66917/1000000 -14311/1000000 -28541/500000 -7793/1000000 -2479/25000 -114743/1000000 -51539/1000000 158/3125 -89139/1000000 -134899/1000000 4111/125000 -10391/500000 -54279/1000000 33429/1000000 24341/50000 -33307/125000 12567/50000 -54643/500000 -141169/1000000 -10767/31250 64799/200000 82021/500000 66079/500000 -249351/1000000 29333/125000 37173/1000000 7361/125000 7949/200000 -1416/15625 18701/100000 8069/50000 -85657/500000 17153/125000 -66717/1000000 114099/1000000 -9633/100000 -56681/250000 91747/500000 248757/500000 41921/500000 76347/500000 46359/250000 46083/250000 186759/1000000
-63209/500000 -49243/500000 -16589/250000 -89727/1000000 16507/1000000 19617/100000 94857/1000000 120471/1000000 11459/250000 28783/500000 13961/500000 -30011/500000 -177881/1000000 -2447/20000 -173259/1000000 -125049/500000 146723/1000000 -12643/50000 -287009/1000000 42899/500000 -27241/500000 -122361/1000000 -5251/25000 357063/1000000 -859/12500 18337/100000 -90061/500000 -54383/200000 -23517/125000 82021/500000 23097/100000 60173/500000 -2869/20000 25421/500000 -336901/1000000 3647/40000 3401/100000 4397/50000 204121/1000000 14547/100000 -9343/62500 64209/500000 -44977/200000 11741/200000 -150251/500000 -119969/500000 22899/62500 127967/500000 186251/1000000 17847/100000 147803/500000 338099/1000000 489389/1000000
-62501/1000000 -24369/500000 -8957/200000 -24389/500000 6657/1000000 68287/1000000 12407/1000000 61863/1000000 7037/250000 7857/200000 -153/20000 -8557/500000 -65707/1000000 -17093/250000 -66031/1000000 -97057/1000000 44271/500000 -18427/200000 -141437/1000000 32919/1000000 -6167/200000 -11677/250000 -18439/200000 16757/62500 -24903/250000 21111/200000 -3521/25000 -69559/500000 -72641/500000 66079/500000 60173/500000 140899/1000000 -6011/62500 89947/1000000 -30241/250000 18701/1000000 10657/500000 5651/500000 27241/250000 53523/500000 -47971/500000 7943/100000 -118009/1000000 7551/100000 -61021/500000 -31959/250000 100139/500000 108473/500000 50411/500000 64069/500000 7321/62500 157841/1000000 208173/1000000
78189/1000000 96207/1000000 38081/500000 54977/1000000 -7451/1000000 -19933/250000 -49593/1000000 -3991/100000 -279/8000 -95819/1000000 -4263/500000 43077/1000000 36687/500000 146959/1000000 173459/1000000 122359/1000000 -5779/50000 34553/200000 26393/125000 -239/4000 41807/1000000 20991/250000 -17779/1000000 -86157/200000 212229/1000000 -325099/1000000 43319/500000 133911/1000000 147923/500000 -249351/1000000 -2869/20000 -6011/62500 62443/200000 -21787/125000 44063/1000000 -109161/1000000 -3971/50000 26839/1000000 -22547/125000 -73519/500000 99117/500000 -15987/125000 5737/50000 -17961/200000 39107/250000 129677/500000 -12517/62500 -111241/250000 -16729/125000 -2804/15625 -11563/50000 -236787/1000000 -13783/40000
61067/1000000 -1503/250000 -19987/1000000 25091/1000000 -7671/500000 -44441/250000 -28077/250000 -411/3125 -9019/125000 11307/250000 -2329/125000 1929/1000000 181753/1000000 8093/250000 46847/1000000 258067/1000000 -82663/1000000 65341/500000 53253/250000 -44083/1000000 5943/200000 79387/1000000 259983/1000000 347321/1000000 -45887/125000 59763/500000 2307/200000 633/12500 -255389/1000000 29333/125000 25421/500000 89947/1000000 -21787/125000 73577/200000 225087/500000 -9447/250000 -2339/125000 -219853/1000000 32691/1000000 25511/500000 -94801/1000000 49799/500000 3321/20000 17191/125000 50809/250000 -2569/200000 -24297/200000 456459/1000000 -16539/500000 -2371/250000 -6419/100000 -186359/1000000 -168187/500000
199033/500000 220763/1000000 137789/1000000 261699/1000000 -16263/250000 -152393/200000 -76277/200000 -550571/1000000 -123607/500000 -45341/500000 -49999/500000 17443/200000 3069/4000 384409/1000000 309/625 523307/500000 -144633/250000 421113/500000 1081031/1000000 -28513/100000 205449/1000000 418409/1000000 925467/1000000 -112881/500000 -436411/1000000 -248293/1000000 438293/1000000 654231/1000000 -111/8000 37173/1000000 -336901/1000000 -30241/250000 44063/1000000 225087/500000 203477/125000 -71399/250000 -160459/1000000 -154273/250000 -2389/6250 -254401/1000000 230131/1000000 -3013/25000 425173/500000 4329/62500 65177/62500 545063/1000000 -1053957/1000000 174011/1000000 -67141/125000 -515377/1000000 -393471/500000 -542467/500000 -899019/500000
-88891/1000000 -1743/25000 -10747/250000 -57111/1000000 73/5000 2523/15625 46221/500000 2501/25000 48429/1000000 11221/250000 2669/100000 -32659/1000000 -78737/500000 -110109/1000000 -7591/50000 -54739/250000 31829/250000 -42597/200000 -123009/500000 35499/500000 -45553/1000000 -51533/500000 -6679/50000 8951/62500 10751/500000 152939/1000000 -1471/20000 -17977/125000 -79659/1000000 7361/125000 3647/40000 18701/1000000 -109161/1000000 -9447/250000 -71399/250000 26169/250000 27491/500000 102093/1000000 118643/1000000 14749/200000 -20117/200000 2277/40000 -213/1250 -2129/1000000 -229609/1000000 -553/3125 107321/500000 2363/25000 31193/250000 64647/500000 8757/40000 128541/500000 8447/20000
-25633/500000 -19239/500000 -3147/100000 -32841/1000000 553/62500 85683/1000000 367/8000 1343/20000 38677/1000000 6771/200000 511/100000 -889/100000 -22381/250000 -81633/1000000 -84519/1000000 -132011/1000000 2357/25000 -112267/1000000 -6661/40000 39273/1000000 -32971/1000000 -14303/250000 -65509/1000000 21863/250000 747/100000 26331/250000 -25141/500000 -65187/1000000 -53757/1000000 7949/200000 3401/100000 10657/500000 -3971/50000 -2339/125000 -160459/1000000 27491/500000 27051/500000 11233/200000 60827/1000000 54109/1000000 -66909/1000000 727/31250 -21623/200000 383/50000 -62303/500000 -2771/25000 58291/500000 33751/500000 18679/250000 49647/500000 112821/1000000 37543/250000 257147/1000000
-67121/500000 -13139/200000 -18591/500000 -9067/100000 6247/250000 280143/1000000 17219/125000 41513/200000 83763/1000000 7229/250000 43743/1000000 -1053/62500 -73583/250000 -127257/1000000 -169261/1000000 -381303/1000000 21861/100000 -39073/125000 -188769/500000 103893/1000000 -1917/25000 -146209/1000000 -35277/100000 -7349/250000 43579/200000 48951/1000000 -134809/1000000 -211447/1000000 84361/1000000 -1416/15625 4397/50000 5651/500000 26839/1000000 -219853/1000000 -154273/250000 102093/1000000 11233/200000 132367/500000 97693/1000000 54059/1000000 -28301/500000 2261/125000 -308341/1000000 -12771/250000 -375221/1000000 -15719/100000 354689/1000000 -184267/1000000 96703/500000 32171/200000 255979/1000000 182411/500000 324431/500000
-2318/15625 -11767/100000 -80783/1000000 -98081/1000000 18189/1000000 222371/1000000 1949/15625 67169/500000 79947/1000000 62097/1000000 16047/500000 -1241/20000 -25813/125000 -163437/1000000 -214559/1000000 -307467/1000000 85371/500000 -286863/1000000 -361777/1000000 397/4000 -323/5000 -149193/1000000 -54429/250000 39209/100000 -7381/125000 242691/1000000 -17637/100000 -34217/125000 -223253/1000000 18701/100000 204121/1000000 27241/250000 -22547/125000 32691/1000000 -2389/6250 118643/1000000 60827/1000000 97693/1000000 47809/200000 16947/100000 -43503/250000 32269/250000 -129573/500000 10483/200000 -342617/1000000 -295719/1000000 2039/5000 75337/250000 102733/500000 229461/1000000 173791/500000 103613/250000 588951/1000000
-13507/125000 -1049/12500 -33669/500000 -14411/200000 12311/1000000 35849/250000 76683/1000000 51141/500000 2641/40000 51767/1000000 1211/125000 -34901/1000000 -68967/500000 -131481/1000000 -36349/250000 -108019/500000 17407/125000 -185993/1000000 -275969/1000000 64973/1000000 -49983/1000000 -100793/1000000 -147639/1000000 326937/1000000 -71531/1000000 95161/500000 -152309/1000000 -47131/250000 -94943/500000 8069/50000 14547/100000 53523/500000 -73519/500000 25511/500000 -254401/1000000 14749/200000 54109/1000000 54059/1000000 16947/100000 150499/1000000 -6953/50000 47387/500000 -48761/250000 15279/250000 -58247/250000 -111731/500000 302921/1000000 132799/500000 37627/250000 3887/20000 46961/200000 300743/1000000 412627/1000000
25873/250000 23953/250000 9201/125000 39119/500000 -12529/1000000 -3601/25000 -8979/125000 -98569/1000000 -791/15625 -79823/1000000 -28433/1000000 1743/62500 4717/31250 28609/200000 2736/15625 203419/1000000 -164731/1000000 229489/1000000 263233/1000000 -1571/20000 1153/20000 104011/1000000 3467/31250 -365113/1000000 121369/1000000 -122523/500000 67369/500000 188283/1000000 206587/1000000 -85657/500000 -9343/62500 -47971/500000 99117/500000 -94801/1000000 230131/1000000 -20117/200000 -66909/1000000 -28301/500000 -43503/250000 -6953/50000 182973/1000000 -61149/500000 189331/1000000 -7779/100000 117557/500000 240323/1000000 -72101/250000 -41123/125000 -181633/1000000 -100837/500000 -13337/50000 -57131/200000 -22173/50000
-16569/250000 -66227/1000000 -4757/100000 -5427/100000 6073/1000000 21427/250000 20749/500000 12009/250000 3991/200000 6177/125000 2567/100000 -957/40000 -4367/50000 -3833/50000 -110347/1000000 -107577/1000000 5511/62500 -73971/500000 -136087/1000000 49127/1000000 -15847/500000 -30649/500000 -73807/1000000 58419/200000 -23703/200000 30669/200000 -4847/50000 -148137/1000000 -19781/125000 17153/125000 64209/500000 7943/100000 -15987/125000 49799/500000 -3013/25000 2277/40000 727/31250 2261/125000 32269/250000 47387/500000 -61149/500000 109037/1000000 -55187/500000 6549/100000 -37403/250000 -155029/1000000 208343/1000000 263663/1000000 62837/500000 121407/1000000 2859/15625 174417/1000000 31009/125000
236263/1000000 145367/1000000 51019/500000 15909/100000 -9069/250000 -205601/500000 -51657/250000 -303763/1000000 -147153/1000000 -79357/1000000 -26529/500000 48543/1000000 210953/500000 3139/12500 19061/62500 291071/500000 -351769/1000000 484827/1000000 635909/1000000 -164781/1000000 30949/250000 753/3125 24511/50000 -144057/500000 -35559/250000 -45789/200000 5623/20000 195117/500000 98027/1000000 -66717/1000000 -44977/200000 -118009/1000000 5737/50000 3321/20000 425173/500000 -213/1250 -21623/200000 -308341/1000000 -129573/500000 -48761/250000 189331/1000000 -55187/500000 31013/62500 -2683/200000 590033/1000000 91581/250000 -642337/1000000 -19099/250000 -336207/1000000 -346899/1000000 -29869/62500 -162171/250000 -103569/100000
-3/250 -4991/200000 -30137/1000000 -2473/125000 -337/125000 -191/8000 -24313/1000000 -5861/1000000 9/1000000 8549/250000 3333/1000000 4959/1000000 5517/500000 -1431/50000 -4093/200000 5031/200000 32897/1000000 -12267/1000000 -1433/250000 11/2000 -1113/100000 19/10000 29247/1000000 223419/1000000 -74991/500000 89293/1000000 -14851/250000 -40389/1000000 -126319/1000000 114099/1000000 11741/200000 7551/100000 -17961/200000 17191/125000 4329/62500 -2129/1000000 383/50000 -12771/250000 10483/200000 15279/250000 -7779/100000 6549/100000 -2683/200000 85867/1000000 461/500000 -3763/62500 211/3125 119537/500000 54089/1000000 70401/1000000 10717/250000 4293/200000 9261/1000000
29321/100000 189147/1000000 60699/500000 195333/1000000 -11293/250000 -523753/1000000 -137073/500000 -178523/500000 -3421/20000 -46939/500000 -1911/25000 81029/1000000 520901/1000000 15143/50000 396501/1000000 719359/1000000 -405499/1000000 310327/500000 38629/50000 -210959/1000000 36599/250000 306707/1000000 595281/1000000 -366181/1000000 -86077/500000 -37219/125000 40487/125000 125037/250000 137421/1000000 -9633/100000 -150251/500000 -61021/500000 39107/250000 50809/250000 65177/62500 -229609/1000000 -62303/500000 -375221/1000000 -342617/1000000 -58247/250000 117557/500000 -37403/250000 590033/1000000 461/500000 11721/15625 233641/500000 -39499/50000 -109717/1000000 -206347/500000 -50377/125000 -124937/200000 -404217/500000 -642811/500000
99771/500000 156013/1000000 11193/100000 65367/500000 -2717/100000 -1931/6250 -85867/500000 -202329/1000000 -116691/1000000 -2407/25000 -18689/500000 14147/200000 297877/1000000 244521/1000000 37631/125000 439151/1000000 -265817/1000000 402767/1000000 105473/200000 -137923/1000000 3889/40000 103187/500000 14167/50000 -59789/125000 52591/1000000 -87427/250000 56599/250000 169249/500000 137367/500000 -56681/250000 -119969/500000 -31959/250000 129677/500000 -2569/200000 545063/1000000 -553/3125 -2771/25000 -15719/100000 -295719/1000000 -111731/500000 240323/1000000 -155029/1000000 91581/250000 -3763/62500 233641/500000 12833/31250 -261973/500000 -367423/1000000 -139571/500000 -328323/1000000 -459787/1000000 -565001/1000000 -26431/31250
-319809/1000000 -53677/250000 -149607/1000000 -219423/1000000 41667/1000000 513529/1000000 35201/125000 177799/500000 199271/1000000 113271/1000000 45947/500000 -35173/500000 -530809/1000000 -345597/1000000 -108061/250000 -73587/100000 219799/500000 -80291/125000 -406947/500000 43929/200000 -39553/250000 -318279/1000000 -662349/1000000 577001/1000000 19879/250000 352057/1000000 -400871/1000000 -566977/1000000 -237099/1000000 91747/500000 22899/62500 100139/500000 -12517/62500 -24297/200000 -1053957/1000000 107321/500000 58291/500000 354689/1000000 2039/5000 302921/1000000 -72101/250000 208343/1000000 -642337/1000000 211/3125 -39499/50000 -261973/500000 1005331/1000000 259347/1000000 11997/25000 475743/1000000 678873/1000000 177169/200000 1331587/1000000
-5603/62500 -13569/100000 -118503/1000000 -38607/500000 -131/25000 5371/500000 3021/125000 -33/2000 39269/1000000 110517/1000000 2931/100000 -38301/1000000 -1661/100000 -31969/200000 -185113/1000000 -20847/500000 24643/250000 -145993/1000000 -19503/125000 1649/31250 -38443/1000000 -16647/250000 67937/500000 909583/1000000 -512871/1000000 465827/1000000 -84859/500000 -208707/1000000 -565443/1000000 248757/500000 127967/500000 108473/500000 -111241/250000 456459/1000000 174011/1000000 2363/25000 33751/500000 -184267/1000000 75337/250000 132799/500000 -41123/125000 263663/1000000 -19099/250000 119537/500000 -109717/1000000 -367423/1000000 259347/1000000 1061443/1000000 92697/500000 282801/1000000 159679/500000 48889/200000 234319/1000000
-9531/50000 -118903/1000000 -85117/1000000 -61989/500000 20981/1000000 270023/1000000 132393/1000000 37467/200000 24053/250000 40053/500000 64039/1000000 -1579/62500 -292551/1000000 -23919/125000 -4683/20000 -46837/125000 263301/1000000 -367653/1000000 -416289/1000000 15829/125000 -95027/1000000 -162937/1000000 -389/1250 39261/125000 -153/1000000 22169/100000 -202657/1000000 -144043/500000 -24671/200000 41921/500000 186251/1000000 50411/500000 -16729/125000 -16539/500000 -67141/125000 31193/250000 18679/250000 96703/500000 102733/500000 37627/250000 -181633/1000000 62837/500000 -336207/1000000 54089/1000000 -206347/500000 -139571/500000 11997/25000 92697/500000 199499/500000 255159/1000000 358587/1000000 84283/200000 710737/1000000
-1407/8000 -3029/20000 -5061/50000 -15263/125000 10619/500000 263021/1000000 33513/250000 201619/1000000 60093/500000 74117/1000000 40411/1000000 -31367/1000000 -285419/1000000 -2123/10000 -236543/1000000 -19609/50000 135007/500000 -170087/500000 -234977/500000 116483/1000000 -24427/250000 -42299/250000 -142057/500000 192173/500000 -18403/1000000 134047/500000 -29337/125000 -285029/1000000 -47047/250000 76347/500000 17847/100000 64069/500000 -2804/15625 -2371/250000 -515377/1000000 64647/500000 49647/500000 32171/200000 229461/1000000 3887/20000 -100837/500000 121407/1000000 -346899/1000000 70401/1000000 -50377/125000 -328323/1000000 475743/1000000 282801/1000000 255159/1000000 430621/1000000 11037/31250 23549/50000 731807/1000000
-2541/10000 -188901/1000000 -149107/1000000 -86221/500000 2057/62500 426271/1000000 233809/1000000 136241/500000 72439/500000 101949/1000000 81227/1000000 -10009/125000 -209503/500000 -273813/1000000 -74051/200000 -588511/1000000 33519/100000 -272119/500000 -642299/1000000 37377/200000 -121173/1000000 -33441/125000 -433161/1000000 60463/125000 26909/1000000 357973/1000000 -275697/1000000 -454167/1000000 -233147/1000000 46359/250000 147803/500000 7321/62500 -11563/50000 -6419/100000 -393471/500000 8757/40000 112821/1000000 255979/1000000 173791/500000 46961/200000 -13337/50000 2859/15625 -29869/62500 10717/250000 -124937/200000 -459787/1000000 678873/1000000 159679/500000 358587/1000000 11037/31250 707779/1000000 345817/500000 1078967/1000000
-332503/1000000 -221817/1000000 -37787/250000 -47729/200000 9061/200000 109559/200000 306233/1000000 378379/1000000 13363/62500 681/6250 73947/1000000 -49437/500000 -271553/500000 -180683/500000 -457197/1000000 -98577/125000 437307/1000000 -328579/500000 -220777/250000 224267/1000000 -78731/500000 -86409/250000 -38213/62500 503781/1000000 134619/1000000 399927/1000000 -363457/1000000 -108743/200000 -778/3125 46083/250000 338099/1000000 157841/1000000 -236787/1000000 -186359/1000000 -542467/500000 128541/500000 37543/250000 182411/500000 103613/250000 300743/1000000 -57131/200000 174417/1000000 -162171/250000 4293/200000 -404217/500000 -565001/1000000 177169/200000 48889/200000 84283/200000 23549/50000 345817/500000 523959/500000 704671/500000
-511911/1000000 -8419/25000 -28439/125000 -341577/1000000 47959/1000000 905711/1000000 28959/62500 159003/250000 9743/31250 192111/1000000 125623/1000000 -27589/200000 -56759/62500 -565277/1000000 -142143/200000 -315141/250000 74657/100000 -1089169/1000000 -346633/250000 186133/500000 -53647/200000 -8453/15625 -196437/200000 646721/1000000 276333/1000000 592969/1000000 -550171/1000000 -831387/1000000 -132663/500000 186759/1000000 489389/1000000 208173/1000000 -13783/40000 -168187/500000 -899019/500000 8447/20000 257147/1000000 324431/500000 588951/1000000 412627/1000000 -22173/50000 31009/125000 -103569/100000 9261/1000000 -642811/500000 -26431/31250 1331587/1000000 234319/1000000 710737/1000000 731807/1000000 1078967/1000000 704671/500000 1209419/500000

#Sharp Graphs
#1: Order 6 : Edges = {134, 234, 125, 135, 235, 145, 245, 126, 136, 236, 146, 246, 356, 456}
#2: Order 6 : Edges = {126, 136, 236, 146, 246, 346, 156, 256, 356, 456}
#3: Order 6 : Edges = {156, 256, 356, 456}
#4: Order 6 : Edges = {}
#5: Order 6 : Edges = {145, 245, 345, 126, 136, 236, 146, 246, 346, 156, 256, 356}
#6: Order 6 : Edges = {145, 245, 345, 146, 246, 346, 156, 256, 356}
#7: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346, 456}
#8: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346}



==> 5-9-08-prf.txt <==
#Density : 5/9

Program                       : DensityChecker

Order of subgraphs H          : 6
Number of forbidden graphs    : 1
Forbidden graphs              :
6 : {123, 124, 134, 125, 135, 345, 126, 236, 146, 156}
Forbid only induced subgraphs : no
Number of terms               : 10


--- Term 1 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 12
Matrix dimension : 7

Flags :
F1  : {}
F2  : {124}
F3  : {134}
F4  : {124, 134}
F5  : {234}
F6  : {124, 234}
F7  : {134, 234}
F8  : {124, 134, 234}
F9  : {123, 124}
F10 : {123, 124, 134}
F11 : {123, 124, 234}
F12 : {123, 124, 134, 234}

Basis :
B1 : 92(F1)+3(F4)+3(F6)-16(F7)-61(F8)-16(F9)+6(F10)+6(F11)
B2 : (F2)
B3 : (F3)+(F5)
B4 : 6(F1)+223(F4)+223(F6)+11(F7)-10(F8)+11(F9)-108(F10)-108(F11)
B5 : 64(F1)-22(F4)-22(F6)-529(F7)+78(F8)+25(F9)-44(F10)-44(F11)
B6 : 64(F1)-22(F4)-22(F6)+25(F7)+78(F8)-529(F9)-44(F10)-44(F11)
B7 : (F12)

Matrix :
1861460739586836665161/27336631877640512460000000 1569279/138500000 -536907/138500000 59077516543350567049/7593508854900142350000000 312078166478070305113/17085394923525320287500000 -797963/38364500000 -669473/69250000
1569279/138500000 1896689/1000000 -647747/1000000 356623/277000000 1695077/554000000 -957419/277000000 -1600987/1000000
-536907/138500000 -647747/1000000 1793/8000 -122289/277000000 -578963/554000000 10251/8656250 136929/250000
59077516543350567049/7593508854900142350000000 356623/277000000 -122289/277000000 30888274719687667393/34170789847050640575000000 159017/76729000000 -81451906696035508691/34170789847050640575000000 -309361/277000000
312078166478070305113/17085394923525320287500000 1695077/554000000 -578963/554000000 159017/76729000000 168803775362607721187/34170789847050640575000000 -1709563/306916000000 -35697/13850000
-797963/38364500000 -957419/277000000 10251/8656250 -81451906696035508691/34170789847050640575000000 -1709563/306916000000 976299/153458000000 410069/138500000
-669473/69250000 -1600987/1000000 136929/250000 -309361/277000000 -35697/13850000 410069/138500000 34627/25000


--- Term 2 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 6
Matrix dimension : 2

Flags :
F1 : {134}
F2 : {124, 134}
F3 : {234}
F4 : {124, 234}
F5 : {123, 124, 134}
F6 : {123, 124, 234}

Basis :
B1 : (F1)-(F3)
B2 : (F2)-(F4)+(F5)-(F6)

Matrix :
1356103/1000000 2126447/2000000
2126447/2000000 1355214797727542857/1499474311775000000


--- Term 3 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 64
Matrix dimension : 20

Flags :
F1  : {234}
F2  : {234, 125}
F3  : {234, 135}
F4  : {234, 125, 135}
F5  : {234, 235}
F6  : {234, 125, 235}
F7  : {234, 135, 235}
F8  : {234, 125, 135, 235}
F9  : {234, 145}
F10 : {234, 125, 145}
F11 : {234, 135, 145}
F12 : {234, 125, 135, 145}
F13 : {234, 235, 145}
F14 : {234, 125, 235, 145}
F15 : {234, 135, 235, 145}
F16 : {234, 125, 135, 235, 145}
F17 : {234, 245}
F18 : {234, 125, 245}
F19 : {234, 135, 245}
F20 : {234, 125, 135, 245}
F21 : {234, 235, 245}
F22 : {234, 125, 235, 245}
F23 : {234, 135, 235, 245}
F24 : {234, 125, 135, 235, 245}
F25 : {234, 145, 245}
F26 : {234, 125, 145, 245}
F27 : {234, 135, 145, 245}
F28 : {234, 125, 135, 145, 245}
F29 : {234, 235, 145, 245}
F30 : {234, 125, 235, 145, 245}
F31 : {234, 135, 235, 145, 245}
F32 : {234, 125, 135, 235, 145, 245}
F33 : {234, 345}
F34 : {234, 125, 345}
F35 : {234, 135, 345}
F36 : {234, 125, 135, 345}
F37 : {234, 235, 345}
F38 : {234, 125, 235, 345}
F39 : {234, 135, 235, 345}
F40 : {234, 125, 135, 235, 345}
F41 : {234, 145, 345}
F42 : {234, 125, 145, 345}
F43 : {234, 135, 145, 345}
F44 : {234, 125, 135, 145, 345}
F45 : {234, 235, 145, 345}
F46 : {234, 125, 235, 145, 345}
F47 : {234, 135, 235, 145, 345}
F48 : {234, 125, 135, 235, 145, 345}
F49 : {234, 245, 345}
F50 : {234, 125, 245, 345}
F51 : {234, 135, 245, 345}
F52 : {234, 125, 135, 245, 345}
F53 : {234, 235, 245, 345}
F54 : {234, 125, 235, 245, 345}
F55 : {234, 135, 235, 245, 345}
F56 : {234, 125, 135, 235, 245, 345}
F57 : {234, 145, 245, 345}
F58 : {234, 125, 145, 245, 345}
F59 : {234, 135, 145, 245, 345}
F60 : {234, 125, 135, 145, 245, 345}
F61 : {234, 235, 145, 245, 345}
F62 : {234, 125, 235, 145, 245, 345}
F63 : {234, 135, 235, 145, 245, 345}
F64 : {234, 125, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F9)
B3  : (F4)+(F10)+(F11)
B4  : (F5)+(F17)+(F33)
B5  : (F6)+(F7)+(F18)+(F25)+(F35)+(F41)
B6  : (F8)+(F26)+(F43)
B7  : (F12)
B8  : (F13)+(F19)+(F34)
B9  : (F14)+(F15)+(F20)+(F27)+(F36)+(F42)
B10 : (F16)+(F28)+(F44)
B11 : (F21)+(F37)+(F49)
B12 : (F22)+(F39)+(F57)
B13 : (F23)+(F29)+(F38)+(F45)+(F50)+(F51)
B14 : (F24)+(F30)+(F40)+(F47)+(F58)+(F59)
B15 : (F31)+(F46)+(F52)
B16 : (F32)+(F48)+(F60)
B17 : (F53)
B18 : (F54)+(F55)+(F61)
B19 : (F56)+(F62)+(F63)
B20 : (F64)

Matrix :
98283/200000 -148877/500000 86857/1000000 476907/1000000 3157/50000 1681/2500 -8419/25000 -186711/500000 -6937/31250 164611/1000000 18033/50000 -19723/50000 -10151/100000 7227/125000 -73937/1000000 -10617/40000 549207/1000000 7419/31250 458207/1000000 -935931/1000000
-148877/500000 147987/200000 414699/1000000 -312131/1000000 48519/250000 -342047/1000000 8143/10000 117161/250000 6923/12500 64521/200000 -1004317/1000000 -280373/500000 -157851/500000 -16091/125000 660943/1000000 131301/500000 -2192089/1000000 -1553099/1000000 -844343/1000000 307943/500000
86857/1000000 414699/1000000 165721/250000 74489/1000000 253033/1000000 60317/250000 140459/250000 117387/500000 49241/125000 57931/125000 -364379/500000 -106263/125000 -107227/250000 -101393/1000000 493587/1000000 27733/250000 -225751/125000 -60329/40000 -488181/1000000 -8231/62500
476907/1000000 -312131/1000000 74489/1000000 20523/40000 20639/250000 2651/4000 -160917/500000 -172451/500000 -110913/500000 153647/1000000 40391/125000 -32681/100000 -97007/1000000 54229/1000000 -103497/1000000 -62891/250000 547913/1000000 112111/500000 27299/62500 -944247/1000000
3157/50000 48519/250000 253033/1000000 20639/250000 48111/200000 136303/1000000 76199/250000 148599/1000000 504/3125 122383/500000 -41781/100000 -392933/1000000 -114041/500000 -54323/1000000 58077/250000 71893/1000000 -59859/62500 -198739/250000 -54643/200000 -58309/500000
1681/2500 -342047/1000000 60317/250000 2651/4000 136303/1000000 545251/500000 -69539/200000 -443111/1000000 -226809/1000000 317613/1000000 346851/1000000 -137229/200000 -7411/31250 26903/500000 -51167/1000000 -63157/200000 395303/1000000 -21003/1000000 265931/500000 -1297053/1000000
-8419/25000 8143/10000 140459/250000 -160917/500000 76199/250000 -69539/200000 1044449/1000000 651263/1000000 17207/25000 424483/1000000 -326559/250000 -641631/1000000 -435523/1000000 -4313/25000 712663/1000000 387503/1000000 -2821109/1000000 -26047/12500 -1066429/1000000 342457/500000
-186711/500000 117161/250000 117387/500000 -172451/500000 148599/1000000 -443111/1000000 651263/1000000 615939/1000000 16783/40000 125701/1000000 -801517/1000000 -10113/200000 -175577/1000000 -15211/125000 266487/1000000 35241/100000 -1591833/1000000 -1160533/1000000 -733147/1000000 730199/1000000
-6937/31250 6923/12500 49241/125000 -110913/500000 504/3125 -226809/1000000 17207/25000 16783/40000 138297/250000 71991/250000 -852039/1000000 -465083/1000000 -312321/1000000 -64949/500000 495661/1000000 30589/125000 -235253/125000 -43751/31250 -17611/25000 2289/5000
164611/1000000 64521/200000 57931/125000 153647/1000000 122383/500000 317613/1000000 424483/1000000 125701/1000000 71991/250000 218233/500000 -285833/500000 -816221/1000000 -375579/1000000 -2777/40000 226209/500000 32223/1000000 -365231/250000 -242677/200000 -344499/1000000 -71427/250000
18033/50000 -1004317/1000000 -364379/500000 40391/125000 -41781/100000 346851/1000000 -326559/250000 -801517/1000000 -852039/1000000 -285833/500000 84453/50000 82509/100000 296427/500000 27079/125000 -880861/1000000 -9707/20000 886101/250000 2695607/1000000 328983/250000 -145963/200000
-19723/50000 -280373/500000 -106263/125000 -32681/100000 -392933/1000000 -137229/200000 -641631/1000000 -10113/200000 -465083/1000000 -816221/1000000 82509/100000 865419/500000 648987/1000000 48027/500000 -235753/250000 47263/500000 607013/250000 1952901/1000000 480437/1000000 67877/100000
-10151/100000 -157851/500000 -107227/250000 -97007/1000000 -114041/500000 -7411/31250 -435523/1000000 -175577/1000000 -312321/1000000 -375579/1000000 296427/500000 648987/1000000 225923/500000 12051/200000 -94023/250000 -91931/1000000 281163/200000 300127/250000 72053/200000 42933/250000
7227/125000 -16091/125000 -101393/1000000 54229/1000000 -54323/1000000 26903/500000 -4313/25000 -15211/125000 -64949/500000 -2777/40000 27079/125000 48027/500000 12051/200000 61551/1000000 -101523/1000000 -72789/1000000 465753/1000000 22049/62500 89563/500000 -14681/125000
-73937/1000000 660943/1000000 493587/1000000 -103497/1000000 58077/250000 -51167/1000000 712663/1000000 266487/1000000 495661/1000000 226209/500000 -880861/1000000 -235753/250000 -94023/250000 -101523/1000000 818321/1000000 88359/1000000 -426433/200000 -150279/100000 -345281/500000 19513/100000
-10617/40000 131301/500000 27733/250000 -62891/250000 71893/1000000 -63157/200000 387503/1000000 35241/100000 30589/125000 32223/1000000 -9707/20000 47263/500000 -91931/1000000 -72789/1000000 88359/1000000 260249/1000000 -443633/500000 -338567/500000 -216343/500000 257813/500000
549207/1000000 -2192089/1000000 -225751/125000 547913/1000000 -59859/62500 395303/1000000 -2821109/1000000 -1591833/1000000 -235253/125000 -365231/250000 886101/250000 607013/250000 281163/200000 465753/1000000 -426433/200000 -443633/500000 4043173/500000 6051341/1000000 2777191/1000000 -1196627/1000000
7419/31250 -1553099/1000000 -60329/40000 112111/500000 -198739/250000 -21003/1000000 -26047/12500 -1160533/1000000 -43751/31250 -242677/200000 2695607/1000000 1952901/1000000 300127/250000 22049/62500 -150279/100000 -338567/500000 6051341/1000000 306027/62500 993917/500000 -54487/100000
458207/1000000 -844343/1000000 -488181/1000000 27299/62500 -54643/200000 265931/500000 -1066429/1000000 -733147/1000000 -17611/25000 -344499/1000000 328983/250000 480437/1000000 72053/200000 89563/500000 -345281/500000 -216343/500000 2777191/1000000 993917/500000 45727/40000 -916689/1000000
-935931/1000000 307943/500000 -8231/62500 -944247/1000000 -58309/500000 -1297053/1000000 342457/500000 730199/1000000 2289/5000 -71427/250000 -145963/200000 67877/100000 42933/250000 -14681/125000 19513/100000 257813/500000 -1196627/1000000 -54487/100000 -916689/1000000 228123/125000


--- Term 4 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 60
Matrix dimension : 44

Flags :
F1  : {234, 125}
F2  : {234, 135}
F3  : {234, 125, 135}
F4  : {234, 235}
F5  : {234, 125, 235}
F6  : {234, 135, 235}
F7  : {234, 125, 135, 235}
F8  : {234, 145}
F9  : {234, 125, 145}
F10 : {234, 135, 145}
F11 : {234, 235, 145}
F12 : {234, 125, 235, 145}
F13 : {234, 135, 235, 145}
F14 : {234, 125, 135, 235, 145}
F15 : {234, 245}
F16 : {234, 125, 245}
F17 : {234, 135, 245}
F18 : {234, 125, 135, 245}
F19 : {234, 235, 245}
F20 : {234, 125, 235, 245}
F21 : {234, 135, 235, 245}
F22 : {234, 125, 135, 235, 245}
F23 : {234, 145, 245}
F24 : {234, 125, 145, 245}
F25 : {234, 135, 145, 245}
F26 : {234, 125, 135, 145, 245}
F27 : {234, 235, 145, 245}
F28 : {234, 125, 235, 145, 245}
F29 : {234, 135, 235, 145, 245}
F30 : {234, 125, 135, 235, 145, 245}
F31 : {234, 345}
F32 : {234, 125, 345}
F33 : {234, 135, 345}
F34 : {234, 125, 135, 345}
F35 : {234, 235, 345}
F36 : {234, 125, 235, 345}
F37 : {234, 135, 235, 345}
F38 : {234, 125, 135, 235, 345}
F39 : {234, 145, 345}
F40 : {234, 125, 145, 345}
F41 : {234, 135, 145, 345}
F42 : {234, 125, 135, 145, 345}
F43 : {234, 235, 145, 345}
F44 : {234, 125, 235, 145, 345}
F45 : {234, 135, 235, 145, 345}
F46 : {234, 125, 135, 235, 145, 345}
F47 : {234, 245, 345}
F48 : {234, 125, 245, 345}
F49 : {234, 135, 245, 345}
F50 : {234, 125, 135, 245, 345}
F51 : {234, 125, 235, 245, 345}
F52 : {234, 135, 235, 245, 345}
F53 : {234, 125, 135, 235, 245, 345}
F54 : {234, 145, 245, 345}
F55 : {234, 125, 145, 245, 345}
F56 : {234, 135, 145, 245, 345}
F57 : {234, 125, 135, 145, 245, 345}
F58 : {234, 235, 145, 245, 345}
F59 : {234, 125, 235, 145, 245, 345}
F60 : {234, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F8)
B3  : (F3)-(F9)
B4  : (F3)-(F10)
B5  : (F4)-(F15)
B6  : (F4)-(F31)
B7  : (F5)-(F6)
B8  : (F5)-(F16)
B9  : (F5)-(F23)
B10 : (F5)-(F33)
B11 : (F5)-(F39)
B12 : (F7)-(F24)
B13 : (F7)-(F41)
B14 : (F11)-(F17)
B15 : (F11)-(F32)
B16 : (F12)-(F13)
B17 : (F12)-(F18)
B18 : (F12)-(F25)
B19 : (F12)-(F34)
B20 : (F12)-(F40)
B21 : (F14)-(F26)
B22 : (F14)-(F42)
B23 : (F19)-(F35)
B24 : (F19)-(F47)
B25 : (F20)-(F37)
B26 : (F20)-(F54)
B27 : (F21)-(F27)
B28 : (F21)-(F36)
B29 : (F21)-(F43)
B30 : (F21)-(F48)
B31 : (F21)-(F49)
B32 : (F22)-(F28)
B33 : (F22)-(F38)
B34 : (F22)-(F45)
B35 : (F22)-(F55)
B36 : (F22)-(F56)
B37 : (F29)-(F44)
B38 : (F29)-(F50)
B39 : (F30)-(F46)
B40 : (F30)-(F57)
B41 : (F51)-(F52)
B42 : (F51)-(F58)
B43 : (F53)-(F59)
B44 : (F53)-(F60)

Matrix :
1471277/1000000 642953/500000 96721/250000 -51231/100000 5491/20000 -14939/31250 429/2000 -39351/250000 -18279/250000 -232447/1000000 -25403/200000 -65601/1000000 -212197/500000 -421/250000 -186333/1000000 -3147/62500 181853/1000000 -659/40000 -220289/500000 -13163/40000 54259/1000000 -396651/250000 75549/250000 -120553/200000 342517/1000000 -57283/200000 3047/25000 -60807/200000 -99707/500000 -171741/250000 -34759/100000 -495321/500000 -134653/125000 -22131/500000 -622373/500000 -106727/200000 -5931/62500 -399159/1000000 -2210951/1000000 -741677/500000 27771/500000 -132961/1000000 187013/500000 -6753/50000
642953/500000 1362987/1000000 391119/1000000 -15261/31250 134337/500000 -467189/1000000 108831/500000 -11299/62500 -61921/1000000 -121851/500000 -139949/1000000 -23751/250000 -93249/200000 -393/31250 -57597/250000 -6427/250000 1763/20000 -32999/1000000 -476827/1000000 -175711/500000 -22909/500000 -1620747/1000000 346661/1000000 -626631/1000000 76001/200000 -126421/500000 25959/200000 -311823/1000000 -182967/1000000 -142023/200000 -389497/1000000 -853173/1000000 -63523/62500 20097/1000000 -1228753/1000000 -514279/1000000 -63577/500000 -282373/500000 -2039123/1000000 -751203/500000 62901/1000000 -4351/40000 367323/1000000 -46337/1000000
96721/250000 391119/1000000 403579/1000000 -4051/125000 125733/1000000 -138429/1000000 22381/200000 -83249/500000 -3283/62500 -97981/500000 -43527/250000 -29571/250000 -33513/100000 -6499/200000 -248627/1000000 1037/10000 -40697/250000 25589/1000000 -2149/6250 -202519/1000000 -241757/1000000 -1003107/1000000 249827/1000000 -443721/1000000 135061/500000 -162473/1000000 79693/1000000 -9393/50000 -1039/15625 -225279/500000 -7281/25000 -71409/250000 -326227/1000000 11789/250000 -559257/1000000 -56429/200000 -4409/31250 -681669/1000000 -10911/15625 -297799/1000000 5153/100000 2267/125000 185777/1000000 136679/500000
-51231/100000 -15261/31250 -4051/125000 22721/40000 -22023/250000 14417/62500 -105057/1000000 -6459/1000000 -53021/1000000 -1177/250000 -14261/250000 -16771/500000 118923/1000000 -8307/250000 4717/100000 4621/62500 -10341/62500 661/62500 2863/200000 41033/1000000 -161837/1000000 11261/62500 -118481/1000000 -60989/500000 -71897/500000 -110847/1000000 -4759/500000 51239/500000 24887/250000 128379/1000000 47991/1000000 258929/1000000 25889/62500 -28449/500000 349757/1000000 -21109/1000000 105693/500000 59441/500000 386277/500000 376563/500000 -2441/50000 17559/500000 -26203/1000000 4883/50000
5491/20000 134337/500000 125733/1000000 -22023/250000 98327/1000000 -6261/50000 3449/40000 -94337/1000000 -3419/250000 -45451/500000 -72127/1000000 -56371/1000000 -48727/250000 53/250000 -9767/62500 207/4000 -56389/1000000 1321/50000 -170203/1000000 -20873/200000 -81093/1000000 -524317/1000000 122227/1000000 -213/1250 26431/125000 -23311/1000000 3743/100000 -32969/250000 -31313/500000 -65171/250000 -3119/20000 -80443/500000 -114001/500000 44451/1000000 -65231/200000 -55817/500000 -77517/500000 -211343/500000 -455541/1000000 -134773/500000 73357/1000000 27297/1000000 40081/500000 40693/250000
-14939/31250 -467189/1000000 -138429/1000000 14417/62500 -6261/50000 234129/1000000 -36119/250000 92123/1000000 -14837/1000000 83687/1000000 39411/1000000 39247/1000000 9873/40000 -4809/200000 207197/1000000 -1671/31250 -25071/1000000 -29711/500000 176503/1000000 11773/100000 -2377/1000000 646857/1000000 -33327/200000 16523/100000 -296353/1000000 -36557/500000 -1811/40000 100817/500000 115161/1000000 350457/1000000 11541/62500 151569/500000 402593/1000000 -54099/1000000 476391/1000000 57139/500000 18321/62500 103763/200000 749501/1000000 548783/1000000 -16737/125000 -28231/500000 -73177/1000000 -86299/500000
429/2000 108831/500000 22381/200000 -105057/1000000 3449/40000 -36119/250000 339617/1000000 -112871/1000000 24079/1000000 -45853/500000 -5181/125000 -1517/25000 -73519/250000 9931/200000 -82637/250000 507/3125 -54377/1000000 149069/1000000 -34661/200000 -45663/500000 -45729/1000000 -9556/15625 95013/500000 -50013/500000 93189/250000 21909/125000 2433/62500 -125819/500000 -15583/125000 -390759/1000000 -50513/250000 -821/5000 -124053/500000 12181/125000 -8389/25000 -6917/200000 -1951/4000 -819743/1000000 -178713/500000 -1057/5000 57983/250000 165547/1000000 -8643/500000 435103/1000000
-39351/250000 -11299/62500 -83249/500000 -6459/1000000 -94337/1000000 92123/1000000 -112871/1000000 85833/200000 67727/1000000 209753/1000000 1617/6250 170693/1000000 197661/500000 1463/250000 84549/250000 -88263/500000 277083/1000000 -56813/1000000 164841/500000 195509/1000000 303647/1000000 1827/2000 -13659/62500 36633/125000 -181969/500000 44419/1000000 -7821/200000 220563/1000000 83301/1000000 118813/250000 1024/3125 1029/62500 149133/1000000 -125907/1000000 431927/1000000 38149/250000 246161/1000000 65047/62500 152179/500000 99369/1000000 -4227/31250 -80549/1000000 -32463/200000 -516873/1000000
-18279/250000 -61921/1000000 -3283/62500 -53021/1000000 -3419/250000 -14837/1000000 24079/1000000 67727/1000000 7531/31250 22639/250000 14191/125000 52123/1000000 20181/500000 25429/1000000 -22221/500000 12507/1000000 56359/1000000 28463/500000 2819/31250 67129/1000000 108943/1000000 248289/1000000 -1347/200000 181683/1000000 2099/40000 427/2000 1399/1000000 -6379/200000 -11523/1000000 59467/1000000 56653/1000000 17429/250000 24881/1000000 29101/1000000 124463/1000000 9829/62500 -210871/1000000 -18283/500000 13479/100000 20043/1000000 8673/100000 101641/1000000 -149119/1000000 2687/50000
-232447/1000000 -121851/500000 -97981/500000 -1177/250000 -45451/500000 83687/1000000 -45853/500000 209753/1000000 22639/250000 48509/125000 123063/500000 71603/500000 34417/100000 1637/62500 120179/500000 -24707/200000 40403/200000 -12313/500000 325147/1000000 98811/500000 251603/1000000 233919/250000 -38719/200000 361837/1000000 -238429/1000000 86457/500000 -203/4000 165159/1000000 6987/100000 212709/500000 29617/100000 162919/1000000 220323/1000000 -25349/500000 232049/500000 129043/500000 11601/125000 3043/4000 437743/1000000 16127/100000 -27531/500000 -1309/1000000 -187031/1000000 -72849/200000
-25403/200000 -139949/1000000 -43527/250000 -14261/250000 -72127/1000000 39411/1000000 -5181/125000 1617/6250 14191/125000 123063/500000 228747/500000 19849/125000 82383/250000 6941/250000 214833/1000000 -30141/250000 7807/31250 -3553/500000 317509/1000000 38857/200000 298779/1000000 216261/250000 -175173/1000000 353397/1000000 -21111/100000 20449/100000 -847/25000 135019/1000000 54983/1000000 381797/1000000 11483/40000 47349/1000000 114349/1000000 -54113/1000000 196587/500000 23271/100000 5229/125000 739189/1000000 137139/500000 35651/1000000 -32491/1000000 8779/500000 -96139/500000 -76281/200000
-65601/1000000 -23751/250000 -29571/250000 -16771/500000 -56371/1000000 39247/1000000 -1517/25000 170693/1000000 52123/1000000 71603/500000 19849/125000 137601/500000 9807/40000 37949/1000000 98793/500000 -17817/200000 126879/500000 14563/1000000 12407/50000 70157/500000 285419/1000000 70693/125000 -138901/1000000 207971/1000000 -112033/500000 41021/500000 -9143/200000 101587/1000000 1299/125000 133889/500000 215537/1000000 -9047/100000 4887/100000 -22901/200000 242101/1000000 103897/1000000 1331/25000 676611/1000000 134367/1000000 43907/1000000 -28191/500000 -4549/250000 -4671/40000 -37771/125000
-212197/500000 -93249/200000 -33513/100000 118923/1000000 -48727/250000 9873/40000 -73519/250000 197661/500000 20181/500000 34417/100000 82383/250000 9807/40000 887333/1000000 -33/4000 340733/500000 -162199/500000 385181/1000000 -173751/1000000 143503/250000 64821/200000 404417/1000000 422791/250000 -226651/500000 91673/200000 -45827/62500 -73/1600 -20873/200000 468829/1000000 9561/50000 178691/200000 574769/1000000 35849/200000 224907/500000 -119781/500000 846037/1000000 23781/100000 689221/1000000 242161/125000 769999/1000000 393599/1000000 -318853/1000000 -188737/1000000 -85341/500000 -470643/500000
-421/250000 -393/31250 -6499/200000 -8307/250000 53/250000 -4809/200000 9931/200000 1463/250000 25429/1000000 1637/62500 6941/250000 37949/1000000 -33/4000 19087/125000 -78231/1000000 5081/100000 12077/125000 2371/25000 29531/500000 35157/1000000 14627/125000 18729/1000000 5249/1000000 70821/1000000 61309/1000000 123043/1000000 -23007/1000000 -72941/1000000 -32159/500000 -5773/125000 4957/250000 -43163/500000 -11579/250000 -21949/1000000 361/62500 27479/500000 -3463/15625 -7383/125000 11863/1000000 131/50000 95391/1000000 8399/125000 -70809/1000000 92411/1000000
-186333/1000000 -57597/250000 -248627/1000000 4717/100000 -9767/62500 207197/1000000 -82637/250000 84549/250000 -22221/500000 120179/500000 214833/1000000 98793/500000 340733/500000 -78231/1000000 859829/1000000 -407721/1000000 323751/1000000 -60567/200000 27271/62500 214257/1000000 57413/200000 686897/500000 -81901/200000 16573/62500 -802283/1000000 -159213/500000 -78541/1000000 521887/1000000 5427/25000 844459/1000000 503597/1000000 25057/250000 318489/1000000 -120931/500000 77627/125000 65101/1000000 975861/1000000 2031143/1000000 380607/1000000 22571/200000 -467199/1000000 -366859/1000000 9017/1000000 -552337/500000
-3147/62500 -6427/250000 1037/10000 4621/62500 207/4000 -1671/31250 507/3125 -88263/500000 12507/1000000 -24707/200000 -30141/250000 -17817/200000 -162199/500000 5081/100000 -407721/1000000 16889/40000 -33037/250000 215401/1000000 -94211/500000 -68273/1000000 -24601/250000 -332077/500000 16703/100000 -129983/1000000 391937/1000000 11977/62500 26303/1000000 -68831/250000 -15311/125000 -214389/500000 -5909/25000 -39459/500000 -98469/1000000 21729/250000 -2917/12500 -8151/250000 -562043/1000000 -1031139/1000000 12833/500000 30851/200000 13977/50000 29291/125000 -6177/100000 20489/31250
181853/1000000 1763/20000 -40697/250000 -10341/62500 -56389/1000000 -25071/1000000 -54377/1000000 277083/1000000 56359/1000000 40403/200000 7807/31250 126879/500000 385181/1000000 12077/125000 323751/1000000 -33037/250000 388651/500000 93123/1000000 5097/12500 113191/500000 156987/250000 135579/200000 -29157/125000 2727/10000 -71803/200000 19853/250000 -74027/1000000 4181/40000 -15371/250000 159121/500000 173881/500000 -564329/1000000 -185901/1000000 -291501/1000000 163361/1000000 15649/500000 27899/500000 1204369/1000000 -214997/1000000 -110327/500000 -22313/500000 -9387/125000 -30219/200000 -579021/1000000
-659/40000 -32999/1000000 25589/1000000 661/62500 1321/50000 -29711/500000 149069/1000000 -56813/1000000 28463/500000 -12313/500000 -3553/500000 14563/1000000 -173751/1000000 2371/25000 -60567/200000 215401/1000000 93123/1000000 419433/1000000 -1531/200000 3829/250000 37063/250000 -353981/1000000 77683/1000000 14983/1000000 54279/200000 34703/125000 -2921/250000 -124589/500000 -151473/1000000 -147939/500000 -49481/500000 -245819/1000000 -6689/50000 -807/40000 -68981/500000 7229/200000 -73163/125000 -312309/500000 -81/1000000 114189/1000000 141383/500000 4639/20000 -139759/1000000 471853/1000000
-220289/500000 -476827/1000000 -2149/6250 2863/200000 -170203/1000000 176503/1000000 -34661/200000 164841/500000 2819/31250 325147/1000000 317509/1000000 12407/50000 143503/250000 29531/500000 27271/62500 -94211/500000 5097/12500 -1531/200000 362083/500000 171321/500000 24209/50000 374321/250000 -22381/62500 586077/1000000 -236871/500000 109233/500000 -7669/62500 288709/1000000 15179/200000 692229/1000000 242521/500000 110177/1000000 369363/1000000 -47873/250000 760921/1000000 335509/1000000 37263/200000 332617/250000 78127/100000 376733/1000000 -22043/200000 -35957/1000000 -58523/200000 -110591/200000
-13163/40000 -175711/500000 -202519/1000000 41033/1000000 -20873/200000 11773/100000 -45663/500000 195509/1000000 67129/1000000 98811/500000 38857/200000 70157/500000 64821/200000 35157/1000000 214257/1000000 -68273/1000000 113191/500000 3829/250000 171321/500000 75039/200000 52327/200000 223617/250000 -99447/500000 359877/1000000 -240699/1000000 91427/500000 -17441/250000 19843/125000 43533/1000000 197501/500000 277211/1000000 17513/200000 31881/125000 -19213/200000 246713/500000 106523/500000 46009/1000000 662543/1000000 138993/250000 65347/200000 -17289/500000 24653/1000000 -97651/500000 -118681/500000
54259/1000000 -22909/500000 -241757/1000000 -161837/1000000 -81093/1000000 -2377/1000000 -45729/1000000 303647/1000000 108943/1000000 251603/1000000 298779/1000000 285419/1000000 404417/1000000 14627/125000 57413/200000 -24601/250000 156987/250000 37063/250000 24209/50000 52327/200000 746243/1000000 415609/500000 -290599/1000000 424957/1000000 -350027/1000000 231777/1000000 -3421/40000 77457/1000000 -7073/100000 92169/250000 375299/1000000 -19823/50000 -423/4000 -267539/1000000 61671/200000 41007/250000 -23041/250000 283507/250000 1601/200000 -93191/1000000 -1871/125000 2317/1000000 -126823/500000 -30299/62500
-396651/250000 -1620747/1000000 -1003107/1000000 11261/62500 -524317/1000000 646857/1000000 -9556/15625 1827/2000 248289/1000000 233919/250000 216261/250000 70693/125000 422791/250000 18729/1000000 686897/500000 -332077/500000 135579/200000 -353981/1000000 374321/250000 223617/250000 415609/500000 146939/31250 -992533/1000000 1697321/1000000 -290197/200000 440597/1000000 -35961/125000 531823/500000 234979/500000 2231493/1000000 276059/200000 7167/6250 736019/500000 -65067/250000 616129/250000 1109413/1000000 544763/500000 755963/200000 2734067/1000000 670487/500000 -106437/200000 -91043/500000 -34483/50000 -430227/250000
75549/250000 346661/1000000 249827/1000000 -118481/1000000 122227/1000000 -33327/200000 95013/500000 -13659/62500 -1347/200000 -38719/200000 -175173/1000000 -138901/1000000 -226651/500000 5249/1000000 -81901/200000 16703/100000 -29157/125000 77683/1000000 -22381/62500 -99447/500000 -290599/1000000 -992533/1000000 196593/500000 -307559/1000000 437737/1000000 494/15625 17797/250000 -275333/1000000 -107507/1000000 -537777/1000000 -173361/500000 -153701/1000000 -62043/200000 82067/500000 -280707/500000 -1127/8000 -220933/500000 -35427/31250 -36753/62500 -314459/1000000 20221/100000 60767/500000 113359/1000000 16383/31250
-120553/200000 -626631/1000000 -443721/1000000 -60989/500000 -213/1250 16523/100000 -50013/500000 36633/125000 181683/1000000 361837/1000000 353397/1000000 207971/1000000 91673/200000 70821/1000000 16573/62500 -129983/1000000 2727/10000 14983/1000000 586077/1000000 359877/1000000 424957/1000000 1697321/1000000 -307559/1000000 942753/1000000 -276927/1000000 475111/1000000 -62227/500000 218591/1000000 33517/500000 678451/1000000 27899/62500 99109/200000 461471/1000000 87/5000 883657/1000000 610959/1000000 -104997/1000000 776843/1000000 1053017/1000000 101729/250000 717/50000 58197/500000 -400873/1000000 -139769/500000
342517/1000000 76001/200000 135061/500000 -71897/500000 26431/125000 -296353/1000000 93189/250000 -181969/500000 2099/40000 -238429/1000000 -21111/100000 -112033/500000 -45827/62500 61309/1000000 -802283/1000000 391937/1000000 -71803/200000 54279/200000 -236871/500000 -240699/1000000 -350027/1000000 -290197/200000 437737/1000000 -276927/1000000 509791/500000 71441/200000 81921/1000000 -555413/1000000 -60639/250000 -224607/250000 -34359/62500 -24931/250000 -394189/1000000 12447/40000 -728989/1000000 -20203/500000 -545153/500000 -542557/250000 -116783/200000 -12579/40000 522413/1000000 384707/1000000 -7291/1000000 1154249/1000000
-57283/200000 -126421/500000 -162473/1000000 -110847/1000000 -23311/1000000 -36557/500000 21909/125000 44419/1000000 427/2000 86457/500000 20449/100000 41021/500000 -73/1600 123043/1000000 -159213/500000 11977/62500 19853/250000 34703/125000 109233/500000 91427/500000 231777/1000000 440597/1000000 494/15625 475111/1000000 71441/200000 832789/1000000 -493/10000 -21401/100000 -63403/500000 -6491/125000 26007/1000000 1093/5000 19557/200000 5939/40000 69257/250000 467311/1000000 -858919/1000000 -753207/1000000 124781/250000 208087/1000000 197003/500000 52663/125000 -37083/100000 111837/200000
3047/25000 25959/200000 79693/1000000 -4759/500000 3743/100000 -1811/40000 2433/62500 -7821/200000 1399/1000000 -203/4000 -847/25000 -9143/200000 -20873/200000 -23007/1000000 -78541/1000000 26303/1000000 -74027/1000000 -2921/250000 -7669/62500 -17441/250000 -3421/40000 -35961/125000 17797/250000 -62227/500000 81921/1000000 -493/10000 18711/100000 -807/15625 -747/1000000 -137143/1000000 -5703/62500 -813/15625 -96207/1000000 44041/1000000 -81797/500000 -88949/1000000 -44/3125 -106923/500000 -4123/20000 -58207/500000 3171/250000 4637/1000000 43097/1000000 66703/1000000
-60807/200000 -311823/1000000 -9393/50000 51239/500000 -32969/250000 100817/500000 -125819/500000 220563/1000000 -6379/200000 165159/1000000 135019/1000000 101587/1000000 468829/1000000 -72941/1000000 521887/1000000 -68831/250000 4181/40000 -124589/500000 288709/1000000 19843/125000 77457/1000000 531823/500000 -275333/1000000 218591/1000000 -555413/1000000 -21401/100000 -807/15625 553317/1000000 197451/1000000 316919/500000 169343/500000 249251/1000000 46061/125000 -103647/1000000 109307/200000 91823/1000000 360947/500000 323477/250000 261119/500000 261179/1000000 -340203/1000000 -238679/1000000 -83/500000 -351409/500000
-99707/500000 -182967/1000000 -1039/15625 24887/250000 -31313/500000 115161/1000000 -15583/125000 83301/1000000 -11523/1000000 6987/100000 54983/1000000 1299/125000 9561/50000 -32159/500000 5427/25000 -15311/125000 -15371/250000 -151473/1000000 15179/200000 43533/1000000 -7073/100000 234979/500000 -107507/1000000 33517/500000 -60639/250000 -63403/500000 -747/1000000 197451/1000000 139263/500000 283131/1000000 30859/250000 59313/250000 58481/250000 -471/1000000 51641/200000 46363/1000000 388311/1000000 19997/40000 162241/500000 184483/1000000 -17559/100000 -53553/500000 2359/125000 -75961/250000
-171741/250000 -142023/200000 -225279/500000 128379/1000000 -65171/250000 350457/1000000 -390759/1000000 118813/250000 59467/1000000 212709/500000 381797/1000000 133889/500000 178691/200000 -5773/125000 844459/1000000 -214389/500000 159121/500000 -147939/500000 692229/1000000 197501/500000 92169/250000 2231493/1000000 -537777/1000000 678451/1000000 -224607/250000 -6491/125000 -137143/1000000 316919/500000 283131/1000000 166251/125000 86463/125000 529709/1000000 4441/6250 -5743/31250 582979/500000 403057/1000000 13989/15625 223143/100000 239157/200000 23117/40000 -88543/200000 -265879/1000000 -11467/50000 -553837/500000
-34759/100000 -389497/1000000 -7281/25000 47991/1000000 -3119/20000 11541/62500 -50513/250000 1024/3125 56653/1000000 29617/100000 11483/40000 215537/1000000 574769/1000000 4957/250000 503597/1000000 -5909/25000 173881/500000 -49481/500000 242521/500000 277211/1000000 375299/1000000 276059/200000 -173361/500000 27899/62500 -34359/62500 26007/1000000 -5703/62500 169343/500000 30859/250000 86463/125000 19207/31250 5207/40000 164457/500000 -33339/200000 171363/250000 239317/1000000 429587/1000000 735569/500000 157107/250000 150001/500000 -214327/1000000 -4093/31250 -91207/500000 -177897/250000
-495321/500000 -853173/1000000 -71409/250000 258929/1000000 -80443/500000 151569/500000 -821/5000 1029/62500 17429/250000 162919/1000000 47349/1000000 -9047/100000 35849/200000 -43163/500000 25057/250000 -39459/500000 -564329/1000000 -245819/1000000 110177/1000000 17513/200000 -19823/50000 7167/6250 -153701/1000000 99109/200000 -24931/250000 1093/5000 -813/15625 249251/1000000 59313/250000 529709/1000000 5207/40000 1552143/1000000 22867/25000 296779/1000000 895663/1000000 567967/1000000 118847/500000 -73263/500000 403619/250000 847891/1000000 -27119/250000 14551/250000 -170347/1000000 147443/1000000
-134653/125000 -63523/62500 -326227/1000000 25889/62500 -114001/500000 402593/1000000 -124053/500000 149133/1000000 24881/1000000 220323/1000000 114349/1000000 4887/100000 224907/500000 -11579/250000 318489/1000000 -98469/1000000 -185901/1000000 -6689/50000 369363/1000000 31881/125000 -423/4000 736019/500000 -62043/200000 461471/1000000 -394189/1000000 19557/200000 -96207/1000000 46061/125000 58481/250000 4441/6250 164457/500000 22867/25000 1069987/1000000 -28121/1000000 520903/500000 16743/40000 384109/1000000 684471/1000000 430617/250000 567993/500000 -2263/12500 -5221/1000000 -45759/200000 -149299/1000000
-22131/500000 20097/1000000 11789/250000 -28449/500000 44451/1000000 -54099/1000000 12181/125000 -125907/1000000 29101/1000000 -25349/500000 -54113/1000000 -22901/200000 -119781/500000 -21949/1000000 -120931/500000 21729/250000 -291501/1000000 -807/40000 -47873/250000 -19213/200000 -267539/1000000 -65067/250000 82067/500000 87/5000 12447/40000 5939/40000 44041/1000000 -103647/1000000 -471/1000000 -5743/31250 -33339/200000 296779/1000000 -28121/1000000 181003/500000 -107423/1000000 48219/500000 -2071/8000 -402363/500000 62743/1000000 -5379/100000 11489/100000 57099/500000 -919/250000 378149/1000000
-622373/500000 -1228753/1000000 -559257/1000000 349757/1000000 -65231/200000 476391/1000000 -8389/25000 431927/1000000 124463/1000000 232049/500000 196587/500000 242101/1000000 846037/1000000 361/62500 77627/125000 -2917/12500 163361/1000000 -68981/500000 760921/1000000 246713/500000 61671/200000 616129/250000 -280707/500000 883657/1000000 -728989/1000000 69257/250000 -81797/500000 109307/200000 51641/200000 582979/500000 171363/250000 895663/1000000 520903/500000 -107423/1000000 415121/250000 588989/1000000 501177/1000000 1639813/1000000 1031017/500000 1236279/1000000 -15391/62500 -32017/1000000 -212853/500000 -596073/1000000
-106727/200000 -514279/1000000 -56429/200000 -21109/1000000 -55817/500000 57139/500000 -6917/200000 38149/250000 9829/62500 129043/500000 23271/100000 103897/1000000 23781/100000 27479/500000 65101/1000000 -8151/250000 15649/500000 7229/200000 335509/1000000 106523/500000 41007/250000 1109413/1000000 -1127/8000 610959/1000000 -20203/500000 467311/1000000 -88949/1000000 91823/1000000 46363/1000000 403057/1000000 239317/1000000 567967/1000000 16743/40000 48219/500000 588989/1000000 662199/1000000 -237613/1000000 78473/500000 89961/100000 212757/500000 1344/15625 79783/500000 -156307/500000 20877/500000
-5931/62500 -63577/500000 -4409/31250 105693/500000 -77517/500000 18321/62500 -1951/4000 246161/1000000 -210871/1000000 11601/125000 5229/125000 1331/25000 689221/1000000 -3463/15625 975861/1000000 -562043/1000000 27899/500000 -73163/125000 37263/200000 46009/1000000 -23041/250000 544763/500000 -220933/500000 -104997/1000000 -545153/500000 -858919/1000000 -44/3125 360947/500000 388311/1000000 13989/15625 429587/1000000 118847/500000 384109/1000000 -2071/8000 501177/1000000 -237613/1000000 73109/40000 18389/8000 211311/1000000 3073/40000 -396103/500000 -40759/62500 178029/500000 -1453249/1000000
-399159/1000000 -282373/500000 -681669/1000000 59441/500000 -211343/500000 103763/200000 -819743/1000000 65047/62500 -18283/500000 3043/4000 739189/1000000 676611/1000000 242161/125000 -7383/125000 2031143/1000000 -1031139/1000000 1204369/1000000 -312309/500000 332617/250000 662543/1000000 283507/250000 755963/200000 -35427/31250 776843/1000000 -542557/250000 -753207/1000000 -106923/500000 323477/250000 19997/40000 223143/100000 735569/500000 -73263/500000 684471/1000000 -402363/500000 1639813/1000000 78473/500000 18389/8000 5806309/1000000 871579/1000000 130039/500000 -563477/500000 -442519/500000 -67263/500000 -763609/250000
-2210951/1000000 -2039123/1000000 -10911/15625 386277/500000 -455541/1000000 749501/1000000 -178713/500000 152179/500000 13479/100000 437743/1000000 137139/500000 134367/1000000 769999/1000000 11863/1000000 380607/1000000 12833/500000 -214997/1000000 -81/1000000 78127/100000 138993/250000 1601/200000 2734067/1000000 -36753/62500 1053017/1000000 -116783/200000 124781/250000 -4123/20000 261119/500000 162241/500000 239157/200000 157107/250000 403619/250000 430617/250000 62743/1000000 1031017/500000 89961/100000 211311/1000000 871579/1000000 3534369/1000000 2254801/1000000 -18903/200000 38419/200000 -634771/1000000 80211/1000000
-741677/500000 -751203/500000 -297799/1000000 376563/500000 -134773/500000 548783/1000000 -1057/5000 99369/1000000 20043/1000000 16127/100000 35651/1000000 43907/1000000 393599/1000000 131/50000 22571/200000 30851/200000 -110327/500000 114189/1000000 376733/1000000 65347/200000 -93191/1000000 670487/500000 -314459/1000000 101729/250000 -12579/40000 208087/1000000 -58207/500000 261179/1000000 184483/1000000 23117/40000 150001/500000 847891/1000000 567993/500000 -5379/100000 1236279/1000000 212757/500000 3073/40000 130039/500000 2254801/1000000 1922721/1000000 -557/31250 184013/1000000 -172467/500000 31223/100000
27771/500000 62901/1000000 5153/100000 -2441/50000 73357/1000000 -16737/125000 57983/250000 -4227/31250 8673/100000 -27531/500000 -32491/1000000 -28191/500000 -318853/1000000 95391/1000000 -467199/1000000 13977/50000 -22313/500000 141383/500000 -22043/200000 -17289/500000 -1871/125000 -106437/200000 20221/100000 717/50000 522413/1000000 197003/500000 3171/250000 -340203/1000000 -17559/100000 -88543/200000 -214327/1000000 -27119/250000 -2263/12500 11489/100000 -15391/62500 1344/15625 -396103/500000 -563477/500000 -18903/200000 -557/31250 5561/10000 320651/1000000 -18051/125000 698771/1000000
-132961/1000000 -4351/40000 2267/125000 17559/500000 27297/1000000 -28231/500000 165547/1000000 -80549/1000000 101641/1000000 -1309/1000000 8779/500000 -4549/250000 -188737/1000000 8399/125000 -366859/1000000 29291/125000 -9387/125000 4639/20000 -35957/1000000 24653/1000000 2317/1000000 -91043/500000 60767/500000 58197/500000 384707/1000000 52663/125000 4637/1000000 -238679/1000000 -53553/500000 -265879/1000000 -4093/31250 14551/250000 -5221/1000000 57099/500000 -32017/1000000 79783/500000 -40759/62500 -442519/500000 38419/200000 184013/1000000 320651/1000000 243261/500000 -86867/500000 295593/500000
187013/500000 367323/1000000 185777/1000000 -26203/1000000 40081/500000 -73177/1000000 -8643/500000 -32463/200000 -149119/1000000 -187031/1000000 -96139/500000 -4671/40000 -85341/500000 -70809/1000000 9017/1000000 -6177/100000 -30219/200000 -139759/1000000 -58523/200000 -97651/500000 -126823/500000 -34483/50000 113359/1000000 -400873/1000000 -7291/1000000 -37083/100000 43097/1000000 -83/500000 2359/125000 -11467/50000 -91207/500000 -170347/1000000 -45759/200000 -919/250000 -212853/500000 -156307/500000 178029/500000 -67263/500000 -634771/1000000 -172467/500000 -18051/125000 -86867/500000 41859/125000 -113067/1000000
-6753/50000 -46337/1000000 136679/500000 4883/50000 40693/250000 -86299/500000 435103/1000000 -516873/1000000 2687/50000 -72849/200000 -76281/200000 -37771/125000 -470643/500000 92411/1000000 -552337/500000 20489/31250 -579021/1000000 471853/1000000 -110591/200000 -118681/500000 -30299/62500 -430227/250000 16383/31250 -139769/500000 1154249/1000000 111837/200000 66703/1000000 -351409/500000 -75961/250000 -553837/500000 -177897/250000 147443/1000000 -149299/1000000 378149/1000000 -596073/1000000 20877/500000 -1453249/1000000 -763609/250000 80211/1000000 31223/100000 698771/1000000 295593/500000 -113067/1000000 367357/200000


--- Term 5 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 64
Matrix dimension : 27

Flags :
F1  : {134, 234}
F2  : {134, 234, 125}
F3  : {134, 234, 135}
F4  : {134, 234, 125, 135}
F5  : {134, 234, 235}
F6  : {134, 234, 125, 235}
F7  : {134, 234, 135, 235}
F8  : {134, 234, 125, 135, 235}
F9  : {134, 234, 145}
F10 : {134, 234, 125, 145}
F11 : {134, 234, 135, 145}
F12 : {134, 234, 125, 135, 145}
F13 : {134, 234, 235, 145}
F14 : {134, 234, 125, 235, 145}
F15 : {134, 234, 135, 235, 145}
F16 : {134, 234, 125, 135, 235, 145}
F17 : {134, 234, 245}
F18 : {134, 234, 125, 245}
F19 : {134, 234, 135, 245}
F20 : {134, 234, 125, 135, 245}
F21 : {134, 234, 235, 245}
F22 : {134, 234, 125, 235, 245}
F23 : {134, 234, 135, 235, 245}
F24 : {134, 234, 125, 135, 235, 245}
F25 : {134, 234, 145, 245}
F26 : {134, 234, 125, 145, 245}
F27 : {134, 234, 135, 145, 245}
F28 : {134, 234, 125, 135, 145, 245}
F29 : {134, 234, 235, 145, 245}
F30 : {134, 234, 125, 235, 145, 245}
F31 : {134, 234, 135, 235, 145, 245}
F32 : {134, 234, 125, 135, 235, 145, 245}
F33 : {134, 234, 345}
F34 : {134, 234, 125, 345}
F35 : {134, 234, 135, 345}
F36 : {134, 234, 125, 135, 345}
F37 : {134, 234, 235, 345}
F38 : {134, 234, 125, 235, 345}
F39 : {134, 234, 135, 235, 345}
F40 : {134, 234, 125, 135, 235, 345}
F41 : {134, 234, 145, 345}
F42 : {134, 234, 125, 145, 345}
F43 : {134, 234, 135, 145, 345}
F44 : {134, 234, 125, 135, 145, 345}
F45 : {134, 234, 235, 145, 345}
F46 : {134, 234, 125, 235, 145, 345}
F47 : {134, 234, 135, 235, 145, 345}
F48 : {134, 234, 125, 135, 235, 145, 345}
F49 : {134, 234, 245, 345}
F50 : {134, 234, 125, 245, 345}
F51 : {134, 234, 135, 245, 345}
F52 : {134, 234, 125, 135, 245, 345}
F53 : {134, 234, 235, 245, 345}
F54 : {134, 234, 125, 235, 245, 345}
F55 : {134, 234, 135, 235, 245, 345}
F56 : {134, 234, 125, 135, 235, 245, 345}
F57 : {134, 234, 145, 245, 345}
F58 : {134, 234, 125, 145, 245, 345}
F59 : {134, 234, 135, 145, 245, 345}
F60 : {134, 234, 125, 135, 145, 245, 345}
F61 : {134, 234, 235, 145, 245, 345}
F62 : {134, 234, 125, 235, 145, 245, 345}
F63 : {134, 234, 135, 235, 145, 245, 345}
F64 : {134, 234, 125, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)
B3  : (F3)+(F5)+(F9)+(F17)
B4  : (F4)+(F6)+(F10)+(F18)
B5  : (F7)+(F25)
B6  : (F8)+(F26)
B7  : (F11)+(F21)
B8  : (F12)+(F22)
B9  : (F13)+(F19)
B10 : (F14)+(F20)
B11 : (F15)+(F23)+(F27)+(F29)
B12 : (F16)+(F24)+(F28)+(F30)
B13 : (F31)-2(F32)+(F33)
B14 : (F31)+(F32)-2(F33)
B15 : (F34)
B16 : (F35)+(F37)+(F41)+(F49)
B17 : (F36)+(F38)+(F42)+(F50)
B18 : (F39)+(F57)
B19 : (F40)+(F58)
B20 : (F43)+(F53)
B21 : (F44)+(F54)
B22 : (F45)+(F51)
B23 : (F46)+(F52)
B24 : (F47)+(F55)+(F59)+(F61)
B25 : (F48)+(F56)+(F60)+(F62)
B26 : (F63)
B27 : (F64)

Matrix :
2287039/1000000 1081071/1000000 652183/500000 609857/1000000 166173/1000000 1001211/500000 33543/125000 -1131289/1000000 -2607/25000 -10971/250000 -65919/200000 -27471/25000 3292673/3000000 -224611/600000 1230641/1000000 289753/250000 40857/40000 -411/25000 94589/500000 279683/200000 1968539/1000000 209291/500000 103119/200000 -338307/1000000 -267491/500000 -315113/250000 -285721/100000
1081071/1000000 40909/25000 90137/250000 936337/1000000 128643/250000 453007/500000 7303/500000 -686271/1000000 -2949/31250 157707/125000 -67351/500000 -17409/20000 2299829/3000000 -9109/62500 1855839/1000000 570507/1000000 1260953/1000000 -685969/1000000 550327/1000000 13037/100000 125341/250000 -52859/200000 93431/125000 -753381/500000 -4023/250000 -544263/250000 -306689/500000
652183/500000 90137/250000 171161/125000 34283/125000 562837/1000000 127529/125000 -1244/15625 -17709/100000 15387/250000 -388209/1000000 -390951/1000000 -980999/1000000 146239/1500000 -290443/500000 54137/50000 597751/500000 583127/500000 24423/1000000 -32849/125000 363767/250000 1696031/1000000 613289/1000000 234219/500000 8199/100000 -350083/200000 -645363/1000000 -287153/125000
609857/1000000 936337/1000000 34283/125000 733509/1000000 401449/1000000 288479/500000 -21133/250000 -315093/1000000 -60467/1000000 403133/500000 -152691/1000000 -74591/125000 157617/500000 -546049/3000000 1443637/1000000 85189/200000 1000893/1000000 -512901/1000000 39399/125000 86901/1000000 13451/40000 -7861/40000 588681/1000000 -105847/100000 -76931/250000 -1466743/1000000 -96741/250000
166173/1000000 128643/250000 562837/1000000 401449/1000000 1367333/1000000 -514501/1000000 -9179/62500 237153/500000 19167/100000 169461/250000 -118799/1000000 -969221/1000000 -429521/3000000 -555023/1500000 1019031/1000000 75887/100000 18399/12500 -100421/125000 -49/1600 118589/200000 15927/50000 305497/1000000 337123/500000 -829107/1000000 -1445163/1000000 -58631/50000 -20053/100000
1001211/500000 453007/500000 127529/125000 288479/500000 -514501/1000000 751503/250000 286551/1000000 -700937/500000 -29479/125000 -769129/1000000 -262571/500000 -731403/1000000 3239363/3000000 -1329869/3000000 1534857/1000000 200371/250000 1146587/1000000 -314683/500000 8919/15625 530833/500000 839303/500000 -23127/500000 476577/500000 -349073/500000 -1659/1000000 -96881/125000 -1320457/500000
33543/125000 7303/500000 -1244/15625 -21133/250000 -9179/62500 286551/1000000 510953/1000000 -409821/1000000 -27501/1000000 -8807/40000 101741/1000000 821/25000 613497/1000000 130981/750000 -686511/1000000 -11683/62500 -11319/50000 -74669/250000 67937/250000 3301/200000 -102087/1000000 -11717/1000000 20783/500000 -81087/1000000 231749/250000 83899/250000 -28367/500000
-1131289/1000000 -686271/1000000 -17709/100000 -315093/1000000 237153/500000 -700937/500000 -409821/1000000 1164271/1000000 71837/500000 10123/100000 62907/1000000 4679/20000 -167183/150000 -92051/750000 -22963/125000 -176297/1000000 -6227/200000 20349/100000 -51253/100000 -177969/500000 -316321/500000 97799/1000000 -116433/500000 206743/500000 -1069171/1000000 445451/1000000 233793/250000
-2607/25000 -2949/31250 15387/250000 -60467/1000000 19167/100000 -29479/125000 -27501/1000000 71837/500000 1643/8000 -66173/1000000 -203/50000 -84613/1000000 -32899/300000 -101083/3000000 -45553/500000 120517/1000000 9557/125000 -13743/1000000 -94009/1000000 186257/1000000 62631/1000000 7009/62500 4883/500000 14627/200000 -9541/31250 16257/250000 39157/1000000
-10971/250000 157707/125000 -388209/1000000 403133/500000 169461/250000 -769129/1000000 -8807/40000 10123/100000 -66173/1000000 2395817/1000000 213949/1000000 -149739/500000 138479/1000000 31169/187500 715753/500000 -21651/125000 563421/1000000 -252187/1000000 314297/1000000 -558937/500000 -836823/1000000 -30359/50000 23701/125000 -1495843/1000000 340719/1000000 -2236861/1000000 576031/500000
-65919/200000 -67351/500000 -390951/1000000 -152691/1000000 -118799/1000000 -262571/500000 101741/1000000 62907/1000000 -203/50000 213949/1000000 46313/200000 156037/500000 13843/200000 25813/100000 -133269/200000 -403879/1000000 -289711/500000 44077/250000 13333/1000000 -222321/500000 -272599/500000 -93689/1000000 -168149/500000 163233/1000000 341931/500000 267797/1000000 675311/1000000
-27471/25000 -17409/20000 -980999/1000000 -74591/125000 -969221/1000000 -731403/1000000 821/25000 4679/20000 -84613/1000000 -149739/500000 156037/500000 606321/500000 -1037197/3000000 726821/1500000 -75497/50000 -1148511/1000000 -822437/500000 67883/100000 -6159/50000 -9249/8000 -1221671/1000000 -78027/200000 -823639/1000000 802267/1000000 86853/62500 57169/40000 722307/500000
3292673/3000000 2299829/3000000 146239/1500000 157617/500000 -429521/3000000 3239363/3000000 613497/1000000 -167183/150000 -32899/300000 138479/1000000 13843/200000 -1037197/3000000 2527541/1800000 219431/1000000 -325583/1500000 45889/1500000 191503/1500000 -1887737/3000000 2025857/3000000 194851/1000000 278511/1000000 -5537/50000 353969/1000000 -359007/500000 1494759/1000000 -697897/1500000 -1816963/3000000
-224611/600000 -9109/62500 -290443/500000 -546049/3000000 -555023/1500000 -1329869/3000000 130981/750000 -92051/750000 -101083/3000000 31169/187500 25813/100000 726821/1500000 219431/1000000 140611/360000 -67943/75000 -429281/750000 -2588821/3000000 336947/1500000 32173/300000 -292601/500000 -332459/500000 -100631/500000 -1224889/3000000 239233/1500000 7181/6250 625613/1500000 43993/50000
1230641/1000000 1855839/1000000 54137/50000 1443637/1000000 1019031/1000000 1534857/1000000 -686511/1000000 -22963/125000 -45553/500000 715753/500000 -133269/200000 -75497/50000 -325583/1500000 -67943/75000 1109087/250000 22428/15625 1464577/500000 -60363/62500 166633/500000 604689/1000000 1311889/1000000 -271963/1000000 375381/250000 -1039833/500000 -1206859/500000 -1720291/500000 -1515631/1000000
289753/250000 570507/1000000 597751/500000 85189/200000 75887/100000 200371/250000 -11683/62500 -176297/1000000 120517/1000000 -21651/125000 -403879/1000000 -1148511/1000000 45889/1500000 -429281/750000 22428/15625 1429637/1000000 274931/200000 -9077/250000 -22817/100000 101853/62500 1772079/1000000 676287/1000000 520599/1000000 -46927/500000 -1017243/500000 -1075891/1000000 -493511/250000
40857/40000 1260953/1000000 583127/500000 1000893/1000000 18399/12500 1146587/1000000 -11319/50000 -6227/200000 9557/125000 563421/1000000 -289711/500000 -822437/500000 191503/1500000 -2588821/3000000 1464577/500000 274931/200000 3005889/1000000 -895643/500000 432147/1000000 535879/500000 1106451/1000000 46581/500000 108867/62500 -194433/100000 -1050823/500000 -1125379/500000 -273747/200000
-411/25000 -685969/1000000 24423/1000000 -512901/1000000 -100421/125000 -314683/500000 -74669/250000 20349/100000 -13743/1000000 -252187/1000000 44077/250000 67883/100000 -1887737/3000000 336947/1500000 -60363/62500 -9077/250000 -895643/500000 119637/50000 -965347/1000000 39753/250000 145337/250000 93067/200000 -95257/62500 258757/125000 -51121/125000 105479/125000 -584841/1000000
94589/500000 550327/1000000 -32849/125000 39399/125000 -49/1600 8919/15625 67937/250000 -51253/100000 -94009/1000000 314297/1000000 13333/1000000 -6159/50000 2025857/3000000 32173/300000 166633/500000 -22817/100000 432147/1000000 -965347/1000000 678823/1000000 -96389/250000 -412979/1000000 -212253/500000 55283/100000 -523453/500000 131789/125000 -518077/1000000 203147/500000
279683/200000 13037/100000 363767/250000 86901/1000000 118589/200000 530833/500000 3301/200000 -177969/500000 186257/1000000 -558937/500000 -222321/500000 -9249/8000 194851/1000000 -292601/500000 604689/1000000 101853/62500 535879/500000 39753/250000 -96389/250000 1242753/500000 463687/200000 1091453/1000000 183631/500000 24381/40000 -212447/100000 -6129/31250 -330553/125000
1968539/1000000 125341/250000 1696031/1000000 13451/40000 15927/50000 839303/500000 -102087/1000000 -316321/500000 62631/1000000 -836823/1000000 -272599/500000 -1221671/1000000 278511/1000000 -332459/500000 1311889/1000000 1772079/1000000 1106451/1000000 145337/250000 -412979/1000000 463687/200000 2764727/1000000 494057/500000 77401/250000 146519/250000 -44387/20000 -4697/6250 -168419/50000
209291/500000 -52859/200000 613289/1000000 -7861/40000 305497/1000000 -23127/500000 -11717/1000000 97799/1000000 7009/62500 -30359/50000 -93689/1000000 -78027/200000 -5537/50000 -100631/500000 -271963/1000000 676287/1000000 46581/500000 93067/200000 -212253/500000 1091453/1000000 494057/500000 814193/1000000 -210941/1000000 206869/250000 -1075963/1000000 31241/100000 -1088923/1000000
103119/200000 93431/125000 234219/500000 588681/1000000 337123/500000 476577/500000 20783/500000 -116433/500000 4883/500000 23701/125000 -168149/500000 -823639/1000000 353969/1000000 -1224889/3000000 375381/250000 520599/1000000 108867/62500 -95257/62500 55283/100000 183631/500000 77401/250000 -210941/1000000 1275809/1000000 -306471/200000 -27141/50000 -55477/50000 -471337/1000000
-338307/1000000 -753381/500000 8199/100000 -105847/100000 -829107/1000000 -349073/500000 -81087/1000000 206743/500000 14627/200000 -1495843/1000000 163233/1000000 802267/1000000 -359007/500000 239233/1500000 -1039833/500000 -46927/500000 -194433/100000 258757/125000 -523453/500000 24381/40000 146519/250000 206869/250000 -306471/200000 1374547/500000 -460009/1000000 2227229/1000000 -684573/1000000
-267491/500000 -4023/250000 -350083/200000 -76931/250000 -1445163/1000000 -1659/1000000 231749/250000 -1069171/1000000 -9541/31250 340719/1000000 341931/500000 86853/62500 1494759/1000000 7181/6250 -1206859/500000 -1017243/500000 -1050823/500000 -51121/125000 131789/125000 -212447/100000 -44387/20000 -1075963/1000000 -27141/50000 -460009/1000000 942711/200000 558467/500000 2297123/1000000
-315113/250000 -544263/250000 -645363/1000000 -1466743/1000000 -58631/50000 -96881/125000 83899/250000 445451/1000000 16257/250000 -2236861/1000000 267797/1000000 57169/40000 -697897/1500000 625613/1500000 -1720291/500000 -1075891/1000000 -1125379/500000 105479/125000 -518077/1000000 -6129/31250 -4697/6250 31241/100000 -55477/50000 2227229/1000000 558467/500000 732161/200000 22591/31250
-285721/100000 -306689/500000 -287153/125000 -96741/250000 -20053/100000 -1320457/500000 -28367/500000 233793/250000 39157/1000000 576031/500000 675311/1000000 722307/500000 -1816963/3000000 43993/50000 -1515631/1000000 -493511/250000 -273747/200000 -584841/1000000 203147/500000 -330553/125000 -168419/50000 -1088923/1000000 -471337/1000000 -684573/1000000 2297123/1000000 22591/31250 475129/100000


--- Term 6 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 56
Matrix dimension : 36

Flags :
F1  : {134, 234, 135}
F2  : {134, 234, 125, 135}
F3  : {134, 234, 235}
F4  : {134, 234, 125, 235}
F5  : {134, 234, 135, 235}
F6  : {134, 234, 125, 135, 235}
F7  : {134, 234, 145}
F8  : {134, 234, 125, 145}
F9  : {134, 234, 135, 145}
F10 : {134, 234, 125, 135, 145}
F11 : {134, 234, 235, 145}
F12 : {134, 234, 125, 235, 145}
F13 : {134, 234, 135, 235, 145}
F14 : {134, 234, 125, 135, 235, 145}
F15 : {134, 234, 245}
F16 : {134, 234, 125, 245}
F17 : {134, 234, 135, 245}
F18 : {134, 234, 125, 135, 245}
F19 : {134, 234, 235, 245}
F20 : {134, 234, 125, 235, 245}
F21 : {134, 234, 135, 235, 245}
F22 : {134, 234, 125, 135, 235, 245}
F23 : {134, 234, 145, 245}
F24 : {134, 234, 125, 145, 245}
F25 : {134, 234, 135, 145, 245}
F26 : {134, 234, 125, 135, 145, 245}
F27 : {134, 234, 235, 145, 245}
F28 : {134, 234, 125, 235, 145, 245}
F29 : {134, 234, 135, 345}
F30 : {134, 234, 125, 135, 345}
F31 : {134, 234, 235, 345}
F32 : {134, 234, 125, 235, 345}
F33 : {134, 234, 135, 235, 345}
F34 : {134, 234, 125, 135, 235, 345}
F35 : {134, 234, 145, 345}
F36 : {134, 234, 125, 145, 345}
F37 : {134, 234, 135, 145, 345}
F38 : {134, 234, 125, 135, 145, 345}
F39 : {134, 234, 235, 145, 345}
F40 : {134, 234, 125, 235, 145, 345}
F41 : {134, 234, 135, 235, 145, 345}
F42 : {134, 234, 125, 135, 235, 145, 345}
F43 : {134, 234, 245, 345}
F44 : {134, 234, 125, 245, 345}
F45 : {134, 234, 135, 245, 345}
F46 : {134, 234, 125, 135, 245, 345}
F47 : {134, 234, 235, 245, 345}
F48 : {134, 234, 125, 235, 245, 345}
F49 : {134, 234, 135, 235, 245, 345}
F50 : {134, 234, 125, 135, 235, 245, 345}
F51 : {134, 234, 145, 245, 345}
F52 : {134, 234, 125, 145, 245, 345}
F53 : {134, 234, 135, 145, 245, 345}
F54 : {134, 234, 125, 135, 145, 245, 345}
F55 : {134, 234, 235, 145, 245, 345}
F56 : {134, 234, 125, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F3)
B2  : (F1)-(F7)
B3  : (F1)-(F15)
B4  : (F2)-(F4)
B5  : (F2)-(F8)
B6  : (F2)-(F16)
B7  : (F5)-(F23)
B8  : (F6)-(F24)
B9  : (F9)-(F19)
B10 : (F10)-(F20)
B11 : (F11)-(F17)
B12 : (F12)-(F18)
B13 : (F13)-(F21)
B14 : (F13)-(F25)
B15 : (F13)-(F27)
B16 : (F14)-(F22)
B17 : (F14)-(F26)
B18 : (F14)-(F28)
B19 : (F29)-(F31)
B20 : (F29)-(F35)
B21 : (F29)-(F43)
B22 : (F30)-(F32)
B23 : (F30)-(F36)
B24 : (F30)-(F44)
B25 : (F33)-(F51)
B26 : (F34)-(F52)
B27 : (F37)-(F47)
B28 : (F38)-(F48)
B29 : (F39)-(F45)
B30 : (F40)-(F46)
B31 : (F41)-(F49)
B32 : (F41)-(F53)
B33 : (F41)-(F55)
B34 : (F42)-(F50)
B35 : (F42)-(F54)
B36 : (F42)-(F56)

Matrix :
1222413/1000000 -369021/1000000 113123/500000 -115321/1000000 -146577/1000000 338931/500000 40107/250000 791501/1000000 149297/200000 662499/1000000 41003/250000 395583/1000000 -155067/1000000 27549/500000 2157437/1000000 1020391/1000000 366007/500000 16817/250000 -73417/1000000 -1830673/1000000 800441/500000 73519/500000 -242589/250000 923089/500000 15189/31250 1279427/1000000 219879/125000 1319371/1000000 1462841/1000000 2408817/1000000 570389/250000 39879/200000 1836581/1000000 1414163/1000000 4068187/1000000 777537/500000
-369021/1000000 1687907/1000000 181431/1000000 47387/250000 787/3125 -198351/250000 670887/1000000 610059/1000000 -1122607/1000000 -1147057/1000000 -1352743/1000000 -771149/1000000 -619849/500000 -424447/500000 -1880621/1000000 -804343/500000 53449/125000 1439/8000 -216209/500000 2255741/1000000 -1574537/1000000 23537/1000000 2226403/1000000 -930209/500000 10271/31250 -757713/1000000 -1259123/500000 -2531097/1000000 -1863437/500000 -1009333/250000 -548183/125000 -1019663/500000 -321041/500000 -22583/125000 -1020229/250000 -86821/25000
113123/500000 181431/1000000 113491/250000 23043/1000000 3901/1000000 56047/500000 222609/500000 81259/100000 253/8000 -43787/1000000 -44671/1000000 262161/1000000 -30889/250000 -1623/125000 10917/62500 -8087/40000 5013/6250 71963/200000 -175089/1000000 -11999/500000 8443/20000 -90947/1000000 72633/500000 12851/20000 499277/1000000 165933/250000 105433/1000000 -134563/1000000 -21779/500000 51041/500000 19707/100000 -14613/40000 146051/250000 29323/62500 90587/500000 -99209/1000000
-115321/1000000 47387/250000 23043/1000000 98559/500000 34459/1000000 -5209/40000 41231/500000 1451/25000 -197653/1000000 -51441/250000 -34943/200000 -189339/1000000 -148249/1000000 -1647/31250 -386427/1000000 -17039/62500 -119323/1000000 27633/1000000 15023/1000000 90081/250000 -8883/25000 20247/1000000 9977/31250 -287639/1000000 5017/200000 -225221/1000000 -55717/125000 -463121/1000000 -242833/500000 -599171/1000000 -57971/100000 -15187/62500 -190059/1000000 -155879/1000000 -158133/200000 -5861/12500
-146577/1000000 787/3125 3901/1000000 34459/1000000 2557/12500 -43979/250000 75407/1000000 83/62500 -111567/500000 -219083/1000000 -219947/1000000 -13923/100000 -19577/125000 -8303/62500 -14431/31250 -164913/500000 7537/500000 1929/62500 -62179/1000000 50159/100000 -355699/1000000 -7161/1000000 10039/25000 -442189/1000000 -2637/1000000 -206119/1000000 -51201/100000 -46773/100000 -337783/500000 -100279/125000 -421647/500000 -78779/250000 -124311/500000 -165099/1000000 -951523/1000000 -620327/1000000
338931/500000 -198351/250000 56047/500000 -5209/40000 -43979/250000 169853/200000 -76469/1000000 169743/500000 857191/1000000 406549/500000 139407/200000 137757/200000 502489/1000000 394469/1000000 1831401/1000000 1081779/1000000 257453/500000 102063/1000000 62661/1000000 -889707/500000 80539/50000 -12353/1000000 -1385291/1000000 465199/250000 59083/250000 1196371/1000000 490371/250000 1734281/1000000 289509/125000 2905359/1000000 3035527/1000000 895813/1000000 319219/250000 84977/100000 3645603/1000000 44409/20000
40107/250000 670887/1000000 222609/500000 41231/500000 75407/1000000 -76469/1000000 224757/250000 731407/500000 -33253/125000 -181791/500000 -201061/500000 20389/100000 -495919/1000000 -187129/1000000 -278029/1000000 -740687/1000000 1261413/1000000 27909/50000 -332657/1000000 292423/500000 52919/500000 -110973/500000 181689/200000 428271/1000000 873763/1000000 29443/40000 -269499/500000 -420593/500000 -264319/250000 -975857/1000000 -946041/1000000 -5151/5000 567753/1000000 267513/500000 -472021/500000 -534027/500000
791501/1000000 610059/1000000 81259/100000 1451/25000 83/62500 169743/500000 731407/500000 571827/200000 38609/500000 -124313/1000000 -153663/500000 462603/1000000 -352117/500000 13803/500000 218153/250000 -207953/500000 1918463/1000000 13357/15625 -310829/1000000 -442161/1000000 242291/250000 -144217/500000 659773/1000000 2001529/1000000 412769/250000 858907/500000 169851/500000 -220501/500000 -105791/500000 370281/1000000 123751/250000 -138807/125000 1822829/1000000 22486/15625 1051133/1000000 -36203/125000
149297/200000 -1122607/1000000 253/8000 -197653/1000000 -111567/500000 857191/1000000 -33253/125000 38609/500000 1347163/1000000 29963/25000 508901/500000 1132489/1000000 92019/100000 26489/62500 2318089/1000000 1463707/1000000 33617/40000 18651/200000 -5831/500000 -2173263/1000000 552803/250000 -61857/500000 -940359/500000 532321/250000 53903/500000 315797/200000 537841/200000 1330511/500000 3038279/1000000 930149/250000 955631/250000 26437/20000 1408849/1000000 49399/50000 4573267/1000000 1481103/500000
662499/1000000 -1147057/1000000 -43787/1000000 -51441/250000 -219083/1000000 406549/500000 -181791/500000 -124313/1000000 29963/25000 38791/31250 103201/100000 1125517/1000000 197261/200000 393727/1000000 280703/125000 1479863/1000000 92913/125000 22661/1000000 -2723/500000 -131299/62500 2130933/1000000 -138241/1000000 -1880113/1000000 1925669/1000000 -491/40000 29049/20000 1332497/500000 2739383/1000000 748259/250000 3625091/1000000 460731/125000 11149/8000 1232469/1000000 876519/1000000 442829/100000 1470609/500000
41003/250000 -1352743/1000000 -44671/1000000 -34943/200000 -219947/1000000 139407/200000 -201061/500000 -153663/500000 508901/500000 103201/100000 1560339/1000000 1201317/1000000 1385193/1000000 96857/125000 70303/50000 298047/250000 414169/1000000 4857/40000 39303/250000 -833423/500000 68347/40000 -51207/200000 -1926937/1000000 227091/125000 -116093/1000000 1150127/1000000 2255103/1000000 2349321/1000000 1683787/500000 1743081/500000 1950027/500000 110351/62500 540261/1000000 21929/125000 618179/200000 60389/20000
395583/1000000 -771149/1000000 262161/1000000 -189339/1000000 -13923/100000 137757/200000 20389/100000 462603/1000000 1132489/1000000 1125517/1000000 1201317/1000000 2679211/1000000 357273/250000 120717/1000000 145641/100000 732011/1000000 346357/100000 181799/250000 -925111/1000000 -104179/125000 1517697/500000 -699011/1000000 -721077/500000 994449/500000 231003/500000 57613/20000 2404703/1000000 2727909/1000000 2207963/1000000 40564/15625 13593/5000 17301/25000 679859/500000 1124383/1000000 568287/200000 2123031/1000000
-155067/1000000 -619849/500000 -30889/250000 -148249/1000000 -19577/125000 502489/1000000 -495919/1000000 -352117/500000 92019/100000 197261/200000 1385193/1000000 357273/250000 26259/15625 141993/250000 200671/250000 855451/1000000 774179/1000000 232819/1000000 -3143/62500 -477673/500000 25206/15625 -388383/1000000 -6783/4000 1165021/1000000 -157737/500000 1116107/1000000 1939487/1000000 1184207/500000 2849719/1000000 2735421/1000000 3121687/1000000 1663531/1000000 9909/200000 -53251/500000 1877619/1000000 321303/125000
27549/500000 -424447/500000 -1623/125000 -1647/31250 -8303/62500 394469/1000000 -187129/1000000 13803/500000 26489/62500 393727/1000000 96857/125000 120717/1000000 141993/250000 408017/500000 687807/1000000 707659/1000000 -200063/250000 -77261/1000000 130773/250000 -305921/250000 181167/500000 87/200000 -1048169/1000000 599783/500000 -893/100000 20859/250000 1019957/1000000 798267/1000000 2165433/1000000 1078131/500000 2564621/1000000 590561/500000 158341/1000000 -1673/8000 331967/200000 932247/500000
2157437/1000000 -1880621/1000000 10917/62500 -386427/1000000 -14431/31250 1831401/1000000 -278029/1000000 218153/250000 2318089/1000000 280703/125000 70303/50000 145641/100000 200671/250000 687807/1000000 5517851/1000000 127751/40000 68529/62500 -74759/1000000 168971/1000000 -254267/50000 2098293/500000 5599/50000 -173587/50000 1163639/250000 17681/31250 735109/250000 5319777/1000000 2377719/500000 1392057/250000 1879203/250000 7449171/1000000 51501/25000 3700693/1000000 1339461/500000 1327293/125000 224063/40000
1020391/1000000 -804343/500000 -8087/40000 -17039/62500 -164913/500000 1081779/1000000 -740687/1000000 -207953/500000 1463707/1000000 1479863/1000000 298047/250000 732011/1000000 855451/1000000 707659/1000000 127751/40000 614009/250000 -486031/1000000 -145347/250000 239081/500000 -84839/25000 2110197/1000000 162939/1000000 -1304829/500000 244899/100000 -124243/500000 957669/1000000 3330033/1000000 3172609/1000000 4070277/1000000 100477/20000 505171/100000 999117/500000 1579999/1000000 50331/50000 3254893/500000 62472/15625
366007/500000 53449/125000 5013/6250 -119323/1000000 7537/500000 257453/500000 1261413/1000000 1918463/1000000 33617/40000 92913/125000 414169/1000000 346357/100000 774179/1000000 -200063/250000 68529/62500 -486031/1000000 6619293/1000000 336897/200000 -1055109/500000 600979/1000000 3917843/1000000 -509567/500000 -82267/500000 1990749/1000000 1436323/1000000 4582793/1000000 1721087/1000000 1958253/1000000 -87809/1000000 613879/1000000 197873/500000 -7513/6250 2347809/1000000 1144519/500000 1610487/1000000 11591/200000
16817/250000 1439/8000 71963/200000 27633/1000000 1929/62500 102063/1000000 27909/50000 13357/15625 18651/200000 22661/1000000 4857/40000 181799/250000 232819/1000000 -77261/1000000 -74759/1000000 -145347/250000 336897/200000 819409/1000000 -23943/50000 437283/1000000 86971/100000 -182/625 75351/500000 683859/1000000 73887/125000 1276177/1000000 196199/1000000 60887/500000 -2389/250000 481/1000000 94761/500000 -188441/500000 66573/125000 110437/250000 -334979/1000000 -93189/1000000
-73417/1000000 -216209/500000 -175089/1000000 15023/1000000 -62179/1000000 62661/1000000 -332657/1000000 -310829/1000000 -5831/500000 -2723/500000 39303/250000 -925111/1000000 -3143/62500 130773/250000 168971/1000000 239081/500000 -1055109/500000 -23943/50000 428583/500000 -408231/500000 -434787/500000 280231/1000000 -353523/1000000 1757/15625 -5679/20000 -143081/125000 28399/500000 -36961/250000 115143/125000 100741/125000 103369/100000 29353/40000 -384147/1000000 -568107/1000000 228683/500000 80207/100000
-1830673/1000000 2255741/1000000 -11999/500000 90081/250000 50159/100000 -889707/500000 292423/500000 -442161/1000000 -2173263/1000000 -131299/62500 -833423/500000 -104179/125000 -477673/500000 -305921/250000 -254267/50000 -84839/25000 600979/1000000 437283/1000000 -408231/500000 5404399/1000000 -1659383/500000 -34807/125000 3724809/1000000 -908457/200000 -122017/500000 -1873999/1000000 -5055061/1000000 -436101/100000 -6282723/1000000 -1973241/250000 -4060663/500000 -109627/40000 -3002511/1000000 -958983/500000 -40669/4000 -6048913/1000000
800441/500000 -1574537/1000000 8443/20000 -8883/25000 -355699/1000000 80539/50000 52919/500000 242291/250000 552803/250000 2130933/1000000 68347/40000 1517697/500000 25206/15625 181167/500000 2098293/500000 2110197/1000000 3917843/1000000 86971/100000 -434787/500000 -1659383/500000 5143863/1000000 -237299/500000 -388713/125000 1085129/250000 797429/1000000 4375427/1000000 1230783/250000 4796313/1000000 2401591/500000 6262643/1000000 50921/8000 764313/500000 845681/250000 2621029/1000000 8178527/1000000 4697993/1000000
73519/500000 23537/1000000 -90947/1000000 20247/1000000 -7161/1000000 -12353/1000000 -110973/500000 -144217/500000 -61857/500000 -138241/1000000 -51207/200000 -699011/1000000 -388383/1000000 87/200000 5599/50000 162939/1000000 -509567/500000 -182/625 280231/1000000 -34807/125000 -237299/500000 400799/1000000 -9431/200000 -222719/1000000 -54481/250000 -646091/1000000 -10351/50000 -84499/200000 -124567/1000000 -13693/1000000 -58431/1000000 -47067/1000000 28469/1000000 -61039/1000000 342341/1000000 -12479/200000
-242589/250000 2226403/1000000 72633/500000 9977/31250 10039/25000 -1385291/1000000 181689/200000 659773/1000000 -940359/500000 -1880113/1000000 -1926937/1000000 -721077/500000 -6783/4000 -1048169/1000000 -173587/50000 -1304829/500000 -82267/500000 75351/500000 -353523/1000000 3724809/1000000 -388713/125000 -9431/200000 1798713/500000 -82361/25000 314903/1000000 -362511/200000 -2122269/500000 -4115769/1000000 -2805117/500000 -6486597/1000000 -1721687/250000 -2774891/1000000 -1756541/1000000 -498691/500000 -7364041/1000000 -1327817/250000
923089/500000 -930209/500000 12851/20000 -287639/1000000 -442189/1000000 465199/250000 428271/1000000 2001529/1000000 532321/250000 1925669/1000000 227091/125000 994449/500000 1165021/1000000 599783/500000 1163639/250000 244899/100000 1990749/1000000 683859/1000000 1757/15625 -908457/200000 1085129/250000 -222719/1000000 -82361/25000 1408427/250000 1285141/1000000 3662479/1000000 155651/31250 4038751/1000000 2997317/500000 3761371/500000 8100383/1000000 9901/5000 186941/50000 624051/250000 1823247/200000 2785081/500000
15189/31250 10271/31250 499277/1000000 5017/200000 -2637/1000000 59083/250000 873763/1000000 412769/250000 53903/500000 -491/40000 -116093/1000000 231003/500000 -157737/500000 -893/100000 17681/31250 -124243/500000 1436323/1000000 73887/125000 -5679/20000 -122017/500000 797429/1000000 -54481/250000 314903/1000000 1285141/1000000 503611/500000 1249509/1000000 329161/1000000 -129/1250 -35563/1000000 327329/1000000 101297/250000 -642941/1000000 583679/500000 930291/1000000 366333/500000 -85189/1000000
1279427/1000000 -757713/1000000 165933/250000 -225221/1000000 -206119/1000000 1196371/1000000 29443/40000 858907/500000 315797/200000 29049/20000 1150127/1000000 57613/20000 1116107/1000000 20859/250000 735109/250000 957669/1000000 4582793/1000000 1276177/1000000 -143081/125000 -1873999/1000000 4375427/1000000 -646091/1000000 -362511/200000 3662479/1000000 1249509/1000000 434177/100000 3513767/1000000 3317841/1000000 1484483/500000 2049953/500000 2102629/500000 444591/1000000 1513177/500000 481823/200000 17113/3125 726053/250000
219879/125000 -1259123/500000 105433/1000000 -55717/125000 -51201/100000 490371/250000 -269499/500000 169851/500000 537841/200000 1332497/500000 2255103/1000000 2404703/1000000 1939487/1000000 1019957/1000000 5319777/1000000 3330033/1000000 1721087/1000000 196199/1000000 28399/500000 -5055061/1000000 1230783/250000 -10351/50000 -2122269/500000 155651/31250 329161/1000000 3513767/1000000 1237267/200000 728983/125000 216067/31250 8509257/1000000 4385197/500000 1475349/500000 1656417/500000 1148317/500000 10511887/1000000 6719237/1000000
1319371/1000000 -2531097/1000000 -134563/1000000 -463121/1000000 -46773/100000 1734281/1000000 -420593/500000 -220501/500000 1330511/500000 2739383/1000000 2349321/1000000 2727909/1000000 1184207/500000 798267/1000000 2377719/500000 3172609/1000000 1958253/1000000 60887/500000 -36961/250000 -436101/100000 4796313/1000000 -84499/200000 -4115769/1000000 4038751/1000000 -129/1250 3317841/1000000 728983/125000 3102111/500000 6502167/1000000 3895797/500000 3956367/500000 1544017/500000 2535051/1000000 457771/250000 2344681/250000 3197319/500000
1462841/1000000 -1863437/500000 -21779/500000 -242833/500000 -337783/500000 289509/125000 -264319/250000 -105791/500000 3038279/1000000 748259/250000 1683787/500000 2207963/1000000 2849719/1000000 2165433/1000000 1392057/250000 4070277/1000000 -87809/1000000 -2389/250000 115143/125000 -6282723/1000000 2401591/500000 -124567/1000000 -2805117/500000 2997317/500000 -35563/1000000 1484483/500000 216067/31250 6502167/1000000 9907579/1000000 11033113/1000000 11923159/1000000 2392779/500000 1397643/500000 290417/200000 466903/40000 2241569/250000
2408817/1000000 -1009333/250000 51041/500000 -599171/1000000 -100279/125000 2905359/1000000 -975857/1000000 370281/1000000 930149/250000 3625091/1000000 1743081/500000 40564/15625 2735421/1000000 1078131/500000 1879203/250000 100477/20000 613879/1000000 481/1000000 100741/125000 -1973241/250000 6262643/1000000 -13693/1000000 -6486597/1000000 3761371/500000 327329/1000000 2049953/500000 8509257/1000000 3895797/500000 11033113/1000000 1644133/125000 1731263/125000 498921/100000 2187983/500000 1361383/500000 3840097/250000 10314499/1000000
570389/250000 -548183/125000 19707/100000 -57971/100000 -421647/500000 3035527/1000000 -946041/1000000 123751/250000 955631/250000 460731/125000 1950027/500000 13593/5000 3121687/1000000 2564621/1000000 7449171/1000000 505171/100000 197873/500000 94761/500000 103369/100000 -4060663/500000 50921/8000 -58431/1000000 -1721687/250000 8100383/1000000 101297/250000 2102629/500000 4385197/500000 3956367/500000 11923159/1000000 1731263/125000 15009601/1000000 5410559/1000000 866403/200000 2484031/1000000 15328757/1000000 220589/20000
39879/200000 -1019663/500000 -14613/40000 -15187/62500 -78779/250000 895813/1000000 -5151/5000 -138807/125000 26437/20000 11149/8000 110351/62500 17301/25000 1663531/1000000 590561/500000 51501/25000 999117/500000 -7513/6250 -188441/500000 29353/40000 -109627/40000 764313/500000 -47067/1000000 -2774891/1000000 9901/5000 -642941/1000000 444591/1000000 1475349/500000 1544017/500000 2392779/500000 498921/100000 5410559/1000000 1462223/500000 51313/200000 -174669/1000000 4662793/1000000 4347877/1000000
1836581/1000000 -321041/500000 146051/250000 -190059/1000000 -124311/500000 319219/250000 567753/1000000 1822829/1000000 1408849/1000000 1232469/1000000 540261/1000000 679859/500000 9909/200000 158341/1000000 3700693/1000000 1579999/1000000 2347809/1000000 66573/125000 -384147/1000000 -3002511/1000000 845681/250000 28469/1000000 -1756541/1000000 186941/50000 583679/500000 1513177/500000 1656417/500000 2535051/1000000 1397643/500000 2187983/500000 866403/200000 51313/200000 705609/200000 1306409/500000 6919549/1000000 1454097/500000
1414163/1000000 -22583/125000 29323/62500 -155879/1000000 -165099/1000000 84977/100000 267513/500000 22486/15625 49399/50000 876519/1000000 21929/125000 1124383/1000000 -53251/500000 -1673/8000 1339461/500000 50331/50000 1144519/500000 110437/250000 -568107/1000000 -958983/500000 2621029/1000000 -61039/1000000 -498691/500000 624051/250000 930291/1000000 481823/200000 1148317/500000 457771/250000 290417/200000 1361383/500000 2484031/1000000 -174669/1000000 1306409/500000 570897/250000 4861151/1000000 187369/125000
4068187/1000000 -1020229/250000 90587/500000 -158133/200000 -951523/1000000 3645603/1000000 -472021/500000 1051133/1000000 4573267/1000000 442829/100000 618179/200000 568287/200000 1877619/1000000 331967/200000 1327293/125000 3254893/500000 1610487/1000000 -334979/1000000 228683/500000 -40669/4000 8178527/1000000 342341/1000000 -7364041/1000000 1823247/200000 366333/500000 17113/3125 10511887/1000000 2344681/250000 466903/40000 3840097/250000 15328757/1000000 4662793/1000000 6919549/1000000 4861151/1000000 21144007/1000000 2875199/250000
777537/500000 -86821/25000 -99209/1000000 -5861/12500 -620327/1000000 44409/20000 -534027/500000 -36203/125000 1481103/500000 1470609/500000 60389/20000 2123031/1000000 321303/125000 932247/500000 224063/40000 62472/15625 11591/200000 -93189/1000000 80207/100000 -6048913/1000000 4697993/1000000 -12479/200000 -1327817/250000 2785081/500000 -85189/1000000 726053/250000 6719237/1000000 3197319/500000 2241569/250000 10314499/1000000 220589/20000 4347877/1000000 1454097/500000 187369/125000 2875199/250000 8572823/1000000


--- Term 7 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 64
Matrix dimension : 18

Flags :
F1  : {124, 134, 234}
F2  : {124, 134, 234, 125}
F3  : {124, 134, 234, 135}
F4  : {124, 134, 234, 125, 135}
F5  : {124, 134, 234, 235}
F6  : {124, 134, 234, 125, 235}
F7  : {124, 134, 234, 135, 235}
F8  : {124, 134, 234, 125, 135, 235}
F9  : {124, 134, 234, 145}
F10 : {124, 134, 234, 125, 145}
F11 : {124, 134, 234, 135, 145}
F12 : {124, 134, 234, 125, 135, 145}
F13 : {124, 134, 234, 235, 145}
F14 : {124, 134, 234, 125, 235, 145}
F15 : {124, 134, 234, 135, 235, 145}
F16 : {124, 134, 234, 125, 135, 235, 145}
F17 : {124, 134, 234, 245}
F18 : {124, 134, 234, 125, 245}
F19 : {124, 134, 234, 135, 245}
F20 : {124, 134, 234, 125, 135, 245}
F21 : {124, 134, 234, 235, 245}
F22 : {124, 134, 234, 125, 235, 245}
F23 : {124, 134, 234, 135, 235, 245}
F24 : {124, 134, 234, 125, 135, 235, 245}
F25 : {124, 134, 234, 145, 245}
F26 : {124, 134, 234, 125, 145, 245}
F27 : {124, 134, 234, 135, 145, 245}
F28 : {124, 134, 234, 125, 135, 145, 245}
F29 : {124, 134, 234, 235, 145, 245}
F30 : {124, 134, 234, 125, 235, 145, 245}
F31 : {124, 134, 234, 135, 235, 145, 245}
F32 : {124, 134, 234, 125, 135, 235, 145, 245}
F33 : {124, 134, 234, 345}
F34 : {124, 134, 234, 125, 345}
F35 : {124, 134, 234, 135, 345}
F36 : {124, 134, 234, 125, 135, 345}
F37 : {124, 134, 234, 235, 345}
F38 : {124, 134, 234, 125, 235, 345}
F39 : {124, 134, 234, 135, 235, 345}
F40 : {124, 134, 234, 125, 135, 235, 345}
F41 : {124, 134, 234, 145, 345}
F42 : {124, 134, 234, 125, 145, 345}
F43 : {124, 134, 234, 135, 145, 345}
F44 : {124, 134, 234, 125, 135, 145, 345}
F45 : {124, 134, 234, 235, 145, 345}
F46 : {124, 134, 234, 125, 235, 145, 345}
F47 : {124, 134, 234, 135, 235, 145, 345}
F48 : {124, 134, 234, 125, 135, 235, 145, 345}
F49 : {124, 134, 234, 245, 345}
F50 : {124, 134, 234, 125, 245, 345}
F51 : {124, 134, 234, 135, 245, 345}
F52 : {124, 134, 234, 125, 135, 245, 345}
F53 : {124, 134, 234, 235, 245, 345}
F54 : {124, 134, 234, 125, 235, 245, 345}
F55 : {124, 134, 234, 135, 235, 245, 345}
F56 : {124, 134, 234, 125, 135, 235, 245, 345}
F57 : {124, 134, 234, 145, 245, 345}
F58 : {124, 134, 234, 125, 145, 245, 345}
F59 : {124, 134, 234, 135, 145, 245, 345}
F60 : {124, 134, 234, 125, 135, 145, 245, 345}
F61 : {124, 134, 234, 235, 145, 245, 345}
F62 : {124, 134, 234, 125, 235, 145, 245, 345}
F63 : {124, 134, 234, 135, 235, 145, 245, 345}
F64 : {124, 134, 234, 125, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F5)
B3  : (F4)+(F6)+(F7)
B4  : 4(F8)+(F16)+(F24)+(F31)+(F40)+(F46)+(F52)-2(F57)
B5  : (F9)+(F17)+(F33)
B6  : (F10)+(F11)+(F18)+(F21)+(F35)+(F37)
B7  : (F12)+(F22)+(F39)
B8  : (F13)+(F19)+(F34)
B9  : (F14)+(F15)+(F20)+(F23)+(F36)+(F38)
B10 : (F25)+(F41)+(F49)
B11 : (F26)+(F43)+(F53)
B12 : (F27)+(F29)+(F42)+(F45)+(F50)+(F51)
B13 : (F28)+(F30)+(F44)+(F47)+(F54)+(F55)
B14 : 2(F8)-5(F16)-5(F24)+6(F31)-5(F40)+6(F46)+6(F52)-(F57)
B15 : (F32)+(F48)+(F56)
B16 : (F58)+(F59)+(F61)
B17 : (F60)+(F62)+(F63)
B18 : (F64)

Matrix :
977363/500000 825019/1000000 290271/250000 22879/5500000 376267/500000 191301/250000 32563/1000000 562807/1000000 491053/500000 441207/250000 192039/200000 17071/31250 -4803/2500 108329/687500 -7239561/1000000 -274071/500000 -878083/500000 -787587/125000
825019/1000000 624587/1000000 12366/15625 36231/5500000 441457/1000000 402109/1000000 8119/31250 596639/1000000 401207/500000 407451/500000 337741/1000000 -1891/20000 -186671/200000 -3347/1375000 -2502201/1000000 -755473/1000000 -730023/500000 -1112069/500000
290271/250000 12366/15625 1550781/1000000 31909/687500 593823/1000000 315843/500000 -22973/500000 380553/500000 1210781/1000000 1239347/1000000 108251/500000 -4249/200000 -25813/15625 237/5500000 -3337989/1000000 -123371/100000 -2178789/1000000 -1641939/500000
22879/5500000 36231/5500000 31909/687500 302807/30250000 -5543/687500 1609/687500 -26113/275000 -109517/2750000 26787/5500000 51203/2750000 -590229/5500000 25203/343750 -664259/5500000 358629/60500000 -190481/5500000 813/5500000 129897/5500000 -160253/2750000
376267/500000 441457/1000000 593823/1000000 -5543/687500 472277/1000000 375351/1000000 254923/500000 667263/1000000 805219/1000000 353999/500000 356557/1000000 -1023/5000 -95473/125000 -120281/5500000 -69867/31250 -740381/1000000 -721887/500000 -448629/250000
191301/250000 402109/1000000 315843/500000 1609/687500 375351/1000000 91471/200000 85299/500000 451663/1000000 623157/1000000 146721/200000 96687/250000 -4281/200000 -781333/1000000 94213/5500000 -619821/250000 -554033/1000000 -1145673/1000000 -2199553/1000000
32563/1000000 8119/31250 -22973/500000 -26113/275000 254923/500000 85299/500000 2079961/1000000 724549/500000 1084221/1000000 -26079/500000 629217/1000000 -764819/500000 28111/40000 -2744597/11000000 1420263/1000000 -1325801/1000000 -2107989/1000000 1982239/1000000
562807/1000000 596639/1000000 380553/500000 -109517/2750000 667263/1000000 451663/1000000 724549/500000 1469079/1000000 1432099/1000000 568753/1000000 487991/1000000 -45587/40000 -182451/500000 -2113399/11000000 -40591/100000 -25728/15625 -2682793/1000000 -4921/125000
491053/500000 401207/500000 1210781/1000000 26787/5500000 805219/1000000 623157/1000000 1084221/1000000 1432099/1000000 849887/500000 126641/125000 178473/1000000 -723533/1000000 -20666/15625 -768751/5500000 -1008691/500000 -449587/250000 -299489/100000 -1529121/1000000
441207/250000 407451/500000 1239347/1000000 51203/2750000 353999/500000 146721/200000 -26079/500000 568753/1000000 126641/125000 332013/200000 146917/200000 97459/200000 -966161/500000 1431479/11000000 -6432343/1000000 -20837/31250 -224697/125000 -2840067/500000
192039/200000 337741/1000000 108251/500000 -590229/5500000 356557/1000000 96687/250000 629217/1000000 487991/1000000 178473/1000000 146917/200000 260179/125000 -117749/250000 620197/1000000 63889/1100000 -1750293/500000 -43233/500000 -215209/250000 -320483/100000
17071/31250 -1891/20000 -4249/200000 25203/343750 -1023/5000 -4281/200000 -764819/500000 -45587/40000 -723533/1000000 97459/200000 -117749/250000 83783/50000 -638019/500000 617109/2200000 -1880113/500000 622313/500000 100179/62500 -1724463/500000
-4803/2500 -186671/200000 -25813/15625 -664259/5500000 -95473/125000 -781333/1000000 28111/40000 -182451/500000 -20666/15625 -966161/500000 620197/1000000 -638019/500000 710583/200000 -474909/2750000 717177/100000 810173/1000000 370927/200000 6247177/1000000
108329/687500 -3347/1375000 237/5500000 358629/60500000 -120281/5500000 94213/5500000 -2744597/11000000 -2113399/11000000 -768751/5500000 1431479/11000000 63889/1100000 617109/2200000 -474909/2750000 1733759/30250000 -10084199/11000000 2664441/11000000 1473311/5500000 -4638683/5500000
-7239561/1000000 -2502201/1000000 -3337989/1000000 -190481/5500000 -69867/31250 -619821/250000 1420263/1000000 -40591/100000 -1008691/500000 -6432343/1000000 -1750293/500000 -1880113/500000 717177/100000 -10084199/11000000 7424711/250000 -41029/200000 107159/31250 25807231/1000000
-274071/500000 -755473/1000000 -123371/100000 813/5500000 -740381/1000000 -554033/1000000 -1325801/1000000 -25728/15625 -449587/250000 -20837/31250 -43233/500000 622313/500000 810173/1000000 2664441/11000000 -41029/200000 2171527/1000000 163549/50000 -68579/250000
-878083/500000 -730023/500000 -2178789/1000000 129897/5500000 -721887/500000 -1145673/1000000 -2107989/1000000 -2682793/1000000 -299489/100000 -224697/125000 -215209/250000 100179/62500 370927/200000 1473311/5500000 107159/31250 163549/50000 1375971/250000 34171/12500
-787587/125000 -1112069/500000 -1641939/500000 -160253/2750000 -448629/250000 -2199553/1000000 1982239/1000000 -4921/125000 -1529121/1000000 -2840067/500000 -320483/100000 -1724463/500000 6247177/1000000 -4638683/5500000 25807231/1000000 -68579/250000 34171/12500 2917021/125000


--- Term 8 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 60
Matrix dimension : 42

Flags :
F1  : {124, 134, 234, 125}
F2  : {124, 134, 234, 135}
F3  : {124, 134, 234, 125, 135}
F4  : {124, 134, 234, 235}
F5  : {124, 134, 234, 125, 235}
F6  : {124, 134, 234, 135, 235}
F7  : {124, 134, 234, 145}
F8  : {124, 134, 234, 125, 145}
F9  : {124, 134, 234, 135, 145}
F10 : {124, 134, 234, 125, 135, 145}
F11 : {124, 134, 234, 235, 145}
F12 : {124, 134, 234, 125, 235, 145}
F13 : {124, 134, 234, 135, 235, 145}
F14 : {124, 134, 234, 125, 135, 235, 145}
F15 : {124, 134, 234, 245}
F16 : {124, 134, 234, 125, 245}
F17 : {124, 134, 234, 135, 245}
F18 : {124, 134, 234, 125, 135, 245}
F19 : {124, 134, 234, 235, 245}
F20 : {124, 134, 234, 125, 235, 245}
F21 : {124, 134, 234, 135, 235, 245}
F22 : {124, 134, 234, 125, 135, 235, 245}
F23 : {124, 134, 234, 145, 245}
F24 : {124, 134, 234, 125, 145, 245}
F25 : {124, 134, 234, 135, 145, 245}
F26 : {124, 134, 234, 125, 135, 145, 245}
F27 : {124, 134, 234, 235, 145, 245}
F28 : {124, 134, 234, 125, 235, 145, 245}
F29 : {124, 134, 234, 135, 235, 145, 245}
F30 : {124, 134, 234, 125, 135, 235, 145, 245}
F31 : {124, 134, 234, 345}
F32 : {124, 134, 234, 125, 345}
F33 : {124, 134, 234, 135, 345}
F34 : {124, 134, 234, 125, 135, 345}
F35 : {124, 134, 234, 235, 345}
F36 : {124, 134, 234, 125, 235, 345}
F37 : {124, 134, 234, 135, 235, 345}
F38 : {124, 134, 234, 125, 135, 235, 345}
F39 : {124, 134, 234, 145, 345}
F40 : {124, 134, 234, 125, 145, 345}
F41 : {124, 134, 234, 135, 145, 345}
F42 : {124, 134, 234, 125, 135, 145, 345}
F43 : {124, 134, 234, 235, 145, 345}
F44 : {124, 134, 234, 125, 235, 145, 345}
F45 : {124, 134, 234, 135, 235, 145, 345}
F46 : {124, 134, 234, 125, 135, 235, 145, 345}
F47 : {124, 134, 234, 245, 345}
F48 : {124, 134, 234, 125, 245, 345}
F49 : {124, 134, 234, 135, 245, 345}
F50 : {124, 134, 234, 125, 135, 245, 345}
F51 : {124, 134, 234, 235, 245, 345}
F52 : {124, 134, 234, 125, 235, 245, 345}
F53 : {124, 134, 234, 135, 235, 245, 345}
F54 : {124, 134, 234, 125, 135, 235, 245, 345}
F55 : {124, 134, 234, 125, 145, 245, 345}
F56 : {124, 134, 234, 135, 145, 245, 345}
F57 : {124, 134, 234, 125, 135, 145, 245, 345}
F58 : {124, 134, 234, 235, 145, 245, 345}
F59 : {124, 134, 234, 125, 235, 145, 245, 345}
F60 : {124, 134, 234, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F3)-(F5)
B4  : (F3)-(F6)
B5  : (F7)-(F15)
B6  : (F7)-(F31)
B7  : (F8)-(F9)
B8  : (F8)-(F16)
B9  : (F8)-(F19)
B10 : (F8)-(F33)
B11 : (F8)-(F35)
B12 : (F10)-(F20)
B13 : (F10)-(F37)
B14 : (F11)-(F17)
B15 : (F11)-(F32)
B16 : (F12)-(F13)
B17 : (F12)-(F18)
B18 : (F12)-(F21)
B19 : (F12)-(F34)
B20 : (F12)-(F36)
B21 : (F23)-(F39)
B22 : (F23)-(F47)
B23 : (F24)-(F41)
B24 : (F24)-(F51)
B25 : (F25)-(F27)
B26 : (F25)-(F40)
B27 : (F25)-(F43)
B28 : (F25)-(F48)
B29 : (F25)-(F49)
B30 : (F26)-(F28)
B31 : (F26)-(F42)
B32 : (F26)-(F45)
B33 : (F26)-(F52)
B34 : (F26)-(F53)
B35 : (F14)-2(F22)-(F29)+(F38)+2(F44)-(F50)
B36 : 3(F14)-(F22)+2(F29)-2(F38)+(F44)-3(F50)
B37 : (F30)-(F46)
B38 : (F30)-(F54)
B39 : (F55)-(F56)
B40 : (F55)-(F58)
B41 : (F57)-(F59)
B42 : (F57)-(F60)

Matrix :
161397/1000000 -9137/250000 3013/500000 27207/1000000 1047/1000000 -16019/100000 -18093/1000000 2729/125000 -15889/1000000 -27547/500000 -116429/1000000 5569/1000000 -121811/1000000 19963/1000000 -111217/1000000 -4613/1000000 123233/1000000 74827/1000000 -34819/250000 -137543/500000 4453/250000 -192353/1000000 -53561/500000 -199309/1000000 72307/500000 -65827/500000 10739/1000000 14703/1000000 -114999/500000 -5047/1000000 -10183/125000 -703/8000 -74943/1000000 -33957/100000 75671/5000000 -5029/156250 -77787/1000000 -4982/15625 -5297/1000000 -26209/1000000 -2869/50000 -48063/250000
-9137/250000 132139/200000 45651/500000 122723/1000000 -9403/25000 83247/250000 179579/1000000 -65023/250000 7031/250000 44163/500000 216349/500000 130847/1000000 114861/125000 -20947/1000000 158663/200000 10641/20000 -18699/25000 -592979/1000000 169429/500000 3089/3125 -115137/500000 829343/500000 572843/1000000 129653/100000 -809113/1000000 176259/200000 -199583/1000000 -106129/500000 236731/250000 55197/200000 20923/200000 10493/12500 80829/200000 90779/50000 -11819/125000 26063/100000 8599/20000 301453/200000 -4367/500000 46313/500000 70273/125000 1859841/1000000
3013/500000 45651/500000 2414/15625 1833/25000 -39673/250000 -311657/1000000 -1699/125000 -3787/62500 -13683/200000 -115443/1000000 -34367/250000 50293/1000000 23/50000 2407/50000 -5927/250000 89867/500000 1439/200000 -68203/1000000 -198389/1000000 -321393/1000000 -44733/500000 7363/125000 -35313/500000 -72393/1000000 75217/1000000 -69/50000 2099/250000 -56119/1000000 -265473/1000000 94567/1000000 -136601/1000000 16251/500000 -8643/250000 -289483/1000000 83451/5000000 5417/5000000 -64417/1000000 -16513/50000 -4909/1000000 -31181/1000000 141383/1000000 14761/500000
27207/1000000 122723/1000000 1833/25000 222181/1000000 -92521/500000 -491921/1000000 -17291/1000000 -18371/250000 -94021/1000000 -86809/500000 -225549/1000000 92993/1000000 -52437/1000000 74477/1000000 -33401/500000 123877/500000 6357/100000 -13127/250000 -326801/1000000 -271429/500000 -52971/500000 2851/100000 -130449/1000000 -160813/1000000 5967/40000 -16503/250000 -1647/500000 -82167/1000000 -420419/1000000 17067/125000 -13679/62500 24011/1000000 -61911/1000000 -250701/500000 33439/1250000 -9033/1250000 -114427/1000000 -21557/40000 -10629/1000000 -52243/1000000 158439/1000000 3887/500000
1047/1000000 -9403/25000 -39673/250000 -92521/500000 527839/1000000 63779/250000 -19283/250000 12711/62500 42313/500000 19639/200000 -4347/200000 -185489/1000000 -230447/500000 -75757/1000000 -360781/1000000 -127587/250000 363433/1000000 77943/200000 5647/62500 -51943/1000000 224391/1000000 -110933/125000 -172957/1000000 -282709/500000 313317/1000000 -418697/1000000 20769/200000 86427/500000 -66883/500000 -253043/1000000 122593/1000000 -459411/1000000 -153409/1000000 -50267/100000 55883/2500000 -654551/5000000 -22307/125000 -246831/1000000 19403/1000000 -15127/1000000 -29023/62500 -953613/1000000
-16019/100000 83247/250000 -311657/1000000 -491921/1000000 63779/250000 128987/40000 109829/250000 -72181/1000000 576443/1000000 537529/500000 1963623/1000000 -121091/500000 901129/500000 -418739/1000000 219951/125000 -287509/1000000 -168841/100000 -195349/250000 2279009/1000000 456877/100000 617/4000 2893343/1000000 339887/200000 3143387/1000000 -2173147/1000000 934659/500000 -20559/62500 -26943/1000000 386913/100000 -110733/500000 1320757/1000000 88861/62500 42167/40000 2943657/500000 -387503/1250000 2545383/5000000 35673/25000 279603/50000 753/25000 16531/40000 169747/1000000 3400941/1000000
-18093/1000000 179579/1000000 -1699/125000 -17291/1000000 -19283/250000 109829/250000 48793/200000 -84351/1000000 62629/1000000 136407/1000000 323331/1000000 10631/1000000 110451/250000 -25321/500000 100897/250000 55723/500000 -95009/250000 -30359/125000 337327/1000000 762239/1000000 -4527/125000 379153/500000 83921/250000 27427/40000 -111937/250000 436521/1000000 -96879/1000000 -31851/500000 338893/500000 48889/1000000 43071/250000 3847/10000 26597/125000 142291/125000 -59621/1000000 312951/2500000 144639/500000 203807/200000 -789/500000 68397/1000000 6267/40000 175737/200000
2729/125000 -65023/250000 -3787/62500 -18371/250000 12711/62500 -72181/1000000 -84351/1000000 4667/15625 16081/1000000 -15669/1000000 -80667/500000 -79697/1000000 -16373/40000 189/125000 -69061/200000 -291609/1000000 34163/100000 59051/200000 -27781/250000 -356711/1000000 131287/1000000 -376481/500000 -249751/1000000 -548141/1000000 69831/200000 -405189/1000000 15103/200000 24663/200000 -346637/1000000 -152629/1000000 -4159/250000 -49457/125000 -21223/125000 -360483/500000 93669/2500000 -144063/1250000 -164171/1000000 -9384/15625 -4817/1000000 -12991/500000 -37021/125000 -206313/250000
-15889/1000000 7031/250000 -13683/200000 -94021/1000000 42313/500000 576443/1000000 62629/1000000 16081/1000000 274703/1000000 49507/250000 343981/1000000 -15603/250000 134419/500000 -74879/1000000 54631/200000 -107873/1000000 -24597/100000 -40761/500000 391863/1000000 783921/1000000 14881/250000 422583/1000000 131641/500000 503781/1000000 -333763/1000000 265953/1000000 -61781/1000000 1149/50000 662739/1000000 -36991/500000 111917/500000 200039/1000000 8347/50000 500031/500000 -52493/1000000 385939/5000000 124849/500000 476487/500000 -2841/500000 39377/500000 -32763/1000000 262411/500000
-27547/500000 44163/500000 -115443/1000000 -86809/500000 19639/200000 537529/500000 136407/1000000 -15669/1000000 49507/250000 550917/1000000 70633/100000 -46829/500000 159539/250000 -29841/200000 309691/500000 -132739/1000000 -144487/250000 -50209/200000 202277/250000 25297/15625 71507/1000000 120741/125000 600127/1000000 1121337/1000000 -191209/250000 635339/1000000 -106809/1000000 15717/1000000 692971/500000 -112979/1000000 99069/200000 114381/250000 93819/250000 515051/250000 -550411/5000000 875577/5000000 497131/1000000 1903913/1000000 198/15625 166159/1000000 28799/1000000 574731/500000
-116429/1000000 216349/500000 -34367/250000 -225549/1000000 -4347/200000 1963623/1000000 323331/1000000 -80667/500000 343981/1000000 70633/100000 772483/500000 -86521/1000000 1544581/1000000 -65339/250000 1443861/1000000 2871/40000 -1357609/1000000 -29751/40000 38011/25000 641443/200000 -93/5000 2491179/1000000 650111/500000 506729/200000 -422727/250000 767737/500000 -27929/100000 -102277/1000000 1394133/500000 -15587/1000000 436063/500000 1204339/1000000 417723/500000 546791/125000 -1155599/5000000 1069583/2500000 1027461/1000000 1992271/500000 153/8000 15789/50000 367677/1000000 1441991/500000
5569/1000000 130847/1000000 50293/1000000 92993/1000000 -185489/1000000 -121091/500000 10631/1000000 -79697/1000000 -15603/250000 -46829/500000 -86521/1000000 31257/200000 66461/1000000 439/8000 643/12500 50547/250000 -55037/1000000 -10637/100000 -73819/500000 -192183/1000000 -106151/1000000 42939/200000 -2879/62500 39787/500000 -9971/500000 31849/500000 -39037/1000000 -31879/500000 -24559/200000 12773/100000 -6667/50000 99409/1000000 28273/1000000 -19651/250000 48561/5000000 4151/156250 -217/50000 -75953/500000 -22479/1000000 -7267/1000000 183801/1000000 202833/1000000
-121811/1000000 114861/125000 23/50000 -52437/1000000 -230447/500000 901129/500000 110451/250000 -16373/40000 134419/500000 159539/250000 1544581/1000000 66461/1000000 1175857/500000 -225489/1000000 508229/250000 662837/1000000 -379729/200000 -1250941/1000000 77863/50000 897719/250000 -55469/200000 3793731/1000000 1678211/1000000 1737769/500000 -2248617/1000000 439471/200000 -8697/20000 -300511/1000000 40439/12500 289123/1000000 81011/100000 1872359/1000000 279123/250000 2708571/500000 -1439717/5000000 628311/1000000 1260097/1000000 294231/62500 1677/125000 182299/500000 925853/1000000 2159317/500000
19963/1000000 -20947/1000000 2407/50000 74477/1000000 -75757/1000000 -418739/1000000 -25321/500000 189/125000 -74879/1000000 -29841/200000 -65339/250000 439/8000 -225489/1000000 47027/500000 -46319/200000 67827/1000000 51197/250000 83769/1000000 -153817/500000 -608131/1000000 -23653/500000 -162371/500000 -24011/100000 -192613/500000 273413/1000000 -119111/500000 2469/100000 -1227/200000 -502217/1000000 27167/500000 -50297/250000 -84373/500000 -122189/1000000 -751661/1000000 44767/1000000 -302293/5000000 -179213/1000000 -716403/1000000 -6867/1000000 -56119/1000000 11001/500000 -404373/1000000
-111217/1000000 158663/200000 -5927/250000 -33401/500000 -360781/1000000 219951/125000 100897/250000 -69061/200000 54631/200000 309691/500000 1443861/1000000 643/12500 508229/250000 -46319/200000 370321/200000 526433/1000000 -427129/250000 -1106329/1000000 184203/125000 13371/4000 -214977/1000000 67763/20000 1521889/1000000 3121047/1000000 -1018517/500000 986979/500000 -77507/200000 -126679/500000 2987997/1000000 222863/1000000 387683/500000 26141/15625 1007569/1000000 993193/200000 -132233/500000 351797/625000 146607/125000 4373023/1000000 7181/1000000 323541/1000000 779207/1000000 967731/250000
-4613/1000000 10641/20000 89867/500000 123877/500000 -127587/250000 -287509/1000000 55723/500000 -291609/1000000 -107873/1000000 -132739/1000000 2871/40000 50547/250000 662837/1000000 67827/1000000 526433/1000000 362143/500000 -525099/1000000 -13769/25000 -2237/25000 7587/50000 -306833/1000000 320993/250000 300243/1000000 198211/250000 -468317/1000000 315333/500000 -37039/250000 -275461/1000000 51387/200000 193441/500000 -66713/500000 332891/500000 21709/100000 80977/100000 -200807/5000000 235729/1250000 212327/1000000 103673/200000 -3351/500000 3471/250000 628731/1000000 347529/250000
123233/1000000 -18699/25000 1439/200000 6357/100000 363433/1000000 -168841/100000 -95009/250000 34163/100000 -24597/100000 -144487/250000 -1357609/1000000 -55037/1000000 -379729/200000 51197/250000 -427129/250000 -525099/1000000 837993/500000 267073/250000 -1418287/1000000 -3164867/1000000 11229/50000 -319483/100000 -717687/500000 -181953/62500 1928969/1000000 -1862767/1000000 32851/100000 268793/1000000 -2799193/1000000 -208351/1000000 -729621/1000000 -1605903/1000000 -59863/62500 -4639863/1000000 48769/200000 -1318529/2500000 -1131691/1000000 -2061049/500000 -10433/1000000 -305729/1000000 -77551/100000 -3617323/1000000
74827/1000000 -592979/1000000 -68203/1000000 -13127/250000 77943/200000 -195349/250000 -30359/125000 59051/200000 -40761/500000 -50209/200000 -29751/40000 -10637/100000 -1250941/1000000 83769/1000000 -1106329/1000000 -13769/25000 267073/250000 817371/1000000 -181221/250000 -869409/500000 120417/500000 -86941/40000 -881081/1000000 -57491/31250 120419/100000 -1252179/1000000 240141/1000000 125009/500000 -394707/250000 -69273/250000 -5616/15625 -272061/250000 -35963/62500 -172659/62500 716231/5000000 -874197/2500000 -169809/250000 -1182581/500000 -393/500000 -155611/1000000 -132167/200000 -2421837/1000000
-34819/250000 169429/500000 -198389/1000000 -326801/1000000 5647/62500 2279009/1000000 337327/1000000 -27781/250000 391863/1000000 202277/250000 38011/25000 -73819/500000 77863/50000 -153817/500000 184203/125000 -2237/25000 -1418287/1000000 -181221/250000 1777973/1000000 3544661/1000000 10087/200000 306241/125000 277009/200000 522059/200000 -1803537/1000000 24462/15625 -252527/1000000 -2789/50000 380381/125000 -127517/1000000 63463/62500 302047/250000 884261/1000000 115973/25000 -1232047/5000000 214051/500000 1124853/1000000 2156657/500000 34341/1000000 328569/1000000 266121/1000000 2841643/1000000
-137543/500000 3089/3125 -321393/1000000 -271429/500000 -51943/1000000 456877/100000 762239/1000000 -356711/1000000 783921/1000000 25297/15625 641443/200000 -192183/1000000 897719/250000 -608131/1000000 13371/4000 7587/50000 -3164867/1000000 -869409/500000 3544661/1000000 7482931/1000000 -23649/500000 2883801/500000 94303/31250 146491/25000 -3927971/1000000 3568999/1000000 -638969/1000000 -235719/1000000 3233707/500000 -6053/250000 2037343/1000000 279309/100000 241377/125000 2026771/200000 -2671693/5000000 24757/25000 149789/62500 4627693/500000 7491/200000 719649/1000000 432113/500000 1664613/250000
4453/250000 -115137/500000 -44733/500000 -52971/500000 224391/1000000 617/4000 -4527/125000 131287/1000000 14881/250000 71507/1000000 -93/5000 -106151/1000000 -55469/200000 -23653/500000 -214977/1000000 -306833/1000000 11229/50000 120417/500000 10087/200000 -23649/500000 36107/200000 -282757/500000 -99061/1000000 -342899/1000000 8097/40000 -16357/62500 15971/250000 116057/1000000 -9427/100000 -193843/1000000 44243/500000 -266227/1000000 -31521/250000 -151671/500000 7723/1000000 -199403/2500000 -11663/250000 -25331/125000 -1/25000 -2293/1000000 -21171/62500 -276583/500000
-192353/1000000 829343/500000 7363/125000 2851/100000 -110933/125000 2893343/1000000 379153/500000 -376481/500000 422583/1000000 120741/125000 2491179/1000000 42939/200000 3793731/1000000 -162371/500000 67763/20000 320993/250000 -319483/100000 -86941/40000 306241/125000 2883801/500000 -282757/500000 3256623/500000 1358037/500000 2868023/500000 -37097/10000 736939/200000 -379717/500000 -147277/250000 2605739/500000 619517/1000000 148601/125000 3226097/1000000 1855107/1000000 4450591/500000 -36273/78125 82957/78125 104927/50000 7795151/1000000 2973/1000000 3397/6250 214179/125000 1841657/250000
-53561/500000 572843/1000000 -35313/500000 -130449/1000000 -172957/1000000 339887/200000 83921/250000 -249751/1000000 131641/500000 600127/1000000 650111/500000 -2879/62500 1678211/1000000 -24011/100000 1521889/1000000 300243/1000000 -717687/500000 -881081/1000000 277009/200000 94303/31250 -99061/1000000 1358037/500000 281227/200000 1288357/500000 -870021/500000 1651973/1000000 -280753/1000000 -23533/125000 106019/40000 6391/62500 156331/200000 67743/50000 210659/250000 2140827/500000 -292727/1250000 458479/1000000 1001813/1000000 3843159/1000000 2327/125000 143669/500000 523331/1000000 3134113/1000000
-199309/1000000 129653/100000 -72393/1000000 -160813/1000000 -282709/500000 3143387/1000000 27427/40000 -548141/1000000 503781/1000000 1121337/1000000 506729/200000 39787/500000 1737769/500000 -192613/500000 3121047/1000000 198211/250000 -181953/62500 -57491/31250 522059/200000 146491/25000 -342899/1000000 2868023/500000 1288357/500000 5439021/1000000 -1748119/500000 3335537/1000000 -16491/25000 -389001/1000000 5235767/1000000 325809/1000000 1383523/1000000 1395423/500000 437627/250000 2149233/250000 -282761/625000 1195953/1250000 1009831/500000 946313/125000 13801/1000000 115443/200000 1283343/1000000 6544119/1000000
72307/500000 -809113/1000000 75217/1000000 5967/40000 313317/1000000 -2173147/1000000 -111937/250000 69831/200000 -333763/1000000 -191209/250000 -422727/250000 -9971/500000 -2248617/1000000 273413/1000000 -1018517/500000 -468317/1000000 1928969/1000000 120419/100000 -1803537/1000000 -3927971/1000000 8097/40000 -37097/10000 -870021/500000 -1748119/500000 1184399/500000 -274403/125000 101333/250000 235459/1000000 -3487509/1000000 -191251/1000000 -2941/3125 -1157/625 -1164309/1000000 -5653609/1000000 1496423/5000000 -3103133/5000000 -1339621/1000000 -5054843/1000000 -18953/1000000 -37983/100000 -806809/1000000 -1056269/250000
-65827/500000 176259/200000 -69/50000 -16503/250000 -418697/1000000 934659/500000 436521/1000000 -405189/1000000 265953/1000000 635339/1000000 767737/500000 31849/500000 439471/200000 -119111/500000 986979/500000 315333/500000 -1862767/1000000 -1252179/1000000 24462/15625 3568999/1000000 -16357/62500 736939/200000 1651973/1000000 3335537/1000000 -274403/125000 2211617/1000000 -26657/62500 -320961/1000000 3177063/1000000 1503/5000 51589/62500 1831713/1000000 1049639/1000000 2666109/500000 -1411099/5000000 3042449/5000000 1253931/1000000 585573/125000 15089/1000000 21129/62500 892849/1000000 4185653/1000000
10739/1000000 -199583/1000000 2099/250000 -1647/500000 20769/200000 -20559/62500 -96879/1000000 15103/200000 -61781/1000000 -106809/1000000 -27929/100000 -39037/1000000 -8697/20000 2469/100000 -77507/200000 -37039/250000 32851/100000 240141/1000000 -252527/1000000 -638969/1000000 15971/250000 -379717/500000 -280753/1000000 -16491/25000 101333/250000 -26657/62500 84319/500000 938/15625 -123669/200000 -22247/200000 -27513/250000 -91683/250000 -194111/1000000 -32859/31250 128569/2500000 -61841/500000 -241803/1000000 -14054/15625 4831/500000 -64693/1000000 -191003/1000000 -21723/25000
14703/1000000 -106129/500000 -56119/1000000 -82167/1000000 86427/500000 -26943/1000000 -31851/500000 24663/200000 1149/50000 15717/1000000 -102277/1000000 -31879/500000 -300511/1000000 -1227/200000 -126679/500000 -275461/1000000 268793/1000000 125009/500000 -2789/50000 -235719/1000000 116057/1000000 -147277/250000 -23533/125000 -389001/1000000 235459/1000000 -320961/1000000 938/15625 16923/100000 -63073/250000 -163159/1000000 -6543/250000 -29193/100000 -24081/200000 -513561/1000000 124009/5000000 -218369/2500000 -128921/1000000 -212619/500000 -133/200000 -12529/1000000 -253967/1000000 -158937/250000
-114999/500000 236731/250000 -265473/1000000 -420419/1000000 -66883/500000 386913/100000 338893/500000 -346637/1000000 662739/1000000 692971/500000 1394133/500000 -24559/200000 40439/12500 -502217/1000000 2987997/1000000 51387/200000 -2799193/1000000 -394707/250000 380381/125000 3233707/500000 -9427/100000 2605739/500000 106019/40000 5235767/1000000 -3487509/1000000 3177063/1000000 -123669/200000 -63073/250000 5698843/1000000 15483/250000 434429/250000 626859/250000 1726867/1000000 1779971/200000 -234067/500000 1113761/1250000 2093031/1000000 806483/100000 33387/1000000 63027/100000 849463/1000000 1201297/200000
-5047/1000000 55197/200000 94567/1000000 17067/125000 -253043/1000000 -110733/500000 48889/1000000 -152629/1000000 -36991/500000 -112979/1000000 -15587/1000000 12773/100000 289123/1000000 27167/500000 222863/1000000 193441/500000 -208351/1000000 -69273/250000 -127517/1000000 -6053/250000 -193843/1000000 619517/1000000 6391/62500 325809/1000000 -191251/1000000 1503/5000 -22247/200000 -163159/1000000 15483/250000 65439/200000 -58183/500000 139219/500000 17077/200000 35653/125000 -4531/625000 215341/2500000 14497/500000 169551/1000000 -13183/1000000 -3823/1000000 183477/500000 629409/1000000
-10183/125000 20923/200000 -136601/1000000 -13679/62500 122593/1000000 1320757/1000000 43071/250000 -4159/250000 111917/500000 99069/200000 436063/500000 -6667/50000 81011/100000 -50297/250000 387683/500000 -66713/500000 -729621/1000000 -5616/15625 63463/62500 2037343/1000000 44243/500000 148601/125000 156331/200000 1383523/1000000 -2941/3125 51589/62500 -27513/250000 -6543/250000 434429/250000 -58183/500000 22861/31250 533427/1000000 424669/1000000 318847/125000 -13909/100000 1080133/5000000 307887/500000 2345981/1000000 1681/62500 38379/200000 43471/1000000 1405569/1000000
-703/8000 10493/12500 16251/500000 24011/1000000 -459411/1000000 88861/62500 3847/10000 -49457/125000 200039/1000000 114381/250000 1204339/1000000 99409/1000000 1872359/1000000 -84373/500000 26141/15625 332891/500000 -1605903/1000000 -272061/250000 302047/250000 279309/100000 -266227/1000000 3226097/1000000 67743/50000 1395423/500000 -1157/625 1831713/1000000 -91683/250000 -29193/100000 626859/250000 139219/500000 533427/1000000 42971/25000 224619/250000 216781/50000 -18157/78125 1313401/2500000 42869/40000 3833969/1000000 3237/1000000 259211/1000000 835277/1000000 183871/50000
-74943/1000000 80829/200000 -8643/250000 -61911/1000000 -153409/1000000 42167/40000 26597/125000 -21223/125000 8347/50000 93819/250000 417723/500000 28273/1000000 279123/250000 -122189/1000000 1007569/1000000 21709/100000 -59863/62500 -35963/62500 884261/1000000 241377/125000 -31521/250000 1855107/1000000 210659/250000 437627/250000 -1164309/1000000 1049639/1000000 -194111/1000000 -24081/200000 1726867/1000000 17077/200000 424669/1000000 224619/250000 671843/1000000 689341/250000 -714601/5000000 1541537/5000000 627163/1000000 500793/200000 67/50000 1927/10000 27237/62500 2082649/1000000
-33957/100000 90779/50000 -289483/1000000 -250701/500000 -50267/100000 2943657/500000 142291/125000 -360483/500000 500031/500000 515051/250000 546791/125000 -19651/250000 2708571/500000 -751661/1000000 993193/200000 80977/100000 -4639863/1000000 -172659/62500 115973/25000 2026771/200000 -151671/500000 4450591/500000 2140827/500000 2149233/250000 -5653609/1000000 2666109/500000 -32859/31250 -513561/1000000 1779971/200000 35653/125000 318847/125000 216781/50000 689341/250000 14436481/1000000 -379359/500000 3753803/2500000 3401661/1000000 12927349/1000000 4693/125000 976287/1000000 827043/500000 10253777/1000000
75671/5000000 -11819/125000 83451/5000000 33439/1250000 55883/2500000 -387503/1250000 -59621/1000000 93669/2500000 -52493/1000000 -550411/5000000 -1155599/5000000 48561/5000000 -1439717/5000000 44767/1000000 -132233/500000 -200807/5000000 48769/200000 716231/5000000 -1232047/5000000 -2671693/5000000 7723/1000000 -36273/78125 -292727/1250000 -282761/625000 1496423/5000000 -1411099/5000000 128569/2500000 124009/5000000 -234067/500000 -4531/625000 -13909/100000 -18157/78125 -714601/5000000 -379359/500000 1053853/25000000 -1979563/25000000 -901443/5000000 -1699379/2500000 -6587/2500000 -51287/1000000 -373063/5000000 -2725719/5000000
-5029/156250 26063/100000 5417/5000000 -9033/1250000 -654551/5000000 2545383/5000000 312951/2500000 -144063/1250000 385939/5000000 875577/5000000 1069583/2500000 4151/156250 628311/1000000 -302293/5000000 351797/625000 235729/1250000 -1318529/2500000 -874197/2500000 214051/500000 24757/25000 -199403/2500000 82957/78125 458479/1000000 1195953/1250000 -3103133/5000000 3042449/5000000 -61841/500000 -218369/2500000 1113761/1250000 215341/2500000 1080133/5000000 1313401/2500000 1541537/5000000 3753803/2500000 -1979563/25000000 4371489/25000000 886243/2500000 6579699/5000000 1041/1000000 119421/1250000 20436/78125 604251/500000
-77787/1000000 8599/20000 -64417/1000000 -114427/1000000 -22307/125000 35673/25000 144639/500000 -164171/1000000 124849/500000 497131/1000000 1027461/1000000 -217/50000 1260097/1000000 -179213/1000000 146607/125000 212327/1000000 -1131691/1000000 -169809/250000 1124853/1000000 149789/62500 -11663/250000 104927/50000 1001813/1000000 1009831/500000 -1339621/1000000 1253931/1000000 -241803/1000000 -128921/1000000 2093031/1000000 14497/500000 307887/500000 42869/40000 627163/1000000 3401661/1000000 -901443/5000000 886243/2500000 938333/1000000 151249/50000 -707/100000 228353/1000000 366169/1000000 244513/100000
-4982/15625 301453/200000 -16513/50000 -21557/40000 -246831/1000000 279603/50000 203807/200000 -9384/15625 476487/500000 1903913/1000000 1992271/500000 -75953/500000 294231/62500 -716403/1000000 4373023/1000000 103673/200000 -2061049/500000 -1182581/500000 2156657/500000 4627693/500000 -25331/125000 7795151/1000000 3843159/1000000 946313/125000 -5054843/1000000 585573/125000 -14054/15625 -212619/500000 806483/100000 169551/1000000 2345981/1000000 3833969/1000000 500793/200000 12927349/1000000 -1699379/2500000 6579699/5000000 151249/50000 11858497/1000000 21863/500000 21353/25000 270467/200000 1795323/200000
-5297/1000000 -4367/500000 -4909/1000000 -10629/1000000 19403/1000000 753/25000 -789/500000 -4817/1000000 -2841/500000 198/15625 153/8000 -22479/1000000 1677/125000 -6867/1000000 7181/1000000 -3351/500000 -10433/1000000 -393/500000 34341/1000000 7491/200000 -1/25000 2973/1000000 2327/125000 13801/1000000 -18953/1000000 15089/1000000 4831/500000 -133/200000 33387/1000000 -13183/1000000 1681/62500 3237/1000000 67/50000 4693/125000 -6587/2500000 1041/1000000 -707/100000 21863/500000 15321/500000 -8249/1000000 -1247/500000 -823/250000
-26209/1000000 46313/500000 -31181/1000000 -52243/1000000 -15127/1000000 16531/40000 68397/1000000 -12991/500000 39377/500000 166159/1000000 15789/50000 -7267/1000000 182299/500000 -56119/1000000 323541/1000000 3471/250000 -305729/1000000 -155611/1000000 328569/1000000 719649/1000000 -2293/1000000 3397/6250 143669/500000 115443/200000 -37983/100000 21129/62500 -64693/1000000 -12529/1000000 63027/100000 -3823/1000000 38379/200000 259211/1000000 1927/10000 976287/1000000 -51287/1000000 119421/1250000 228353/1000000 21353/25000 -8249/1000000 51497/500000 79927/1000000 316161/500000
-2869/50000 70273/125000 141383/1000000 158439/1000000 -29023/62500 169747/1000000 6267/40000 -37021/125000 -32763/1000000 28799/1000000 367677/1000000 183801/1000000 925853/1000000 11001/500000 779207/1000000 628731/1000000 -77551/100000 -132167/200000 266121/1000000 432113/500000 -21171/62500 214179/125000 523331/1000000 1283343/1000000 -806809/1000000 892849/1000000 -191003/1000000 -253967/1000000 849463/1000000 183477/500000 43471/1000000 835277/1000000 27237/62500 827043/500000 -373063/5000000 20436/78125 366169/1000000 270467/200000 -1247/500000 79927/1000000 737271/1000000 1808851/1000000
-48063/250000 1859841/1000000 14761/500000 3887/500000 -953613/1000000 3400941/1000000 175737/200000 -206313/250000 262411/500000 574731/500000 1441991/500000 202833/1000000 2159317/500000 -404373/1000000 967731/250000 347529/250000 -3617323/1000000 -2421837/1000000 2841643/1000000 1664613/250000 -276583/500000 1841657/250000 3134113/1000000 6544119/1000000 -1056269/250000 4185653/1000000 -21723/25000 -158937/250000 1201297/200000 629409/1000000 1405569/1000000 183871/50000 2082649/1000000 10253777/1000000 -2725719/5000000 604251/500000 244513/100000 1795323/200000 -823/250000 316161/500000 1808851/1000000 8431389/1000000


--- Term 9 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 64
Matrix dimension : 11

Flags :
F1  : {123, 124, 134, 234}
F2  : {123, 124, 134, 234, 125}
F3  : {123, 124, 134, 234, 135}
F4  : {123, 124, 134, 234, 125, 135}
F5  : {123, 124, 134, 234, 235}
F6  : {123, 124, 134, 234, 125, 235}
F7  : {123, 124, 134, 234, 135, 235}
F8  : {123, 124, 134, 234, 125, 135, 235}
F9  : {123, 124, 134, 234, 145}
F10 : {123, 124, 134, 234, 125, 145}
F11 : {123, 124, 134, 234, 135, 145}
F12 : {123, 124, 134, 234, 125, 135, 145}
F13 : {123, 124, 134, 234, 235, 145}
F14 : {123, 124, 134, 234, 125, 235, 145}
F15 : {123, 124, 134, 234, 135, 235, 145}
F16 : {123, 124, 134, 234, 125, 135, 235, 145}
F17 : {123, 124, 134, 234, 245}
F18 : {123, 124, 134, 234, 125, 245}
F19 : {123, 124, 134, 234, 135, 245}
F20 : {123, 124, 134, 234, 125, 135, 245}
F21 : {123, 124, 134, 234, 235, 245}
F22 : {123, 124, 134, 234, 125, 235, 245}
F23 : {123, 124, 134, 234, 135, 235, 245}
F24 : {123, 124, 134, 234, 125, 135, 235, 245}
F25 : {123, 124, 134, 234, 145, 245}
F26 : {123, 124, 134, 234, 125, 145, 245}
F27 : {123, 124, 134, 234, 135, 145, 245}
F28 : {123, 124, 134, 234, 125, 135, 145, 245}
F29 : {123, 124, 134, 234, 235, 145, 245}
F30 : {123, 124, 134, 234, 125, 235, 145, 245}
F31 : {123, 124, 134, 234, 135, 235, 145, 245}
F32 : {123, 124, 134, 234, 125, 135, 235, 145, 245}
F33 : {123, 124, 134, 234, 345}
F34 : {123, 124, 134, 234, 125, 345}
F35 : {123, 124, 134, 234, 135, 345}
F36 : {123, 124, 134, 234, 125, 135, 345}
F37 : {123, 124, 134, 234, 235, 345}
F38 : {123, 124, 134, 234, 125, 235, 345}
F39 : {123, 124, 134, 234, 135, 235, 345}
F40 : {123, 124, 134, 234, 125, 135, 235, 345}
F41 : {123, 124, 134, 234, 145, 345}
F42 : {123, 124, 134, 234, 125, 145, 345}
F43 : {123, 124, 134, 234, 135, 145, 345}
F44 : {123, 124, 134, 234, 125, 135, 145, 345}
F45 : {123, 124, 134, 234, 235, 145, 345}
F46 : {123, 124, 134, 234, 125, 235, 145, 345}
F47 : {123, 124, 134, 234, 135, 235, 145, 345}
F48 : {123, 124, 134, 234, 125, 135, 235, 145, 345}
F49 : {123, 124, 134, 234, 245, 345}
F50 : {123, 124, 134, 234, 125, 245, 345}
F51 : {123, 124, 134, 234, 135, 245, 345}
F52 : {123, 124, 134, 234, 125, 135, 245, 345}
F53 : {123, 124, 134, 234, 235, 245, 345}
F54 : {123, 124, 134, 234, 125, 235, 245, 345}
F55 : {123, 124, 134, 234, 135, 235, 245, 345}
F56 : {123, 124, 134, 234, 125, 135, 235, 245, 345}
F57 : {123, 124, 134, 234, 145, 245, 345}
F58 : {123, 124, 134, 234, 125, 145, 245, 345}
F59 : {123, 124, 134, 234, 135, 145, 245, 345}
F60 : {123, 124, 134, 234, 125, 135, 145, 245, 345}
F61 : {123, 124, 134, 234, 235, 145, 245, 345}
F62 : {123, 124, 134, 234, 125, 235, 145, 245, 345}
F63 : {123, 124, 134, 234, 135, 235, 145, 245, 345}
F64 : {123, 124, 134, 234, 125, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F5)+(F9)+(F17)+(F33)
B3  : (F4)+(F6)+(F7)+(F10)+(F11)+(F18)+(F21)+(F25)+(F35)+(F37)+(F41)+(F49)
B4  : (F8)+(F26)+(F43)+(F53)
B5  : (F12)+(F22)+(F39)+(F57)
B6  : (F13)+(F19)+(F34)
B7  : (F14)+(F15)+(F20)+(F23)+(F27)+(F29)+(F36)+(F38)+(F42)+(F45)+(F50)+(F51)
B8  : (F16)+(F24)+(F28)+(F30)+(F40)+(F44)+(F47)+(F54)+(F55)+(F58)+(F59)+(F61)
B9  : (F31)+(F46)+(F52)
B10 : (F32)+(F48)+(F56)+(F60)+(F62)+(F63)
B11 : (F64)

Matrix :
115597/200000 72007/200000 464771/1000000 290567/500000 -20919/250000 11811/50000 -16979/500000 -5921/25000 -393723/1000000 -347549/250000 -578847/250000
72007/200000 65577/250000 19123/62500 373117/1000000 -54179/1000000 157117/1000000 -21683/1000000 -38343/250000 -254769/1000000 -921533/1000000 -743169/500000
464771/1000000 19123/62500 523101/1000000 492191/1000000 67/25000 315357/1000000 -2803/100000 -114469/500000 -378161/1000000 -865411/500000 -517019/250000
290567/500000 373117/1000000 492191/1000000 601927/1000000 -40257/500000 128437/500000 -17693/500000 -247829/1000000 -12891/31250 -743421/500000 -1199009/500000
-20919/250000 -54179/1000000 67/25000 -40257/500000 16097/250000 4139/125000 2841/1000000 16989/1000000 30839/1000000 -139767/1000000 60529/250000
11811/50000 157117/1000000 315357/1000000 128437/500000 4139/125000 214879/1000000 -8287/500000 -130021/1000000 -216321/1000000 -222969/200000 -1125581/1000000
-16979/500000 -21683/1000000 -2803/100000 -17693/500000 2841/1000000 -8287/500000 1961/500000 14457/1000000 24597/1000000 22849/250000 71633/500000
-5921/25000 -38343/250000 -114469/500000 -247829/1000000 16989/1000000 -130021/1000000 14457/1000000 5403/50000 179123/1000000 14577/20000 253041/250000
-393723/1000000 -254769/1000000 -378161/1000000 -12891/31250 30839/1000000 -216321/1000000 24597/1000000 179123/1000000 75531/250000 299063/250000 336259/200000
-347549/250000 -921533/1000000 -865411/500000 -743421/500000 -139767/1000000 -222969/200000 22849/250000 14577/20000 299063/250000 6074137/1000000 6442407/1000000
-578847/250000 -743169/500000 -517019/250000 -1199009/500000 60529/250000 -1125581/1000000 71633/500000 253041/250000 336259/200000 6442407/1000000 9705713/1000000


--- Term 10 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 62
Matrix dimension : 53

Flags :
F1  : {123, 124, 134, 234, 125}
F2  : {123, 124, 134, 234, 135}
F3  : {123, 124, 134, 234, 125, 135}
F4  : {123, 124, 134, 234, 235}
F5  : {123, 124, 134, 234, 125, 235}
F6  : {123, 124, 134, 234, 135, 235}
F7  : {123, 124, 134, 234, 125, 135, 235}
F8  : {123, 124, 134, 234, 145}
F9  : {123, 124, 134, 234, 125, 145}
F10 : {123, 124, 134, 234, 135, 145}
F11 : {123, 124, 134, 234, 125, 135, 145}
F12 : {123, 124, 134, 234, 235, 145}
F13 : {123, 124, 134, 234, 125, 235, 145}
F14 : {123, 124, 134, 234, 135, 235, 145}
F15 : {123, 124, 134, 234, 125, 135, 235, 145}
F16 : {123, 124, 134, 234, 245}
F17 : {123, 124, 134, 234, 125, 245}
F18 : {123, 124, 134, 234, 135, 245}
F19 : {123, 124, 134, 234, 125, 135, 245}
F20 : {123, 124, 134, 234, 235, 245}
F21 : {123, 124, 134, 234, 125, 235, 245}
F22 : {123, 124, 134, 234, 135, 235, 245}
F23 : {123, 124, 134, 234, 125, 135, 235, 245}
F24 : {123, 124, 134, 234, 145, 245}
F25 : {123, 124, 134, 234, 125, 145, 245}
F26 : {123, 124, 134, 234, 135, 145, 245}
F27 : {123, 124, 134, 234, 125, 135, 145, 245}
F28 : {123, 124, 134, 234, 235, 145, 245}
F29 : {123, 124, 134, 234, 125, 235, 145, 245}
F30 : {123, 124, 134, 234, 135, 235, 145, 245}
F31 : {123, 124, 134, 234, 125, 135, 235, 145, 245}
F32 : {123, 124, 134, 234, 345}
F33 : {123, 124, 134, 234, 125, 345}
F34 : {123, 124, 134, 234, 135, 345}
F35 : {123, 124, 134, 234, 125, 135, 345}
F36 : {123, 124, 134, 234, 235, 345}
F37 : {123, 124, 134, 234, 125, 235, 345}
F38 : {123, 124, 134, 234, 135, 235, 345}
F39 : {123, 124, 134, 234, 125, 135, 235, 345}
F40 : {123, 124, 134, 234, 145, 345}
F41 : {123, 124, 134, 234, 125, 145, 345}
F42 : {123, 124, 134, 234, 135, 145, 345}
F43 : {123, 124, 134, 234, 125, 135, 145, 345}
F44 : {123, 124, 134, 234, 235, 145, 345}
F45 : {123, 124, 134, 234, 125, 235, 145, 345}
F46 : {123, 124, 134, 234, 135, 235, 145, 345}
F47 : {123, 124, 134, 234, 125, 135, 235, 145, 345}
F48 : {123, 124, 134, 234, 245, 345}
F49 : {123, 124, 134, 234, 125, 245, 345}
F50 : {123, 124, 134, 234, 135, 245, 345}
F51 : {123, 124, 134, 234, 125, 135, 245, 345}
F52 : {123, 124, 134, 234, 235, 245, 345}
F53 : {123, 124, 134, 234, 125, 235, 245, 345}
F54 : {123, 124, 134, 234, 135, 235, 245, 345}
F55 : {123, 124, 134, 234, 125, 135, 235, 245, 345}
F56 : {123, 124, 134, 234, 145, 245, 345}
F57 : {123, 124, 134, 234, 125, 145, 245, 345}
F58 : {123, 124, 134, 234, 135, 145, 245, 345}
F59 : {123, 124, 134, 234, 125, 135, 145, 245, 345}
F60 : {123, 124, 134, 234, 235, 145, 245, 345}
F61 : {123, 124, 134, 234, 125, 235, 145, 245, 345}
F62 : {123, 124, 134, 234, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F1)-(F8)
B4  : (F1)-(F16)
B5  : (F1)-(F32)
B6  : (F3)-(F5)
B7  : (F3)-(F6)
B8  : (F3)-(F9)
B9  : (F3)-(F10)
B10 : (F3)-(F17)
B11 : (F3)-(F20)
B12 : (F3)-(F24)
B13 : (F3)-(F34)
B14 : (F3)-(F36)
B15 : (F3)-(F40)
B16 : (F3)-(F48)
B17 : (F7)-(F25)
B18 : (F7)-(F42)
B19 : (F7)-(F52)
B20 : (F11)-(F21)
B21 : (F11)-(F38)
B22 : (F11)-(F56)
B23 : (F12)-(F18)
B24 : (F12)-(F33)
B25 : (F13)-(F14)
B26 : (F13)-(F19)
B27 : (F13)-(F22)
B28 : (F13)-(F26)
B29 : (F13)-(F28)
B30 : (F13)-(F35)
B31 : (F13)-(F37)
B32 : (F13)-(F41)
B33 : (F13)-(F44)
B34 : (F13)-(F49)
B35 : (F13)-(F50)
B36 : (F15)-(F23)
B37 : (F15)-(F27)
B38 : (F15)-(F29)
B39 : (F15)-(F39)
B40 : (F15)-(F43)
B41 : (F15)-(F46)
B42 : (F15)-(F53)
B43 : (F15)-(F54)
B44 : (F15)-(F57)
B45 : (F15)-(F58)
B46 : (F15)-(F60)
B47 : (F30)-(F45)
B48 : (F30)-(F51)
B49 : (F31)-(F47)
B50 : (F31)-(F55)
B51 : (F31)-(F59)
B52 : (F31)-(F61)
B53 : (F31)-(F62)

Matrix :
180963/1000000 141/12500 -12931/1000000 134/15625 134339/1000000 -252861/1000000 -65089/500000 -64341/1000000 22571/1000000 34679/1000000 37191/500000 6647/125000 186267/1000000 71537/500000 43049/500000 200853/1000000 7911/125000 51967/500000 119849/1000000 -31849/1000000 -22047/200000 141183/1000000 132411/1000000 -1029/250000 5019/250000 53917/500000 -8023/100000 -44573/1000000 24077/200000 -39067/250000 12731/125000 27501/200000 -49723/500000 -26339/500000 503097/1000000 -2597/25000 -3381/62500 -3331/50000 -88453/1000000 -16209/500000 -883/125000 -6043/500000 7107/250000 12989/100000 176657/1000000 17699/100000 -44223/1000000 5913/125000 -44711/500000 6727/500000 93737/1000000 -2659/31250 -50197/1000000
141/12500 41187/250000 -37209/1000000 1063/40000 10573/200000 -14221/200000 -3563/1000000 -1929/40000 -15817/500000 1027/62500 33/500000 6471/125000 17197/200000 10901/200000 55257/1000000 62903/1000000 52549/1000000 17529/500000 -4907/250000 -261/62500 -89613/1000000 261/125000 51471/1000000 -11429/250000 22237/500000 523/250000 423/125000 -3359/250000 92781/1000000 -105463/1000000 4011/200000 3233/1000000 7399/500000 -6971/125000 48837/250000 -683/20000 4547/1000000 -1973/100000 -42883/1000000 4319/500000 -9769/1000000 -1107/100000 -169/40000 30459/1000000 3133/62500 12819/250000 -7959/500000 6143/1000000 -53113/1000000 -52529/1000000 -3859/250000 -18507/250000 -19003/200000
-12931/1000000 -37209/1000000 152317/1000000 -11189/1000000 -1279/40000 25409/250000 1239/12500 93/62500 -17519/500000 -18123/500000 -40427/500000 2817/250000 -1401/25000 -65301/1000000 -7189/1000000 -78183/1000000 -11599/1000000 -59059/1000000 -100753/1000000 13771/250000 9341/1000000 -16139/125000 -5497/200000 -41889/1000000 44083/1000000 -4973/100000 42437/1000000 2181/50000 -3657/250000 331/15625 -18107/250000 -14249/200000 63673/1000000 -9749/250000 -137557/1000000 52913/1000000 8539/200000 486/15625 32783/1000000 33051/1000000 2637/1000000 1581/1000000 -9009/500000 -4961/62500 -88491/1000000 -48643/500000 1113/100000 -1419/62500 4077/1000000 -3921/62500 -9039/125000 -6459/250000 -10219/200000
134/15625 1063/40000 -11189/1000000 221593/1000000 86673/500000 -63397/200000 -32767/200000 -21747/200000 -2177/250000 62537/1000000 43631/500000 107677/1000000 247263/1000000 177233/1000000 5781/40000 277229/1000000 97693/1000000 7051/50000 110689/1000000 -10223/200000 -7931/50000 13389/100000 17927/100000 -28649/1000000 18943/1000000 125253/1000000 -47559/500000 -10313/200000 52923/250000 -4051/15625 3831/31250 33229/200000 -109519/1000000 -62183/1000000 676789/1000000 -34669/250000 -51631/1000000 -85277/1000000 -31193/250000 -13989/500000 -14701/1000000 -20379/1000000 30009/1000000 162577/1000000 55679/250000 112117/500000 -58877/1000000 11499/200000 -74133/500000 -20259/1000000 519/5000 -3189/25000 -6187/50000
134339/1000000 10573/200000 -1279/40000 86673/500000 187907/250000 -268067/250000 -762681/1000000 -9643/62500 206151/1000000 521/2500 128121/250000 159227/1000000 663439/1000000 19413/31250 318811/1000000 852049/1000000 210827/1000000 251131/500000 700579/1000000 -288107/1000000 -147247/500000 822199/1000000 95757/250000 137927/1000000 -15213/125000 34219/100000 -88063/200000 -127963/500000 111693/250000 -134639/250000 58843/125000 655133/1000000 -181337/500000 44183/1000000 1758283/1000000 -494049/1000000 -306397/1000000 -141217/500000 -37253/100000 -105993/500000 -21399/1000000 -8169/200000 135081/1000000 656307/1000000 805127/1000000 213539/250000 -138383/1000000 185047/1000000 -204453/1000000 204709/1000000 517663/1000000 -17991/500000 184741/1000000
-252861/1000000 -14221/200000 25409/250000 -63397/200000 -268067/250000 2465301/1000000 1788721/1000000 5473/25000 -259771/500000 -258147/500000 -149691/125000 -356323/1000000 -284763/200000 -1396379/1000000 -341407/500000 -187203/100000 -63987/125000 -1121969/1000000 -820113/500000 661423/1000000 128981/200000 -1956527/1000000 -404733/500000 -34299/125000 73207/250000 -715269/1000000 476421/500000 493643/1000000 -996631/1000000 593973/500000 -473289/500000 -1406909/1000000 38157/50000 -67053/500000 -3689203/1000000 1119631/1000000 140087/200000 606079/1000000 86771/100000 127651/250000 69411/1000000 92373/1000000 -274087/1000000 -1528767/1000000 -1841579/1000000 -393231/200000 291847/1000000 -193509/500000 477529/1000000 -51381/125000 -27427/25000 10897/250000 -16019/50000
-65089/500000 -3563/1000000 1239/12500 -32767/200000 -762681/1000000 1788721/1000000 796419/500000 5979/1000000 -538379/1000000 -109719/250000 -43397/40000 -170773/1000000 -92193/100000 -260703/250000 -411379/1000000 -679939/500000 -158257/500000 -27617/31250 -1443629/1000000 157677/250000 146863/500000 -215299/125000 -87779/200000 -7057/20000 100373/250000 -231677/500000 780571/1000000 397811/1000000 -615733/1000000 89757/125000 -713263/1000000 -273723/250000 270469/500000 -40341/125000 -2347687/1000000 872597/1000000 605493/1000000 446859/1000000 637631/1000000 232837/500000 42909/1000000 57959/1000000 -109419/500000 -1249287/1000000 -44453/31250 -1562079/1000000 43103/250000 -274627/1000000 45941/250000 -46761/100000 -463751/500000 -215689/1000000 -654239/1000000
-64341/1000000 -1929/40000 93/62500 -21747/200000 -9643/62500 5473/25000 5979/1000000 270957/1000000 39711/500000 3113/1000000 7429/500000 -23471/250000 -14029/50000 -29819/200000 -85337/500000 -63149/250000 -10191/250000 -106157/1000000 15257/1000000 -3087/500000 2658/15625 53053/1000000 -2363/10000 75333/1000000 -104401/1000000 -40411/250000 39319/1000000 58881/1000000 -207717/1000000 263553/1000000 -136767/1000000 -58037/500000 67909/500000 157479/1000000 -193209/250000 44503/500000 262/15625 92997/1000000 63737/1000000 -10081/500000 -14083/1000000 4973/200000 -28837/500000 -5783/125000 -16503/125000 -26517/250000 36537/500000 -62337/1000000 172443/1000000 80127/1000000 -36017/1000000 48213/200000 60693/200000
22571/1000000 -15817/500000 -17519/500000 -2177/250000 206151/1000000 -259771/500000 -538379/1000000 39711/500000 346991/1000000 27837/250000 386007/1000000 -47827/1000000 24769/125000 274801/1000000 3851/62500 163889/500000 4263/200000 6123/20000 4261/8000 -258119/1000000 40249/1000000 327139/500000 22267/500000 85391/500000 -176231/1000000 52273/500000 -16231/62500 -109243/1000000 70441/1000000 -40247/500000 186189/1000000 33551/100000 -73367/500000 174237/1000000 17689/40000 -55711/200000 -219381/1000000 -72133/500000 -156041/1000000 -166657/1000000 1627/100000 -37819/1000000 80953/1000000 399621/1000000 2751/6250 121721/250000 -1663/62500 69907/1000000 48119/1000000 248607/1000000 166459/500000 232621/1000000 224987/500000
34679/1000000 1027/62500 -18123/500000 62537/1000000 521/2500 -258147/500000 -109719/250000 3113/1000000 27837/250000 239279/1000000 144117/500000 47187/500000 268597/1000000 140383/500000 117723/1000000 185643/500000 167197/1000000 15947/62500 349901/1000000 -12217/62500 -3799/25000 245351/500000 28941/200000 81177/1000000 -120719/1000000 144809/1000000 -103247/500000 -52451/500000 105599/500000 -123091/500000 9809/50000 297771/1000000 -80751/500000 11819/125000 27927/40000 -63053/250000 -27157/200000 -14313/125000 -220657/1000000 -27869/250000 -53807/1000000 -5601/250000 26189/1000000 46759/125000 20771/50000 454263/1000000 -433/8000 15829/200000 -65321/1000000 41651/500000 271631/1000000 4243/200000 15389/125000
37191/500000 33/500000 -40427/500000 43631/500000 128121/250000 -149691/125000 -43397/40000 7429/500000 386007/1000000 144117/500000 894303/1000000 8469/200000 549459/1000000 365287/500000 5073/25000 913723/1000000 10203/62500 23421/40000 1094413/1000000 -1163/2500 -126541/1000000 50447/40000 125831/500000 264989/1000000 -159511/500000 11579/40000 -505087/1000000 -58911/200000 387097/1000000 -222681/500000 247919/500000 353751/500000 -350237/1000000 138283/500000 1451819/1000000 -58281/100000 -115783/250000 -72929/250000 -408377/1000000 -378653/1000000 -17093/1000000 -3107/250000 17717/100000 859221/1000000 967309/1000000 1092201/1000000 -51827/500000 177329/1000000 -59901/1000000 93997/250000 673343/1000000 244651/1000000 596117/1000000
6647/125000 6471/125000 2817/250000 107677/1000000 159227/1000000 -356323/1000000 -170773/1000000 -23471/250000 -47827/1000000 47187/500000 8469/200000 50127/200000 269359/1000000 22099/125000 17983/100000 280747/1000000 193429/1000000 6677/50000 45927/1000000 -23573/1000000 -50251/200000 51891/500000 192943/1000000 -2171/25000 56703/1000000 88077/1000000 -22939/250000 -12959/1000000 287279/1000000 -334533/1000000 377/5000 30613/200000 -30841/500000 -49923/500000 713953/1000000 -73803/500000 -3437/250000 -67851/1000000 -18701/100000 -5223/1000000 -49693/1000000 -27281/1000000 -1751/125000 47043/250000 60233/250000 15241/62500 -15391/250000 46677/1000000 -83251/500000 -45403/500000 8543/125000 -48231/250000 -256989/1000000
186267/1000000 17197/200000 -1401/25000 247263/1000000 663439/1000000 -284763/200000 -92193/100000 -14029/50000 24769/125000 268597/1000000 549459/1000000 269359/1000000 525283/500000 161403/200000 503761/1000000 55801/50000 343451/1000000 698351/1000000 15193/20000 -88507/250000 -261923/500000 38833/40000 596917/1000000 73491/1000000 -46261/1000000 475957/1000000 -105153/200000 -294071/1000000 677853/1000000 -409529/500000 292629/500000 102119/125000 -479449/1000000 -76707/1000000 2510917/1000000 -133013/200000 -67367/200000 -40311/100000 -129501/250000 -104141/500000 -32739/1000000 -47259/500000 152071/1000000 417117/500000 265579/250000 1096093/1000000 -41223/200000 244723/1000000 -20061/50000 100297/1000000 592463/1000000 -47871/200000 -1573/12500
71537/500000 10901/200000 -65301/1000000 177233/1000000 19413/31250 -1396379/1000000 -260703/250000 -29819/200000 274801/1000000 140383/500000 365287/500000 22099/125000 161403/200000 183127/200000 14657/40000 551201/500000 70997/250000 157481/250000 1003811/1000000 -189211/500000 -378699/1000000 1159909/1000000 109107/250000 163851/1000000 -34511/200000 367757/1000000 -538207/1000000 -321439/1000000 3681/6250 -173237/250000 144179/250000 792353/1000000 -198421/500000 10987/125000 2103461/1000000 -641373/1000000 -22199/50000 -342607/1000000 -496459/1000000 -40683/125000 -17799/500000 -31569/1000000 176547/1000000 890631/1000000 1063907/1000000 1163711/1000000 -160597/1000000 108127/500000 -140047/500000 113987/500000 637941/1000000 -12617/1000000 198067/1000000
43049/500000 55257/1000000 -7189/1000000 5781/40000 318811/1000000 -341407/500000 -411379/1000000 -85337/500000 3851/62500 117723/1000000 5073/25000 17983/100000 503761/1000000 14657/40000 7399/20000 537649/1000000 180867/1000000 176011/500000 55219/200000 -6321/40000 -17631/62500 73921/200000 287973/1000000 -14071/1000000 22677/1000000 45159/250000 -124679/500000 -57199/500000 96601/250000 -114069/250000 30457/125000 379747/1000000 -84319/500000 -1299/15625 619571/500000 -335139/1000000 -127363/1000000 -98393/500000 -5127/20000 -1551/25000 -5671/500000 -53/800 3769/62500 75509/200000 19963/40000 126061/250000 -24689/250000 6591/62500 -27157/125000 -6889/500000 232299/1000000 -99679/500000 -17467/100000
200853/1000000 62903/1000000 -78183/1000000 277229/1000000 852049/1000000 -187203/100000 -679939/500000 -63149/250000 163889/500000 185643/500000 913723/1000000 280747/1000000 55801/50000 551201/500000 537649/1000000 315437/200000 370163/1000000 840881/1000000 634957/500000 -119507/250000 -505979/1000000 357391/250000 677621/1000000 199821/1000000 -107653/500000 118351/200000 -72991/100000 -409847/1000000 819593/1000000 -980197/1000000 778101/1000000 1098163/1000000 -625073/1000000 40693/500000 603777/200000 -26521/31250 -552733/1000000 -470799/1000000 -328359/500000 -402009/1000000 -44241/1000000 -9973/200000 241981/1000000 577067/500000 1404751/1000000 47273/31250 -12073/50000 156991/500000 -2543/6250 150527/500000 826449/1000000 -28777/250000 150987/1000000
7911/125000 52549/1000000 -11599/1000000 97693/1000000 210827/1000000 -63987/125000 -158257/500000 -10191/250000 4263/200000 167197/1000000 10203/62500 193429/1000000 343451/1000000 70997/250000 180867/1000000 370163/1000000 249591/1000000 105717/500000 49519/250000 -97347/1000000 -293139/1000000 167483/500000 98991/500000 -26091/1000000 -2581/500000 28969/250000 -16307/100000 -30721/500000 303647/1000000 -352549/1000000 145953/1000000 247581/1000000 -2091/20000 -36153/1000000 833507/1000000 -56977/250000 -72263/1000000 -98851/1000000 -124957/500000 -5681/100000 -8737/125000 -2967/100000 -473/40000 4049/12500 47403/125000 401827/1000000 -67367/1000000 13571/200000 -170901/1000000 -44611/1000000 89453/500000 -119681/1000000 -70411/500000
51967/500000 17529/500000 -59059/1000000 7051/50000 251131/500000 -1121969/1000000 -27617/31250 -106157/1000000 6123/20000 15947/62500 23421/40000 6677/50000 698351/1000000 157481/250000 176011/500000 840881/1000000 105717/500000 312127/500000 378081/500000 -411699/1000000 -262673/1000000 979699/1000000 345579/1000000 154051/1000000 -156477/1000000 309899/1000000 -233459/500000 -240623/1000000 444613/1000000 -526487/1000000 224317/500000 42183/62500 -33987/100000 22583/250000 1670459/1000000 -287041/500000 -162931/500000 -326149/1000000 -200109/500000 -109431/500000 -131/15625 -87047/1000000 132627/1000000 370087/500000 892987/1000000 23619/25000 -12799/100000 177811/1000000 -171803/1000000 101051/500000 140313/250000 2469/500000 46479/200000
119849/1000000 -4907/250000 -100753/1000000 110689/1000000 700579/1000000 -820113/500000 -1443629/1000000 15257/1000000 4261/8000 349901/1000000 1094413/1000000 45927/1000000 15193/20000 1003811/1000000 55219/200000 634957/500000 49519/250000 378081/500000 1499007/1000000 -279763/500000 -168263/1000000 833253/500000 184699/500000 94703/250000 -103059/250000 436207/1000000 -356703/500000 -406419/1000000 246583/500000 -578333/1000000 696287/1000000 501637/500000 -261083/500000 87319/250000 1029689/500000 -385011/500000 -39861/62500 -394207/1000000 -535443/1000000 -253167/500000 -187/12500 -419/100000 127419/500000 227933/200000 1295557/1000000 1452733/1000000 -29919/200000 255581/1000000 -126413/1000000 53581/100000 442289/500000 321547/1000000 771539/1000000
-31849/1000000 -261/62500 13771/250000 -10223/200000 -288107/1000000 661423/1000000 157677/250000 -3087/500000 -258119/1000000 -12217/62500 -1163/2500 -23573/1000000 -88507/250000 -189211/500000 -6321/40000 -119507/250000 -97347/1000000 -411699/1000000 -279763/500000 171939/500000 33917/500000 -738743/1000000 -129399/1000000 -81839/500000 187627/1000000 -15621/100000 303233/1000000 1659/10000 -51437/250000 236053/1000000 -13977/50000 -52109/125000 194351/1000000 -8357/50000 -401423/500000 368021/1000000 235809/1000000 39409/200000 47393/200000 172999/1000000 41/20000 12581/250000 -43119/500000 -31213/62500 -141931/250000 -620641/1000000 55353/1000000 -100111/1000000 199/100000 -48983/250000 -415291/1000000 -8063/62500 -182349/500000
-22047/200000 -89613/1000000 9341/1000000 -7931/50000 -147247/500000 128981/200000 146863/500000 2658/15625 40249/1000000 -3799/25000 -126541/1000000 -50251/200000 -261923/500000 -378699/1000000 -17631/62500 -505979/1000000 -293139/1000000 -262673/1000000 -168263/1000000 33917/500000 434153/1000000 -293067/1000000 -335453/1000000 17673/200000 -85593/1000000 -191917/1000000 22071/125000 92089/1000000 -432839/1000000 514731/1000000 -217733/1000000 -302213/1000000 80569/500000 19779/125000 -1292543/1000000 137577/500000 14673/200000 149031/1000000 73029/250000 7461/200000 32489/500000 22263/500000 -5071/500000 -344259/1000000 -9039/20000 -28649/62500 1713/15625 -99511/1000000 303463/1000000 124389/1000000 -36653/200000 27467/100000 185469/500000
141183/1000000 261/125000 -16139/125000 13389/100000 822199/1000000 -1956527/1000000 -215299/125000 53053/1000000 327139/500000 245351/500000 50447/40000 51891/500000 38833/40000 1159909/1000000 73921/200000 357391/250000 167483/500000 979699/1000000 833253/500000 -738743/1000000 -293067/1000000 2035887/1000000 42439/100000 425991/1000000 -236931/500000 481847/1000000 -423289/500000 -455971/1000000 75753/125000 -88143/125000 789253/1000000 58993/50000 -289317/500000 100497/250000 481719/200000 -961499/1000000 -696041/1000000 -48587/100000 -690829/1000000 -271783/500000 -9181/200000 -5847/100000 121063/500000 1395237/1000000 788819/500000 436707/250000 -172891/1000000 73107/250000 -75293/500000 559667/1000000 108323/100000 365923/1000000 221339/250000
132411/1000000 51471/1000000 -5497/200000 17927/100000 95757/250000 -404733/500000 -87779/200000 -2363/10000 22267/500000 28941/200000 125831/500000 192943/1000000 596917/1000000 109107/250000 287973/1000000 677621/1000000 98991/500000 345579/1000000 184699/500000 -129399/1000000 -335453/1000000 42439/100000 4737/10000 -2107/100000 7401/250000 198563/500000 -128137/500000 -141423/1000000 216051/500000 -67551/125000 66941/200000 112389/250000 -191173/500000 -6379/50000 26084/15625 -4207/12500 -163599/1000000 -109619/500000 -143289/500000 -50561/500000 -13359/500000 -40219/1000000 49301/500000 417541/1000000 284429/500000 564839/1000000 -3993/25000 166743/1000000 -32251/100000 39501/1000000 76193/250000 -13329/50000 -11387/50000
-1029/250000 -11429/250000 -41889/1000000 -28649/1000000 137927/1000000 -34299/125000 -7057/20000 75333/1000000 85391/500000 81177/1000000 264989/1000000 -2171/25000 73491/1000000 163851/1000000 -14071/1000000 199821/1000000 -26091/1000000 154051/1000000 94703/250000 -81839/500000 17673/200000 425991/1000000 -2107/100000 57431/250000 -10341/50000 25181/250000 -209833/1000000 -69903/500000 -60957/1000000 67179/1000000 25029/125000 270259/1000000 -154293/1000000 216447/1000000 99703/500000 -29371/200000 -79131/500000 -77567/1000000 -62061/1000000 -122837/1000000 299/40000 5557/500000 12409/200000 9627/40000 60559/250000 69121/250000 -571/250000 32583/500000 92653/1000000 245223/1000000 26323/100000 22471/100000 380611/1000000
5019/250000 22237/500000 44083/1000000 18943/1000000 -15213/125000 73207/250000 100373/250000 -104401/1000000 -176231/1000000 -120719/1000000 -159511/500000 56703/1000000 -46261/1000000 -34511/200000 22677/1000000 -107653/500000 -2581/500000 -156477/1000000 -103059/250000 187627/1000000 -85593/1000000 -236931/500000 7401/250000 -10341/50000 16503/50000 -67/4000 31553/250000 47401/1000000 647/8000 -8889/100000 -103479/1000000 -182291/1000000 16957/250000 -32427/100000 -79441/1000000 158761/1000000 163457/1000000 63693/1000000 18399/200000 145823/1000000 10707/1000000 -4107/250000 -51711/1000000 -4369/15625 -265767/1000000 -159743/500000 127/200000 -54181/1000000 -21487/200000 -237541/1000000 -33703/125000 -11543/50000 -104759/250000
53917/500000 523/250000 -4973/100000 125253/1000000 34219/100000 -715269/1000000 -231677/500000 -40411/250000 52273/500000 144809/1000000 11579/40000 88077/1000000 475957/1000000 367757/1000000 45159/250000 118351/200000 28969/250000 309899/1000000 436207/1000000 -15621/100000 -191917/1000000 481847/1000000 198563/500000 25181/250000 -67/4000 533409/1000000 -21293/62500 -114799/500000 80883/250000 -210931/500000 425947/1000000 537037/1000000 -5311/10000 -73067/1000000 1482599/1000000 -295179/1000000 -46357/250000 -2491/12500 -222563/1000000 -126329/1000000 -3399/200000 -3971/200000 7001/62500 198081/500000 128629/250000 509739/1000000 -34319/250000 87371/500000 -27301/125000 178933/1000000 365317/1000000 -118491/1000000 -111/200000
-8023/100000 423/125000 42437/1000000 -47559/500000 -88063/200000 476421/500000 780571/1000000 39319/1000000 -16231/62500 -103247/500000 -505087/1000000 -22939/250000 -105153/200000 -538207/1000000 -124679/500000 -72991/100000 -16307/100000 -233459/500000 -356703/500000 303233/1000000 22071/125000 -423289/500000 -128137/500000 -209833/1000000 31553/250000 -21293/62500 546629/1000000 293449/1000000 -1519/4000 21513/50000 -19239/40000 -143237/200000 384571/1000000 -88369/1000000 -1425297/1000000 91763/200000 302793/1000000 247761/1000000 326559/1000000 214917/1000000 7739/500000 17827/500000 -23437/200000 -632807/1000000 -739831/1000000 -791967/1000000 97799/1000000 -40623/250000 7039/62500 -4049/15625 -122109/250000 -41957/500000 -33673/125000
-44573/1000000 -3359/250000 2181/50000 -10313/200000 -127963/500000 493643/1000000 397811/1000000 58881/1000000 -109243/1000000 -52451/500000 -58911/200000 -12959/1000000 -294071/1000000 -321439/1000000 -57199/500000 -409847/1000000 -30721/500000 -240623/1000000 -406419/1000000 1659/10000 92089/1000000 -455971/1000000 -141423/1000000 -69903/500000 47401/1000000 -114799/500000 293449/1000000 276991/1000000 -44553/200000 246199/1000000 -371233/1000000 -405661/1000000 51751/200000 -15381/500000 -168357/200000 235841/1000000 183423/1000000 139959/1000000 6187/40000 2589/20000 2687/1000000 1813/1000000 -2667/31250 -40683/125000 -193433/500000 -424793/1000000 27009/500000 -97517/1000000 55619/1000000 -4513/31250 -293363/1000000 -48483/1000000 -143693/1000000
24077/200000 92781/1000000 -3657/250000 52923/250000 111693/250000 -996631/1000000 -615733/1000000 -207717/1000000 70441/1000000 105599/500000 387097/1000000 287279/1000000 677853/1000000 3681/6250 96601/250000 819593/1000000 303647/1000000 444613/1000000 246583/500000 -51437/250000 -432839/1000000 75753/125000 216051/500000 -60957/1000000 647/8000 80883/250000 -1519/4000 -44553/200000 709571/1000000 -7959/10000 399149/1000000 278067/500000 -37393/125000 -17081/100000 183881/100000 -45381/100000 -54061/250000 -60649/250000 -405443/1000000 -152003/1000000 -49833/1000000 -6423/125000 17193/200000 580501/1000000 29349/40000 156299/200000 -146973/1000000 71637/500000 -324647/1000000 -16173/500000 332017/1000000 -66019/250000 -56149/250000
-39067/250000 -105463/1000000 331/15625 -4051/15625 -134639/250000 593973/500000 89757/125000 263553/1000000 -40247/500000 -123091/500000 -222681/500000 -334533/1000000 -409529/500000 -173237/250000 -114069/250000 -980197/1000000 -352549/1000000 -526487/1000000 -578333/1000000 236053/1000000 514731/1000000 -88143/125000 -67551/125000 67179/1000000 -8889/100000 -210931/500000 21513/50000 246199/1000000 -7959/10000 118081/125000 -476549/1000000 -660611/1000000 191871/500000 101409/500000 -7001/3125 133497/250000 254241/1000000 36699/125000 473959/1000000 174841/1000000 56877/1000000 15401/250000 -54013/500000 -339567/500000 -108517/125000 -916103/1000000 183129/1000000 -181011/1000000 40179/100000 1313/50000 -402411/1000000 329077/1000000 280173/1000000
12731/125000 4011/200000 -18107/250000 3831/31250 58843/125000 -473289/500000 -713263/1000000 -136767/1000000 186189/1000000 9809/50000 247919/500000 377/5000 292629/500000 144179/250000 30457/125000 778101/1000000 145953/1000000 224317/500000 696287/1000000 -13977/50000 -217733/1000000 789253/1000000 66941/200000 25029/125000 -103479/1000000 425947/1000000 -19239/40000 -371233/1000000 399149/1000000 -476549/1000000 9469/15625 174447/250000 -59351/125000 19373/500000 164543/100000 -438193/1000000 -309821/1000000 -131391/500000 -307573/1000000 -43009/200000 -12207/1000000 -17747/1000000 73857/500000 23813/40000 361753/500000 774559/1000000 -61041/500000 46881/250000 -83553/500000 117029/500000 511583/1000000 457/100000 80929/500000
27501/200000 3233/1000000 -14249/200000 33229/200000 655133/1000000 -1406909/1000000 -273723/250000 -58037/500000 33551/100000 297771/1000000 353751/500000 30613/200000 102119/125000 792353/1000000 379747/1000000 1098163/1000000 247581/1000000 42183/62500 501637/500000 -52109/125000 -302213/1000000 58993/50000 112389/250000 270259/1000000 -182291/1000000 537037/1000000 -143237/200000 -405661/1000000 278067/500000 -660611/1000000 174447/250000 513141/500000 -37539/62500 3011/31250 2228941/1000000 -330943/500000 -428473/1000000 -46323/125000 -239369/500000 -30123/100000 -24997/1000000 -50869/1000000 178837/1000000 18039/20000 107719/100000 1141733/1000000 -82931/500000 252499/1000000 -22411/100000 174389/500000 22083/31250 1/25 287549/1000000
-49723/500000 7399/500000 63673/1000000 -109519/1000000 -181337/500000 38157/50000 270469/500000 67909/500000 -73367/500000 -80751/500000 -350237/1000000 -30841/500000 -479449/1000000 -198421/500000 -84319/500000 -625073/1000000 -2091/20000 -33987/100000 -261083/500000 194351/1000000 80569/500000 -289317/500000 -191173/500000 -154293/1000000 16957/250000 -5311/10000 384571/1000000 51751/200000 -37393/125000 191871/500000 -59351/125000 -37539/62500 289771/500000 1913/250000 -1488739/1000000 20187/62500 22043/100000 106647/500000 231369/1000000 155099/1000000 14131/1000000 16421/1000000 -3119/25000 -222993/500000 -140219/250000 -565583/1000000 134827/1000000 -185989/1000000 18787/100000 -23881/100000 -211573/500000 56139/1000000 -12223/125000
-26339/500000 -6971/125000 -9749/250000 -62183/1000000 44183/1000000 -67053/500000 -40341/125000 157479/1000000 174237/1000000 11819/125000 138283/500000 -49923/500000 -76707/1000000 10987/125000 -1299/15625 40693/500000 -36153/1000000 22583/250000 87319/250000 -8357/50000 19779/125000 100497/250000 -6379/50000 216447/1000000 -32427/100000 -73067/1000000 -88369/1000000 -15381/500000 -17081/100000 101409/500000 19373/500000 3011/31250 1913/250000 376413/1000000 -34133/125000 -94169/1000000 -6747/50000 -631/31250 -17513/500000 -25853/200000 -1383/250000 2453/100000 33089/1000000 201587/1000000 3917/25000 213143/1000000 31741/1000000 21421/1000000 89229/500000 236319/1000000 13397/62500 73749/250000 119661/250000
503097/1000000 48837/250000 -137557/1000000 676789/1000000 1758283/1000000 -3689203/1000000 -2347687/1000000 -193209/250000 17689/40000 27927/40000 1451819/1000000 713953/1000000 2510917/1000000 2103461/1000000 619571/500000 603777/200000 833507/1000000 1670459/1000000 1029689/500000 -401423/500000 -1292543/1000000 481719/200000 26084/15625 99703/500000 -79441/1000000 1482599/1000000 -1425297/1000000 -168357/200000 183881/100000 -7001/3125 164543/100000 2228941/1000000 -1488739/1000000 -34133/125000 1371549/200000 -205261/125000 -227847/250000 -988151/1000000 -327663/250000 -596527/1000000 -97809/1000000 -163991/1000000 446959/1000000 2107451/1000000 2701827/1000000 2793783/1000000 -287799/500000 681131/1000000 -220241/200000 375149/1000000 1538367/1000000 -85811/125000 -23393/62500
-2597/25000 -683/20000 52913/1000000 -34669/250000 -494049/1000000 1119631/1000000 872597/1000000 44503/500000 -55711/200000 -63053/250000 -58281/100000 -73803/500000 -133013/200000 -641373/1000000 -335139/1000000 -26521/31250 -56977/250000 -287041/500000 -385011/500000 368021/1000000 137577/500000 -961499/1000000 -4207/12500 -29371/200000 158761/1000000 -295179/1000000 91763/200000 235841/1000000 -45381/100000 133497/250000 -438193/1000000 -330943/500000 20187/62500 -94169/1000000 -205261/125000 554187/1000000 164397/500000 149779/500000 404823/1000000 14573/62500 22027/1000000 15933/250000 -126927/1000000 -367313/500000 -876973/1000000 -234717/250000 124551/1000000 -17261/100000 183011/1000000 -98761/500000 -536451/1000000 -1871/200000 -13281/62500
-3381/62500 4547/1000000 8539/200000 -51631/1000000 -306397/1000000 140087/200000 605493/1000000 262/15625 -219381/1000000 -27157/200000 -115783/250000 -3437/250000 -67367/200000 -22199/50000 -127363/1000000 -552733/1000000 -72263/1000000 -162931/500000 -39861/62500 235809/1000000 14673/200000 -696041/1000000 -163599/1000000 -79131/500000 163457/1000000 -46357/250000 302793/1000000 183423/1000000 -54061/250000 254241/1000000 -309821/1000000 -428473/1000000 22043/100000 -6747/50000 -227847/250000 164397/500000 280307/1000000 174483/1000000 221379/1000000 107339/500000 -21/12500 189/100000 -59509/500000 -23897/50000 -275819/500000 -3087/5000 13099/200000 -110383/1000000 60879/1000000 -110867/500000 -373553/1000000 -30903/250000 -61999/200000
-3331/50000 -1973/100000 486/15625 -85277/1000000 -141217/500000 606079/1000000 446859/1000000 92997/1000000 -72133/500000 -14313/125000 -72929/250000 -67851/1000000 -40311/100000 -342607/1000000 -98393/500000 -470799/1000000 -98851/1000000 -326149/1000000 -394207/1000000 39409/200000 149031/1000000 -48587/100000 -109619/500000 -77567/1000000 63693/1000000 -2491/12500 247761/1000000 139959/1000000 -60649/250000 36699/125000 -131391/500000 -46323/125000 106647/500000 -631/31250 -988151/1000000 149779/500000 174483/1000000 18569/100000 203239/1000000 111731/1000000 -4291/1000000 10761/250000 -42011/500000 -376609/1000000 -470109/1000000 -98127/200000 78903/1000000 -105729/1000000 118957/1000000 -106899/1000000 -73307/250000 14909/500000 -7661/100000
-88453/1000000 -42883/1000000 32783/1000000 -31193/250000 -37253/100000 86771/100000 637631/1000000 63737/1000000 -156041/1000000 -220657/1000000 -408377/1000000 -18701/100000 -129501/250000 -496459/1000000 -5127/20000 -328359/500000 -124957/500000 -200109/500000 -535443/1000000 47393/200000 73029/250000 -690829/1000000 -143289/500000 -62061/1000000 18399/200000 -222563/1000000 326559/1000000 6187/40000 -405443/1000000 473959/1000000 -307573/1000000 -239369/500000 231369/1000000 -17513/500000 -327663/250000 404823/1000000 221379/1000000 203239/1000000 43879/125000 82861/500000 50979/1000000 9661/250000 -64897/1000000 -281877/500000 -663739/1000000 -357293/500000 51459/500000 -12763/100000 47043/250000 -91153/1000000 -376309/1000000 2097/40000 -12457/250000
-16209/500000 4319/500000 33051/1000000 -13989/500000 -105993/500000 127651/250000 232837/500000 -10081/500000 -166657/1000000 -27869/250000 -378653/1000000 -5223/1000000 -104141/500000 -40683/125000 -1551/25000 -402009/1000000 -5681/100000 -109431/500000 -253167/500000 172999/1000000 7461/200000 -271783/500000 -50561/500000 -122837/1000000 145823/1000000 -126329/1000000 214917/1000000 2589/20000 -152003/1000000 174841/1000000 -43009/200000 -30123/100000 155099/1000000 -25853/200000 -596527/1000000 14573/62500 107339/500000 111731/1000000 82861/500000 91589/500000 1863/250000 -673/50000 -84077/1000000 -91031/250000 -20211/50000 -232691/500000 8523/200000 -75849/1000000 27503/1000000 -11239/62500 -279363/1000000 -125479/1000000 -277477/1000000
-883/125000 -9769/1000000 2637/1000000 -14701/1000000 -21399/1000000 69411/1000000 42909/1000000 -14083/1000000 1627/100000 -53807/1000000 -17093/1000000 -49693/1000000 -32739/1000000 -17799/500000 -5671/500000 -44241/1000000 -8737/125000 -131/15625 -187/12500 41/20000 32489/500000 -9181/200000 -13359/500000 299/40000 10707/1000000 -3399/200000 7739/500000 2687/1000000 -49833/1000000 56877/1000000 -12207/1000000 -24997/1000000 14131/1000000 -1383/250000 -97809/1000000 22027/1000000 -21/12500 -4291/1000000 50979/1000000 1863/250000 16983/500000 -1927/500000 19329/1000000 -13077/250000 -48943/1000000 -56673/1000000 1109/125000 -1639/200000 28403/1000000 8457/500000 -5659/250000 20261/1000000 36097/1000000
-6043/500000 -1107/100000 1581/1000000 -20379/1000000 -8169/200000 92373/1000000 57959/1000000 4973/200000 -37819/1000000 -5601/250000 -3107/250000 -27281/1000000 -47259/500000 -31569/1000000 -53/800 -9973/200000 -2967/100000 -87047/1000000 -419/100000 12581/250000 22263/500000 -5847/100000 -40219/1000000 5557/500000 -4107/250000 -3971/200000 17827/500000 1813/1000000 -6423/125000 15401/250000 -17747/1000000 -50869/1000000 16421/1000000 2453/100000 -163991/1000000 15933/250000 189/100000 10761/250000 9661/250000 -673/50000 -1927/500000 18643/500000 -21/40000 -28321/500000 -19823/250000 -69351/1000000 3407/250000 -11769/1000000 25089/1000000 7711/500000 -18681/500000 33941/1000000 6227/250000
7107/250000 -169/40000 -9009/500000 30009/1000000 135081/1000000 -274087/1000000 -109419/500000 -28837/500000 80953/1000000 26189/1000000 17717/100000 -1751/125000 152071/1000000 176547/1000000 3769/62500 241981/1000000 -473/40000 132627/1000000 127419/500000 -43119/500000 -5071/500000 121063/500000 49301/500000 12409/200000 -51711/1000000 7001/62500 -23437/200000 -2667/31250 17193/200000 -54013/500000 73857/500000 178837/1000000 -3119/25000 33089/1000000 446959/1000000 -126927/1000000 -59509/500000 -42011/500000 -64897/1000000 -84077/1000000 19329/1000000 -21/40000 75723/1000000 5161/31250 208887/1000000 227529/1000000 -9141/250000 54899/1000000 -9437/250000 99601/1000000 36853/250000 22887/1000000 103443/1000000
12989/100000 30459/1000000 -4961/62500 162577/1000000 656307/1000000 -1528767/1000000 -1249287/1000000 -5783/125000 399621/1000000 46759/125000 859221/1000000 47043/250000 417117/500000 890631/1000000 75509/200000 577067/500000 4049/12500 370087/500000 227933/200000 -31213/62500 -344259/1000000 1395237/1000000 417541/1000000 9627/40000 -4369/15625 198081/500000 -632807/1000000 -40683/125000 580501/1000000 -339567/500000 23813/40000 18039/20000 -222993/500000 201587/1000000 2107451/1000000 -367313/500000 -23897/50000 -376609/1000000 -281877/500000 -91031/250000 -13077/250000 -28321/500000 5161/31250 1040857/1000000 300043/250000 1309771/1000000 -158271/1000000 46491/200000 -213619/1000000 322317/1000000 189649/250000 25073/250000 20207/50000
176657/1000000 3133/62500 -88491/1000000 55679/250000 805127/1000000 -1841579/1000000 -44453/31250 -16503/125000 2751/6250 20771/50000 967309/1000000 60233/250000 265579/250000 1063907/1000000 19963/40000 1404751/1000000 47403/125000 892987/1000000 1295557/1000000 -141931/250000 -9039/20000 788819/500000 284429/500000 60559/250000 -265767/1000000 128629/250000 -739831/1000000 -193433/500000 29349/40000 -108517/125000 361753/500000 107719/100000 -140219/250000 3917/25000 2701827/1000000 -876973/1000000 -275819/500000 -470109/1000000 -663739/1000000 -20211/50000 -48943/1000000 -19823/250000 208887/1000000 300043/250000 35699/25000 1534389/1000000 -209711/1000000 288677/1000000 -62999/200000 342037/1000000 877419/1000000 25591/1000000 352527/1000000
17699/100000 12819/250000 -48643/500000 112117/500000 213539/250000 -393231/200000 -1562079/1000000 -26517/250000 121721/250000 454263/1000000 1092201/1000000 15241/62500 1096093/1000000 1163711/1000000 126061/250000 47273/31250 401827/1000000 23619/25000 1452733/1000000 -620641/1000000 -28649/62500 436707/250000 564839/1000000 69121/250000 -159743/500000 509739/1000000 -791967/1000000 -424793/1000000 156299/200000 -916103/1000000 774559/1000000 1141733/1000000 -565583/1000000 213143/1000000 2793783/1000000 -234717/250000 -3087/5000 -98127/200000 -357293/500000 -232691/500000 -56673/1000000 -69351/1000000 227529/1000000 1309771/1000000 1534389/1000000 419887/250000 -105749/500000 37361/125000 -304877/1000000 386199/1000000 951561/1000000 8179/100000 453019/1000000
-44223/1000000 -7959/500000 1113/100000 -58877/1000000 -138383/1000000 291847/1000000 43103/250000 36537/500000 -1663/62500 -433/8000 -51827/500000 -15391/250000 -41223/200000 -160597/1000000 -24689/250000 -12073/50000 -67367/1000000 -12799/100000 -29919/200000 55353/1000000 1713/15625 -172891/1000000 -3993/25000 -571/250000 127/200000 -34319/250000 97799/1000000 27009/500000 -146973/1000000 183129/1000000 -61041/500000 -82931/500000 134827/1000000 31741/1000000 -287799/500000 124551/1000000 13099/200000 78903/1000000 51459/500000 8523/200000 1109/125000 3407/250000 -9141/250000 -158271/1000000 -209711/1000000 -105749/500000 30749/500000 -62467/1000000 101163/1000000 -6257/250000 -14707/125000 9247/125000 53127/1000000
5913/125000 6143/1000000 -1419/62500 11499/200000 185047/1000000 -193509/500000 -274627/1000000 -62337/1000000 69907/1000000 15829/200000 177329/1000000 46677/1000000 244723/1000000 108127/500000 6591/62500 156991/500000 13571/200000 177811/1000000 255581/1000000 -100111/1000000 -99511/1000000 73107/250000 166743/1000000 32583/500000 -54181/1000000 87371/500000 -40623/250000 -97517/1000000 71637/500000 -181011/1000000 46881/250000 252499/1000000 -185989/1000000 21421/1000000 681131/1000000 -17261/100000 -110383/1000000 -105729/1000000 -12763/100000 -75849/1000000 -1639/200000 -11769/1000000 54899/1000000 46491/200000 288677/1000000 37361/125000 -62467/1000000 44481/500000 -89363/1000000 21587/250000 6019/31250 -27781/1000000 16169/500000
-44711/500000 -53113/1000000 4077/1000000 -74133/500000 -204453/1000000 477529/1000000 45941/250000 172443/1000000 48119/1000000 -65321/1000000 -59901/1000000 -83251/500000 -20061/50000 -140047/500000 -27157/125000 -2543/6250 -170901/1000000 -171803/1000000 -126413/1000000 199/100000 303463/1000000 -75293/500000 -32251/100000 92653/1000000 -21487/200000 -27301/125000 7039/62500 55619/1000000 -324647/1000000 40179/100000 -83553/500000 -22411/100000 18787/100000 89229/500000 -220241/200000 183011/1000000 60879/1000000 118957/1000000 47043/250000 27503/1000000 28403/1000000 25089/1000000 -9437/250000 -213619/1000000 -62999/200000 -304877/1000000 101163/1000000 -89363/1000000 207133/500000 16857/250000 -116371/1000000 13841/62500 165467/500000
6727/500000 -52529/1000000 -3921/62500 -20259/1000000 204709/1000000 -51381/125000 -46761/100000 80127/1000000 248607/1000000 41651/500000 93997/250000 -45403/500000 100297/1000000 113987/500000 -6889/500000 150527/500000 -44611/1000000 101051/500000 53581/100000 -48983/250000 124389/1000000 559667/1000000 39501/1000000 245223/1000000 -237541/1000000 178933/1000000 -4049/15625 -4513/31250 -16173/500000 1313/50000 117029/500000 174389/500000 -23881/100000 236319/1000000 375149/1000000 -98761/500000 -110867/500000 -106899/1000000 -91153/1000000 -11239/62500 8457/500000 7711/500000 99601/1000000 322317/1000000 342037/1000000 386199/1000000 -6257/250000 21587/250000 16857/250000 11657/25000 145839/500000 124301/500000 493421/1000000
93737/1000000 -3859/250000 -9039/125000 519/5000 517663/1000000 -27427/25000 -463751/500000 -36017/1000000 166459/500000 271631/1000000 673343/1000000 8543/125000 592463/1000000 637941/1000000 232299/1000000 826449/1000000 89453/500000 140313/250000 442289/500000 -415291/1000000 -36653/200000 108323/100000 76193/250000 26323/100000 -33703/125000 365317/1000000 -122109/250000 -293363/1000000 332017/1000000 -402411/1000000 511583/1000000 22083/31250 -211573/500000 13397/62500 1538367/1000000 -536451/1000000 -373553/1000000 -73307/250000 -376309/1000000 -279363/1000000 -5659/250000 -18681/500000 36853/250000 189649/250000 877419/1000000 951561/1000000 -14707/125000 6019/31250 -116371/1000000 145839/500000 194341/250000 26159/200000 26809/62500
-2659/31250 -18507/250000 -6459/250000 -3189/25000 -17991/500000 10897/250000 -215689/1000000 48213/200000 232621/1000000 4243/200000 244651/1000000 -48231/250000 -47871/200000 -12617/1000000 -99679/500000 -28777/250000 -119681/1000000 2469/500000 321547/1000000 -8063/62500 27467/100000 365923/1000000 -13329/50000 22471/100000 -11543/50000 -118491/1000000 -41957/500000 -48483/1000000 -66019/250000 329077/1000000 457/100000 1/25 56139/1000000 73749/250000 -85811/125000 -1871/200000 -30903/250000 14909/500000 2097/40000 -125479/1000000 20261/1000000 33941/1000000 22887/1000000 25073/250000 25591/1000000 8179/100000 9247/125000 -27781/1000000 13841/62500 124301/500000 26159/200000 143709/250000 318151/500000
-50197/1000000 -19003/200000 -10219/200000 -6187/50000 184741/1000000 -16019/50000 -654239/1000000 60693/200000 224987/500000 15389/125000 596117/1000000 -256989/1000000 -1573/12500 198067/1000000 -17467/100000 150987/1000000 -70411/500000 46479/200000 771539/1000000 -182349/500000 185469/500000 221339/250000 -11387/50000 380611/1000000 -104759/250000 -111/200000 -33673/125000 -143693/1000000 -56149/250000 280173/1000000 80929/500000 287549/1000000 -12223/125000 119661/250000 -23393/62500 -13281/62500 -61999/200000 -7661/100000 -12457/250000 -277477/1000000 36097/1000000 6227/250000 103443/1000000 20207/50000 352527/1000000 453019/1000000 53127/1000000 16169/500000 165467/500000 493421/1000000 26809/62500 318151/500000 128021/100000

#Sharp Graphs
#1: Order 6 : Edges = {134, 234, 125, 135, 235, 145, 245, 126, 136, 236, 146, 246, 356, 456}
#2: Order 6 : Edges = {126, 136, 236, 146, 246, 346, 156, 256, 356, 456}
#3: Order 6 : Edges = {156, 256, 356, 456}
#4: Order 6 : Edges = {}
#5: Order 6 : Edges = {145, 245, 345, 126, 136, 236, 146, 246, 346, 156, 256, 356}
#6: Order 6 : Edges = {145, 245, 345, 146, 246, 346, 156, 256, 356}
#7: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346, 456}
#8: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346}



==> 5-9-10-prf.txt <==
#Density : 5/9

Program                       : DensityChecker

Order of subgraphs H          : 6
Number of forbidden graphs    : 1
Forbidden graphs              :
6 : {123, 124, 134, 125, 135, 345, 126, 236, 346, 356}
Forbid only induced subgraphs : no
Number of terms               : 14


--- Term 1 ---

Order of type    : 0
Order of flags   : 3
Number of flags  : 2
Matrix dimension : 1

Flags :
F1 : {}
F2 : {123}

Basis :
B1 : 5(F1)-4(F2)

Matrix :
1393768421009026919048207/4286258169074266626450000000


--- Term 2 ---

Order of type    : 1
Order of flags   : 3
Number of flags  : 2
Matrix dimension : 1

Flags :
F1 : {}
F2 : {123}

Basis :
B1 : 5(F1)-4(F2)

Matrix :
4853/16810000


--- Term 3 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 12
Matrix dimension : 7

Flags :
F1  : {}
F2  : {124}
F3  : {134}
F4  : {124, 134}
F5  : {234}
F6  : {124, 234}
F7  : {134, 234}
F8  : {124, 134, 234}
F9  : {123, 124}
F10 : {123, 124, 134}
F11 : {123, 124, 234}
F12 : {123, 124, 134, 234}

Basis :
B1 : 92(F1)+3(F4)+3(F6)-16(F7)-61(F8)-16(F9)+6(F10)+6(F11)
B2 : (F2)
B3 : (F3)+(F5)
B4 : 6(F1)+223(F4)+223(F6)+11(F7)-10(F8)+11(F9)-108(F10)-108(F11)
B5 : 64(F1)-22(F4)-22(F6)-529(F7)+78(F8)+25(F9)-44(F10)-44(F11)
B6 : 64(F1)-22(F4)-22(F6)+25(F7)+78(F8)-529(F9)-44(F10)-44(F11)
B7 : (F12)

Matrix :
1800557097447390581288980163/20555018940931212748805128125000 1205737/138500000 150091/69250000 -7420298576631854157688112563/1315521212219597615923528200000000 3639096486538215136111560427/438507070739865871974509400000000 -138259/4795562500 -342053/34625000
1205737/138500000 279793/250000 -112267/500000 -4807/6925000 812949/554000000 -924313/277000000 -3783/6250
150091/69250000 -112267/500000 40959/50000 843/8656250 -63319/69250000 52069/554000000 -454329/500000
-7420298576631854157688112563/1315521212219597615923528200000000 -4807/6925000 843/8656250 661743547697914801776768629/1315521212219597615923528200000000 -118767413802693496371360791/119592837474508874174866200000000 270323/153458000000 64627/277000000
3639096486538215136111560427/438507070739865871974509400000000 812949/554000000 -63319/69250000 -118767413802693496371360791/119592837474508874174866200000000 3671483866935847446045875957/1315521212219597615923528200000000 -847869/306916000000 43349/69250000
-138259/4795562500 -924313/277000000 52069/554000000 270323/153458000000 -847869/306916000000 2147569/153458000000 489597/110800000
-342053/34625000 -3783/6250 -454329/500000 64627/277000000 43349/69250000 489597/110800000 2659479/1000000


--- Term 4 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 6
Matrix dimension : 2

Flags :
F1 : {134}
F2 : {124, 134}
F3 : {234}
F4 : {124, 234}
F5 : {123, 124, 134}
F6 : {123, 124, 234}

Basis :
B1 : (F1)-(F3)
B2 : (F2)-(F4)+(F5)-(F6)

Matrix :
104139/100000 1739553/2000000
1739553/2000000 727349/1000000


--- Term 5 ---

Order of type    : 3
Order of flags   : 4
Number of flags  : 8
Matrix dimension : 2

Flags :
F1 : {}
F2 : {124}
F3 : {134}
F4 : {124, 134}
F5 : {234}
F6 : {124, 234}
F7 : {134, 234}
F8 : {124, 134, 234}

Basis :
B1 : (F2)+(F3)+(F5)
B2 : (F1)+(F4)+(F6)+(F7)-2(F8)

Matrix :
63/500000 -79/3000000
-79/3000000 151/2250000


--- Term 6 ---

Order of type    : 3
Order of flags   : 4
Number of flags  : 3
Matrix dimension : 2

Flags :
F1 : {124}
F2 : {134}
F3 : {234}

Basis :
B1 : (F1)-(F2)
B2 : (F1)-(F3)

Matrix :
203/500000 -101/500000
-101/500000 203/500000


--- Term 7 ---

Order of type    : 3
Order of flags   : 4
Number of flags  : 2
Matrix dimension : 2

Flags :
F1 : {123}
F2 : {123, 124, 134, 234}

Basis :
B1 : (F1)
B2 : (F2)

Matrix :
87/200000 -19/62500
-19/62500 11/20000


--- Term 8 ---

Order of type    : 3
Order of flags   : 4
Number of flags  : 6
Matrix dimension : 2

Flags :
F1 : {123, 124}
F2 : {123, 134}
F3 : {123, 124, 134}
F4 : {123, 234}
F5 : {123, 124, 234}
F6 : {123, 134, 234}

Basis :
B1 : 8(F1)-10(F2)-(F3)+2(F4)+5(F5)-4(F6)
B2 : 10(F1)+2(F2)+6(F3)-12(F4)-(F5)-5(F6)

Matrix :
7583/105125000 -383/42050000
-383/42050000 10417/210250000


--- Term 9 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 64
Matrix dimension : 27

Flags :
F1  : {134, 234}
F2  : {134, 234, 125}
F3  : {134, 234, 135}
F4  : {134, 234, 125, 135}
F5  : {134, 234, 235}
F6  : {134, 234, 125, 235}
F7  : {134, 234, 135, 235}
F8  : {134, 234, 125, 135, 235}
F9  : {134, 234, 145}
F10 : {134, 234, 125, 145}
F11 : {134, 234, 135, 145}
F12 : {134, 234, 125, 135, 145}
F13 : {134, 234, 235, 145}
F14 : {134, 234, 125, 235, 145}
F15 : {134, 234, 135, 235, 145}
F16 : {134, 234, 125, 135, 235, 145}
F17 : {134, 234, 245}
F18 : {134, 234, 125, 245}
F19 : {134, 234, 135, 245}
F20 : {134, 234, 125, 135, 245}
F21 : {134, 234, 235, 245}
F22 : {134, 234, 125, 235, 245}
F23 : {134, 234, 135, 235, 245}
F24 : {134, 234, 125, 135, 235, 245}
F25 : {134, 234, 145, 245}
F26 : {134, 234, 125, 145, 245}
F27 : {134, 234, 135, 145, 245}
F28 : {134, 234, 125, 135, 145, 245}
F29 : {134, 234, 235, 145, 245}
F30 : {134, 234, 125, 235, 145, 245}
F31 : {134, 234, 135, 235, 145, 245}
F32 : {134, 234, 125, 135, 235, 145, 245}
F33 : {134, 234, 345}
F34 : {134, 234, 125, 345}
F35 : {134, 234, 135, 345}
F36 : {134, 234, 125, 135, 345}
F37 : {134, 234, 235, 345}
F38 : {134, 234, 125, 235, 345}
F39 : {134, 234, 135, 235, 345}
F40 : {134, 234, 125, 135, 235, 345}
F41 : {134, 234, 145, 345}
F42 : {134, 234, 125, 145, 345}
F43 : {134, 234, 135, 145, 345}
F44 : {134, 234, 125, 135, 145, 345}
F45 : {134, 234, 235, 145, 345}
F46 : {134, 234, 125, 235, 145, 345}
F47 : {134, 234, 135, 235, 145, 345}
F48 : {134, 234, 125, 135, 235, 145, 345}
F49 : {134, 234, 245, 345}
F50 : {134, 234, 125, 245, 345}
F51 : {134, 234, 135, 245, 345}
F52 : {134, 234, 125, 135, 245, 345}
F53 : {134, 234, 235, 245, 345}
F54 : {134, 234, 125, 235, 245, 345}
F55 : {134, 234, 135, 235, 245, 345}
F56 : {134, 234, 125, 135, 235, 245, 345}
F57 : {134, 234, 145, 245, 345}
F58 : {134, 234, 125, 145, 245, 345}
F59 : {134, 234, 135, 145, 245, 345}
F60 : {134, 234, 125, 135, 145, 245, 345}
F61 : {134, 234, 235, 145, 245, 345}
F62 : {134, 234, 125, 235, 145, 245, 345}
F63 : {134, 234, 135, 235, 145, 245, 345}
F64 : {134, 234, 125, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)
B3  : (F3)+(F5)+(F9)+(F17)
B4  : (F4)+(F6)+(F10)+(F18)
B5  : (F7)+(F25)
B6  : (F8)+(F26)
B7  : (F11)+(F21)
B8  : (F12)+(F22)
B9  : (F13)+(F19)
B10 : (F14)+(F20)
B11 : (F15)+(F23)+(F27)+(F29)
B12 : (F16)+(F24)+(F28)+(F30)
B13 : (F31)-2(F32)+(F33)
B14 : (F31)+(F32)-2(F33)
B15 : (F34)
B16 : (F35)+(F37)+(F41)+(F49)
B17 : (F36)+(F38)+(F42)+(F50)
B18 : (F39)+(F57)
B19 : (F40)+(F58)
B20 : (F43)+(F53)
B21 : (F44)+(F54)
B22 : (F45)+(F51)
B23 : (F46)+(F52)
B24 : (F47)+(F55)+(F59)+(F61)
B25 : (F48)+(F56)+(F60)+(F62)
B26 : (F63)
B27 : (F64)

Matrix :
205337/250000 31393/100000 437047/1000000 24959/50000 59523/40000 37257/25000 111967/500000 23561/50000 652147/1000000 583833/1000000 47977/50000 -1211/25000 296353/300000 577121/1500000 -22299/62500 235663/1000000 -456023/1000000 -13811/15625 -188679/250000 435117/500000 -186973/1000000 488601/500000 8867/500000 -395059/500000 -130901/200000 -1835911/1000000 -1217457/500000
31393/100000 695447/500000 109549/1000000 15181/50000 -437643/1000000 -27707/200000 -166817/200000 -32067/200000 -57263/1000000 -785777/1000000 -1023/1000000 -48929/50000 463841/1500000 -65289/200000 486309/1000000 88389/100000 665259/1000000 30631/1000000 -805441/1000000 395319/500000 349559/250000 1268481/1000000 158531/200000 395491/500000 -121739/1000000 327571/1000000 -1443417/1000000
437047/1000000 109549/1000000 376267/1000000 312017/1000000 405149/500000 396471/500000 192547/1000000 214313/1000000 96691/250000 408917/1000000 616343/1000000 2843/200000 217253/375000 674869/3000000 -45501/200000 19749/125000 -205033/1000000 -632273/1000000 -426431/1000000 136387/250000 -66139/250000 107083/250000 16577/1000000 -277209/500000 -479433/1000000 -974419/1000000 -1324791/1000000
24959/50000 15181/50000 312017/1000000 494973/1000000 788509/1000000 388499/500000 137589/1000000 1921/10000 398143/1000000 182143/500000 682543/1000000 -6319/50000 84471/125000 536413/3000000 -178803/1000000 44773/125000 -5471/40000 -633493/1000000 -274699/500000 44537/62500 -5981/31250 328469/500000 6307/100000 -452667/1000000 -568113/1000000 -492417/500000 -785553/500000
59523/40000 -437643/1000000 405149/500000 788509/1000000 147883/40000 1716809/500000 228109/200000 587667/500000 705193/500000 951313/500000 1935889/1000000 781777/1000000 5712257/3000000 293041/250000 -1254299/1000000 -142469/500000 -1586497/1000000 -250943/125000 -1023999/1000000 580129/500000 -1461477/1000000 497971/500000 -65123/100000 -1247613/500000 -232243/200000 -2165657/500000 -997547/250000
37257/25000 -27707/200000 396471/500000 388499/500000 1716809/500000 671347/200000 746627/1000000 1122007/1000000 630377/500000 1541631/1000000 1726439/1000000 10957/20000 456823/250000 549279/500000 -544617/500000 -273729/1000000 -1303303/1000000 -1980241/1000000 -1239003/1000000 1170511/1000000 -28313/40000 559239/500000 -158847/500000 -458189/200000 -988321/1000000 -4038803/1000000 -1036213/250000
111967/500000 -166817/200000 192547/1000000 137589/1000000 228109/200000 746627/1000000 315073/250000 11261/40000 82277/125000 1223911/1000000 947623/1000000 82263/125000 502999/1000000 66183/200000 -148241/250000 12657/500000 -931367/1000000 -31557/100000 369841/1000000 101349/500000 -2194851/1000000 -16123/200000 -972929/1000000 -810443/1000000 -366893/500000 -663253/500000 -277549/1000000
23561/50000 -32067/200000 214313/1000000 1921/10000 587667/500000 1122007/1000000 11261/40000 484141/1000000 95557/250000 268373/500000 527893/1000000 258221/1000000 455019/1000000 1030259/3000000 -149811/500000 -8311/25000 -285209/500000 -19199/40000 -136231/1000000 173583/1000000 -73313/200000 285431/1000000 -137307/1000000 -69007/100000 -127543/500000 -287387/200000 -607039/500000
652147/1000000 -57263/1000000 96691/250000 398143/1000000 705193/500000 630377/500000 82277/125000 95557/250000 917557/1000000 447347/500000 1105639/1000000 28953/200000 952911/1000000 567203/1500000 -20331/40000 37551/100000 -319217/500000 -625691/1000000 -256881/500000 767469/1000000 -96777/100000 31423/40000 -129031/250000 -194299/250000 -818617/1000000 -1707633/1000000 -370717/200000
583833/1000000 -785777/1000000 408917/1000000 182143/500000 951313/500000 1541631/1000000 1223911/1000000 268373/500000 447347/500000 771967/500000 634923/500000 752753/1000000 115251/125000 368687/600000 -165427/200000 -56597/500000 -545907/500000 -433179/500000 -38173/500000 468381/1000000 -406267/200000 6341/62500 -480937/500000 -717487/500000 -904927/1000000 -2207607/1000000 -1324639/1000000
47977/50000 -1023/1000000 616343/1000000 682543/1000000 1935889/1000000 1726439/1000000 947623/1000000 527893/1000000 1105639/1000000 634923/500000 218703/125000 1381/10000 4013543/3000000 272383/600000 -148521/250000 137517/250000 -167149/200000 -1049271/1000000 -5879/10000 307127/250000 -786631/500000 112647/100000 -469991/1000000 -1044011/1000000 -1361273/1000000 -479627/200000 -554067/200000
-1211/25000 -48929/50000 2843/200000 -6319/50000 781777/1000000 10957/20000 82263/125000 258221/1000000 28953/200000 752753/1000000 1381/10000 843361/1000000 -12353/1000000 397359/1000000 -98601/200000 -479/625 -639239/1000000 -378721/1000000 224861/500000 -446091/1000000 -544499/500000 -891747/1000000 -54007/100000 -972849/1000000 3457/125000 -768629/1000000 570913/1000000
296353/300000 463841/1500000 217253/375000 84471/125000 5712257/3000000 456823/250000 502999/1000000 455019/1000000 952911/1000000 115251/125000 4013543/3000000 -12353/1000000 6585203/4500000 834313/1500000 -1004957/1500000 328419/500000 -339083/600000 -231341/187500 -180419/150000 64353/50000 -1498879/3000000 466849/375000 -70383/250000 -288999/250000 -72907/75000 -2244671/1000000 -2233901/750000
577121/1500000 -65289/200000 674869/3000000 536413/3000000 293041/250000 549279/500000 66183/200000 1030259/3000000 567203/1500000 368687/600000 272383/600000 397359/1000000 834313/1500000 435773/900000 -63841/120000 -98531/375000 -1402433/3000000 -1119457/1500000 -255049/600000 24767/120000 -772007/3000000 5833/1000000 -808291/3000000 -3061901/3000000 -195549/1000000 -3793141/3000000 -2929853/3000000
-22299/62500 486309/1000000 -45501/200000 -178803/1000000 -1254299/1000000 -544617/500000 -148241/250000 -149811/500000 -20331/40000 -165427/200000 -148521/250000 -98601/200000 -1004957/1500000 -63841/120000 696789/1000000 81333/1000000 295581/500000 710741/1000000 55859/125000 -13419/50000 660013/1000000 -197/20000 590643/1000000 110043/100000 64031/200000 82199/62500 848651/1000000
235663/1000000 88389/100000 19749/125000 44773/125000 -142469/500000 -273729/1000000 12657/500000 -8311/25000 37551/100000 -56597/500000 137517/250000 -479/625 328419/500000 -98531/375000 81333/1000000 79871/50000 84683/250000 39373/250000 -398903/500000 263983/250000 -10801/500000 8413/6250 -37441/250000 82093/125000 -667947/1000000 231789/1000000 -1104393/1000000
-456023/1000000 665259/1000000 -205033/1000000 -5471/40000 -1586497/1000000 -1303303/1000000 -931367/1000000 -285209/500000 -319217/500000 -545907/500000 -167149/200000 -639239/1000000 -339083/600000 -1402433/3000000 295581/500000 84683/250000 547101/500000 387637/1000000 -208547/1000000 -57033/500000 1532361/1000000 -78739/500000 151421/200000 941853/1000000 470667/1000000 380123/200000 927003/1000000
-13811/15625 30631/1000000 -632273/1000000 -633493/1000000 -250943/125000 -1980241/1000000 -31557/100000 -19199/40000 -625691/1000000 -433179/500000 -1049271/1000000 -378721/1000000 -231341/187500 -1119457/1500000 710741/1000000 39373/250000 387637/1000000 1077261/500000 1024157/1000000 -1010897/1000000 253621/1000000 -4761/20000 -1571/4000 47451/25000 356793/500000 273787/125000 1291949/500000
-188679/250000 -805441/1000000 -426431/1000000 -274699/500000 -1023999/1000000 -1239003/1000000 369841/1000000 -136231/1000000 -256881/500000 -38173/500000 -5879/10000 224861/500000 -180419/150000 -255049/600000 55859/125000 -398903/500000 -208547/1000000 1024157/1000000 1835003/1000000 -1140979/1000000 -335273/250000 -75781/62500 -6649/40000 180919/250000 373647/1000000 1088651/1000000 2615267/1000000
435117/500000 395319/500000 136387/250000 44537/62500 580129/500000 1170511/1000000 101349/500000 173583/1000000 767469/1000000 468381/1000000 307127/250000 -446091/1000000 64353/50000 24767/120000 -13419/50000 263983/250000 -57033/500000 -1010897/1000000 -1140979/1000000 1579621/1000000 -258859/1000000 300447/200000 73687/500000 -95461/200000 -527019/500000 -1462981/1000000 -287499/100000
-186973/1000000 349559/250000 -66139/250000 -5981/31250 -1461477/1000000 -28313/40000 -2194851/1000000 -73313/200000 -96777/100000 -406267/200000 -786631/500000 -544499/500000 -1498879/3000000 -772007/3000000 660013/1000000 -10801/500000 1532361/1000000 253621/1000000 -335273/250000 -258859/1000000 897877/200000 329791/1000000 751331/500000 58861/62500 343817/250000 1837799/1000000 -38567/250000
488601/500000 1268481/1000000 107083/250000 328469/500000 497971/500000 559239/500000 -16123/200000 285431/1000000 31423/40000 6341/62500 112647/100000 -891747/1000000 466849/375000 5833/1000000 -197/20000 8413/6250 -78739/500000 -4761/20000 -75781/62500 300447/200000 329791/1000000 2365621/1000000 83739/1000000 293111/1000000 -451757/500000 -1467001/1000000 -3283487/1000000
8867/500000 158531/200000 16577/1000000 6307/100000 -65123/100000 -158847/500000 -972929/1000000 -137307/1000000 -129031/250000 -480937/500000 -469991/1000000 -54007/100000 -70383/250000 -808291/3000000 590643/1000000 -37441/250000 151421/200000 -1571/4000 -6649/40000 73687/500000 751331/500000 83739/1000000 1409881/1000000 83547/200000 76177/250000 175773/250000 -398789/1000000
-395059/500000 395491/500000 -277209/500000 -452667/1000000 -1247613/500000 -458189/200000 -810443/1000000 -69007/100000 -194299/250000 -717487/500000 -1044011/1000000 -972849/1000000 -288999/250000 -3061901/3000000 110043/100000 82093/125000 941853/1000000 47451/25000 180919/250000 -95461/200000 58861/62500 293111/1000000 83547/200000 623747/250000 560009/1000000 83949/31250 1960911/1000000
-130901/200000 -121739/1000000 -479433/1000000 -568113/1000000 -232243/200000 -988321/1000000 -366893/500000 -127543/500000 -818617/1000000 -904927/1000000 -1361273/1000000 3457/125000 -72907/75000 -195549/1000000 64031/200000 -667947/1000000 470667/1000000 356793/500000 373647/1000000 -527019/500000 343817/250000 -451757/500000 76177/250000 560009/1000000 236889/200000 46693/31250 1960271/1000000
-1835911/1000000 327571/1000000 -974419/1000000 -492417/500000 -2165657/500000 -4038803/1000000 -663253/500000 -287387/200000 -1707633/1000000 -2207607/1000000 -479627/200000 -768629/1000000 -2244671/1000000 -3793141/3000000 82199/62500 231789/1000000 380123/200000 273787/125000 1088651/1000000 -1462981/1000000 1837799/1000000 -1467001/1000000 175773/250000 83949/31250 46693/31250 1301443/250000 198891/40000
-1217457/500000 -1443417/1000000 -1324791/1000000 -785553/500000 -997547/250000 -1036213/250000 -277549/1000000 -607039/500000 -370717/200000 -1324639/1000000 -554067/200000 570913/1000000 -2233901/750000 -2929853/3000000 848651/1000000 -1104393/1000000 927003/1000000 1291949/500000 2615267/1000000 -287499/100000 -38567/250000 -3283487/1000000 -398789/1000000 1960911/1000000 1960271/1000000 198891/40000 1891671/250000


--- Term 10 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 56
Matrix dimension : 36

Flags :
F1  : {134, 234, 135}
F2  : {134, 234, 125, 135}
F3  : {134, 234, 235}
F4  : {134, 234, 125, 235}
F5  : {134, 234, 135, 235}
F6  : {134, 234, 125, 135, 235}
F7  : {134, 234, 145}
F8  : {134, 234, 125, 145}
F9  : {134, 234, 135, 145}
F10 : {134, 234, 125, 135, 145}
F11 : {134, 234, 235, 145}
F12 : {134, 234, 125, 235, 145}
F13 : {134, 234, 135, 235, 145}
F14 : {134, 234, 125, 135, 235, 145}
F15 : {134, 234, 245}
F16 : {134, 234, 125, 245}
F17 : {134, 234, 135, 245}
F18 : {134, 234, 125, 135, 245}
F19 : {134, 234, 235, 245}
F20 : {134, 234, 125, 235, 245}
F21 : {134, 234, 135, 235, 245}
F22 : {134, 234, 125, 135, 235, 245}
F23 : {134, 234, 145, 245}
F24 : {134, 234, 125, 145, 245}
F25 : {134, 234, 135, 145, 245}
F26 : {134, 234, 125, 135, 145, 245}
F27 : {134, 234, 235, 145, 245}
F28 : {134, 234, 125, 235, 145, 245}
F29 : {134, 234, 135, 345}
F30 : {134, 234, 125, 135, 345}
F31 : {134, 234, 235, 345}
F32 : {134, 234, 125, 235, 345}
F33 : {134, 234, 135, 235, 345}
F34 : {134, 234, 125, 135, 235, 345}
F35 : {134, 234, 145, 345}
F36 : {134, 234, 125, 145, 345}
F37 : {134, 234, 135, 145, 345}
F38 : {134, 234, 125, 135, 145, 345}
F39 : {134, 234, 235, 145, 345}
F40 : {134, 234, 125, 235, 145, 345}
F41 : {134, 234, 135, 235, 145, 345}
F42 : {134, 234, 125, 135, 235, 145, 345}
F43 : {134, 234, 245, 345}
F44 : {134, 234, 125, 245, 345}
F45 : {134, 234, 135, 245, 345}
F46 : {134, 234, 125, 135, 245, 345}
F47 : {134, 234, 235, 245, 345}
F48 : {134, 234, 125, 235, 245, 345}
F49 : {134, 234, 135, 235, 245, 345}
F50 : {134, 234, 125, 135, 235, 245, 345}
F51 : {134, 234, 145, 245, 345}
F52 : {134, 234, 125, 145, 245, 345}
F53 : {134, 234, 135, 145, 245, 345}
F54 : {134, 234, 125, 135, 145, 245, 345}
F55 : {134, 234, 235, 145, 245, 345}
F56 : {134, 234, 125, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F3)
B2  : (F1)-(F7)
B3  : (F1)-(F15)
B4  : (F2)-(F4)
B5  : (F2)-(F8)
B6  : (F2)-(F16)
B7  : (F5)-(F23)
B8  : (F6)-(F24)
B9  : (F9)-(F19)
B10 : (F10)-(F20)
B11 : (F11)-(F17)
B12 : (F12)-(F18)
B13 : (F13)-(F21)
B14 : (F13)-(F25)
B15 : (F13)-(F27)
B16 : (F14)-(F22)
B17 : (F14)-(F26)
B18 : (F14)-(F28)
B19 : (F29)-(F31)
B20 : (F29)-(F35)
B21 : (F29)-(F43)
B22 : (F30)-(F32)
B23 : (F30)-(F36)
B24 : (F30)-(F44)
B25 : (F33)-(F51)
B26 : (F34)-(F52)
B27 : (F37)-(F47)
B28 : (F38)-(F48)
B29 : (F39)-(F45)
B30 : (F40)-(F46)
B31 : (F41)-(F49)
B32 : (F41)-(F53)
B33 : (F41)-(F55)
B34 : (F42)-(F50)
B35 : (F42)-(F54)
B36 : (F42)-(F56)

Matrix :
76247/200000 17571/100000 4661/200000 141363/1000000 42043/1000000 3017/50000 31869/500000 25289/1000000 53163/250000 63081/200000 -166189/500000 -435101/1000000 -267883/1000000 -77843/200000 143783/1000000 -320211/1000000 84659/1000000 140203/500000 88167/250000 69083/500000 561/4000 106567/1000000 7423/40000 192253/1000000 217527/500000 -43171/500000 543807/1000000 135273/250000 -502493/1000000 237/100000 -10423/1000000 3199/250000 4582/15625 87063/1000000 2387/100000 -22431/1000000
17571/100000 8107/6250 -4083/100000 347383/1000000 -121779/1000000 -790857/1000000 -2613/62500 -43413/62500 -344217/500000 -13033/40000 -5663/3125 -603713/500000 -1272597/1000000 -465243/500000 -482489/500000 8487/250000 -1580149/1000000 -804407/1000000 1129857/1000000 91097/125000 -876703/1000000 1389911/1000000 1711/6250 -1553567/1000000 -11169/250000 -357793/200000 -461331/500000 -149787/125000 -2261397/1000000 -2459143/1000000 -273561/250000 -981743/1000000 -272919/250000 -75807/1000000 -334499/250000 -34838/15625
4661/200000 -4083/100000 276349/1000000 38673/1000000 112977/1000000 47443/250000 233461/500000 275743/1000000 9131/100000 15771/200000 3589/100000 24163/250000 101223/1000000 10813/50000 9269/62500 -11051/200000 36397/1000000 21297/200000 4671/100000 -8197/1000000 13119/125000 -62543/1000000 9949/125000 65183/500000 27111/100000 -5723/200000 308/3125 27923/250000 12971/1000000 -41779/1000000 24661/250000 15907/500000 18563/200000 9017/1000000 -128531/1000000 112391/500000
141363/1000000 347383/1000000 38673/1000000 163351/500000 10381/500000 -1289/12500 157631/1000000 -38991/500000 661/500000 79113/500000 -156957/250000 -60023/125000 -99933/250000 -321093/1000000 -84519/500000 -3352/15625 -40743/125000 -4527/1000000 507991/1000000 50963/200000 -9461/100000 203641/500000 98753/500000 -227631/1000000 16131/50000 -248293/500000 97421/500000 129741/1000000 -847047/1000000 -681111/1000000 -112229/500000 -215877/1000000 -60703/1000000 -17937/1000000 -194383/500000 -454579/1000000
42043/1000000 -121779/1000000 112977/1000000 10381/500000 13981/40000 338927/1000000 316211/500000 233913/500000 69673/250000 273389/1000000 127213/1000000 96479/1000000 78027/500000 74687/250000 345129/1000000 -26131/125000 285519/1000000 165203/500000 2937/100000 -5011/125000 128259/500000 -40911/200000 128267/1000000 427399/1000000 467333/1000000 102931/500000 526787/1000000 116047/200000 2239/20000 126649/500000 50289/200000 16469/100000 85357/250000 -2743/200000 85519/1000000 14549/25000
3017/50000 -790857/1000000 47443/250000 -1289/12500 338927/1000000 562801/500000 880739/1000000 1049737/1000000 94483/100000 388969/500000 1177141/1000000 672933/1000000 214751/250000 748983/1000000 1097041/1000000 -6139/12500 22562/15625 1100341/1000000 -56887/125000 -219607/500000 995271/1000000 -1084931/1000000 99259/1000000 1683313/1000000 235223/250000 328729/250000 206693/125000 948339/500000 129343/100000 959699/500000 516883/500000 431929/500000 1338907/1000000 98121/1000000 947031/1000000 16939/8000
31869/500000 -2613/62500 233461/500000 157631/1000000 316211/500000 880739/1000000 117101/40000 857721/500000 27969/50000 617481/1000000 23051/1000000 3593/15625 59117/250000 182857/200000 125809/200000 -511243/1000000 314093/1000000 322151/500000 96859/250000 6837/250000 113343/250000 -34029/125000 5293/10000 409729/500000 52063/31250 -84037/1000000 1076563/1000000 1151323/1000000 -204519/1000000 -159373/1000000 22947/50000 105523/500000 614841/1000000 -6371/100000 -443199/1000000 1012261/1000000
25289/1000000 -43413/62500 275743/1000000 -38991/500000 233913/500000 1049737/1000000 857721/500000 1507119/1000000 890593/1000000 741677/1000000 261219/250000 139491/200000 411/500 933119/1000000 1066257/1000000 -496781/1000000 1298301/1000000 66187/62500 -88279/250000 -200539/500000 451411/500000 -1036569/1000000 113011/500000 1620581/1000000 614189/500000 554893/500000 387173/250000 1775597/1000000 225763/200000 1561997/1000000 980943/1000000 197927/250000 9953/8000 25679/500000 337837/500000 2036229/1000000
53163/250000 -344217/500000 9131/100000 661/500000 69673/250000 94483/100000 27969/50000 890593/1000000 56761/40000 1364777/1000000 969163/1000000 29817/125000 322253/500000 238053/1000000 542519/500000 -956023/1000000 436449/250000 144521/100000 -5969/50000 -157747/500000 11769/10000 -973741/1000000 3713/15625 2081809/1000000 1429779/1000000 660833/500000 2916827/1000000 25611/8000 20863/25000 26957/12500 8941/8000 507979/500000 1842629/1000000 209207/1000000 134141/125000 1068853/500000
63081/200000 -13033/40000 15771/200000 79113/500000 273389/1000000 388969/500000 617481/1000000 741677/1000000 1364777/1000000 1573483/1000000 181149/500000 -125557/500000 106661/500000 -12359/100000 82733/100000 -598793/500000 178233/125000 714147/500000 438041/1000000 -10633/250000 134433/125000 -266089/500000 216579/500000 1851811/1000000 441021/250000 78999/100000 3197591/1000000 3387887/1000000 -30521/500000 1496771/1000000 439799/500000 406727/500000 1783673/1000000 43961/250000 34843/50000 1596757/1000000
-166189/500000 -5663/3125 3589/100000 -156957/250000 127213/1000000 1177141/1000000 23051/1000000 261219/250000 969163/1000000 181149/500000 1559063/500000 2005527/1000000 401899/200000 147309/100000 7349/5000 52431/500000 1221979/500000 556693/500000 -383971/200000 -240667/200000 1298749/1000000 -2235819/1000000 -512131/1000000 2357153/1000000 -13903/200000 692081/250000 296771/250000 1613469/1000000 3739441/1000000 4007599/1000000 420571/250000 76567/50000 1585499/1000000 190351/1000000 1058629/500000 1666197/500000
-435101/1000000 -603713/500000 24163/250000 -60023/125000 96479/1000000 672933/1000000 3593/15625 139491/200000 29817/125000 -125557/500000 2005527/1000000 384947/200000 375317/250000 1456807/1000000 717133/1000000 510831/1000000 145631/125000 50811/200000 -182743/125000 -824597/1000000 136939/250000 -1367577/1000000 -29823/62500 506801/500000 -519721/1000000 1573529/1000000 -108167/500000 3847/250000 2749051/1000000 1904147/1000000 925017/1000000 15183/20000 114957/250000 -47777/1000000 190769/200000 1979641/1000000
-267883/1000000 -1272597/1000000 101223/1000000 -99933/250000 78027/500000 214751/250000 59117/250000 411/500 322253/500000 106661/500000 401899/200000 375317/250000 1584819/1000000 604999/500000 240993/250000 9957/125000 317913/200000 783659/1000000 -642547/500000 -405937/500000 440309/500000 -1520961/1000000 -15093/50000 49197/31250 14669/500000 913423/500000 349589/500000 248399/250000 2553053/1000000 307601/125000 588547/500000 1034131/1000000 66633/62500 9301/125000 1228961/1000000 1206911/500000
-77843/200000 -465243/500000 10813/50000 -321093/1000000 74687/250000 748983/1000000 182857/200000 933119/1000000 238053/1000000 -12359/100000 147309/100000 1456807/1000000 604999/500000 164721/100000 330077/500000 43909/125000 747171/1000000 191647/1000000 -258647/250000 -118801/200000 431333/1000000 -492747/500000 -297829/1000000 15167/20000 -100357/500000 1091571/1000000 -63961/1000000 21413/200000 489331/250000 588533/500000 780271/1000000 508977/1000000 259501/1000000 -137953/1000000 244911/500000 1741053/1000000
143783/1000000 -482489/500000 9269/62500 -84519/500000 345129/1000000 1097041/1000000 125809/200000 1066257/1000000 542519/500000 82733/100000 7349/5000 717133/1000000 240993/250000 330077/500000 1485101/1000000 -482397/1000000 71669/40000 1272123/1000000 -8997/12500 -580671/1000000 576391/500000 -1379079/1000000 3603/1000000 991281/500000 401171/500000 884457/500000 1827361/1000000 1065403/500000 1731583/1000000 1311427/500000 1207743/1000000 1036833/1000000 1572431/1000000 232821/1000000 1399343/1000000 2506183/1000000
-320211/1000000 8487/250000 -11051/200000 -3352/15625 -26131/125000 -6139/12500 -511243/1000000 -496781/1000000 -956023/1000000 -598793/500000 52431/500000 510831/1000000 9957/125000 43909/125000 -482397/1000000 143977/125000 -957797/1000000 -310997/250000 -338513/500000 -181439/1000000 -388569/500000 29687/125000 -576119/1000000 -330991/250000 -1715533/1000000 -9411/31250 -1149617/500000 -1205909/500000 636339/1000000 -75627/100000 -508739/1000000 -573869/1000000 -352701/250000 -32017/500000 -69707/200000 -918387/1000000
84659/1000000 -1580149/1000000 36397/1000000 -40743/125000 285519/1000000 22562/15625 314093/1000000 1298301/1000000 436449/250000 178233/125000 1221979/500000 145631/125000 317913/200000 747171/1000000 71669/40000 -957797/1000000 393203/125000 2126891/1000000 -1133251/1000000 -466819/500000 1875637/1000000 -27899/12500 71879/1000000 668629/200000 374057/250000 2779451/1000000 3201759/1000000 920199/250000 138631/50000 4275179/1000000 1902749/1000000 942047/500000 2757287/1000000 9067/31250 290869/125000 1855883/500000
140203/500000 -804407/1000000 21297/200000 -4527/1000000 165203/500000 1100341/1000000 322151/500000 66187/62500 144521/100000 714147/500000 556693/500000 50811/200000 783659/1000000 191647/1000000 1272123/1000000 -310997/250000 2126891/1000000 417861/200000 1191/62500 -31731/100000 1546293/1000000 -1312317/1000000 532127/1000000 640837/250000 32073/15625 97201/62500 2818697/1000000 3163863/1000000 866021/1000000 515893/200000 1312501/1000000 1342303/1000000 596127/250000 142903/1000000 1338997/1000000 2537577/1000000
88167/250000 1129857/1000000 4671/100000 507991/1000000 2937/100000 -56887/125000 96859/250000 -88279/250000 -5969/50000 438041/1000000 -383971/200000 -182743/125000 -642547/500000 -258647/250000 -8997/12500 -338513/500000 -1133251/1000000 1191/62500 14791/8000 216197/250000 -348271/1000000 1353293/1000000 169593/250000 -399203/500000 43007/40000 -845267/500000 194537/500000 189761/1000000 -2834501/1000000 -2165221/1000000 -150789/200000 -133889/200000 -11771/50000 -65743/500000 -637567/500000 -81069/50000
69083/500000 91097/125000 -8197/1000000 50963/200000 -5011/125000 -219607/500000 6837/250000 -200539/500000 -157747/500000 -10633/250000 -240667/200000 -824597/1000000 -405937/500000 -118801/200000 -580671/1000000 -181439/1000000 -466819/500000 -31731/100000 216197/250000 648171/1000000 -488921/1000000 36669/40000 286567/1000000 -433269/500000 10351/50000 -283619/250000 -139633/500000 -110939/250000 -413881/250000 -1553179/1000000 -638031/1000000 -284191/500000 -530343/1000000 -51167/500000 -435081/500000 -631703/500000
561/4000 -876703/1000000 13119/125000 -9461/100000 128259/500000 995271/1000000 113343/250000 451411/500000 11769/10000 134433/125000 1298749/1000000 136939/250000 440309/500000 431333/1000000 576391/500000 -388569/500000 1875637/1000000 1546293/1000000 -348271/1000000 -488921/1000000 1423451/1000000 -50347/40000 205143/1000000 2154077/1000000 262849/200000 1545449/1000000 433361/200000 1236811/500000 657131/500000 610677/250000 605903/500000 573887/500000 933909/500000 35693/250000 642131/500000 1163329/500000
106567/1000000 1389911/1000000 -62543/1000000 203641/500000 -40911/200000 -1084931/1000000 -34029/125000 -1036569/1000000 -973741/1000000 -266089/500000 -2235819/1000000 -1367577/1000000 -1520961/1000000 -492747/500000 -1379079/1000000 29687/125000 -27899/12500 -1312317/1000000 1353293/1000000 36669/40000 -50347/40000 1955653/1000000 153563/1000000 -571451/250000 -58531/100000 -563837/250000 -1360001/1000000 -866653/500000 -1404251/500000 -666227/200000 -357029/250000 -277659/200000 -1690623/1000000 -98691/500000 -907687/500000 -572973/200000
7423/40000 1711/6250 9949/125000 98753/500000 128267/1000000 99259/1000000 5293/10000 113011/500000 3713/15625 216579/500000 -512131/1000000 -29823/62500 -15093/50000 -297829/1000000 3603/1000000 -576119/1000000 71879/1000000 532127/1000000 169593/250000 286567/1000000 205143/1000000 153563/1000000 52403/100000 301667/1000000 283547/250000 -39133/100000 659651/1000000 41207/62500 -231421/250000 -5727/15625 -803/40000 74247/1000000 117361/250000 -54363/1000000 -33709/125000 -22187/500000
192253/1000000 -1553567/1000000 65183/500000 -227631/1000000 427399/1000000 1683313/1000000 409729/500000 1620581/1000000 2081809/1000000 1851811/1000000 2357153/1000000 506801/500000 49197/31250 15167/20000 991281/500000 -330991/250000 668629/200000 640837/250000 -399203/500000 -433269/500000 2154077/1000000 -571451/250000 301667/1000000 760807/200000 112223/50000 2745021/1000000 3967169/1000000 2245599/500000 2475829/1000000 4384741/1000000 2104753/1000000 254109/125000 803737/250000 316933/1000000 1144591/500000 4031731/1000000
217527/500000 -11169/250000 27111/100000 16131/50000 467333/1000000 235223/250000 52063/31250 614189/500000 1429779/1000000 441021/250000 -13903/200000 -519721/1000000 14669/500000 -100357/500000 401171/500000 -1715533/1000000 374057/250000 32073/15625 43007/40000 10351/50000 262849/200000 -58531/100000 283547/250000 112223/50000 3414121/1000000 2029/12500 3255357/1000000 3463241/1000000 -850283/1000000 990789/1000000 218211/250000 479429/500000 2266929/1000000 90967/1000000 254271/1000000 378661/250000
-43171/500000 -357793/200000 -5723/200000 -248293/500000 102931/500000 328729/250000 -84037/1000000 554893/500000 660833/500000 78999/100000 692081/250000 1573529/1000000 913423/500000 1091571/1000000 884457/500000 -9411/31250 2779451/1000000 97201/62500 -845267/500000 -283619/250000 1545449/1000000 -563837/250000 -39133/100000 2745021/1000000 2029/12500 3146461/1000000 1016457/500000 623937/250000 3450617/1000000 4308541/1000000 448423/250000 1666337/1000000 1038287/500000 114137/500000 77229/31250 3670137/1000000
543807/1000000 -461331/500000 308/3125 97421/500000 526787/1000000 206693/125000 1076563/1000000 387173/250000 2916827/1000000 3197591/1000000 296771/250000 -108167/500000 349589/500000 -63961/1000000 1827361/1000000 -1149617/500000 3201759/1000000 2818697/1000000 194537/500000 -139633/500000 433361/200000 -1360001/1000000 659651/1000000 3967169/1000000 3255357/1000000 1016457/500000 273997/40000 7267473/1000000 274411/500000 3604269/1000000 1962327/1000000 180199/100000 3673727/1000000 433817/1000000 1746387/1000000 3609673/1000000
135273/250000 -149787/125000 27923/250000 129741/1000000 116047/200000 948339/500000 1151323/1000000 1775597/1000000 25611/8000 3387887/1000000 1613469/1000000 3847/250000 248399/250000 21413/200000 1065403/500000 -1205909/500000 920199/250000 3163863/1000000 189761/1000000 -110939/250000 1236811/500000 -866653/500000 41207/62500 2245599/500000 3463241/1000000 623937/250000 7267473/1000000 7886997/1000000 1036803/1000000 537057/125000 1141483/500000 2101903/1000000 2049079/500000 236743/500000 2113699/1000000 4241083/1000000
-502493/1000000 -2261397/1000000 12971/1000000 -847047/1000000 2239/20000 129343/100000 -204519/1000000 225763/200000 20863/25000 -30521/500000 3739441/1000000 2749051/1000000 2553053/1000000 489331/250000 1731583/1000000 636339/1000000 138631/50000 866021/1000000 -2834501/1000000 -413881/250000 657131/500000 -1404251/500000 -231421/250000 2475829/1000000 -850283/1000000 3450617/1000000 274411/500000 1036803/1000000 5225413/1000000 4635971/1000000 1884029/1000000 67549/40000 359041/250000 243779/1000000 325113/125000 3860839/1000000
237/100000 -2459143/1000000 -41779/1000000 -681111/1000000 126649/500000 959699/500000 -159373/1000000 1561997/1000000 26957/12500 1496771/1000000 4007599/1000000 1904147/1000000 307601/125000 588533/500000 1311427/500000 -75627/100000 4275179/1000000 515893/200000 -2165221/1000000 -1553179/1000000 610677/250000 -666227/200000 -5727/15625 4384741/1000000 990789/1000000 4308541/1000000 3604269/1000000 537057/125000 4635971/1000000 6924673/1000000 1352819/500000 2602073/1000000 3426969/1000000 114789/200000 926651/250000 5164219/1000000
-10423/1000000 -273561/250000 24661/250000 -112229/500000 50289/200000 516883/500000 22947/50000 980943/1000000 8941/8000 439799/500000 420571/250000 925017/1000000 588547/500000 780271/1000000 1207743/1000000 -508739/1000000 1902749/1000000 1312501/1000000 -150789/200000 -638031/1000000 605903/500000 -357029/250000 -803/40000 2104753/1000000 218211/250000 448423/250000 1962327/1000000 1141483/500000 1884029/1000000 1352819/500000 1451441/1000000 57777/50000 13493/8000 158481/1000000 11011/8000 2549753/1000000
3199/250000 -981743/1000000 15907/500000 -215877/1000000 16469/100000 431929/500000 105523/500000 197927/250000 507979/500000 406727/500000 76567/50000 15183/20000 1034131/1000000 508977/1000000 1036833/1000000 -573869/1000000 942047/500000 1342303/1000000 -133889/200000 -284191/500000 573887/500000 -277659/200000 74247/1000000 254109/125000 479429/500000 1666337/1000000 180199/100000 2101903/1000000 67549/40000 2602073/1000000 57777/50000 8207/6250 26222/15625 154527/1000000 85741/62500 1126729/500000
4582/15625 -272919/250000 18563/200000 -60703/1000000 85357/250000 1338907/1000000 614841/1000000 9953/8000 1842629/1000000 1783673/1000000 1585499/1000000 114957/250000 66633/62500 259501/1000000 1572431/1000000 -352701/250000 2757287/1000000 596127/250000 -11771/50000 -530343/1000000 933909/500000 -1690623/1000000 117361/250000 803737/250000 2266929/1000000 1038287/500000 3673727/1000000 2049079/500000 359041/250000 3426969/1000000 13493/8000 26222/15625 306219/100000 52713/200000 886961/500000 3177409/1000000
87063/1000000 -75807/1000000 9017/1000000 -17937/1000000 -2743/200000 98121/1000000 -6371/100000 25679/500000 209207/1000000 43961/250000 190351/1000000 -47777/1000000 9301/125000 -137953/1000000 232821/1000000 -32017/500000 9067/31250 142903/1000000 -65743/500000 -51167/500000 35693/250000 -98691/500000 -54363/1000000 316933/1000000 90967/1000000 114137/500000 433817/1000000 236743/500000 243779/1000000 114789/200000 158481/1000000 154527/1000000 52713/200000 22783/100000 637/2500 201563/1000000
2387/100000 -334499/250000 -128531/1000000 -194383/500000 85519/1000000 947031/1000000 -443199/1000000 337837/500000 134141/125000 34843/50000 1058629/500000 190769/200000 1228961/1000000 244911/500000 1399343/1000000 -69707/200000 290869/125000 1338997/1000000 -637567/500000 -435081/500000 642131/500000 -907687/500000 -33709/125000 1144591/500000 254271/1000000 77229/31250 1746387/1000000 2113699/1000000 325113/125000 926651/250000 11011/8000 85741/62500 886961/500000 637/2500 448487/200000 2711847/1000000
-22431/1000000 -34838/15625 112391/500000 -454579/1000000 14549/25000 16939/8000 1012261/1000000 2036229/1000000 1068853/500000 1596757/1000000 1666197/500000 1979641/1000000 1206911/500000 1741053/1000000 2506183/1000000 -918387/1000000 1855883/500000 2537577/1000000 -81069/50000 -631703/500000 1163329/500000 -572973/200000 -22187/500000 4031731/1000000 378661/250000 3670137/1000000 3609673/1000000 4241083/1000000 3860839/1000000 5164219/1000000 2549753/1000000 1126729/500000 3177409/1000000 201563/1000000 2711847/1000000 164657/31250


--- Term 11 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 64
Matrix dimension : 18

Flags :
F1  : {124, 134, 234}
F2  : {124, 134, 234, 125}
F3  : {124, 134, 234, 135}
F4  : {124, 134, 234, 125, 135}
F5  : {124, 134, 234, 235}
F6  : {124, 134, 234, 125, 235}
F7  : {124, 134, 234, 135, 235}
F8  : {124, 134, 234, 125, 135, 235}
F9  : {124, 134, 234, 145}
F10 : {124, 134, 234, 125, 145}
F11 : {124, 134, 234, 135, 145}
F12 : {124, 134, 234, 125, 135, 145}
F13 : {124, 134, 234, 235, 145}
F14 : {124, 134, 234, 125, 235, 145}
F15 : {124, 134, 234, 135, 235, 145}
F16 : {124, 134, 234, 125, 135, 235, 145}
F17 : {124, 134, 234, 245}
F18 : {124, 134, 234, 125, 245}
F19 : {124, 134, 234, 135, 245}
F20 : {124, 134, 234, 125, 135, 245}
F21 : {124, 134, 234, 235, 245}
F22 : {124, 134, 234, 125, 235, 245}
F23 : {124, 134, 234, 135, 235, 245}
F24 : {124, 134, 234, 125, 135, 235, 245}
F25 : {124, 134, 234, 145, 245}
F26 : {124, 134, 234, 125, 145, 245}
F27 : {124, 134, 234, 135, 145, 245}
F28 : {124, 134, 234, 125, 135, 145, 245}
F29 : {124, 134, 234, 235, 145, 245}
F30 : {124, 134, 234, 125, 235, 145, 245}
F31 : {124, 134, 234, 135, 235, 145, 245}
F32 : {124, 134, 234, 125, 135, 235, 145, 245}
F33 : {124, 134, 234, 345}
F34 : {124, 134, 234, 125, 345}
F35 : {124, 134, 234, 135, 345}
F36 : {124, 134, 234, 125, 135, 345}
F37 : {124, 134, 234, 235, 345}
F38 : {124, 134, 234, 125, 235, 345}
F39 : {124, 134, 234, 135, 235, 345}
F40 : {124, 134, 234, 125, 135, 235, 345}
F41 : {124, 134, 234, 145, 345}
F42 : {124, 134, 234, 125, 145, 345}
F43 : {124, 134, 234, 135, 145, 345}
F44 : {124, 134, 234, 125, 135, 145, 345}
F45 : {124, 134, 234, 235, 145, 345}
F46 : {124, 134, 234, 125, 235, 145, 345}
F47 : {124, 134, 234, 135, 235, 145, 345}
F48 : {124, 134, 234, 125, 135, 235, 145, 345}
F49 : {124, 134, 234, 245, 345}
F50 : {124, 134, 234, 125, 245, 345}
F51 : {124, 134, 234, 135, 245, 345}
F52 : {124, 134, 234, 125, 135, 245, 345}
F53 : {124, 134, 234, 235, 245, 345}
F54 : {124, 134, 234, 125, 235, 245, 345}
F55 : {124, 134, 234, 135, 235, 245, 345}
F56 : {124, 134, 234, 125, 135, 235, 245, 345}
F57 : {124, 134, 234, 145, 245, 345}
F58 : {124, 134, 234, 125, 145, 245, 345}
F59 : {124, 134, 234, 135, 145, 245, 345}
F60 : {124, 134, 234, 125, 135, 145, 245, 345}
F61 : {124, 134, 234, 235, 145, 245, 345}
F62 : {124, 134, 234, 125, 235, 145, 245, 345}
F63 : {124, 134, 234, 135, 235, 145, 245, 345}
F64 : {124, 134, 234, 125, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F5)
B3  : (F4)+(F6)+(F7)
B4  : 4(F8)+(F16)+(F24)+(F31)+(F40)+(F46)+(F52)-2(F57)
B5  : (F9)+(F17)+(F33)
B6  : (F10)+(F11)+(F18)+(F21)+(F35)+(F37)
B7  : (F12)+(F22)+(F39)
B8  : (F13)+(F19)+(F34)
B9  : (F14)+(F15)+(F20)+(F23)+(F36)+(F38)
B10 : (F25)+(F41)+(F49)
B11 : (F26)+(F43)+(F53)
B12 : (F27)+(F29)+(F42)+(F45)+(F50)+(F51)
B13 : (F28)+(F30)+(F44)+(F47)+(F54)+(F55)
B14 : 2(F8)-5(F16)-5(F24)+6(F31)-5(F40)+6(F46)+6(F52)-(F57)
B15 : (F32)+(F48)+(F56)
B16 : (F58)+(F59)+(F61)
B17 : (F60)+(F62)+(F63)
B18 : (F64)

Matrix :
158217/500000 383629/500000 -9141/100000 -511931/2750000 -3739/500000 5053/200000 169759/1000000 207079/500000 -299689/1000000 48329/500000 191367/500000 53129/250000 84789/500000 -15057/1375000 -208121/250000 27497/200000 100601/1000000 -10377/500000
383629/500000 124163/62500 -25833/100000 -1284431/2750000 33417/1000000 77423/1000000 81953/200000 1006951/1000000 -29519/40000 260867/1000000 196827/200000 517989/1000000 426827/1000000 -138707/5500000 -2145767/1000000 352683/1000000 34747/125000 -21687/500000
-9141/100000 -25833/100000 578619/500000 1709887/5500000 -46211/100000 -83561/500000 78131/125000 266799/1000000 250571/500000 376779/500000 5421/10000 -178571/1000000 -53117/200000 300989/11000000 -38201/31250 -620911/500000 -182907/125000 -363197/125000
-511931/2750000 -1284431/2750000 1709887/5500000 5440053/30250000 -438079/5500000 -107713/2750000 385381/5500000 -242471/1375000 108123/343750 543927/2750000 -170409/5500000 -987827/5500000 -452413/2750000 514583/30250000 262697/2750000 -454307/1100000 -2351073/5500000 -4382413/5500000
-3739/500000 33417/1000000 -46211/100000 -438079/5500000 528353/1000000 4497/25000 -141971/500000 -177341/500000 31327/1000000 8987/250000 -15453/125000 -95023/1000000 6957/250000 19631/1100000 307533/1000000 1997/6250 26247/50000 3021/4000
5053/200000 77423/1000000 -83561/500000 -107713/2750000 4497/25000 13609/125000 -381/5000 -100797/1000000 -12283/1000000 13073/200000 1289/40000 -27813/1000000 6087/250000 44337/5500000 -11949/1000000 46963/500000 162867/1000000 180293/1000000
169759/1000000 81953/200000 78131/125000 385381/5500000 -141971/500000 -381/5000 5497/10000 459927/1000000 73321/500000 326787/500000 706767/1000000 93/10000 -143/2500 86391/5500000 -293053/200000 -378037/500000 -222511/250000 -2047031/1000000
207079/500000 1006951/1000000 266799/1000000 -242471/1375000 -177341/500000 -100797/1000000 459927/1000000 168469/200000 -80337/200000 3501/25000 129213/200000 347283/1000000 96627/500000 -11633/440000 -1445083/1000000 -27619/250000 -80659/250000 -143591/200000
-299689/1000000 -29519/40000 250571/500000 108123/343750 31327/1000000 -12283/1000000 73321/500000 -80337/200000 715463/1000000 650431/1000000 68777/1000000 -102817/250000 -20803/62500 35113/687500 -69653/1000000 -851369/1000000 -76951/100000 -881429/500000
48329/500000 260867/1000000 376779/500000 543927/2750000 8987/250000 13073/200000 326787/500000 3501/25000 650431/1000000 1464391/1000000 16022/15625 -16163/50000 -3699/15625 202421/2750000 -78951/40000 -667183/500000 -628513/500000 -861513/250000
191367/500000 196827/200000 5421/10000 -170409/5500000 -15453/125000 1289/40000 706767/1000000 129213/200000 68777/1000000 16022/15625 334539/250000 52103/1000000 7697/250000 158919/5500000 -59749/25000 -211367/250000 -468127/500000 -255759/100000
53129/250000 517989/1000000 -178571/1000000 -987827/5500000 -95023/1000000 -27813/1000000 93/10000 347283/1000000 -102817/250000 -16163/50000 52103/1000000 269739/1000000 186619/1000000 -173601/5500000 -191799/1000000 399011/1000000 61033/200000 753861/1000000
84789/500000 426827/1000000 -53117/200000 -452413/2750000 6957/250000 6087/250000 -143/2500 96627/500000 -20803/62500 -3699/15625 7697/250000 186619/1000000 174763/1000000 -220923/11000000 -16143/200000 393243/1000000 95063/250000 387451/500000
-15057/1375000 -138707/5500000 300989/11000000 514583/30250000 19631/1100000 44337/5500000 86391/5500000 -11633/440000 35113/687500 202421/2750000 158919/5500000 -173601/5500000 -220923/11000000 123993/24200000 -519267/11000000 -90549/1375000 -570299/11000000 -1683247/11000000
-208121/250000 -2145767/1000000 -38201/31250 262697/2750000 307533/1000000 -11949/1000000 -293053/200000 -1445083/1000000 -69653/1000000 -78951/40000 -59749/25000 -191799/1000000 -16143/200000 -519267/11000000 78189/15625 1652717/1000000 951709/500000 1014999/200000
27497/200000 352683/1000000 -620911/500000 -454307/1100000 1997/6250 46963/500000 -378037/500000 -27619/250000 -851369/1000000 -667183/500000 -211367/250000 399011/1000000 393243/1000000 -90549/1375000 1652717/1000000 342559/200000 1805141/1000000 4049279/1000000
100601/1000000 34747/125000 -182907/125000 -2351073/5500000 26247/50000 162867/1000000 -222511/250000 -80659/250000 -76951/100000 -628513/500000 -468127/500000 61033/200000 95063/250000 -570299/11000000 951709/500000 1805141/1000000 2055787/1000000 1075897/250000
-10377/500000 -21687/500000 -363197/125000 -4382413/5500000 3021/4000 180293/1000000 -2047031/1000000 -143591/200000 -881429/500000 -861513/250000 -255759/100000 753861/1000000 387451/500000 -1683247/11000000 1014999/200000 4049279/1000000 1075897/250000 2020351/200000


--- Term 12 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 60
Matrix dimension : 42

Flags :
F1  : {124, 134, 234, 125}
F2  : {124, 134, 234, 135}
F3  : {124, 134, 234, 125, 135}
F4  : {124, 134, 234, 235}
F5  : {124, 134, 234, 125, 235}
F6  : {124, 134, 234, 135, 235}
F7  : {124, 134, 234, 145}
F8  : {124, 134, 234, 125, 145}
F9  : {124, 134, 234, 135, 145}
F10 : {124, 134, 234, 125, 135, 145}
F11 : {124, 134, 234, 235, 145}
F12 : {124, 134, 234, 125, 235, 145}
F13 : {124, 134, 234, 135, 235, 145}
F14 : {124, 134, 234, 125, 135, 235, 145}
F15 : {124, 134, 234, 245}
F16 : {124, 134, 234, 125, 245}
F17 : {124, 134, 234, 135, 245}
F18 : {124, 134, 234, 125, 135, 245}
F19 : {124, 134, 234, 235, 245}
F20 : {124, 134, 234, 125, 235, 245}
F21 : {124, 134, 234, 135, 235, 245}
F22 : {124, 134, 234, 125, 135, 235, 245}
F23 : {124, 134, 234, 145, 245}
F24 : {124, 134, 234, 125, 145, 245}
F25 : {124, 134, 234, 135, 145, 245}
F26 : {124, 134, 234, 125, 135, 145, 245}
F27 : {124, 134, 234, 235, 145, 245}
F28 : {124, 134, 234, 125, 235, 145, 245}
F29 : {124, 134, 234, 135, 235, 145, 245}
F30 : {124, 134, 234, 125, 135, 235, 145, 245}
F31 : {124, 134, 234, 345}
F32 : {124, 134, 234, 125, 345}
F33 : {124, 134, 234, 135, 345}
F34 : {124, 134, 234, 125, 135, 345}
F35 : {124, 134, 234, 235, 345}
F36 : {124, 134, 234, 125, 235, 345}
F37 : {124, 134, 234, 135, 235, 345}
F38 : {124, 134, 234, 125, 135, 235, 345}
F39 : {124, 134, 234, 145, 345}
F40 : {124, 134, 234, 125, 145, 345}
F41 : {124, 134, 234, 135, 145, 345}
F42 : {124, 134, 234, 125, 135, 145, 345}
F43 : {124, 134, 234, 235, 145, 345}
F44 : {124, 134, 234, 125, 235, 145, 345}
F45 : {124, 134, 234, 135, 235, 145, 345}
F46 : {124, 134, 234, 125, 135, 235, 145, 345}
F47 : {124, 134, 234, 245, 345}
F48 : {124, 134, 234, 125, 245, 345}
F49 : {124, 134, 234, 135, 245, 345}
F50 : {124, 134, 234, 125, 135, 245, 345}
F51 : {124, 134, 234, 235, 245, 345}
F52 : {124, 134, 234, 125, 235, 245, 345}
F53 : {124, 134, 234, 135, 235, 245, 345}
F54 : {124, 134, 234, 125, 135, 235, 245, 345}
F55 : {124, 134, 234, 125, 145, 245, 345}
F56 : {124, 134, 234, 135, 145, 245, 345}
F57 : {124, 134, 234, 125, 135, 145, 245, 345}
F58 : {124, 134, 234, 235, 145, 245, 345}
F59 : {124, 134, 234, 125, 235, 145, 245, 345}
F60 : {124, 134, 234, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F3)-(F5)
B4  : (F3)-(F6)
B5  : (F7)-(F15)
B6  : (F7)-(F31)
B7  : (F8)-(F9)
B8  : (F8)-(F16)
B9  : (F8)-(F19)
B10 : (F8)-(F33)
B11 : (F8)-(F35)
B12 : (F10)-(F20)
B13 : (F10)-(F37)
B14 : (F11)-(F17)
B15 : (F11)-(F32)
B16 : (F12)-(F13)
B17 : (F12)-(F18)
B18 : (F12)-(F21)
B19 : (F12)-(F34)
B20 : (F12)-(F36)
B21 : (F23)-(F39)
B22 : (F23)-(F47)
B23 : (F24)-(F41)
B24 : (F24)-(F51)
B25 : (F25)-(F27)
B26 : (F25)-(F40)
B27 : (F25)-(F43)
B28 : (F25)-(F48)
B29 : (F25)-(F49)
B30 : (F26)-(F28)
B31 : (F26)-(F42)
B32 : (F26)-(F45)
B33 : (F26)-(F52)
B34 : (F26)-(F53)
B35 : (F14)-2(F22)-(F29)+(F38)+2(F44)-(F50)
B36 : 3(F14)-(F22)+2(F29)-2(F38)+(F44)-3(F50)
B37 : (F30)-(F46)
B38 : (F30)-(F54)
B39 : (F55)-(F56)
B40 : (F55)-(F58)
B41 : (F57)-(F59)
B42 : (F57)-(F60)

Matrix :
985097/1000000 367061/500000 65227/500000 8407/62500 16901/250000 108957/1000000 116471/500000 -91653/1000000 -23117/1000000 19341/500000 -26911/40000 -64121/200000 91517/1000000 118961/500000 -43911/62500 176377/500000 1101233/1000000 19901/200000 -338919/500000 -969641/1000000 -612801/1000000 -373859/500000 -171061/1000000 -2871/6250 218699/500000 -610967/1000000 -226057/500000 -197379/200000 -253633/1000000 -197853/1000000 -114231/500000 -210283/500000 -794703/1000000 -1193323/1000000 1565909/2500000 -1773497/5000000 -4421/12500 119979/200000 539769/500000 67359/1000000 -47187/62500 -41203/200000
367061/500000 1231963/1000000 99409/1000000 284149/1000000 26059/1000000 258767/500000 8921/500000 -21577/250000 12371/50000 -284917/1000000 13741/50000 -55159/500000 363059/1000000 -3983/15625 -488047/1000000 457791/1000000 -519399/1000000 338177/1000000 -139979/250000 -235673/1000000 -86633/250000 -692147/1000000 -17347/500000 21387/1000000 95209/100000 -793973/1000000 12711/31250 -848673/1000000 -141397/1000000 10409/62500 1947/25000 45757/500000 92961/1000000 1679/40000 1632179/5000000 -1868517/5000000 721673/1000000 637741/1000000 100429/200000 211041/250000 8709/250000 53249/100000
65227/500000 99409/1000000 163901/500000 -8663/125000 152623/1000000 -59943/250000 82047/500000 1127/50000 10637/250000 -19987/200000 -519047/1000000 -109283/1000000 -195451/1000000 70363/500000 -2529/5000 -15901/1000000 224801/250000 -245111/1000000 -276031/500000 -64733/100000 -29803/100000 -2683/8000 -39337/200000 -10157/25000 87289/1000000 -3961/40000 -234201/500000 -37911/100000 -335499/1000000 -5389/250000 -309631/1000000 -332673/1000000 -226981/250000 -518609/500000 368259/1250000 -660623/5000000 -212283/250000 -55717/1000000 53707/125000 -42443/125000 -18979/40000 -11729/25000
8407/62500 284149/1000000 -8663/125000 589423/1000000 -49843/1000000 360133/1000000 36113/1000000 -14197/125000 340219/1000000 236211/1000000 176203/200000 -1641/250000 57709/100000 1589/40000 462651/1000000 319293/1000000 -106163/125000 315243/500000 -239231/1000000 27159/500000 10703/500000 355193/1000000 207569/500000 750171/1000000 32061/200000 -368717/1000000 88231/200000 -3511/50000 203607/500000 135183/1000000 683/125000 129289/500000 152283/1000000 158621/250000 -3139/625000 -124897/2500000 125451/500000 54399/1000000 -13281/500000 949213/1000000 201131/1000000 51731/125000
16901/250000 26059/1000000 152623/1000000 -49843/1000000 26111/125000 -22709/100000 137851/1000000 15921/1000000 26819/1000000 -2589/50000 -399277/1000000 -35953/500000 -9541/62500 25201/200000 -179123/500000 -22079/1000000 708507/1000000 -189549/1000000 -419857/1000000 -100649/200000 -52467/250000 -225193/1000000 -24249/200000 -60879/200000 34879/1000000 -7043/125000 -91743/250000 -262783/1000000 -247243/1000000 -16593/1000000 -134173/500000 -265009/1000000 -143109/200000 -393133/500000 1075207/5000000 -448907/5000000 -722631/1000000 -77419/1000000 60111/200000 -261481/1000000 -177281/500000 -376791/1000000
108957/1000000 258767/500000 -59943/250000 360133/1000000 -22709/100000 442397/500000 -5249/15625 -78351/1000000 235139/1000000 -20419/250000 346011/250000 45939/250000 25331/40000 -498439/1000000 673851/1000000 73/250 -2237347/1000000 688283/1000000 272261/500000 560261/500000 87667/250000 76469/250000 337907/1000000 181849/200000 46363/100000 -309689/1000000 1193107/1000000 2453/10000 67667/125000 58689/250000 313053/500000 733529/1000000 840957/500000 2026393/1000000 -77859/200000 6179/250000 978921/500000 419793/1000000 -4803/8000 629711/500000 965489/1000000 601459/500000
116471/500000 8921/500000 82047/500000 36113/1000000 137851/1000000 -5249/15625 45867/100000 -39377/1000000 7991/1000000 161179/1000000 -164669/250000 -229071/1000000 -88017/1000000 106077/250000 -47263/100000 64971/1000000 1375821/1000000 -22967/250000 -94889/125000 -272767/250000 -398831/1000000 -34763/125000 -54597/1000000 -76341/200000 -50943/1000000 -23431/125000 -683793/1000000 -269817/500000 -15781/62500 -26351/250000 -10587/20000 -118783/250000 -1383179/1000000 -27637/20000 226529/500000 -1323/8000 -347479/250000 -146071/1000000 176853/250000 -61441/200000 -749461/1000000 -324563/500000
-91653/1000000 -21577/250000 1127/50000 -14197/125000 15921/1000000 -78351/1000000 -39377/1000000 166777/1000000 -42871/1000000 -15419/125000 -33191/500000 59071/1000000 -1688/15625 -12691/1000000 -131/5000 -15301/125000 -5233/200000 -128987/1000000 9201/250000 33339/500000 7369/1000000 -3701/1000000 -19121/250000 -781/8000 2037/500000 79871/1000000 -7563/200000 42997/500000 -15027/200000 42401/1000000 27319/1000000 -23803/1000000 9/31250 -24073/1000000 -6631/156250 113397/5000000 -3071/250000 -62279/1000000 -12263/100000 -95611/1000000 67511/1000000 -2579/50000
-23117/1000000 12371/50000 10637/250000 340219/1000000 26819/1000000 235139/1000000 7991/1000000 -42871/1000000 66391/125000 -23817/1000000 879233/1000000 47513/500000 451559/1000000 -30447/500000 13449/50000 230493/1000000 -489507/500000 410033/1000000 -487599/1000000 30267/500000 289/25000 24989/100000 297281/1000000 589019/1000000 91241/250000 -384501/1000000 492903/1000000 -70893/1000000 208463/1000000 336197/1000000 -4277/40000 307711/1000000 -8953/250000 142959/250000 -90797/2500000 -20307/250000 68891/1000000 -55999/250000 -211643/1000000 58069/62500 44951/125000 394911/1000000
19341/500000 -284917/1000000 -19987/200000 236211/1000000 -2589/50000 -20419/250000 161179/1000000 -15419/125000 -23817/1000000 27303/40000 -19641/1000000 -40873/250000 285769/1000000 119261/250000 481799/1000000 147993/1000000 589553/1000000 92139/250000 -51293/500000 -412907/1000000 -62949/1000000 448993/1000000 293251/1000000 62343/200000 -252089/500000 -9859/1000000 -299519/1000000 621/20000 92417/250000 -63203/250000 -220987/1000000 -30643/200000 -221661/500000 -28421/100000 675959/5000000 77451/1250000 -349631/500000 -50131/1000000 310517/1000000 17367/125000 -53073/125000 -227869/1000000
-26911/40000 13741/50000 -519047/1000000 176203/200000 -399277/1000000 346011/250000 -164669/250000 -33191/500000 879233/1000000 -19641/1000000 62691/15625 665013/1000000 775271/500000 -120103/125000 1142213/500000 211439/500000 -2832217/500000 407403/250000 937803/1000000 32831/12500 287169/250000 1649883/1000000 115011/100000 668367/250000 122517/200000 -370459/1000000 710771/250000 1267557/1000000 1483009/1000000 936833/1000000 64097/62500 1893081/1000000 3257647/1000000 5009241/1000000 -3073/2500 378677/1250000 1678463/500000 -65501/250000 -43089/20000 622497/200000 2582693/1000000 2557083/1000000
-64121/200000 -55159/500000 -109283/1000000 -1641/250000 -35953/500000 45939/250000 -229071/1000000 59071/1000000 47513/500000 -40873/250000 665013/1000000 61483/250000 71571/1000000 -35097/125000 23403/62500 -99719/1000000 -600929/500000 35551/500000 1318/3125 792167/1000000 168843/500000 63937/200000 86037/1000000 93097/250000 63877/1000000 154931/1000000 283549/500000 480201/1000000 88577/500000 52571/250000 152113/500000 100641/250000 867433/1000000 219781/200000 -1959141/5000000 34839/250000 164417/200000 -64317/500000 -360937/500000 330531/1000000 271/400 91787/200000
91517/1000000 363059/1000000 -195451/1000000 57709/100000 -9541/62500 25331/40000 -88017/1000000 -1688/15625 451559/1000000 285769/1000000 775271/500000 71571/1000000 963061/1000000 -1161/10000 493967/500000 229359/500000 -922141/500000 3083/3125 -42947/500000 119871/250000 37493/200000 609731/1000000 126911/200000 607243/500000 331761/1000000 -1093/2000 992991/1000000 30307/500000 724239/1000000 70139/250000 91789/500000 123323/200000 78289/100000 1577551/1000000 -867521/5000000 -177073/5000000 913733/1000000 3281/62500 -151197/500000 1685369/1000000 79929/125000 124229/125000
118961/500000 -3983/15625 70363/500000 1589/40000 25201/200000 -498439/1000000 106077/250000 -12691/1000000 -30447/500000 119261/250000 -120103/125000 -35097/125000 -1161/10000 107619/125000 -5029/15625 38709/1000000 1024507/500000 -21077/250000 -727367/1000000 -1338901/1000000 -52297/100000 -21463/500000 -5223/125000 -408053/1000000 -56283/125000 -41349/500000 -1088739/1000000 -9021/20000 -7863/62500 -332679/1000000 -80461/125000 -686687/1000000 -846721/500000 -1816093/1000000 2765941/5000000 -61513/625000 -939509/500000 -136859/1000000 213481/250000 -496599/1000000 -1119799/1000000 -96553/100000
-43911/62500 -488047/1000000 -2529/5000 462651/1000000 -179123/500000 673851/1000000 -47263/100000 -131/5000 13449/50000 481799/1000000 1142213/500000 23403/62500 493967/500000 -5029/15625 67801/31250 108783/1000000 -3093197/1000000 210687/200000 570273/500000 1794851/1000000 911263/1000000 1607597/1000000 27413/31250 1846267/1000000 -48407/125000 19371/100000 1508871/1000000 259627/200000 636533/500000 267763/1000000 347067/500000 220471/200000 1105573/500000 400991/125000 -2281447/2500000 2161081/5000000 1858809/1000000 -15547/62500 -285653/200000 167433/100000 179921/125000 1370791/1000000
176377/500000 457791/1000000 -15901/1000000 319293/1000000 -22079/1000000 73/250 64971/1000000 -15301/125000 230493/1000000 147993/1000000 211439/500000 -99719/1000000 229359/500000 38709/1000000 108783/1000000 115633/250000 -92363/250000 459357/1000000 -405241/1000000 -245483/1000000 -150919/1000000 -21581/500000 3531/15625 345441/1000000 166261/500000 -246709/500000 34433/125000 -203771/500000 97171/500000 30707/500000 -54433/1000000 127959/1000000 -17707/250000 13841/100000 90181/500000 -843673/5000000 157411/1000000 38379/200000 18679/62500 193399/250000 -19731/500000 173579/500000
1101233/1000000 -519399/1000000 224801/250000 -106163/125000 708507/1000000 -2237347/1000000 1375821/1000000 -5233/200000 -489507/500000 589553/1000000 -2832217/500000 -600929/500000 -922141/500000 1024507/500000 -3093197/1000000 -92363/250000 9287127/1000000 -486321/250000 -1181337/500000 -5012361/1000000 -1009649/500000 -127729/62500 -1319929/1000000 -3565669/1000000 -232757/200000 3244/15625 -4674969/1000000 -1111867/500000 -486541/250000 -43497/31250 -1097821/500000 -3103869/1000000 -6271117/1000000 -8323387/1000000 1385927/625000 -684889/1250000 -1647667/250000 797/40000 3794567/1000000 -4147789/1000000 -4494767/1000000 -4253327/1000000
19901/200000 338177/1000000 -245111/1000000 315243/500000 -189549/1000000 688283/1000000 -22967/250000 -128987/1000000 410033/1000000 92139/250000 407403/250000 35551/500000 3083/3125 -21077/250000 210687/200000 459357/1000000 -486321/250000 1189647/1000000 34143/500000 114431/200000 29473/125000 702443/1000000 41029/62500 1298981/1000000 233331/1000000 -258433/500000 1031063/1000000 9153/62500 851949/1000000 220533/1000000 251273/1000000 624161/1000000 5017/5000 358657/200000 -1084257/5000000 42301/5000000 1072247/1000000 35169/250000 -339453/1000000 414721/250000 164529/250000 1073881/1000000
-338919/500000 -139979/250000 -276031/500000 -239231/1000000 -419857/1000000 272261/500000 -94889/125000 9201/250000 -487599/1000000 -51293/500000 937803/1000000 1318/3125 -42947/500000 -727367/1000000 570273/500000 -405241/1000000 -1181337/500000 34143/500000 1241211/500000 2447549/1000000 527677/500000 158341/200000 2297/25000 330253/500000 -141951/250000 464821/500000 11413/10000 191371/125000 2139/3125 -68331/500000 164067/125000 45579/50000 10061/3125 1497361/500000 -2781313/2500000 1440077/2500000 1475551/500000 339057/1000000 -1562811/1000000 -132989/1000000 348811/250000 279739/250000
-969641/1000000 -235673/1000000 -64733/100000 27159/500000 -100649/200000 560261/500000 -272767/250000 33339/500000 30267/500000 -412907/1000000 32831/12500 792167/1000000 119871/250000 -1338901/1000000 1794851/1000000 -245483/1000000 -5012361/1000000 114431/200000 2447549/1000000 57644/15625 742427/500000 1233923/1000000 449461/1000000 409849/250000 95389/1000000 629499/1000000 2480439/1000000 1940867/1000000 261221/250000 230327/500000 25918/15625 1749193/1000000 141009/31250 2518797/500000 -1621661/1000000 3034663/5000000 4384637/1000000 76589/500000 -2588339/1000000 1287013/1000000 2701107/1000000 2254457/1000000
-612801/1000000 -86633/250000 -29803/100000 10703/500000 -52467/250000 87667/250000 -398831/1000000 7369/1000000 289/25000 -62949/1000000 287169/250000 168843/500000 37493/200000 -52297/100000 911263/1000000 -150919/1000000 -1009649/500000 29473/125000 527677/500000 742427/500000 770309/1000000 346189/500000 26823/100000 756789/1000000 -86323/500000 215617/500000 1006647/1000000 968617/1000000 239033/500000 52723/250000 610611/1000000 11364/15625 1746987/1000000 84027/40000 -1895901/2500000 820957/2500000 1536911/1000000 -162371/1000000 -597023/500000 13897/31250 1125821/1000000 830163/1000000
-373859/500000 -692147/1000000 -2683/8000 355193/1000000 -225193/1000000 76469/250000 -34763/125000 -3701/1000000 24989/100000 448993/1000000 1649883/1000000 63937/200000 609731/1000000 -21463/500000 1607597/1000000 -21581/500000 -127729/62500 702443/1000000 158341/200000 1233923/1000000 346189/500000 1465383/1000000 83213/125000 1375203/1000000 -57609/100000 167933/500000 449499/500000 236973/200000 972497/1000000 47661/250000 9283/25000 148307/200000 262989/200000 435829/200000 -721009/1000000 1052611/2500000 431041/500000 -118659/250000 -149129/125000 479109/500000 490411/500000 741219/1000000
-171061/1000000 -17347/500000 -39337/200000 207569/500000 -24249/200000 337907/1000000 -54597/1000000 -19121/250000 297281/1000000 293251/1000000 115011/100000 86037/1000000 126911/200000 -5223/125000 27413/31250 3531/15625 -1319929/1000000 41029/62500 2297/25000 449461/1000000 26823/100000 83213/125000 692411/1000000 240563/250000 -6601/500000 -46869/250000 677613/1000000 71301/250000 595311/1000000 178911/1000000 26653/250000 47881/100000 21959/40000 617347/500000 -1190569/5000000 8047/100000 56753/125000 -91389/500000 -193777/500000 522651/500000 251403/500000 615017/1000000
-2871/6250 21387/1000000 -10157/25000 750171/1000000 -60879/200000 181849/200000 -76341/200000 -781/8000 589019/1000000 62343/200000 668367/250000 93097/250000 607243/500000 -408053/1000000 1846267/1000000 345441/1000000 -3565669/1000000 1298981/1000000 330253/500000 409849/250000 756789/1000000 1375203/1000000 240563/250000 552133/250000 70987/500000 -65011/250000 1803031/1000000 446969/500000 246353/200000 4849/10000 591139/1000000 1239091/1000000 257043/125000 834889/250000 -3880961/5000000 19123/78125 393327/200000 -221089/1000000 -1316227/1000000 221777/100000 1544111/1000000 1650773/1000000
218699/500000 95209/100000 87289/1000000 32061/200000 34879/1000000 46363/100000 -50943/1000000 2037/500000 91241/250000 -252089/500000 122517/200000 63877/1000000 331761/1000000 -56283/125000 -48407/125000 166261/500000 -232757/200000 233331/1000000 -141951/250000 95389/1000000 -86323/500000 -57609/100000 -6601/500000 70987/500000 70259/62500 -365079/500000 706903/1000000 -615437/1000000 -46919/250000 226807/500000 42239/500000 303363/1000000 291841/1000000 64921/125000 117397/1000000 -1636021/5000000 868077/1000000 25351/100000 4531/125000 1014807/1000000 60819/125000 11118/15625
-610967/1000000 -793973/1000000 -3961/40000 -368717/1000000 -7043/125000 -309689/1000000 -23431/125000 79871/1000000 -384501/1000000 -9859/1000000 -370459/1000000 154931/1000000 -1093/2000 -41349/500000 19371/100000 -246709/500000 3244/15625 -258433/500000 464821/500000 629499/1000000 215617/500000 167933/500000 -46869/250000 -65011/250000 -365079/500000 887003/1000000 -54729/250000 412219/500000 -10959/250000 -93301/500000 138561/500000 -927/40000 523119/1000000 52139/250000 -2144727/5000000 1782159/5000000 30837/250000 -220409/1000000 -611123/1000000 -208529/200000 165067/1000000 -171177/500000
-226057/500000 12711/31250 -234201/500000 88231/200000 -91743/250000 1193107/1000000 -683793/1000000 -7563/200000 492903/1000000 -299519/1000000 710771/250000 283549/500000 992991/1000000 -1088739/1000000 1508871/1000000 34433/125000 -4674969/1000000 1031063/1000000 11413/10000 2480439/1000000 1006647/1000000 449499/500000 677613/1000000 1803031/1000000 706903/1000000 -54729/250000 2456827/1000000 485071/500000 96427/100000 347859/500000 271361/250000 401727/250000 3207811/1000000 845161/200000 -1340893/1250000 136329/625000 3420111/1000000 62183/1000000 -1812799/1000000 1106669/500000 2253119/1000000 141157/62500
-197379/200000 -848673/1000000 -37911/100000 -3511/50000 -262783/1000000 2453/10000 -269817/500000 42997/500000 -70893/1000000 621/20000 1267557/1000000 480201/1000000 30307/500000 -9021/20000 259627/200000 -203771/500000 -1111867/500000 9153/62500 191371/125000 1940867/1000000 968617/1000000 236973/200000 71301/250000 446969/500000 -615437/1000000 412219/500000 485071/500000 793533/500000 330927/500000 19717/125000 748197/1000000 400291/500000 429421/200000 498853/200000 -1033519/1000000 351993/625000 829561/500000 -347447/1000000 -414839/250000 176159/1000000 672447/500000 750313/1000000
-253633/1000000 -141397/1000000 -335499/1000000 203607/500000 -247243/1000000 67667/125000 -15781/62500 -15027/200000 208463/1000000 92417/250000 1483009/1000000 88577/500000 724239/1000000 -7863/62500 636533/500000 97171/500000 -486541/250000 851949/1000000 2139/3125 261221/250000 239033/500000 972497/1000000 595311/1000000 246353/200000 -46919/250000 -10959/250000 96427/100000 330927/500000 920749/1000000 10641/100000 44819/100000 708683/1000000 28337/20000 1041577/500000 -241857/500000 1128497/5000000 631651/500000 -7389/1000000 -90677/125000 577339/500000 806279/1000000 979577/1000000
-197853/1000000 10409/62500 -5389/250000 135183/1000000 -16593/1000000 58689/250000 -26351/250000 42401/1000000 336197/1000000 -63203/250000 936833/1000000 52571/250000 70139/250000 -332679/1000000 267763/1000000 30707/500000 -43497/31250 220533/1000000 -68331/500000 230327/500000 52723/250000 47661/250000 178911/1000000 4849/10000 226807/500000 -93301/500000 347859/500000 19717/125000 10641/100000 274067/500000 84719/1000000 20007/50000 5523/12500 39093/40000 -1238963/5000000 -1144/78125 117663/200000 -29523/100000 -69463/125000 4869/6250 723593/1000000 272477/500000
-114231/500000 1947/25000 -309631/1000000 683/125000 -134173/500000 313053/500000 -10587/20000 27319/1000000 -4277/40000 -220987/1000000 64097/62500 152113/500000 91789/500000 -80461/125000 347067/500000 -54433/1000000 -1097821/500000 251273/1000000 164067/125000 25918/15625 610611/1000000 9283/25000 26653/250000 591139/1000000 42239/500000 138561/500000 271361/250000 748197/1000000 44819/100000 84719/1000000 519019/500000 182847/250000 2209747/1000000 2217823/1000000 -1708689/2500000 1207671/5000000 2365467/1000000 409781/1000000 -507823/500000 247621/500000 222823/200000 1068813/1000000
-210283/500000 45757/500000 -332673/1000000 129289/500000 -265009/1000000 733529/1000000 -118783/250000 -23803/1000000 307711/1000000 -30643/200000 1893081/1000000 100641/250000 123323/200000 -686687/1000000 220471/200000 127959/1000000 -3103869/1000000 624161/1000000 45579/50000 1749193/1000000 11364/15625 148307/200000 47881/100000 1239091/1000000 303363/1000000 -927/40000 401727/250000 400291/500000 708683/1000000 20007/50000 182847/250000 299951/250000 433931/200000 577087/200000 -980191/1250000 1077413/5000000 2241071/1000000 -43739/500000 -655533/500000 1349629/1000000 1504071/1000000 1476203/1000000
-794703/1000000 92961/1000000 -226981/250000 152283/1000000 -143109/200000 840957/500000 -1383179/1000000 9/31250 -8953/250000 -221661/500000 3257647/1000000 867433/1000000 78289/100000 -846721/500000 1105573/500000 -17707/250000 -6271117/1000000 5017/5000 10061/3125 141009/31250 1746987/1000000 262989/200000 21959/40000 257043/125000 291841/1000000 523119/1000000 3207811/1000000 429421/200000 28337/20000 5523/12500 2209747/1000000 433931/200000 6100559/1000000 6419959/1000000 -1895443/1000000 3296469/5000000 6080827/1000000 345551/500000 -724413/250000 920587/500000 3285957/1000000 774451/250000
-1193323/1000000 1679/40000 -518609/500000 158621/250000 -393133/500000 2026393/1000000 -27637/20000 -24073/1000000 142959/250000 -28421/100000 5009241/1000000 219781/200000 1577551/1000000 -1816093/1000000 400991/125000 13841/100000 -8323387/1000000 358657/200000 1497361/500000 2518797/500000 84027/40000 435829/200000 617347/500000 834889/250000 64921/125000 52139/250000 845161/200000 498853/200000 1041577/500000 39093/40000 2217823/1000000 577087/200000 6419959/1000000 2054857/250000 -5621583/2500000 727783/1000000 6387331/1000000 3749/50000 -3654499/1000000 1681073/500000 413371/100000 3954449/1000000
1565909/2500000 1632179/5000000 368259/1250000 -3139/625000 1075207/5000000 -77859/200000 226529/500000 -6631/156250 -90797/2500000 675959/5000000 -3073/2500 -1959141/5000000 -867521/5000000 2765941/5000000 -2281447/2500000 90181/500000 1385927/625000 -1084257/5000000 -2781313/2500000 -1621661/1000000 -1895901/2500000 -721009/1000000 -1190569/5000000 -3880961/5000000 117397/1000000 -2144727/5000000 -1340893/1250000 -1033519/1000000 -241857/500000 -1238963/5000000 -1708689/2500000 -980191/1250000 -1895443/1000000 -5621583/2500000 20097669/25000000 -8496371/25000000 -215457/125000 146929/1000000 3275937/2500000 -97741/200000 -618867/500000 -2252987/2500000
-1773497/5000000 -1868517/5000000 -660623/5000000 -124897/2500000 -448907/5000000 6179/250000 -1323/8000 113397/5000000 -20307/250000 77451/1250000 378677/1250000 34839/250000 -177073/5000000 -61513/625000 2161081/5000000 -843673/5000000 -684889/1250000 42301/5000000 1440077/2500000 3034663/5000000 820957/2500000 1052611/2500000 8047/100000 19123/78125 -1636021/5000000 1782159/5000000 136329/625000 351993/625000 1128497/5000000 -1144/78125 1207671/5000000 1077413/5000000 3296469/5000000 727783/1000000 -8496371/25000000 5418099/25000000 278149/625000 -617609/5000000 -647749/1250000 -4889/50000 1789197/5000000 24389/156250
-4421/12500 721673/1000000 -212283/250000 125451/500000 -722631/1000000 978921/500000 -347479/250000 -3071/250000 68891/1000000 -349631/500000 1678463/500000 164417/200000 913733/1000000 -939509/500000 1858809/1000000 157411/1000000 -1647667/250000 1072247/1000000 1475551/500000 4384637/1000000 1536911/1000000 431041/500000 56753/125000 393327/200000 868077/1000000 30837/250000 3420111/1000000 829561/500000 631651/500000 117663/200000 2365467/1000000 2241071/1000000 6080827/1000000 6387331/1000000 -215457/125000 278149/625000 836191/125000 990141/1000000 -2642473/1000000 446989/200000 132621/40000 844839/250000
119979/200000 637741/1000000 -55717/1000000 54399/1000000 -77419/1000000 419793/1000000 -146071/1000000 -62279/1000000 -55999/250000 -50131/1000000 -65501/250000 -64317/500000 3281/62500 -136859/1000000 -15547/62500 38379/200000 797/40000 35169/250000 339057/1000000 76589/500000 -162371/1000000 -118659/250000 -91389/500000 -221089/1000000 25351/100000 -220409/1000000 62183/1000000 -347447/1000000 -7389/1000000 -29523/100000 409781/1000000 -43739/500000 345551/500000 3749/50000 146929/1000000 -617609/5000000 990141/1000000 205361/200000 401493/1000000 9467/200000 -132149/1000000 71011/250000
539769/500000 100429/200000 53707/125000 -13281/500000 60111/200000 -4803/8000 176853/250000 -12263/100000 -211643/1000000 310517/1000000 -43089/20000 -360937/500000 -151197/500000 213481/250000 -285653/200000 18679/62500 3794567/1000000 -339453/1000000 -1562811/1000000 -2588339/1000000 -597023/500000 -149129/125000 -193777/500000 -1316227/1000000 4531/125000 -611123/1000000 -1812799/1000000 -414839/250000 -90677/125000 -69463/125000 -507823/500000 -655533/500000 -724413/250000 -3654499/1000000 3275937/2500000 -647749/1250000 -2642473/1000000 401493/1000000 573987/250000 -1006207/1000000 -2121737/1000000 -1473947/1000000
67359/1000000 211041/250000 -42443/125000 949213/1000000 -261481/1000000 629711/500000 -61441/200000 -95611/1000000 58069/62500 17367/125000 622497/200000 330531/1000000 1685369/1000000 -496599/1000000 167433/100000 193399/250000 -4147789/1000000 414721/250000 -132989/1000000 1287013/1000000 13897/31250 479109/500000 522651/500000 221777/100000 1014807/1000000 -208529/200000 1106669/500000 176159/1000000 577339/500000 4869/6250 247621/500000 1349629/1000000 920587/500000 1681073/500000 -97741/200000 -4889/50000 446989/200000 9467/200000 -1006207/1000000 1671919/500000 826199/500000 132461/62500
-47187/62500 8709/250000 -18979/40000 201131/1000000 -177281/500000 965489/1000000 -749461/1000000 67511/1000000 44951/125000 -53073/125000 2582693/1000000 271/400 79929/125000 -1119799/1000000 179921/125000 -19731/500000 -4494767/1000000 164529/250000 348811/250000 2701107/1000000 1125821/1000000 490411/500000 251403/500000 1544111/1000000 60819/125000 165067/1000000 2253119/1000000 672447/500000 806279/1000000 723593/1000000 222823/200000 1504071/1000000 3285957/1000000 413371/100000 -618867/500000 1789197/5000000 132621/40000 -132149/1000000 -2121737/1000000 826199/500000 2403247/1000000 1968553/1000000
-41203/200000 53249/100000 -11729/25000 51731/125000 -376791/1000000 601459/500000 -324563/500000 -2579/50000 394911/1000000 -227869/1000000 2557083/1000000 91787/200000 124229/125000 -96553/100000 1370791/1000000 173579/500000 -4253327/1000000 1073881/1000000 279739/250000 2254457/1000000 830163/1000000 741219/1000000 615017/1000000 1650773/1000000 11118/15625 -171177/500000 141157/62500 750313/1000000 979577/1000000 272477/500000 1068813/1000000 1476203/1000000 774451/250000 3954449/1000000 -2252987/2500000 24389/156250 844839/250000 71011/250000 -1473947/1000000 132461/62500 1968553/1000000 448239/200000


--- Term 13 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 64
Matrix dimension : 11

Flags :
F1  : {123, 124, 134, 234}
F2  : {123, 124, 134, 234, 125}
F3  : {123, 124, 134, 234, 135}
F4  : {123, 124, 134, 234, 125, 135}
F5  : {123, 124, 134, 234, 235}
F6  : {123, 124, 134, 234, 125, 235}
F7  : {123, 124, 134, 234, 135, 235}
F8  : {123, 124, 134, 234, 125, 135, 235}
F9  : {123, 124, 134, 234, 145}
F10 : {123, 124, 134, 234, 125, 145}
F11 : {123, 124, 134, 234, 135, 145}
F12 : {123, 124, 134, 234, 125, 135, 145}
F13 : {123, 124, 134, 234, 235, 145}
F14 : {123, 124, 134, 234, 125, 235, 145}
F15 : {123, 124, 134, 234, 135, 235, 145}
F16 : {123, 124, 134, 234, 125, 135, 235, 145}
F17 : {123, 124, 134, 234, 245}
F18 : {123, 124, 134, 234, 125, 245}
F19 : {123, 124, 134, 234, 135, 245}
F20 : {123, 124, 134, 234, 125, 135, 245}
F21 : {123, 124, 134, 234, 235, 245}
F22 : {123, 124, 134, 234, 125, 235, 245}
F23 : {123, 124, 134, 234, 135, 235, 245}
F24 : {123, 124, 134, 234, 125, 135, 235, 245}
F25 : {123, 124, 134, 234, 145, 245}
F26 : {123, 124, 134, 234, 125, 145, 245}
F27 : {123, 124, 134, 234, 135, 145, 245}
F28 : {123, 124, 134, 234, 125, 135, 145, 245}
F29 : {123, 124, 134, 234, 235, 145, 245}
F30 : {123, 124, 134, 234, 125, 235, 145, 245}
F31 : {123, 124, 134, 234, 135, 235, 145, 245}
F32 : {123, 124, 134, 234, 125, 135, 235, 145, 245}
F33 : {123, 124, 134, 234, 345}
F34 : {123, 124, 134, 234, 125, 345}
F35 : {123, 124, 134, 234, 135, 345}
F36 : {123, 124, 134, 234, 125, 135, 345}
F37 : {123, 124, 134, 234, 235, 345}
F38 : {123, 124, 134, 234, 125, 235, 345}
F39 : {123, 124, 134, 234, 135, 235, 345}
F40 : {123, 124, 134, 234, 125, 135, 235, 345}
F41 : {123, 124, 134, 234, 145, 345}
F42 : {123, 124, 134, 234, 125, 145, 345}
F43 : {123, 124, 134, 234, 135, 145, 345}
F44 : {123, 124, 134, 234, 125, 135, 145, 345}
F45 : {123, 124, 134, 234, 235, 145, 345}
F46 : {123, 124, 134, 234, 125, 235, 145, 345}
F47 : {123, 124, 134, 234, 135, 235, 145, 345}
F48 : {123, 124, 134, 234, 125, 135, 235, 145, 345}
F49 : {123, 124, 134, 234, 245, 345}
F50 : {123, 124, 134, 234, 125, 245, 345}
F51 : {123, 124, 134, 234, 135, 245, 345}
F52 : {123, 124, 134, 234, 125, 135, 245, 345}
F53 : {123, 124, 134, 234, 235, 245, 345}
F54 : {123, 124, 134, 234, 125, 235, 245, 345}
F55 : {123, 124, 134, 234, 135, 235, 245, 345}
F56 : {123, 124, 134, 234, 125, 135, 235, 245, 345}
F57 : {123, 124, 134, 234, 145, 245, 345}
F58 : {123, 124, 134, 234, 125, 145, 245, 345}
F59 : {123, 124, 134, 234, 135, 145, 245, 345}
F60 : {123, 124, 134, 234, 125, 135, 145, 245, 345}
F61 : {123, 124, 134, 234, 235, 145, 245, 345}
F62 : {123, 124, 134, 234, 125, 235, 145, 245, 345}
F63 : {123, 124, 134, 234, 135, 235, 145, 245, 345}
F64 : {123, 124, 134, 234, 125, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F5)+(F9)+(F17)+(F33)
B3  : (F4)+(F6)+(F7)+(F10)+(F11)+(F18)+(F21)+(F25)+(F35)+(F37)+(F41)+(F49)
B4  : (F8)+(F26)+(F43)+(F53)
B5  : (F12)+(F22)+(F39)+(F57)
B6  : (F13)+(F19)+(F34)
B7  : (F14)+(F15)+(F20)+(F23)+(F27)+(F29)+(F36)+(F38)+(F42)+(F45)+(F50)+(F51)
B8  : (F16)+(F24)+(F28)+(F30)+(F40)+(F44)+(F47)+(F54)+(F55)+(F58)+(F59)+(F61)
B9  : (F31)+(F46)+(F52)
B10 : (F32)+(F48)+(F56)+(F60)+(F62)+(F63)
B11 : (F64)

Matrix :
230107/1000000 89439/500000 121763/500000 91243/200000 32781/200000 269299/1000000 82347/1000000 -95817/250000 -482217/1000000 -639637/500000 -972413/500000
89439/500000 17753/62500 189081/1000000 18947/62500 154593/1000000 282463/1000000 152909/1000000 -334377/1000000 -59557/100000 -1111979/1000000 -1355343/1000000
121763/500000 189081/1000000 149947/500000 102539/200000 192419/1000000 305173/1000000 93703/1000000 -109591/250000 -17367/31250 -1436723/1000000 -6847/3125
91243/200000 18947/62500 102539/200000 196407/200000 324957/1000000 509621/1000000 108739/1000000 -24317/31250 -862869/1000000 -1277539/500000 -2070637/500000
32781/200000 154593/1000000 192419/1000000 324957/1000000 158179/1000000 30953/125000 124339/1000000 -325183/1000000 -490717/1000000 -1075493/1000000 -1436123/1000000
269299/1000000 282463/1000000 305173/1000000 509621/1000000 30953/125000 424757/1000000 203339/1000000 -516443/1000000 -820959/1000000 -215959/125000 -563739/250000
82347/1000000 152909/1000000 93703/1000000 108739/1000000 124339/1000000 203339/1000000 180241/1000000 -210543/1000000 -95697/200000 -178933/250000 -9013/15625
-95817/250000 -334377/1000000 -109591/250000 -24317/31250 -325183/1000000 -516443/1000000 -210543/1000000 712601/1000000 195139/200000 2347197/1000000 168557/50000
-482217/1000000 -59557/100000 -17367/31250 -862869/1000000 -490717/1000000 -820959/1000000 -95697/200000 195139/200000 221211/125000 654797/200000 782859/200000
-639637/500000 -1111979/1000000 -1436723/1000000 -1277539/500000 -1075493/1000000 -215959/125000 -178933/250000 2347197/1000000 654797/200000 7818687/1000000 2217137/200000
-972413/500000 -1355343/1000000 -6847/3125 -2070637/500000 -1436123/1000000 -563739/250000 -9013/15625 168557/50000 782859/200000 2217137/200000 17559967/1000000


--- Term 14 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 62
Matrix dimension : 53

Flags :
F1  : {123, 124, 134, 234, 125}
F2  : {123, 124, 134, 234, 135}
F3  : {123, 124, 134, 234, 125, 135}
F4  : {123, 124, 134, 234, 235}
F5  : {123, 124, 134, 234, 125, 235}
F6  : {123, 124, 134, 234, 135, 235}
F7  : {123, 124, 134, 234, 125, 135, 235}
F8  : {123, 124, 134, 234, 145}
F9  : {123, 124, 134, 234, 125, 145}
F10 : {123, 124, 134, 234, 135, 145}
F11 : {123, 124, 134, 234, 125, 135, 145}
F12 : {123, 124, 134, 234, 235, 145}
F13 : {123, 124, 134, 234, 125, 235, 145}
F14 : {123, 124, 134, 234, 135, 235, 145}
F15 : {123, 124, 134, 234, 125, 135, 235, 145}
F16 : {123, 124, 134, 234, 245}
F17 : {123, 124, 134, 234, 125, 245}
F18 : {123, 124, 134, 234, 135, 245}
F19 : {123, 124, 134, 234, 125, 135, 245}
F20 : {123, 124, 134, 234, 235, 245}
F21 : {123, 124, 134, 234, 125, 235, 245}
F22 : {123, 124, 134, 234, 135, 235, 245}
F23 : {123, 124, 134, 234, 125, 135, 235, 245}
F24 : {123, 124, 134, 234, 145, 245}
F25 : {123, 124, 134, 234, 125, 145, 245}
F26 : {123, 124, 134, 234, 135, 145, 245}
F27 : {123, 124, 134, 234, 125, 135, 145, 245}
F28 : {123, 124, 134, 234, 235, 145, 245}
F29 : {123, 124, 134, 234, 125, 235, 145, 245}
F30 : {123, 124, 134, 234, 135, 235, 145, 245}
F31 : {123, 124, 134, 234, 125, 135, 235, 145, 245}
F32 : {123, 124, 134, 234, 345}
F33 : {123, 124, 134, 234, 125, 345}
F34 : {123, 124, 134, 234, 135, 345}
F35 : {123, 124, 134, 234, 125, 135, 345}
F36 : {123, 124, 134, 234, 235, 345}
F37 : {123, 124, 134, 234, 125, 235, 345}
F38 : {123, 124, 134, 234, 135, 235, 345}
F39 : {123, 124, 134, 234, 125, 135, 235, 345}
F40 : {123, 124, 134, 234, 145, 345}
F41 : {123, 124, 134, 234, 125, 145, 345}
F42 : {123, 124, 134, 234, 135, 145, 345}
F43 : {123, 124, 134, 234, 125, 135, 145, 345}
F44 : {123, 124, 134, 234, 235, 145, 345}
F45 : {123, 124, 134, 234, 125, 235, 145, 345}
F46 : {123, 124, 134, 234, 135, 235, 145, 345}
F47 : {123, 124, 134, 234, 125, 135, 235, 145, 345}
F48 : {123, 124, 134, 234, 245, 345}
F49 : {123, 124, 134, 234, 125, 245, 345}
F50 : {123, 124, 134, 234, 135, 245, 345}
F51 : {123, 124, 134, 234, 125, 135, 245, 345}
F52 : {123, 124, 134, 234, 235, 245, 345}
F53 : {123, 124, 134, 234, 125, 235, 245, 345}
F54 : {123, 124, 134, 234, 135, 235, 245, 345}
F55 : {123, 124, 134, 234, 125, 135, 235, 245, 345}
F56 : {123, 124, 134, 234, 145, 245, 345}
F57 : {123, 124, 134, 234, 125, 145, 245, 345}
F58 : {123, 124, 134, 234, 135, 145, 245, 345}
F59 : {123, 124, 134, 234, 125, 135, 145, 245, 345}
F60 : {123, 124, 134, 234, 235, 145, 245, 345}
F61 : {123, 124, 134, 234, 125, 235, 145, 245, 345}
F62 : {123, 124, 134, 234, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F1)-(F8)
B4  : (F1)-(F16)
B5  : (F1)-(F32)
B6  : (F3)-(F5)
B7  : (F3)-(F6)
B8  : (F3)-(F9)
B9  : (F3)-(F10)
B10 : (F3)-(F17)
B11 : (F3)-(F20)
B12 : (F3)-(F24)
B13 : (F3)-(F34)
B14 : (F3)-(F36)
B15 : (F3)-(F40)
B16 : (F3)-(F48)
B17 : (F7)-(F25)
B18 : (F7)-(F42)
B19 : (F7)-(F52)
B20 : (F11)-(F21)
B21 : (F11)-(F38)
B22 : (F11)-(F56)
B23 : (F12)-(F18)
B24 : (F12)-(F33)
B25 : (F13)-(F14)
B26 : (F13)-(F19)
B27 : (F13)-(F22)
B28 : (F13)-(F26)
B29 : (F13)-(F28)
B30 : (F13)-(F35)
B31 : (F13)-(F37)
B32 : (F13)-(F41)
B33 : (F13)-(F44)
B34 : (F13)-(F49)
B35 : (F13)-(F50)
B36 : (F15)-(F23)
B37 : (F15)-(F27)
B38 : (F15)-(F29)
B39 : (F15)-(F39)
B40 : (F15)-(F43)
B41 : (F15)-(F46)
B42 : (F15)-(F53)
B43 : (F15)-(F54)
B44 : (F15)-(F57)
B45 : (F15)-(F58)
B46 : (F15)-(F60)
B47 : (F30)-(F45)
B48 : (F30)-(F51)
B49 : (F31)-(F47)
B50 : (F31)-(F55)
B51 : (F31)-(F59)
B52 : (F31)-(F61)
B53 : (F31)-(F62)

Matrix :
55337/200000 -206833/500000 5319/31250 6267/50000 21419/200000 -145377/1000000 -10441/50000 83/125000 58299/500000 23769/200000 58049/1000000 13407/1000000 143637/1000000 30923/1000000 82829/500000 -297577/1000000 156211/1000000 42547/100000 -30451/500000 -52041/1000000 -54591/1000000 59567/500000 37909/250000 -18207/500000 466857/1000000 -24619/200000 -261527/1000000 100739/500000 42119/250000 -149993/1000000 -467751/1000000 -949/200000 2029/12500 -386953/1000000 -88371/250000 43421/250000 3341/25000 46523/100000 -1097/25000 -22287/25000 70249/250000 -68867/50000 -258117/500000 -250113/500000 -111669/250000 26611/62500 -77097/250000 -659583/1000000 -10781/125000 -108697/500000 -1250777/1000000 -61837/250000 -56199/250000
-206833/500000 280079/200000 -17383/40000 -346473/1000000 -243359/1000000 208471/500000 574177/1000000 -691/40000 -110293/500000 -375623/1000000 -78987/1000000 -93957/1000000 -175627/500000 -31101/500000 -437719/1000000 1007233/1000000 -23263/40000 -135961/125000 328893/1000000 28173/250000 46609/250000 -76329/250000 -19307/50000 -14379/500000 -275151/200000 17663/62500 786909/1000000 -134467/250000 -220043/500000 82719/200000 679213/500000 33649/1000000 -376733/1000000 567803/500000 591057/500000 -12907/25000 -174251/500000 -706351/500000 343703/1000000 117689/50000 -403643/500000 472319/125000 807597/500000 839163/500000 1357267/1000000 -237469/200000 632131/1000000 1722343/1000000 145527/1000000 114159/200000 449499/125000 618217/1000000 501563/1000000
5319/31250 -17383/40000 361433/1000000 184901/1000000 2534/15625 -172813/1000000 -126467/500000 38233/1000000 178451/1000000 73641/500000 102153/1000000 15369/1000000 24057/125000 32923/500000 199401/1000000 -59923/250000 85009/500000 26153/50000 5931/1000000 -14221/200000 -16371/250000 166669/1000000 158257/1000000 -4517/62500 467901/1000000 -162413/1000000 -147397/500000 260169/1000000 112843/500000 -195109/1000000 -529463/1000000 51/2000 224701/1000000 -395799/1000000 -156547/500000 258201/1000000 146271/1000000 86589/200000 10313/1000000 -1068847/1000000 123079/500000 -796853/500000 -546727/1000000 -230833/500000 -381919/1000000 20901/40000 -368877/1000000 -157503/200000 -27553/250000 -112951/500000 -1394259/1000000 -84713/250000 -156031/500000
6267/50000 -346473/1000000 184901/1000000 139121/500000 129631/1000000 -73743/500000 -51757/250000 28479/1000000 67731/500000 14829/125000 90559/1000000 11933/1000000 146263/1000000 60053/1000000 147953/1000000 -7711/40000 70223/500000 203769/500000 18997/1000000 -3187/62500 -53827/1000000 8453/62500 35823/250000 -14769/250000 75259/200000 -136397/1000000 -47477/200000 202341/1000000 37901/200000 -162497/1000000 -424869/1000000 14857/1000000 182091/1000000 -39049/125000 -51811/200000 209251/1000000 79679/1000000 192031/500000 437/50000 -434837/500000 114093/500000 -128513/100000 -476083/1000000 -373241/1000000 -156519/500000 105783/250000 -160741/500000 -61581/100000 -79869/1000000 -19367/100000 -1127481/1000000 -138599/500000 -25337/100000
21419/200000 -243359/1000000 2534/15625 129631/1000000 3289/12500 -114467/1000000 -35609/200000 23289/1000000 69403/500000 41399/500000 18581/200000 -13847/1000000 138407/1000000 2479/40000 134317/1000000 -18859/200000 68641/1000000 72283/200000 65669/1000000 -53821/1000000 -8021/250000 60083/500000 50843/500000 -6259/125000 67401/250000 -15539/125000 -22217/125000 84207/500000 155779/1000000 -132281/1000000 -81313/250000 20897/1000000 43821/250000 -4613/20000 -13729/100000 175799/1000000 43411/500000 261627/1000000 63389/1000000 -755661/1000000 16683/100000 -266857/250000 -310431/1000000 -3427/15625 -96203/500000 69107/200000 -250171/1000000 -480533/1000000 -10807/125000 -152919/1000000 -862647/1000000 -60631/250000 -61993/250000
-145377/1000000 208471/500000 -172813/1000000 -73743/500000 -114467/1000000 2771/10000 103509/500000 -17997/1000000 -107121/1000000 -68799/500000 -2107/31250 -12773/500000 -35157/250000 -23191/500000 -23973/125000 150287/500000 -22469/125000 -102691/250000 55027/1000000 48017/1000000 61263/1000000 -31151/250000 -68787/500000 18187/1000000 -44973/100000 122993/1000000 6731/25000 -41861/200000 -21767/125000 3257/20000 469787/1000000 1967/500000 -156543/1000000 14913/40000 347343/1000000 -98229/500000 -58077/500000 -463583/1000000 32511/500000 35443/40000 -8273/31250 1359369/1000000 535421/1000000 514049/1000000 99909/250000 -105221/250000 10711/40000 158917/250000 60621/1000000 20757/100000 249497/200000 31923/125000 221433/1000000
-10441/50000 574177/1000000 -126467/500000 -51757/250000 -35609/200000 103509/500000 215151/500000 -1127/50000 -83103/500000 -89513/500000 -11827/125000 -11143/200000 -4277/20000 -36663/500000 -116569/500000 12479/31250 -118311/500000 -11917/20000 28661/500000 70967/1000000 42073/500000 -90093/500000 -97687/500000 35107/1000000 -31503/50000 89039/500000 46383/125000 -57613/200000 -246931/1000000 57831/250000 663437/1000000 -1677/200000 -119089/500000 258257/500000 236861/500000 -297543/1000000 -85537/500000 -159263/250000 8163/100000 638813/500000 -187913/500000 1946673/1000000 365747/500000 170399/250000 567159/1000000 -603031/1000000 387943/1000000 452487/500000 27511/250000 298651/1000000 351443/200000 375491/1000000 5211/15625
83/125000 -691/40000 38233/1000000 28479/1000000 23289/1000000 -17997/1000000 -1127/50000 146457/1000000 4283/200000 12231/1000000 4263/250000 -3267/1000000 23187/1000000 -4209/250000 5291/500000 35657/1000000 213/10000 23631/500000 6779/250000 -8737/1000000 -8499/1000000 6157/250000 2193/200000 -3563/250000 107/50000 -7409/500000 -31721/1000000 6833/200000 38721/1000000 -25931/1000000 -36203/1000000 16991/1000000 1801/50000 -111/25000 3009/1000000 4701/125000 581/62500 -3337/1000000 6101/250000 -88723/1000000 -911/250000 -111163/1000000 -45163/1000000 279/100000 3797/250000 65899/1000000 -8747/250000 -28453/500000 -5723/1000000 619/1000000 -85401/1000000 -10447/200000 -19481/500000
58299/500000 -110293/500000 178451/1000000 67731/500000 69403/500000 -107121/1000000 -83103/500000 4283/200000 131463/500000 2593/31250 1669/31250 -4927/500000 128721/1000000 12961/250000 60469/500000 -74617/1000000 36179/500000 88447/250000 10899/200000 -26513/500000 -2121/62500 7221/62500 49937/500000 -58403/1000000 253231/1000000 -7409/62500 -171383/1000000 33733/200000 15651/100000 -122103/1000000 -321551/1000000 3119/100000 3447/20000 -22643/100000 -15707/125000 170483/1000000 85247/1000000 59141/250000 27499/500000 -345177/500000 70651/500000 -1012539/1000000 -292661/1000000 -106451/500000 -184357/1000000 343987/1000000 -63919/250000 -23809/50000 -84891/1000000 -5369/40000 -411711/500000 -11589/50000 -119791/500000
23769/200000 -375623/1000000 73641/500000 14829/125000 41399/500000 -68799/500000 -89513/500000 12231/1000000 2593/31250 241397/1000000 5433/200000 5141/250000 83721/1000000 6339/250000 130927/1000000 -26131/100000 178833/1000000 169897/500000 -71303/1000000 -7451/200000 -58457/1000000 103687/1000000 116439/1000000 -4019/500000 381277/1000000 -47119/500000 -59797/250000 177141/1000000 38359/250000 -33041/250000 -205321/500000 5687/1000000 6147/50000 -40443/125000 -161281/500000 170351/1000000 97159/1000000 80629/200000 -14599/200000 -361713/500000 103839/500000 -1146049/1000000 -471291/1000000 -464791/1000000 -367273/1000000 1174/3125 -52749/250000 -133093/250000 -46337/1000000 -162093/1000000 -215641/200000 -208093/1000000 -42507/250000
58049/1000000 -78987/1000000 102153/1000000 90559/1000000 18581/200000 -2107/31250 -11827/125000 4263/250000 1669/31250 5433/200000 187683/1000000 -1121/62500 17841/250000 4253/125000 6019/100000 -973/500000 52/3125 185427/1000000 79983/1000000 -7017/250000 -13763/1000000 68609/1000000 53003/1000000 -47273/1000000 25703/250000 -75783/1000000 -77533/1000000 9169/100000 91973/1000000 -79939/1000000 -723/5000 1193/100000 26849/250000 -84791/1000000 -2373/125000 1518/15625 17707/500000 94353/1000000 65129/1000000 -50051/125000 68523/1000000 -255297/500000 -129561/1000000 -5293/100000 -11121/250000 174723/1000000 -155897/1000000 -248073/1000000 -3177/62500 -74281/1000000 -391801/1000000 -142009/1000000 -154417/1000000
13407/1000000 -93957/1000000 15369/1000000 11933/1000000 -13847/1000000 -12773/500000 -11143/200000 -3267/1000000 -4927/500000 5141/250000 -1121/62500 141997/1000000 1133/200000 -2347/250000 92/15625 -17939/200000 66813/1000000 35843/1000000 -26561/500000 -549/1000000 -17299/1000000 11567/1000000 9321/500000 597/40000 4301/50000 -3/250000 -51019/1000000 26371/1000000 2081/100000 -6723/250000 -22201/250000 1279/1000000 2547/1000000 -32417/500000 -20559/200000 493/20000 4617/500000 2137/25000 -65093/1000000 -79337/1000000 2741/62500 -83867/500000 -4621/40000 -124661/1000000 -51247/500000 30773/500000 -11171/1000000 -84217/1000000 15283/1000000 -561/40000 -202579/1000000 -2917/200000 3259/500000
143637/1000000 -175627/500000 24057/125000 146263/1000000 138407/1000000 -35157/250000 -4277/20000 23187/1000000 128721/1000000 83721/1000000 17841/250000 1133/200000 276679/1000000 18997/500000 37763/250000 -99501/500000 33191/250000 423441/1000000 -1787/500000 -57231/1000000 -50459/1000000 65277/500000 128157/1000000 -10137/250000 385929/1000000 -124841/1000000 -241851/1000000 51557/250000 42587/250000 -3041/20000 -85441/200000 10437/500000 185129/1000000 -160793/500000 -51199/200000 8109/40000 23957/200000 355093/1000000 -31/5000 -429509/500000 113249/500000 -127881/100000 -444739/1000000 -194637/500000 -8127/25000 84609/200000 -17519/62500 -597439/1000000 -5339/62500 -180269/1000000 -1128343/1000000 -261623/1000000 -774/3125
30923/1000000 -31101/500000 32923/500000 60053/1000000 2479/40000 -23191/500000 -36663/500000 -4209/250000 12961/250000 6339/250000 4253/125000 -2347/250000 18997/500000 76317/500000 572/15625 -1507/200000 8711/500000 61659/500000 53799/1000000 -4553/250000 -327/31250 47347/1000000 17793/500000 -6811/250000 2199/31250 -14097/250000 -52609/1000000 2147/40000 17001/250000 -13533/250000 -52911/500000 2631/200000 71027/1000000 -6051/100000 -20421/1000000 37271/500000 3513/500000 78201/1000000 17231/500000 -264341/1000000 1859/40000 -36357/100000 -45311/500000 -46551/1000000 -18053/500000 121711/1000000 -48341/500000 -33887/200000 -30471/1000000 -51361/1000000 -277629/1000000 -105263/1000000 -49601/500000
82829/500000 -437719/1000000 199401/1000000 147953/1000000 134317/1000000 -23973/125000 -116569/500000 5291/500000 60469/500000 130927/1000000 6019/100000 92/15625 37763/250000 572/15625 60451/200000 -152157/500000 43881/250000 93069/200000 -54221/1000000 -14483/250000 -31159/500000 136793/1000000 147933/1000000 -13057/500000 121249/250000 -34857/250000 -292967/1000000 113501/500000 5857/31250 -165731/1000000 -251819/500000 1819/500000 184143/1000000 -406231/1000000 -89819/250000 102393/500000 142933/1000000 482699/1000000 -50559/1000000 -483833/500000 138923/500000 -46193/31250 -551371/1000000 -532737/1000000 -107493/250000 46877/100000 -292813/1000000 -694159/1000000 -46473/500000 -27129/125000 -1336159/1000000 -277489/1000000 -250957/1000000
-297577/1000000 1007233/1000000 -59923/250000 -7711/40000 -18859/200000 150287/500000 12479/31250 35657/1000000 -74617/1000000 -26131/100000 -973/500000 -17939/200000 -99501/500000 -1507/200000 -152157/500000 105749/100000 -231903/500000 -357607/500000 187237/500000 29577/500000 69621/500000 -174801/1000000 -68673/250000 -12277/200000 -109829/100000 82513/500000 144213/250000 -176967/500000 -127743/500000 33953/125000 498301/500000 13163/200000 -46633/250000 177643/200000 50467/50000 -32379/100000 -264357/1000000 -1134043/1000000 363913/1000000 200591/125000 -645223/1000000 334177/125000 1237131/1000000 692811/500000 1130721/1000000 -38091/50000 24251/62500 1244533/1000000 79391/1000000 430789/1000000 1328439/500000 36541/100000 52033/200000
156211/1000000 -23263/40000 85009/500000 70223/500000 68641/1000000 -22469/125000 -118311/500000 213/10000 36179/500000 178833/1000000 52/3125 66813/1000000 33191/250000 8711/500000 43881/250000 -231903/500000 335647/1000000 41909/100000 -96497/500000 -35353/1000000 -51509/500000 16233/125000 40173/250000 4841/200000 581397/1000000 -19463/200000 -72161/200000 59683/250000 98319/500000 -46853/250000 -60111/100000 -1573/1000000 31907/250000 -237623/500000 -70363/125000 44439/200000 126021/1000000 607501/1000000 -94487/500000 -935557/1000000 66313/200000 -97081/62500 -736847/1000000 -767417/1000000 -601377/1000000 10059/20000 -119273/500000 -363027/500000 -22807/1000000 -42831/200000 -155071/100000 -252337/1000000 -41159/250000
42547/100000 -135961/125000 26153/50000 203769/500000 72283/200000 -102691/250000 -11917/20000 23631/500000 88447/250000 169897/500000 185427/1000000 35843/1000000 423441/1000000 61659/500000 93069/200000 -357607/500000 41909/100000 61767/50000 -101261/1000000 -16309/100000 -152943/1000000 363929/1000000 382107/1000000 -88823/1000000 75951/62500 -363913/1000000 -36551/50000 294937/500000 60491/125000 -107321/250000 -161271/125000 30727/1000000 49789/100000 -127373/125000 -172561/200000 141687/250000 357397/1000000 237901/200000 -92553/1000000 -1254349/500000 698751/1000000 -3803011/1000000 -17209/12500 -1291079/1000000 -535791/500000 151189/125000 -393743/500000 -355473/200000 -244637/1000000 -279013/500000 -3402413/1000000 -91271/125000 -684443/1000000
-30451/500000 328893/1000000 5931/1000000 18997/1000000 65669/1000000 55027/1000000 28661/500000 6779/250000 10899/200000 -71303/1000000 79983/1000000 -26561/500000 -1787/500000 53799/1000000 -54221/1000000 187237/500000 -96497/500000 -101261/1000000 35903/125000 -2127/1000000 47849/1000000 1979/250000 -54299/1000000 -76993/1000000 -171493/500000 -1641/62500 167611/1000000 -60091/1000000 411/125000 151/10000 32429/125000 3173/100000 22889/500000 277419/1000000 203437/500000 -5503/500000 -37631/500000 -170281/500000 222969/1000000 203831/1000000 -176537/1000000 502357/1000000 366571/1000000 257507/500000 84869/200000 -141073/1000000 -15269/1000000 116891/500000 -879/40000 71639/1000000 659251/1000000 -773/31250 -18321/250000
-52041/1000000 28173/250000 -14221/200000 -3187/62500 -53821/1000000 48017/1000000 70967/1000000 -8737/1000000 -26513/500000 -7451/200000 -7017/250000 -549/1000000 -57231/1000000 -4553/250000 -14483/250000 29577/500000 -35353/1000000 -16309/100000 -2127/1000000 29699/1000000 13443/1000000 -49577/1000000 -43651/1000000 4357/250000 -128989/1000000 48591/1000000 3309/40000 -37021/500000 -3701/62500 50349/1000000 73091/500000 -5293/500000 -68679/1000000 109981/1000000 73769/1000000 -72227/1000000 -40929/1000000 -121341/1000000 -703/100000 301357/1000000 -69157/1000000 54757/125000 28673/200000 120779/1000000 51589/500000 -144149/1000000 101609/1000000 208233/1000000 31577/1000000 7773/125000 3019/8000 94209/1000000 90149/1000000
-54591/1000000 46609/250000 -16371/250000 -53827/1000000 -8021/250000 61263/1000000 42073/500000 -8499/1000000 -2121/62500 -58457/1000000 -13763/1000000 -17299/1000000 -50459/1000000 -327/31250 -31159/500000 69621/500000 -51509/500000 -152943/1000000 47849/1000000 13443/1000000 7393/200000 -49487/1000000 -11123/200000 -219/1000000 -190213/1000000 19883/500000 117723/1000000 -10487/125000 -35367/500000 1029/15625 50157/250000 -991/1000000 -26741/500000 156657/1000000 8517/50000 -15953/200000 -45523/1000000 -12323/62500 11091/250000 10683/31250 -56889/500000 545417/1000000 231937/1000000 238401/1000000 188171/1000000 -173703/1000000 94659/1000000 253971/1000000 20647/1000000 40391/500000 259599/500000 4731/50000 37789/500000
59567/500000 -76329/250000 166669/1000000 8453/62500 60083/500000 -31151/250000 -90093/500000 6157/250000 7221/62500 103687/1000000 68609/1000000 11567/1000000 65277/500000 47347/1000000 136793/1000000 -174801/1000000 16233/125000 363929/1000000 1979/250000 -49577/1000000 -49487/1000000 124301/1000000 22529/200000 -8817/250000 164421/500000 -57729/500000 -42699/200000 179989/1000000 32287/200000 -141041/1000000 -375989/1000000 8747/500000 19961/125000 -68903/250000 -112671/500000 91103/500000 93313/1000000 164509/500000 -1057/200000 -748571/1000000 96659/500000 -1117921/1000000 -398141/1000000 -347967/1000000 -282581/1000000 362219/1000000 -30479/125000 -262213/500000 -68387/1000000 -160501/1000000 -983329/1000000 -233499/1000000 -42939/200000
37909/250000 -19307/50000 158257/1000000 35823/250000 50843/500000 -68787/500000 -97687/500000 2193/200000 49937/500000 116439/1000000 53003/1000000 9321/500000 128157/1000000 17793/500000 147933/1000000 -68673/250000 40173/250000 382107/1000000 -54299/1000000 -43651/1000000 -11123/200000 22529/200000 44127/250000 -38693/1000000 213971/500000 -110987/1000000 -246889/1000000 185849/1000000 8213/50000 -139811/1000000 -109723/250000 -6153/1000000 72383/500000 -173293/500000 -10319/31250 43843/250000 104161/1000000 434983/1000000 -27961/500000 -40849/50000 64633/250000 -1263559/1000000 -249969/500000 -474089/1000000 -100079/250000 400613/1000000 -66899/250000 -590131/1000000 -9133/125000 -24123/125000 -288897/250000 -742/3125 -50731/250000
-18207/500000 -14379/500000 -4517/62500 -14769/250000 -6259/125000 18187/1000000 35107/1000000 -3563/250000 -58403/1000000 -4019/500000 -47273/1000000 597/40000 -10137/250000 -6811/250000 -13057/500000 -12277/200000 4841/200000 -88823/1000000 -76993/1000000 4357/250000 -219/1000000 -8817/250000 -38693/1000000 95273/1000000 -227/50000 4667/100000 7207/1000000 -47377/1000000 -49061/1000000 32547/1000000 35279/1000000 -3861/200000 -1687/31250 589/125000 -2079/40000 -42703/1000000 -297/31250 18289/1000000 -40887/500000 32819/200000 1943/500000 183383/1000000 -2099/1000000 -70711/1000000 -43523/1000000 -32207/500000 2239/20000 60121/500000 44557/1000000 4081/125000 12847/125000 40421/500000 84773/1000000
466857/1000000 -275151/200000 467901/1000000 75259/200000 67401/250000 -44973/100000 -31503/50000 107/50000 253231/1000000 381277/1000000 25703/250000 4301/50000 385929/1000000 2199/31250 121249/250000 -109829/100000 581397/1000000 75951/62500 -171493/500000 -128989/1000000 -190213/1000000 164421/500000 213971/500000 -227/50000 1594263/1000000 -319741/1000000 -847743/1000000 576929/1000000 477613/1000000 -114717/250000 -1478639/1000000 -26983/500000 209961/500000 -128679/100000 -1274753/1000000 569049/1000000 202139/500000 1557063/1000000 -10559/31250 -656771/250000 57949/62500 -4196599/1000000 -1727461/1000000 -1824159/1000000 -295889/200000 1269379/1000000 -743267/1000000 -984411/500000 -93909/500000 -165067/250000 -3935289/1000000 -138337/200000 -565621/1000000
-24619/200000 17663/62500 -162413/1000000 -136397/1000000 -15539/125000 122993/1000000 89039/500000 -7409/500000 -7409/62500 -47119/500000 -75783/1000000 -3/250000 -124841/1000000 -14097/250000 -34857/250000 82513/500000 -19463/200000 -363913/1000000 -1641/62500 48591/1000000 19883/500000 -57729/500000 -110987/1000000 4667/100000 -319741/1000000 19929/100000 50107/250000 -17009/100000 -78161/500000 60411/500000 1099/3125 -9419/500000 -479/2500 126553/500000 206301/1000000 -69721/500000 -11787/200000 -38987/125000 -18831/1000000 366779/500000 -210649/1000000 1085253/1000000 75427/200000 152081/500000 133963/500000 -185423/500000 58989/250000 128643/250000 35007/500000 2542/15625 944763/1000000 223151/1000000 44677/200000
-261527/1000000 786909/1000000 -147397/500000 -47477/200000 -22217/125000 6731/25000 46383/125000 -31721/1000000 -171383/1000000 -59797/250000 -77533/1000000 -51019/1000000 -241851/1000000 -52609/1000000 -292967/1000000 144213/250000 -72161/200000 -36551/50000 167611/1000000 3309/40000 117723/1000000 -42699/200000 -246889/1000000 7207/1000000 -847743/1000000 50107/250000 288123/500000 -72077/200000 -38567/125000 53521/200000 21261/25000 -15659/500000 -135691/500000 688829/1000000 172949/250000 -314809/1000000 -4237/20000 -106073/125000 157783/1000000 376761/250000 -486859/1000000 2412749/1000000 1020003/1000000 961379/1000000 807327/1000000 -386113/500000 2653/6250 1117199/1000000 20231/200000 178089/500000 565101/250000 417273/1000000 181057/500000
100739/500000 -134467/250000 260169/1000000 202341/1000000 84207/500000 -41861/200000 -57613/200000 6833/200000 33733/200000 177141/1000000 9169/100000 26371/1000000 51557/250000 2147/40000 113501/500000 -176967/500000 59683/250000 294937/500000 -60091/1000000 -37021/500000 -10487/125000 179989/1000000 185849/1000000 -47377/1000000 576929/1000000 -17009/100000 -72077/200000 46063/125000 29491/125000 -224357/1000000 -666809/1000000 3603/500000 14411/62500 -496331/1000000 -435669/1000000 57707/200000 196217/1000000 17973/31250 -40541/500000 -608437/500000 66081/200000 -1874483/1000000 -21391/31250 -322961/500000 -491817/1000000 594479/1000000 -396017/1000000 -54681/62500 -113641/1000000 -134899/500000 -208317/125000 -368219/1000000 -159751/500000
42119/250000 -220043/500000 112843/500000 37901/200000 155779/1000000 -21767/125000 -246931/1000000 38721/1000000 15651/100000 38359/250000 91973/1000000 2081/100000 42587/250000 17001/250000 5857/31250 -127743/500000 98319/500000 60491/125000 411/125000 -3701/62500 -35367/500000 32287/200000 8213/50000 -49061/1000000 477613/1000000 -78161/500000 -38567/125000 29491/125000 9591/31250 -116417/500000 -537299/1000000 1433/200000 43013/200000 -51207/125000 -35067/100000 261017/1000000 125159/1000000 259649/500000 -52689/1000000 -3379/3125 9019/31250 -1588773/1000000 -588861/1000000 -130011/250000 -206433/500000 108789/200000 -86637/250000 -152713/200000 -45497/500000 -749/3125 -705921/500000 -329661/1000000 -36117/125000
-149993/1000000 82719/200000 -195109/1000000 -162497/1000000 -132281/1000000 3257/20000 57831/250000 -25931/1000000 -122103/1000000 -33041/250000 -79939/1000000 -6723/250000 -3041/20000 -13533/250000 -165731/1000000 33953/125000 -46853/250000 -107321/250000 151/10000 50349/1000000 1029/15625 -141041/1000000 -139811/1000000 32547/1000000 -114717/250000 60411/500000 53521/200000 -224357/1000000 -116417/500000 259943/1000000 490821/1000000 -1141/1000000 -1503/8000 37693/100000 65943/200000 -246107/1000000 -64097/500000 -491479/1000000 9841/125000 197549/200000 -33861/125000 362863/250000 539931/1000000 253931/500000 77489/200000 -240519/500000 305189/1000000 696419/1000000 41517/500000 44699/200000 649369/500000 295859/1000000 123467/500000
-467751/1000000 679213/500000 -529463/1000000 -424869/1000000 -81313/250000 469787/1000000 663437/1000000 -36203/1000000 -321551/1000000 -205321/500000 -723/5000 -22201/250000 -85441/200000 -52911/500000 -251819/500000 498301/500000 -60111/100000 -161271/125000 32429/125000 73091/500000 50157/250000 -375989/1000000 -109723/250000 35279/1000000 -1478639/1000000 1099/3125 21261/25000 -666809/1000000 -537299/1000000 490821/1000000 1586357/1000000 14233/1000000 -98211/200000 613267/500000 1192517/1000000 -39261/62500 -209701/500000 -1507717/1000000 147951/500000 689367/250000 -217139/250000 2165583/500000 1720999/1000000 1719141/1000000 1369373/1000000 -1355377/1000000 819251/1000000 1008611/500000 53443/250000 654411/1000000 12457/3125 387031/500000 81017/125000
-949/200000 33649/1000000 51/2000 14857/1000000 20897/1000000 1967/500000 -1677/200000 16991/1000000 3119/100000 5687/1000000 1193/100000 1279/1000000 10437/500000 2631/200000 1819/500000 13163/200000 -1573/1000000 30727/1000000 3173/100000 -5293/500000 -991/1000000 8747/500000 -6153/1000000 -3861/200000 -26983/500000 -9419/500000 -15659/500000 3603/500000 1433/200000 -1141/1000000 14233/1000000 107631/1000000 10903/1000000 41373/1000000 65051/1000000 -21027/1000000 -15137/1000000 -20999/250000 3327/62500 37353/1000000 -51291/1000000 4013/100000 20287/1000000 57821/500000 8303/125000 177/15625 -1247/1000000 25127/1000000 -16/15625 5687/200000 59299/1000000 -1143/100000 -837/25000
2029/12500 -376733/1000000 224701/1000000 182091/1000000 43821/250000 -156543/1000000 -119089/500000 1801/50000 3447/20000 6147/50000 26849/250000 2547/1000000 185129/1000000 71027/1000000 184143/1000000 -46633/250000 31907/250000 49789/100000 22889/500000 -68679/1000000 -26741/500000 19961/125000 72383/500000 -1687/31250 209961/500000 -479/2500 -135691/500000 14411/62500 43013/200000 -1503/8000 -98211/200000 10903/1000000 37891/125000 -179781/500000 -13403/50000 221629/1000000 21147/200000 83411/200000 9647/500000 -204381/200000 138833/500000 -1493441/1000000 -492899/1000000 -51591/125000 -337491/1000000 512623/1000000 -330727/1000000 -351231/500000 -51403/500000 -27559/125000 -1275903/1000000 -320121/1000000 -306439/1000000
-386953/1000000 567803/500000 -395799/1000000 -39049/125000 -4613/20000 14913/40000 258257/500000 -111/25000 -22643/100000 -40443/125000 -84791/1000000 -32417/500000 -160793/500000 -6051/100000 -406231/1000000 177643/200000 -237623/500000 -127373/125000 277419/1000000 109981/1000000 156657/1000000 -68903/250000 -173293/500000 589/125000 -128679/100000 126553/500000 688829/1000000 -496331/1000000 -51207/125000 37693/100000 613267/500000 41373/1000000 -179781/500000 560143/500000 517183/500000 -97897/200000 -88027/250000 -643211/500000 69137/250000 2201691/1000000 -381999/500000 70209/20000 283269/200000 15153/10000 1208961/1000000 -264833/250000 626547/1000000 82339/50000 8299/50000 274449/500000 408463/125000 587599/1000000 238107/500000
-88371/250000 591057/500000 -156547/500000 -51811/200000 -13729/100000 347343/1000000 236861/500000 3009/1000000 -15707/125000 -161281/500000 -2373/125000 -20559/200000 -51199/200000 -20421/1000000 -89819/250000 50467/50000 -70363/125000 -172561/200000 203437/500000 73769/1000000 8517/50000 -112671/500000 -10319/31250 -2079/40000 -1274753/1000000 206301/1000000 172949/250000 -435669/1000000 -35067/100000 65943/200000 1192517/1000000 65051/1000000 -13403/50000 517183/500000 1256417/1000000 -418879/1000000 -154273/500000 -678123/500000 39251/100000 389609/200000 -150461/200000 1612691/500000 47211/31250 161051/100000 1341083/1000000 -193977/200000 242197/500000 1522419/1000000 91651/1000000 513879/1000000 3177603/1000000 234783/500000 173411/500000
43421/250000 -12907/25000 258201/1000000 209251/1000000 175799/1000000 -98229/500000 -297543/1000000 4701/125000 170483/1000000 170351/1000000 1518/15625 493/20000 8109/40000 37271/500000 102393/500000 -32379/100000 44439/200000 141687/250000 -5503/500000 -72227/1000000 -15953/200000 91103/500000 43843/250000 -42703/1000000 569049/1000000 -69721/500000 -314809/1000000 57707/200000 261017/1000000 -246107/1000000 -39261/62500 -21027/1000000 221629/1000000 -97897/200000 -418879/1000000 86513/200000 19299/100000 599459/1000000 -56689/1000000 -324533/250000 313271/1000000 -118339/62500 -10373/15625 -42061/62500 -490929/1000000 112317/200000 -421727/1000000 -222597/250000 -57761/500000 -277199/1000000 -831311/500000 -443539/1000000 -66249/200000
3341/25000 -174251/500000 146271/1000000 79679/1000000 43411/500000 -58077/500000 -85537/500000 581/62500 85247/1000000 97159/1000000 17707/500000 4617/500000 23957/200000 3513/500000 142933/1000000 -264357/1000000 126021/1000000 357397/1000000 -37631/500000 -40929/1000000 -45523/1000000 93313/1000000 104161/1000000 -297/31250 202139/500000 -11787/200000 -4237/20000 196217/1000000 125159/1000000 -64097/500000 -209701/500000 -15137/1000000 21147/200000 -88027/250000 -154273/500000 19299/100000 249643/1000000 103527/250000 -1369/12500 -385409/500000 20451/100000 -37813/31250 -427127/1000000 -7203/15625 -350417/1000000 318681/1000000 -251427/1000000 -27647/50000 -16231/125000 -18697/100000 -261897/250000 -53283/250000 -10833/62500
46523/100000 -706351/500000 86589/200000 192031/500000 261627/1000000 -463583/1000000 -159263/250000 -3337/1000000 59141/250000 80629/200000 94353/1000000 2137/25000 355093/1000000 78201/1000000 482699/1000000 -1134043/1000000 607501/1000000 237901/200000 -170281/500000 -121341/1000000 -12323/62500 164509/500000 434983/1000000 18289/1000000 1557063/1000000 -38987/125000 -106073/125000 17973/31250 259649/500000 -491479/1000000 -1507717/1000000 -20999/250000 83411/200000 -643211/500000 -678123/500000 599459/1000000 103527/250000 109443/62500 -413967/1000000 -1360567/500000 943101/1000000 -427069/100000 -1822069/1000000 -1881633/1000000 -388707/250000 259469/200000 -147327/200000 -2018581/1000000 -181127/1000000 -739297/1000000 -4020599/1000000 -173743/250000 -55989/100000
-1097/25000 343703/1000000 10313/1000000 437/50000 63389/1000000 32511/500000 8163/100000 6101/250000 27499/500000 -14599/200000 65129/1000000 -65093/1000000 -31/5000 17231/500000 -50559/1000000 363913/1000000 -94487/500000 -92553/1000000 222969/1000000 -703/100000 11091/250000 -1057/200000 -27961/500000 -40887/500000 -10559/31250 -18831/1000000 157783/1000000 -40541/500000 -52689/1000000 9841/125000 147951/500000 3327/62500 9647/500000 69137/250000 39251/100000 -56689/1000000 -1369/12500 -413967/1000000 336203/1000000 6119/20000 -20729/100000 153129/250000 76563/200000 264427/500000 45921/125000 -193819/1000000 13613/500000 71677/250000 -1109/250000 123391/1000000 71011/100000 16011/500000 -45349/500000
-22287/25000 117689/50000 -1068847/1000000 -434837/500000 -755661/1000000 35443/40000 638813/500000 -88723/1000000 -345177/500000 -361713/500000 -50051/125000 -79337/1000000 -429509/500000 -264341/1000000 -483833/500000 200591/125000 -935557/1000000 -1254349/500000 203831/1000000 301357/1000000 10683/31250 -748571/1000000 -40849/50000 32819/200000 -656771/250000 366779/500000 376761/250000 -608437/500000 -3379/3125 197549/200000 689367/250000 37353/1000000 -204381/200000 2201691/1000000 389609/200000 -324533/250000 -385409/500000 -1360567/500000 6119/20000 5517587/1000000 -315233/200000 4097743/500000 2983363/1000000 581727/200000 1167599/500000 -2587589/1000000 1702381/1000000 3862733/1000000 523061/1000000 51409/40000 3675809/500000 1605917/1000000 283779/200000
70249/250000 -403643/500000 123079/500000 114093/500000 16683/100000 -8273/31250 -187913/500000 -911/250000 70651/500000 103839/500000 68523/1000000 2741/62500 113249/500000 1859/40000 138923/500000 -645223/1000000 66313/200000 698751/1000000 -176537/1000000 -69157/1000000 -56889/500000 96659/500000 64633/250000 1943/500000 57949/62500 -210649/1000000 -486859/1000000 66081/200000 9019/31250 -33861/125000 -217139/250000 -51291/1000000 138833/500000 -381999/500000 -150461/200000 313271/1000000 20451/100000 943101/1000000 -20729/100000 -315233/200000 132507/200000 -2523049/1000000 -102591/100000 -1106439/1000000 -173883/200000 759081/1000000 -219487/500000 -295439/250000 -51231/500000 -91089/200000 -93079/40000 -102773/250000 -326159/1000000
-68867/50000 472319/125000 -796853/500000 -128513/100000 -266857/250000 1359369/1000000 1946673/1000000 -111163/1000000 -1012539/1000000 -1146049/1000000 -255297/500000 -83867/500000 -127881/100000 -36357/100000 -46193/31250 334177/125000 -97081/62500 -3803011/1000000 502357/1000000 54757/125000 545417/1000000 -1117921/1000000 -1263559/1000000 183383/1000000 -4196599/1000000 1085253/1000000 2412749/1000000 -1874483/1000000 -1588773/1000000 362863/250000 2165583/500000 4013/100000 -1493441/1000000 70209/20000 1612691/500000 -118339/62500 -37813/31250 -427069/100000 153129/250000 4097743/500000 -2523049/1000000 6351943/500000 4813771/1000000 591277/125000 37853/10000 -782729/200000 2501339/1000000 2959719/500000 715799/1000000 983101/500000 458123/40000 1187593/500000 1028003/500000
-258117/500000 807597/500000 -546727/1000000 -476083/1000000 -310431/1000000 535421/1000000 365747/500000 -45163/1000000 -292661/1000000 -471291/1000000 -129561/1000000 -4621/40000 -444739/1000000 -45311/500000 -551371/1000000 1237131/1000000 -736847/1000000 -17209/12500 366571/1000000 28673/200000 231937/1000000 -398141/1000000 -249969/500000 -2099/1000000 -1727461/1000000 75427/200000 1020003/1000000 -21391/31250 -588861/1000000 539931/1000000 1720999/1000000 20287/1000000 -492899/1000000 283269/200000 47211/31250 -10373/15625 -427127/1000000 -1822069/1000000 76563/200000 2983363/1000000 -102591/100000 4813771/1000000 2161147/1000000 255767/125000 5349/3125 -744701/500000 407949/500000 563381/250000 6761/50000 748241/1000000 2283167/500000 202923/250000 675921/1000000
-250113/500000 839163/500000 -230833/500000 -373241/1000000 -3427/15625 514049/1000000 170399/250000 279/100000 -106451/500000 -464791/1000000 -5293/100000 -124661/1000000 -194637/500000 -46551/1000000 -532737/1000000 692811/500000 -767417/1000000 -1291079/1000000 257507/500000 120779/1000000 238401/1000000 -347967/1000000 -474089/1000000 -70711/1000000 -1824159/1000000 152081/500000 961379/1000000 -322961/500000 -130011/250000 253931/500000 1719141/1000000 57821/500000 -51591/125000 15153/10000 161051/100000 -42061/62500 -7203/15625 -1881633/1000000 264427/500000 581727/200000 -1106439/1000000 591277/125000 255767/125000 296539/125000 226299/125000 -356527/250000 95799/125000 221331/100000 17189/100000 46921/62500 4578089/1000000 185867/250000 246531/500000
-111669/250000 1357267/1000000 -381919/1000000 -156519/500000 -96203/500000 99909/250000 567159/1000000 3797/250000 -184357/1000000 -367273/1000000 -11121/250000 -51247/500000 -8127/25000 -18053/500000 -107493/250000 1130721/1000000 -601377/1000000 -535791/500000 84869/200000 51589/500000 188171/1000000 -282581/1000000 -100079/250000 -43523/1000000 -295889/200000 133963/500000 807327/1000000 -491817/1000000 -206433/500000 77489/200000 1369373/1000000 8303/125000 -337491/1000000 1208961/1000000 1341083/1000000 -490929/1000000 -350417/1000000 -388707/250000 45921/125000 1167599/500000 -173883/200000 37853/10000 5349/3125 226299/125000 1609727/1000000 -115273/100000 117161/200000 1785973/1000000 8321/62500 30219/50000 3717821/1000000 523463/1000000 464653/1000000
26611/62500 -237469/200000 20901/40000 105783/250000 69107/200000 -105221/250000 -603031/1000000 65899/1000000 343987/1000000 1174/3125 174723/1000000 30773/500000 84609/200000 121711/1000000 46877/100000 -38091/50000 10059/20000 151189/125000 -141073/1000000 -144149/1000000 -173703/1000000 362219/1000000 400613/1000000 -32207/500000 1269379/1000000 -185423/500000 -386113/500000 594479/1000000 108789/200000 -240519/500000 -1355377/1000000 177/15625 512623/1000000 -264833/250000 -193977/200000 112317/200000 318681/1000000 259469/200000 -193819/1000000 -2587589/1000000 759081/1000000 -782729/200000 -744701/500000 -356527/250000 -115273/100000 21372/15625 -389507/500000 -185313/100000 -21033/100000 -463/800 -3596573/1000000 -734483/1000000 -641693/1000000
-77097/250000 632131/1000000 -368877/1000000 -160741/500000 -250171/1000000 10711/40000 387943/1000000 -8747/250000 -63919/250000 -52749/250000 -155897/1000000 -11171/1000000 -17519/62500 -48341/500000 -292813/1000000 24251/62500 -119273/500000 -393743/500000 -15269/1000000 101609/1000000 94659/1000000 -30479/125000 -66899/250000 2239/20000 -743267/1000000 58989/250000 2653/6250 -396017/1000000 -86637/250000 305189/1000000 819251/1000000 -1247/1000000 -330727/1000000 626547/1000000 242197/500000 -421727/1000000 -251427/1000000 -147327/200000 13613/500000 1702381/1000000 -219487/500000 2501339/1000000 407949/500000 95799/125000 117161/200000 -389507/500000 35977/50000 1177747/1000000 103089/500000 384611/1000000 1073737/500000 273607/500000 115573/250000
-659583/1000000 1722343/1000000 -157503/200000 -61581/100000 -480533/1000000 158917/250000 452487/500000 -28453/500000 -23809/50000 -133093/250000 -248073/1000000 -84217/1000000 -597439/1000000 -33887/200000 -694159/1000000 1244533/1000000 -363027/500000 -355473/200000 116891/500000 208233/1000000 253971/1000000 -262213/500000 -590131/1000000 60121/500000 -984411/500000 128643/250000 1117199/1000000 -54681/62500 -152713/200000 696419/1000000 1008611/500000 25127/1000000 -351231/500000 82339/50000 1522419/1000000 -222597/250000 -27647/50000 -2018581/1000000 71677/250000 3862733/1000000 -295439/250000 2959719/500000 563381/250000 221331/100000 1785973/1000000 -185313/100000 1177747/1000000 588511/200000 329259/1000000 14661/15625 5379297/1000000 1108301/1000000 29371/31250
-10781/125000 145527/1000000 -27553/250000 -79869/1000000 -10807/125000 60621/1000000 27511/250000 -5723/1000000 -84891/1000000 -46337/1000000 -3177/62500 15283/1000000 -5339/62500 -30471/1000000 -46473/500000 79391/1000000 -22807/1000000 -244637/1000000 -879/40000 31577/1000000 20647/1000000 -68387/1000000 -9133/125000 44557/1000000 -93909/500000 35007/500000 20231/200000 -113641/1000000 -45497/500000 41517/500000 53443/250000 -16/15625 -51403/500000 8299/50000 91651/1000000 -57761/500000 -16231/125000 -181127/1000000 -1109/250000 523061/1000000 -51231/500000 715799/1000000 6761/50000 17189/100000 8321/62500 -21033/100000 103089/500000 329259/1000000 41117/200000 50517/500000 549071/1000000 27613/200000 14051/100000
-108697/500000 114159/200000 -112951/500000 -19367/100000 -152919/1000000 20757/100000 298651/1000000 619/1000000 -5369/40000 -162093/1000000 -74281/1000000 -561/40000 -180269/1000000 -51361/1000000 -27129/125000 430789/1000000 -42831/200000 -279013/500000 71639/1000000 7773/125000 40391/500000 -160501/1000000 -24123/125000 4081/125000 -165067/250000 2542/15625 178089/500000 -134899/500000 -749/3125 44699/200000 654411/1000000 5687/200000 -27559/125000 274449/500000 513879/1000000 -277199/1000000 -18697/100000 -739297/1000000 123391/1000000 51409/40000 -91089/200000 983101/500000 748241/1000000 46921/62500 30219/50000 -463/800 384611/1000000 14661/15625 50517/500000 225319/500000 108371/62500 341753/1000000 58021/200000
-1250777/1000000 449499/125000 -1394259/1000000 -1127481/1000000 -862647/1000000 249497/200000 351443/200000 -85401/1000000 -411711/500000 -215641/200000 -391801/1000000 -202579/1000000 -1128343/1000000 -277629/1000000 -1336159/1000000 1328439/500000 -155071/100000 -3402413/1000000 659251/1000000 3019/8000 259599/500000 -983329/1000000 -288897/250000 12847/125000 -3935289/1000000 944763/1000000 565101/250000 -208317/125000 -705921/500000 649369/500000 12457/3125 59299/1000000 -1275903/1000000 408463/125000 3177603/1000000 -831311/500000 -261897/250000 -4020599/1000000 71011/100000 3675809/500000 -93079/40000 458123/40000 2283167/500000 4578089/1000000 3717821/1000000 -3596573/1000000 1073737/500000 5379297/1000000 549071/1000000 108371/62500 2676131/250000 2027287/1000000 1718181/1000000
-61837/250000 618217/1000000 -84713/250000 -138599/500000 -60631/250000 31923/125000 375491/1000000 -10447/200000 -11589/50000 -208093/1000000 -142009/1000000 -2917/200000 -261623/1000000 -105263/1000000 -277489/1000000 36541/100000 -252337/1000000 -91271/125000 -773/31250 94209/1000000 4731/50000 -233499/1000000 -742/3125 40421/500000 -138337/200000 223151/1000000 417273/1000000 -368219/1000000 -329661/1000000 295859/1000000 387031/500000 -1143/100000 -320121/1000000 587599/1000000 234783/500000 -443539/1000000 -53283/250000 -173743/250000 16011/500000 1605917/1000000 -102773/250000 1187593/500000 202923/250000 185867/250000 523463/1000000 -734483/1000000 273607/500000 1108301/1000000 27613/200000 341753/1000000 2027287/1000000 15697/25000 433933/1000000
-56199/250000 501563/1000000 -156031/500000 -25337/100000 -61993/250000 221433/1000000 5211/15625 -19481/500000 -119791/500000 -42507/250000 -154417/1000000 3259/500000 -774/3125 -49601/500000 -250957/1000000 52033/200000 -41159/250000 -684443/1000000 -18321/250000 90149/1000000 37789/500000 -42939/200000 -50731/250000 84773/1000000 -565621/1000000 44677/200000 181057/500000 -159751/500000 -36117/125000 123467/500000 81017/125000 -837/25000 -306439/1000000 238107/500000 173411/500000 -66249/200000 -10833/62500 -55989/100000 -45349/500000 283779/200000 -326159/1000000 1028003/500000 675921/1000000 246531/500000 464653/1000000 -641693/1000000 115573/250000 29371/31250 14051/100000 58021/200000 1718181/1000000 433933/1000000 113913/200000

#Sharp Graphs
#1: Order 6 : Edges = {134, 234, 125, 135, 235, 145, 245, 126, 136, 236, 146, 246, 356, 456}
#2: Order 6 : Edges = {126, 136, 236, 146, 246, 346, 156, 256, 356, 456}
#3: Order 6 : Edges = {156, 256, 356, 456}
#4: Order 6 : Edges = {}
#5: Order 6 : Edges = {145, 245, 345, 126, 136, 236, 146, 246, 346, 156, 256, 356}
#6: Order 6 : Edges = {145, 245, 345, 146, 246, 346, 156, 256, 356}
#7: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346, 456}
#8: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346}



==> 5-9-11-prf.txt <==
#Density : 5/9

Program                       : DensityChecker

Order of subgraphs H          : 6
Number of forbidden graphs    : 2
Forbidden graphs              :
6 : {123, 124, 134, 125, 135, 146, 246, 156, 256, 456}
#Forbidden graphs added by supersaturation argument :
5 : {134, 234, 125, 135, 235, 145, 245, 345}
Forbid only induced subgraphs : no
Number of terms               : 14


--- Term 1 ---

Order of type    : 0
Order of flags   : 3
Number of flags  : 2
Matrix dimension : 1

Flags :
F1 : {}
F2 : {123}

Basis :
B1 : 5(F1)-4(F2)

Matrix :
43533027482932986354909263/25717549014445599758700000000


--- Term 2 ---

Order of type    : 1
Order of flags   : 3
Number of flags  : 2
Matrix dimension : 1

Flags :
F1 : {}
F2 : {123}

Basis :
B1 : 5(F1)-4(F2)

Matrix :
108877/67240000


--- Term 3 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 12
Matrix dimension : 7

Flags :
F1  : {}
F2  : {124}
F3  : {134}
F4  : {124, 134}
F5  : {234}
F6  : {124, 234}
F7  : {134, 234}
F8  : {124, 134, 234}
F9  : {123, 124}
F10 : {123, 124, 134}
F11 : {123, 124, 234}
F12 : {123, 124, 134, 234}

Basis :
B1 : 92(F1)+3(F4)+3(F6)-16(F7)-61(F8)-16(F9)+6(F10)+6(F11)
B2 : (F2)
B3 : (F3)+(F5)
B4 : 6(F1)+223(F4)+223(F6)+11(F7)-10(F8)+11(F9)-108(F10)-108(F11)
B5 : 64(F1)-22(F4)-22(F6)-529(F7)+78(F8)+25(F9)-44(F10)-44(F11)
B6 : 64(F1)-22(F4)-22(F6)+25(F7)+78(F8)-529(F9)-44(F10)-44(F11)
B7 : (F12)

Matrix :
101141569042084372829513375597/1973281818329396423885292300000000 578567/138500000 240499/138500000 27831021372104450898905226383/7893127273317585695541169200000000 18369492647760899809515244393/2631042424439195231847056400000000 -69991/15345800000 -964843/138500000
578567/138500000 109059/200000 -96763/500000 30861/277000000 88283/69250000 -455907/554000000 827/5000
240499/138500000 -96763/500000 7659/10000 59333/138500000 -263951/277000000 52563/55400000 -772703/500000
27831021372104450898905226383/7893127273317585695541169200000000 30861/277000000 59333/138500000 4073113084122372617324712461/7893127273317585695541169200000000 -96365515113459121624127519/717557024847053245049197200000000 14697/76729000000 -166883/138500000
18369492647760899809515244393/2631042424439195231847056400000000 88283/69250000 -263951/277000000 -96365515113459121624127519/717557024847053245049197200000000 27396281415626931394046330513/7893127273317585695541169200000000 -679979/306916000000 462763/277000000
-69991/15345800000 -455907/554000000 52563/55400000 14697/76729000000 -679979/306916000000 728899/306916000000 -687997/554000000
-964843/138500000 827/5000 -772703/500000 -166883/138500000 462763/277000000 -687997/554000000 11988/3125


--- Term 4 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 6
Matrix dimension : 2

Flags :
F1 : {134}
F2 : {124, 134}
F3 : {234}
F4 : {124, 234}
F5 : {123, 124, 134}
F6 : {123, 124, 234}

Basis :
B1 : (F1)-(F3)
B2 : (F2)-(F4)+(F5)-(F6)

Matrix :
342873/500000 935811/2000000
935811/2000000 1304559/4000000


--- Term 5 ---

Order of type    : 3
Order of flags   : 4
Number of flags  : 8
Matrix dimension : 2

Flags :
F1 : {}
F2 : {124}
F3 : {134}
F4 : {124, 134}
F5 : {234}
F6 : {124, 234}
F7 : {134, 234}
F8 : {124, 134, 234}

Basis :
B1 : (F2)+(F3)+(F5)
B2 : (F1)+(F4)+(F6)+(F7)-2(F8)

Matrix :
1651/1000000 -337/1000000
-337/1000000 671/1000000


--- Term 6 ---

Order of type    : 3
Order of flags   : 4
Number of flags  : 3
Matrix dimension : 2

Flags :
F1 : {124}
F2 : {134}
F3 : {234}

Basis :
B1 : (F1)-(F2)
B2 : (F1)-(F3)

Matrix :
8951/1000000 -2133/500000
-2133/500000 8951/1000000


--- Term 7 ---

Order of type    : 3
Order of flags   : 4
Number of flags  : 2
Matrix dimension : 2

Flags :
F1 : {123}
F2 : {123, 124, 134, 234}

Basis :
B1 : (F1)
B2 : (F2)

Matrix :
4073/125000 -62659/1000000
-62659/1000000 35481/250000


--- Term 8 ---

Order of type    : 3
Order of flags   : 4
Number of flags  : 6
Matrix dimension : 2

Flags :
F1 : {123, 124}
F2 : {123, 134}
F3 : {123, 124, 134}
F4 : {123, 234}
F5 : {123, 124, 234}
F6 : {123, 134, 234}

Basis :
B1 : 8(F1)-10(F2)-(F3)+2(F4)+5(F5)-4(F6)
B2 : 10(F1)+2(F2)+6(F3)-12(F4)-(F5)-5(F6)

Matrix :
645389/210250000 461/362500
461/362500 154433/52562500


--- Term 9 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 63
Matrix dimension : 26

Flags :
F1  : {134, 234}
F2  : {134, 234, 125}
F3  : {134, 234, 135}
F4  : {134, 234, 125, 135}
F5  : {134, 234, 235}
F6  : {134, 234, 125, 235}
F7  : {134, 234, 135, 235}
F8  : {134, 234, 125, 135, 235}
F9  : {134, 234, 145}
F10 : {134, 234, 125, 145}
F11 : {134, 234, 135, 145}
F12 : {134, 234, 125, 135, 145}
F13 : {134, 234, 235, 145}
F14 : {134, 234, 125, 235, 145}
F15 : {134, 234, 135, 235, 145}
F16 : {134, 234, 125, 135, 235, 145}
F17 : {134, 234, 245}
F18 : {134, 234, 125, 245}
F19 : {134, 234, 135, 245}
F20 : {134, 234, 125, 135, 245}
F21 : {134, 234, 235, 245}
F22 : {134, 234, 125, 235, 245}
F23 : {134, 234, 135, 235, 245}
F24 : {134, 234, 125, 135, 235, 245}
F25 : {134, 234, 145, 245}
F26 : {134, 234, 125, 145, 245}
F27 : {134, 234, 135, 145, 245}
F28 : {134, 234, 125, 135, 145, 245}
F29 : {134, 234, 235, 145, 245}
F30 : {134, 234, 125, 235, 145, 245}
F31 : {134, 234, 135, 235, 145, 245}
F32 : {134, 234, 125, 135, 235, 145, 245}
F33 : {134, 234, 345}
F34 : {134, 234, 125, 345}
F35 : {134, 234, 135, 345}
F36 : {134, 234, 125, 135, 345}
F37 : {134, 234, 235, 345}
F38 : {134, 234, 125, 235, 345}
F39 : {134, 234, 135, 235, 345}
F40 : {134, 234, 125, 135, 235, 345}
F41 : {134, 234, 145, 345}
F42 : {134, 234, 125, 145, 345}
F43 : {134, 234, 135, 145, 345}
F44 : {134, 234, 125, 135, 145, 345}
F45 : {134, 234, 235, 145, 345}
F46 : {134, 234, 125, 235, 145, 345}
F47 : {134, 234, 135, 235, 145, 345}
F48 : {134, 234, 125, 135, 235, 145, 345}
F49 : {134, 234, 245, 345}
F50 : {134, 234, 125, 245, 345}
F51 : {134, 234, 135, 245, 345}
F52 : {134, 234, 125, 135, 245, 345}
F53 : {134, 234, 235, 245, 345}
F54 : {134, 234, 125, 235, 245, 345}
F55 : {134, 234, 135, 235, 245, 345}
F56 : {134, 234, 125, 135, 235, 245, 345}
F57 : {134, 234, 145, 245, 345}
F58 : {134, 234, 125, 145, 245, 345}
F59 : {134, 234, 135, 145, 245, 345}
F60 : {134, 234, 125, 135, 145, 245, 345}
F61 : {134, 234, 235, 145, 245, 345}
F62 : {134, 234, 125, 235, 145, 245, 345}
F63 : {134, 234, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)
B3  : (F3)+(F5)+(F9)+(F17)
B4  : (F4)+(F6)+(F10)+(F18)
B5  : (F7)+(F25)
B6  : (F8)+(F26)
B7  : (F11)+(F21)
B8  : (F12)+(F22)
B9  : (F13)+(F19)
B10 : (F14)+(F20)
B11 : (F15)+(F23)+(F27)+(F29)
B12 : (F16)+(F24)+(F28)+(F30)
B13 : (F31)-2(F32)+(F33)
B14 : (F31)+(F32)-2(F33)
B15 : (F34)
B16 : (F35)+(F37)+(F41)+(F49)
B17 : (F36)+(F38)+(F42)+(F50)
B18 : (F39)+(F57)
B19 : (F40)+(F58)
B20 : (F43)+(F53)
B21 : (F44)+(F54)
B22 : (F45)+(F51)
B23 : (F46)+(F52)
B24 : (F47)+(F55)+(F59)+(F61)
B25 : (F48)+(F56)+(F60)+(F62)
B26 : (F63)

Matrix :
342419/1000000 27489/500000 85227/500000 28007/250000 475803/1000000 328823/1000000 85779/1000000 9443/125000 43439/500000 47103/200000 32471/125000 45049/200000 403393/750000 34167/125000 -9051/31250 137411/1000000 -25419/500000 -716171/1000000 -128389/200000 94777/500000 21391/125000 19293/200000 5117/40000 -17989/125000 -245713/500000 -160863/250000
27489/500000 187259/1000000 46239/1000000 39563/1000000 133431/1000000 879/10000 3747/250000 801/100000 5479/250000 15279/250000 14529/250000 771/15625 102271/750000 151253/3000000 -59677/1000000 10799/250000 -413/125000 -35673/200000 -151877/1000000 53437/1000000 7871/500000 8113/500000 3001/62500 -52429/1000000 -137097/1000000 -19159/100000
85227/500000 46239/1000000 8107/25000 116437/1000000 473887/1000000 17849/62500 85187/1000000 8831/1000000 41651/500000 304541/1000000 16623/50000 42241/250000 160147/375000 28643/375000 -77209/500000 102551/500000 22119/1000000 -12711/31250 -254207/500000 113413/500000 -68513/1000000 33851/500000 17923/250000 -2153/20000 -126117/200000 -656179/1000000
28007/250000 39563/1000000 116437/1000000 125257/500000 304889/1000000 97919/500000 1463/31250 309/12500 25903/500000 22223/125000 1841/10000 18621/200000 54341/187500 23297/300000 -28553/250000 6837/62500 3921/500000 -331141/1000000 -80551/250000 140011/1000000 -131/62500 35849/1000000 3157/40000 -35009/500000 -36481/100000 -203749/500000
475803/1000000 133431/1000000 473887/1000000 304889/1000000 1455333/1000000 817921/1000000 235571/1000000 8913/200000 52631/250000 6211/8000 866877/1000000 450989/1000000 942233/750000 435161/1500000 -497439/1000000 114451/200000 -48159/1000000 -163919/125000 -54189/40000 64531/100000 -94433/1000000 218057/1000000 297801/1000000 -52761/200000 -775667/500000 -1838183/1000000
328823/1000000 879/10000 17849/62500 97919/500000 817921/1000000 70987/100000 17771/125000 42827/500000 65199/500000 207471/500000 95599/200000 288187/1000000 661481/750000 66027/200000 -206023/500000 309933/1000000 -15097/250000 -563239/500000 -188059/200000 389857/1000000 23637/200000 143293/1000000 28061/100000 -179969/1000000 -863779/1000000 -1036653/1000000
85779/1000000 3747/250000 85187/1000000 1463/31250 235571/1000000 17771/125000 176651/1000000 16159/1000000 39217/1000000 14743/100000 185401/1000000 67673/1000000 20749/93750 24373/500000 -97687/1000000 10917/100000 -38667/1000000 -39877/200000 -14103/62500 113603/1000000 -34119/1000000 47431/1000000 36047/1000000 -8743/250000 -290579/1000000 -81237/250000
9443/125000 801/100000 8831/1000000 309/12500 8913/200000 42827/500000 16159/1000000 98979/500000 2477/200000 -24331/1000000 24117/1000000 -1429/62500 84847/600000 580069/3000000 -146633/1000000 -198/3125 -12149/100000 -163847/500000 -9519/125000 -9953/200000 83879/500000 20443/500000 79543/1000000 -1473/125000 14571/200000 -669/62500
43439/500000 5479/250000 41651/500000 25903/500000 52631/250000 65199/500000 39217/1000000 2477/200000 96893/500000 31423/250000 17261/125000 85877/1000000 73303/375000 34361/600000 -81987/1000000 18243/250000 8191/1000000 -213029/1000000 -121599/500000 90281/1000000 -86/15625 21273/1000000 15193/500000 -12107/200000 -68043/250000 -285123/1000000
47103/200000 15279/250000 304541/1000000 22223/125000 6211/8000 207471/500000 14743/100000 -24331/1000000 31423/250000 684703/1000000 123707/200000 5913/25000 112013/187500 -4471/250000 -158253/1000000 9577/25000 2241/50000 -183187/500000 -345203/500000 396721/1000000 -137317/500000 109697/1000000 482/15625 -104771/1000000 -548453/500000 -1134019/1000000
32471/125000 14529/250000 16623/50000 1841/10000 866877/1000000 95599/200000 185401/1000000 24117/1000000 17261/125000 123707/200000 185537/200000 154553/1000000 705127/1000000 -4691/600000 -218219/1000000 19061/40000 -82039/1000000 -415561/1000000 -20957/31250 233117/500000 -12921/40000 45371/250000 7001/200000 -6461/100000 -149521/125000 -623351/500000
45049/200000 771/15625 42241/250000 18621/200000 450989/1000000 288187/1000000 67673/1000000 -1429/62500 85877/1000000 5913/25000 154553/1000000 381877/1000000 484907/1000000 173981/750000 -4731/20000 92449/1000000 56551/500000 -333943/500000 -773951/1000000 192549/1000000 72703/500000 14881/500000 2873/31250 -183157/1000000 -132087/250000 -114117/200000
403393/750000 102271/750000 160147/375000 54341/187500 942233/750000 661481/750000 20749/93750 84847/600000 73303/375000 112013/187500 705127/1000000 484907/1000000 12797041/9000000 26843/45000 -2131673/3000000 285563/600000 -511721/3000000 -367403/200000 -4523297/3000000 599461/1000000 193507/600000 319/1250 1363441/3000000 -832699/3000000 -741479/600000 -31921/20000
34167/125000 151253/3000000 28643/375000 23297/300000 435161/1500000 66027/200000 24373/500000 580069/3000000 34361/600000 -4471/250000 -4691/600000 173981/750000 26843/45000 5277673/9000000 -1402319/3000000 -661/12000 -46343/300000 -902897/750000 -2037427/3000000 8231/125000 1860983/3000000 69359/750000 414859/1500000 -218311/1500000 -4277/300000 -116429/500000
-9051/31250 -59677/1000000 -77209/500000 -28553/250000 -497439/1000000 -206023/500000 -97687/1000000 -146633/1000000 -81987/1000000 -158253/1000000 -218219/1000000 -4731/20000 -2131673/3000000 -1402319/3000000 481611/1000000 -15131/125000 20589/125000 1101613/1000000 753569/1000000 -52209/250000 -202651/500000 -135083/1000000 -53213/200000 33941/250000 172037/500000 285401/500000
137411/1000000 10799/250000 102551/500000 6837/62500 114451/200000 309933/1000000 10917/100000 -198/3125 18243/250000 9577/25000 19061/40000 92449/1000000 285563/600000 -661/12000 -15131/125000 477467/1000000 -18133/250000 -127893/500000 -403261/1000000 174479/500000 -61557/250000 29071/250000 10771/125000 -5069/125000 -761113/1000000 -849869/1000000
-25419/500000 -413/125000 22119/1000000 3921/500000 -48159/1000000 -15097/250000 -38667/1000000 -12149/100000 8191/1000000 2241/50000 -82039/1000000 56551/500000 -511721/3000000 -46343/300000 20589/125000 -18133/250000 2133/5000 226629/1000000 -18313/100000 -10581/500000 -134149/1000000 -120619/1000000 -26359/200000 -17627/500000 -79193/500000 5723/50000
-716171/1000000 -35673/200000 -12711/31250 -331141/1000000 -163919/125000 -563239/500000 -39877/200000 -163847/500000 -213029/1000000 -183187/500000 -415561/1000000 -333943/500000 -367403/200000 -902897/750000 1101613/1000000 -127893/500000 226629/1000000 3141399/1000000 1974977/1000000 -132559/250000 -1047081/1000000 -51489/200000 -78819/100000 1721/4000 444307/500000 1369273/1000000
-128389/200000 -151877/1000000 -254207/500000 -80551/250000 -54189/40000 -188059/200000 -14103/62500 -9519/125000 -121599/500000 -345203/500000 -20957/31250 -773951/1000000 -4523297/3000000 -2037427/3000000 753569/1000000 -403261/1000000 -18313/100000 1974977/1000000 542287/250000 -617339/1000000 -433901/1000000 -49399/250000 -182509/500000 196557/500000 1508009/1000000 84743/50000
94777/500000 53437/1000000 113413/500000 140011/1000000 64531/100000 389857/1000000 113603/1000000 -9953/200000 90281/1000000 396721/1000000 233117/500000 192549/1000000 599461/1000000 8231/125000 -52209/250000 174479/500000 -10581/500000 -132559/250000 -617339/1000000 556061/1000000 -12001/125000 12399/100000 35451/250000 -11169/200000 -196031/250000 -109141/125000
21391/125000 7871/500000 -68513/1000000 -131/62500 -94433/1000000 23637/200000 -34119/1000000 83879/500000 -86/15625 -137317/500000 -12921/40000 72703/500000 193507/600000 1860983/3000000 -202651/500000 -61557/250000 -134149/1000000 -1047081/1000000 -433901/1000000 -12001/125000 493761/500000 5099/125000 244149/1000000 -54879/1000000 480449/1000000 338363/1000000
19293/200000 8113/500000 33851/500000 35849/1000000 218057/1000000 143293/1000000 47431/1000000 20443/500000 21273/1000000 109697/1000000 45371/250000 14881/500000 319/1250 69359/750000 -135083/1000000 29071/250000 -120619/1000000 -51489/200000 -49399/250000 12399/100000 5099/125000 109323/500000 22201/500000 -9039/1000000 -207469/1000000 -311639/1000000
5117/40000 3001/62500 17923/250000 3157/40000 297801/1000000 28061/100000 36047/1000000 79543/1000000 15193/500000 482/15625 7001/200000 2873/31250 1363441/3000000 414859/1500000 -53213/200000 10771/125000 -26359/200000 -78819/100000 -182509/500000 35451/250000 244149/1000000 22201/500000 177267/500000 -90437/1000000 -12471/100000 -75899/250000
-17989/125000 -52429/1000000 -2153/20000 -35009/500000 -52761/200000 -179969/1000000 -8743/250000 -1473/125000 -12107/200000 -104771/1000000 -6461/100000 -183157/1000000 -832699/3000000 -218311/1500000 33941/250000 -5069/125000 -17627/500000 1721/4000 196557/500000 -11169/200000 -54879/1000000 -9039/1000000 -90437/1000000 354927/1000000 17197/62500 11427/31250
-245713/500000 -137097/1000000 -126117/200000 -36481/100000 -775667/500000 -863779/1000000 -290579/1000000 14571/200000 -68043/250000 -548453/500000 -149521/125000 -132087/250000 -741479/600000 -4277/300000 172037/500000 -761113/1000000 -79193/500000 444307/500000 1508009/1000000 -196031/250000 480449/1000000 -207469/1000000 -12471/100000 17197/62500 1128347/500000 436621/200000
-160863/250000 -19159/100000 -656179/1000000 -203749/500000 -1838183/1000000 -1036653/1000000 -81237/250000 -669/62500 -285123/1000000 -1134019/1000000 -623351/500000 -114117/200000 -31921/20000 -116429/500000 285401/500000 -849869/1000000 5723/50000 1369273/1000000 84743/50000 -109141/125000 338363/1000000 -311639/1000000 -75899/250000 11427/31250 436621/200000 556297/200000


--- Term 10 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 56
Matrix dimension : 36

Flags :
F1  : {134, 234, 135}
F2  : {134, 234, 125, 135}
F3  : {134, 234, 235}
F4  : {134, 234, 125, 235}
F5  : {134, 234, 135, 235}
F6  : {134, 234, 125, 135, 235}
F7  : {134, 234, 145}
F8  : {134, 234, 125, 145}
F9  : {134, 234, 135, 145}
F10 : {134, 234, 125, 135, 145}
F11 : {134, 234, 235, 145}
F12 : {134, 234, 125, 235, 145}
F13 : {134, 234, 135, 235, 145}
F14 : {134, 234, 125, 135, 235, 145}
F15 : {134, 234, 245}
F16 : {134, 234, 125, 245}
F17 : {134, 234, 135, 245}
F18 : {134, 234, 125, 135, 245}
F19 : {134, 234, 235, 245}
F20 : {134, 234, 125, 235, 245}
F21 : {134, 234, 135, 235, 245}
F22 : {134, 234, 125, 135, 235, 245}
F23 : {134, 234, 145, 245}
F24 : {134, 234, 125, 145, 245}
F25 : {134, 234, 135, 145, 245}
F26 : {134, 234, 125, 135, 145, 245}
F27 : {134, 234, 235, 145, 245}
F28 : {134, 234, 125, 235, 145, 245}
F29 : {134, 234, 135, 345}
F30 : {134, 234, 125, 135, 345}
F31 : {134, 234, 235, 345}
F32 : {134, 234, 125, 235, 345}
F33 : {134, 234, 135, 235, 345}
F34 : {134, 234, 125, 135, 235, 345}
F35 : {134, 234, 145, 345}
F36 : {134, 234, 125, 145, 345}
F37 : {134, 234, 135, 145, 345}
F38 : {134, 234, 125, 135, 145, 345}
F39 : {134, 234, 235, 145, 345}
F40 : {134, 234, 125, 235, 145, 345}
F41 : {134, 234, 135, 235, 145, 345}
F42 : {134, 234, 125, 135, 235, 145, 345}
F43 : {134, 234, 245, 345}
F44 : {134, 234, 125, 245, 345}
F45 : {134, 234, 135, 245, 345}
F46 : {134, 234, 125, 135, 245, 345}
F47 : {134, 234, 235, 245, 345}
F48 : {134, 234, 125, 235, 245, 345}
F49 : {134, 234, 135, 235, 245, 345}
F50 : {134, 234, 125, 135, 235, 245, 345}
F51 : {134, 234, 145, 245, 345}
F52 : {134, 234, 125, 145, 245, 345}
F53 : {134, 234, 135, 145, 245, 345}
F54 : {134, 234, 125, 135, 145, 245, 345}
F55 : {134, 234, 235, 145, 245, 345}
F56 : {134, 234, 125, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F3)
B2  : (F1)-(F7)
B3  : (F1)-(F15)
B4  : (F2)-(F4)
B5  : (F2)-(F8)
B6  : (F2)-(F16)
B7  : (F5)-(F23)
B8  : (F6)-(F24)
B9  : (F9)-(F19)
B10 : (F10)-(F20)
B11 : (F11)-(F17)
B12 : (F12)-(F18)
B13 : (F13)-(F21)
B14 : (F13)-(F25)
B15 : (F13)-(F27)
B16 : (F14)-(F22)
B17 : (F14)-(F26)
B18 : (F14)-(F28)
B19 : (F29)-(F31)
B20 : (F29)-(F35)
B21 : (F29)-(F43)
B22 : (F30)-(F32)
B23 : (F30)-(F36)
B24 : (F30)-(F44)
B25 : (F33)-(F51)
B26 : (F34)-(F52)
B27 : (F37)-(F47)
B28 : (F38)-(F48)
B29 : (F39)-(F45)
B30 : (F40)-(F46)
B31 : (F41)-(F49)
B32 : (F41)-(F53)
B33 : (F41)-(F55)
B34 : (F42)-(F50)
B35 : (F42)-(F54)
B36 : (F42)-(F56)

Matrix :
46691/250000 5957/500000 8189/250000 7329/500000 33/31250 1433/125000 -117/125000 12417/1000000 17931/1000000 5037/200000 -31607/1000000 107/125000 -13803/200000 -31983/1000000 11607/1000000 -40179/250000 -22377/500000 -29631/500000 28677/1000000 19169/500000 -67/31250 15901/1000000 22643/500000 -70749/1000000 -13321/1000000 -153947/1000000 -7981/200000 -198969/1000000 -114857/1000000 -99343/1000000 -2497/31250 -12379/1000000 -6971/125000 -193093/1000000 -1084/15625 -221247/1000000
5957/500000 9719/50000 1013/25000 10589/1000000 5757/1000000 339/25000 44241/1000000 19261/500000 1881/125000 8741/500000 -1501/50000 409/125000 -2581/40000 -19471/1000000 6131/250000 -57721/500000 2873/1000000 -5869/500000 5081/200000 45151/1000000 19167/1000000 20483/1000000 46167/1000000 -20031/500000 13323/1000000 -153713/1000000 -4069/200000 -127767/1000000 -97983/1000000 -2467/25000 -25509/500000 -129/10000 -6481/200000 -30159/250000 -75779/1000000 -6963/40000
8189/250000 1013/25000 6079/25000 1591/62500 789/125000 11763/500000 7549/250000 42769/1000000 187/6250 739/20000 -24123/500000 641/100000 -107981/1000000 -25631/1000000 16333/500000 -272637/1000000 -5413/200000 -31591/500000 8263/250000 13569/200000 7109/500000 3457/200000 297/5000 -119651/1000000 -3503/125000 -312901/1000000 -31497/500000 -79091/250000 -152671/1000000 -25257/200000 -61687/500000 -561/31250 -17923/200000 -146069/500000 -35561/250000 -78091/200000
7329/500000 10589/1000000 1591/62500 178459/1000000 179/200000 6983/1000000 -249/1000000 2257/250000 3149/250000 9077/500000 -10531/500000 -637/100000 -9601/250000 -2913/200000 9437/1000000 -25781/250000 -523/20000 -16459/500000 16569/1000000 881/40000 289/125000 7297/1000000 24063/1000000 -44369/1000000 -5979/500000 -98983/1000000 -19701/1000000 -117237/1000000 -60871/1000000 -48189/1000000 -45941/1000000 -7199/1000000 -15709/500000 -29107/250000 -5561/125000 -69149/500000
33/31250 5757/1000000 789/125000 179/200000 7001/40000 403/62500 1991/100000 4247/1000000 87/25000 13459/1000000 -4311/500000 -18361/1000000 -57/25000 -3423/200000 -1983/1000000 1743/500000 -65047/1000000 -35373/1000000 1029/125000 293/20000 2343/500000 -61/250000 11311/250000 38133/1000000 59761/1000000 81431/1000000 1471/250000 323/50000 -15779/500000 -18733/1000000 -1243/500000 -2733/1000000 807/250000 -4967/250000 30841/1000000 2847/62500
1433/125000 339/25000 11763/500000 6983/1000000 403/62500 1819/10000 22667/1000000 1257/100000 6471/500000 26419/1000000 -4141/250000 -12679/1000000 -117/5000 -23799/1000000 311/62500 -3593/62500 -74537/1000000 -54581/1000000 5157/250000 13923/500000 10917/1000000 4347/1000000 7171/125000 2837/200000 26781/500000 4087/250000 -347/500000 -15767/250000 -3293/50000 -22447/500000 -24629/1000000 -5953/1000000 -12833/1000000 -87769/1000000 221/125000 -42091/1000000
-117/125000 44241/1000000 7549/250000 -249/1000000 1991/100000 22667/1000000 375739/500000 253749/1000000 2819/200000 573/125000 -79/2000 4989/1000000 -13613/250000 -1793/250000 22387/200000 7713/31250 32929/250000 49933/250000 26937/250000 22873/250000 2339/15625 143143/1000000 149123/500000 201791/500000 140009/250000 57523/250000 757/12500 134517/500000 -21159/125000 -142999/500000 59757/1000000 -8107/1000000 1241/12500 201541/1000000 -3087/100000 6379/25000
12417/1000000 19261/500000 42769/1000000 2257/250000 4247/1000000 1257/100000 253749/1000000 34977/100000 2447/125000 407/1000000 -9891/250000 3427/125000 -90609/1000000 12163/1000000 100667/1000000 12437/500000 180347/1000000 41591/250000 70473/1000000 3549/50000 10111/100000 98939/1000000 21991/125000 82429/500000 290417/1000000 -37723/500000 2517/200000 32297/1000000 -8881/62500 -229587/1000000 -3817/1000000 -9221/1000000 7677/250000 34069/1000000 -142833/1000000 -8459/100000
17931/1000000 1881/125000 187/6250 3149/250000 87/25000 6471/500000 2819/200000 2447/125000 19549/125000 15679/500000 -23093/1000000 -169/100000 -13159/250000 -26983/1000000 5637/500000 -128753/1000000 -6283/125000 -1381/25000 30001/1000000 8139/250000 8031/1000000 21663/1000000 127/2500 -8321/250000 1607/100000 -108143/1000000 -3897/250000 -28187/200000 -98463/1000000 -82619/1000000 -12881/250000 -9823/1000000 -34533/1000000 -39701/250000 -55201/1000000 -84943/500000
5037/200000 8741/500000 739/20000 9077/500000 13459/1000000 26419/1000000 573/125000 407/1000000 15679/500000 151853/1000000 -18063/500000 -12223/500000 -35203/500000 -743/10000 -4761/1000000 -261419/1000000 -48457/200000 -220801/1000000 18997/250000 58383/1000000 1743/250000 15577/1000000 140911/1000000 -2851/100000 83987/1000000 -9077/250000 -1711/1000000 -257239/1000000 -201063/1000000 -121569/1000000 -98249/1000000 -14883/1000000 -3999/62500 -6733/20000 -8993/250000 -226457/1000000
-31607/1000000 -1501/50000 -24123/500000 -10531/500000 -4311/500000 -4141/250000 -79/2000 -9891/250000 -23093/1000000 -18063/500000 4707/20000 4119/1000000 33921/250000 81137/1000000 -13883/500000 181717/1000000 32267/500000 32019/500000 -69563/1000000 -84869/1000000 -5359/1000000 -57921/1000000 -24519/200000 12937/250000 -53799/1000000 77147/500000 27481/500000 232331/1000000 15793/62500 131837/500000 59847/500000 827/31250 6541/100000 128003/500000 10329/100000 243701/1000000
107/125000 409/125000 641/100000 -637/100000 -18361/1000000 -12679/1000000 4989/1000000 3427/125000 -169/100000 -12223/500000 4119/1000000 261683/1000000 -1797/40000 7897/500000 19327/1000000 -26077/1000000 20789/125000 31427/500000 -11311/1000000 -1967/200000 15929/1000000 23789/1000000 -22053/500000 -71393/1000000 -71471/1000000 -2861/12500 -21841/1000000 -16799/250000 -1369/250000 -40967/500000 -6819/500000 -7/62500 -16951/1000000 -8067/250000 -23801/200000 -158581/1000000
-13803/200000 -2581/40000 -107981/1000000 -9601/250000 -57/25000 -117/5000 -13613/250000 -90609/1000000 -13159/250000 -35203/500000 33921/250000 -1797/40000 131731/250000 37823/200000 -10877/200000 67039/125000 8747/100000 42319/250000 -141329/1000000 -176707/1000000 -2009/250000 -131021/1000000 -122457/500000 24291/100000 -5669/250000 152793/250000 37463/250000 89941/125000 2427/4000 87503/125000 295403/1000000 60753/1000000 9383/50000 726659/1000000 5254/15625 163359/200000
-31983/1000000 -19471/1000000 -25631/1000000 -2913/200000 -3423/200000 -23799/1000000 -1793/250000 12163/1000000 -26983/1000000 -743/10000 81137/1000000 7897/500000 37823/200000 23847/62500 28059/1000000 168919/1000000 73813/250000 2479/10000 -115759/1000000 -3151/31250 569/25000 -11263/125000 -29683/125000 4151/500000 -76807/500000 -44541/1000000 39321/1000000 11037/40000 56981/125000 103651/200000 66281/500000 4911/125000 62651/1000000 49951/125000 14561/1000000 65847/500000
11607/1000000 6131/250000 16333/500000 9437/1000000 -1983/1000000 311/62500 22387/200000 100667/1000000 5637/500000 -4761/1000000 -13883/500000 19327/1000000 -10877/200000 28059/1000000 29299/125000 -14897/1000000 88703/500000 67193/500000 15343/500000 7661/200000 30089/500000 343/6250 8347/250000 8177/250000 467/8000 -37257/250000 2099/1000000 21353/1000000 -44579/1000000 -9431/100000 -7259/1000000 -4523/500000 7663/1000000 12073/250000 -124609/1000000 -108329/1000000
-40179/250000 -57721/500000 -272637/1000000 -25781/250000 1743/500000 -3593/62500 7713/31250 12437/500000 -128753/1000000 -261419/1000000 181717/1000000 -26077/1000000 67039/125000 168919/1000000 -14897/1000000 2018023/1000000 566237/1000000 2277/3125 -24073/200000 -27519/100000 149869/1000000 2059/40000 -214419/1000000 126391/125000 492933/1000000 357451/200000 408403/1000000 135051/62500 202031/250000 216511/500000 18863/25000 16251/200000 30109/50000 2076227/1000000 369753/500000 1223883/500000
-22377/500000 2873/1000000 -5413/200000 -523/20000 -65047/1000000 -74537/1000000 32929/250000 180347/1000000 -6283/125000 -48457/200000 32267/500000 20789/125000 8747/100000 73813/250000 88703/500000 566237/1000000 706881/500000 910441/1000000 -130161/1000000 -126587/1000000 165599/1000000 15289/200000 -508683/1000000 -53107/1000000 -47843/125000 -156803/250000 90649/1000000 688597/1000000 277909/500000 30401/200000 270359/1000000 23519/1000000 88471/500000 202451/200000 -9043/40000 9849/62500
-29631/500000 -5869/500000 -31591/500000 -16459/500000 -35373/1000000 -54581/1000000 49933/250000 41591/250000 -1381/25000 -220801/1000000 32019/500000 31427/500000 42319/250000 2479/10000 67193/500000 2277/3125 910441/1000000 958117/1000000 -63539/1000000 -100807/1000000 43171/250000 12529/125000 -42041/125000 121333/500000 -14193/200000 -683/40000 76699/500000 480923/500000 19307/40000 50657/250000 68423/200000 6777/250000 52409/200000 1122223/1000000 -20181/500000 664907/1000000
28677/1000000 5081/200000 8263/250000 16569/1000000 1029/125000 5157/250000 26937/250000 70473/1000000 30001/1000000 18997/250000 -69563/1000000 -11311/1000000 -141329/1000000 -115759/1000000 15343/500000 -24073/200000 -130161/1000000 -63539/1000000 287697/1000000 2357/25000 21931/500000 29367/250000 208483/1000000 12509/200000 19579/100000 -36923/1000000 -6247/500000 -5271/31250 -40829/125000 -87503/250000 -2131/25000 -28827/1000000 -1137/40000 -60353/250000 -20169/250000 -39059/250000
19169/500000 45151/1000000 13569/200000 881/40000 293/20000 13923/500000 22873/250000 3549/50000 8139/250000 58383/1000000 -84869/1000000 -1967/200000 -176707/1000000 -3151/31250 7661/200000 -27519/100000 -126587/1000000 -100807/1000000 2357/25000 56191/200000 21217/1000000 38901/500000 192647/1000000 -5777/125000 119113/1000000 -26907/125000 -65261/1000000 -329453/1000000 -67593/200000 -329347/1000000 -151443/1000000 -8067/250000 -17087/200000 -363917/1000000 -138169/1000000 -347/1000
-67/31250 19167/1000000 7109/500000 289/125000 2343/500000 10917/1000000 2339/15625 10111/100000 8031/1000000 1743/250000 -5359/1000000 15929/1000000 -2009/250000 569/25000 30089/500000 149869/1000000 165599/1000000 43171/250000 21931/500000 21217/1000000 256879/1000000 39401/500000 4767/125000 138453/1000000 66751/500000 -889/250000 54169/1000000 35209/200000 -2609/200000 -18913/200000 6331/100000 -2671/1000000 15947/250000 172361/1000000 -38849/1000000 102117/1000000
15901/1000000 20483/1000000 3457/200000 7297/1000000 -61/250000 4347/1000000 143143/1000000 98939/1000000 21663/1000000 15577/1000000 -57921/1000000 23789/1000000 -131021/1000000 -11263/125000 343/6250 2059/40000 15289/200000 12529/125000 29367/250000 38901/500000 39401/500000 303597/1000000 145243/1000000 18839/200000 174231/1000000 -15913/250000 4773/1000000 13301/1000000 -17611/62500 -396241/1000000 -903/31250 -28447/1000000 9541/500000 -20683/500000 -23977/200000 -1269/50000
22643/500000 46167/1000000 297/5000 24063/1000000 11311/250000 7171/125000 149123/500000 21991/125000 127/2500 140911/1000000 -24519/200000 -22053/500000 -122457/500000 -29683/125000 8347/250000 -214419/1000000 -508683/1000000 -42041/125000 208483/1000000 192647/1000000 4767/125000 145243/1000000 377723/500000 292369/1000000 732449/1000000 193007/500000 -47993/1000000 -66877/200000 -13501/20000 -162103/250000 -47333/250000 -42423/1000000 -60557/1000000 -141873/250000 -35333/1000000 -55323/500000
-70749/1000000 -20031/500000 -119651/1000000 -44369/1000000 38133/1000000 2837/200000 201791/500000 82429/500000 -8321/250000 -2851/100000 12937/250000 -71393/1000000 24291/100000 4151/500000 8177/250000 126391/125000 -53107/1000000 121333/500000 12509/200000 -5777/125000 138453/1000000 18839/200000 292369/1000000 130383/125000 55969/62500 1462953/1000000 47337/200000 568567/500000 139719/1000000 3159/250000 22397/62500 9157/250000 6791/20000 46003/50000 465281/1000000 1469061/1000000
-13321/1000000 13323/1000000 -3503/125000 -5979/500000 59761/1000000 26781/500000 140009/250000 290417/1000000 1607/100000 83987/1000000 -53799/1000000 -71471/1000000 -5669/250000 -76807/500000 467/8000 492933/1000000 -47843/125000 -14193/200000 19579/100000 119113/1000000 66751/500000 174231/1000000 732449/1000000 55969/62500 1235769/1000000 122361/100000 58107/500000 487959/1000000 -198251/500000 -460821/1000000 93663/1000000 -1119/200000 2742/15625 46459/250000 255467/1000000 844249/1000000
-153947/1000000 -153713/1000000 -312901/1000000 -98983/1000000 81431/1000000 4087/250000 57523/250000 -37723/500000 -108143/1000000 -9077/250000 77147/500000 -2861/12500 152793/250000 -44541/1000000 -37257/250000 357451/200000 -156803/250000 -683/40000 -36923/1000000 -26907/125000 -889/250000 -15913/250000 193007/500000 1462953/1000000 122361/100000 181463/50000 409877/1000000 2018083/1000000 225397/500000 219273/500000 161553/250000 79969/1000000 279123/500000 306763/200000 160443/125000 3042181/1000000
-7981/200000 -4069/200000 -31497/500000 -19701/1000000 1471/250000 -347/500000 757/12500 2517/200000 -3897/250000 -1711/1000000 27481/500000 -21841/1000000 37463/250000 39321/1000000 2099/1000000 408403/1000000 90649/1000000 76699/500000 -6247/500000 -65261/1000000 54169/1000000 4773/1000000 -47993/1000000 47337/200000 58107/500000 409877/1000000 171009/500000 540669/1000000 187939/1000000 132373/1000000 231113/1000000 15177/1000000 43991/250000 120861/250000 85569/500000 143821/250000
-198969/1000000 -127767/1000000 -79091/250000 -117237/1000000 323/50000 -15767/250000 134517/500000 32297/1000000 -28187/200000 -257239/1000000 232331/1000000 -16799/250000 89941/125000 11037/40000 21353/1000000 135051/62500 688597/1000000 480923/500000 -5271/31250 -329453/1000000 35209/200000 13301/1000000 -66877/200000 568567/500000 487959/1000000 2018083/1000000 540669/1000000 1403613/500000 16538/15625 724693/1000000 930361/1000000 49581/500000 725133/1000000 2511399/1000000 414049/500000 1435873/500000
-114857/1000000 -97983/1000000 -152671/1000000 -60871/1000000 -15779/500000 -3293/50000 -21159/125000 -8881/62500 -98463/1000000 -201063/1000000 15793/62500 -1369/250000 2427/4000 56981/125000 -44579/1000000 202031/250000 277909/500000 19307/40000 -40829/125000 -67593/200000 -2609/200000 -17611/62500 -13501/20000 139719/1000000 -198251/500000 225397/500000 187939/1000000 16538/15625 139109/100000 268389/200000 467241/1000000 26991/250000 51817/200000 623809/500000 36767/100000 494047/500000
-99343/1000000 -2467/25000 -25257/200000 -48189/1000000 -18733/1000000 -22447/500000 -142999/500000 -229587/1000000 -82619/1000000 -121569/1000000 131837/500000 -40967/500000 87503/125000 103651/200000 -9431/100000 216511/500000 30401/200000 50657/250000 -87503/250000 -329347/1000000 -18913/200000 -396241/1000000 -162103/250000 3159/250000 -460821/1000000 219273/500000 132373/1000000 724693/1000000 268389/200000 465033/250000 369509/1000000 122823/1000000 157517/1000000 889197/1000000 402461/1000000 183607/250000
-2497/31250 -25509/500000 -61687/500000 -45941/1000000 -1243/500000 -24629/1000000 59757/1000000 -3817/1000000 -12881/250000 -98249/1000000 59847/500000 -6819/500000 295403/1000000 66281/500000 -7259/1000000 18863/25000 270359/1000000 68423/200000 -2131/25000 -151443/1000000 6331/100000 -903/31250 -47333/250000 22397/62500 93663/1000000 161553/250000 231113/1000000 930361/1000000 467241/1000000 369509/1000000 280553/500000 2097/50000 70461/250000 920839/1000000 295849/1000000 987281/1000000
-12379/1000000 -129/10000 -561/31250 -7199/1000000 -2733/1000000 -5953/1000000 -8107/1000000 -9221/1000000 -9823/1000000 -14883/1000000 827/31250 -7/62500 60753/1000000 4911/125000 -4523/500000 16251/200000 23519/1000000 6777/250000 -28827/1000000 -8067/250000 -2671/1000000 -28447/1000000 -42423/1000000 9157/250000 -1119/200000 79969/1000000 15177/1000000 49581/500000 26991/250000 122823/1000000 2097/50000 183473/1000000 23561/1000000 1737/15625 42041/1000000 51781/500000
-6971/125000 -6481/200000 -17923/200000 -15709/500000 807/250000 -12833/1000000 1241/12500 7677/250000 -34533/1000000 -3999/62500 6541/100000 -16951/1000000 9383/50000 62651/1000000 7663/1000000 30109/50000 88471/500000 52409/200000 -1137/40000 -17087/200000 15947/250000 9541/500000 -60557/1000000 6791/20000 2742/15625 279123/500000 43991/250000 725133/1000000 51817/200000 157517/1000000 70461/250000 23561/1000000 392497/1000000 42987/62500 214791/1000000 98597/125000
-193093/1000000 -30159/250000 -146069/500000 -29107/250000 -4967/250000 -87769/1000000 201541/1000000 34069/1000000 -39701/250000 -6733/20000 128003/500000 -8067/250000 726659/1000000 49951/125000 12073/250000 2076227/1000000 202451/200000 1122223/1000000 -60353/250000 -363917/1000000 172361/1000000 -20683/500000 -141873/250000 46003/50000 46459/250000 306763/200000 120861/250000 2511399/1000000 623809/500000 889197/1000000 920839/1000000 1737/15625 42987/62500 1348417/500000 669947/1000000 1271037/500000
-1084/15625 -75779/1000000 -35561/250000 -5561/125000 30841/1000000 221/125000 -3087/100000 -142833/1000000 -55201/1000000 -8993/250000 10329/100000 -23801/200000 5254/15625 14561/1000000 -124609/1000000 369753/500000 -9043/40000 -20181/500000 -20169/250000 -138169/1000000 -38849/1000000 -23977/200000 -35333/1000000 465281/1000000 255467/1000000 160443/125000 85569/500000 414049/500000 36767/100000 402461/1000000 295849/1000000 42041/1000000 214791/1000000 669947/1000000 736673/1000000 77487/62500
-221247/1000000 -6963/40000 -78091/200000 -69149/500000 2847/62500 -42091/1000000 6379/25000 -8459/100000 -84943/500000 -226457/1000000 243701/1000000 -158581/1000000 163359/200000 65847/500000 -108329/1000000 1223883/500000 9849/62500 664907/1000000 -39059/250000 -347/1000 102117/1000000 -1269/50000 -55323/500000 1469061/1000000 844249/1000000 3042181/1000000 143821/250000 1435873/500000 494047/500000 183607/250000 987281/1000000 51781/500000 98597/125000 1271037/500000 77487/62500 3722051/1000000


--- Term 11 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 60
Matrix dimension : 16

Flags :
F1  : {124, 134, 234}
F2  : {124, 134, 234, 125}
F3  : {124, 134, 234, 135}
F4  : {124, 134, 234, 125, 135}
F5  : {124, 134, 234, 235}
F6  : {124, 134, 234, 125, 235}
F7  : {124, 134, 234, 135, 235}
F8  : {124, 134, 234, 125, 135, 235}
F9  : {124, 134, 234, 145}
F10 : {124, 134, 234, 125, 145}
F11 : {124, 134, 234, 135, 145}
F12 : {124, 134, 234, 125, 135, 145}
F13 : {124, 134, 234, 235, 145}
F14 : {124, 134, 234, 125, 235, 145}
F15 : {124, 134, 234, 135, 235, 145}
F16 : {124, 134, 234, 125, 135, 235, 145}
F17 : {124, 134, 234, 245}
F18 : {124, 134, 234, 125, 245}
F19 : {124, 134, 234, 135, 245}
F20 : {124, 134, 234, 125, 135, 245}
F21 : {124, 134, 234, 235, 245}
F22 : {124, 134, 234, 125, 235, 245}
F23 : {124, 134, 234, 135, 235, 245}
F24 : {124, 134, 234, 125, 135, 235, 245}
F25 : {124, 134, 234, 145, 245}
F26 : {124, 134, 234, 125, 145, 245}
F27 : {124, 134, 234, 135, 145, 245}
F28 : {124, 134, 234, 125, 135, 145, 245}
F29 : {124, 134, 234, 235, 145, 245}
F30 : {124, 134, 234, 125, 235, 145, 245}
F31 : {124, 134, 234, 135, 235, 145, 245}
F32 : {124, 134, 234, 125, 135, 235, 145, 245}
F33 : {124, 134, 234, 345}
F34 : {124, 134, 234, 125, 345}
F35 : {124, 134, 234, 135, 345}
F36 : {124, 134, 234, 125, 135, 345}
F37 : {124, 134, 234, 235, 345}
F38 : {124, 134, 234, 125, 235, 345}
F39 : {124, 134, 234, 135, 235, 345}
F40 : {124, 134, 234, 125, 135, 235, 345}
F41 : {124, 134, 234, 145, 345}
F42 : {124, 134, 234, 125, 145, 345}
F43 : {124, 134, 234, 135, 145, 345}
F44 : {124, 134, 234, 125, 135, 145, 345}
F45 : {124, 134, 234, 235, 145, 345}
F46 : {124, 134, 234, 125, 235, 145, 345}
F47 : {124, 134, 234, 135, 235, 145, 345}
F48 : {124, 134, 234, 125, 135, 235, 145, 345}
F49 : {124, 134, 234, 245, 345}
F50 : {124, 134, 234, 125, 245, 345}
F51 : {124, 134, 234, 135, 245, 345}
F52 : {124, 134, 234, 125, 135, 245, 345}
F53 : {124, 134, 234, 235, 245, 345}
F54 : {124, 134, 234, 125, 235, 245, 345}
F55 : {124, 134, 234, 135, 235, 245, 345}
F56 : {124, 134, 234, 125, 135, 235, 245, 345}
F57 : {124, 134, 234, 145, 245, 345}
F58 : {124, 134, 234, 125, 145, 245, 345}
F59 : {124, 134, 234, 135, 145, 245, 345}
F60 : {124, 134, 234, 235, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F5)
B3  : (F4)+(F6)+(F7)
B4  : 4(F8)+(F16)+(F24)+(F31)+(F40)+(F46)+(F52)-2(F57)
B5  : (F9)+(F17)+(F33)
B6  : (F10)+(F11)+(F18)+(F21)+(F35)+(F37)
B7  : (F12)+(F22)+(F39)
B8  : (F13)+(F19)+(F34)
B9  : (F14)+(F15)+(F20)+(F23)+(F36)+(F38)
B10 : (F25)+(F41)+(F49)
B11 : (F26)+(F43)+(F53)
B12 : (F27)+(F29)+(F42)+(F45)+(F50)+(F51)
B13 : (F28)+(F30)+(F44)+(F47)+(F54)+(F55)
B14 : 2(F8)-5(F16)-5(F24)+6(F31)-5(F40)+6(F46)+6(F52)-(F57)
B15 : (F32)+(F48)+(F56)
B16 : (F58)+(F59)+(F60)

Matrix :
171399/500000 314927/1000000 40363/125000 -41221/1375000 84049/250000 177629/1000000 -24179/200000 393813/1000000 212513/1000000 513341/1000000 200199/1000000 114697/1000000 -23139/125000 68699/5500000 -377101/250000 -22681/40000
314927/1000000 102221/200000 182627/500000 -371259/5500000 37257/100000 205823/1000000 -115499/1000000 124871/250000 67561/250000 132161/250000 11273/50000 78239/500000 -222793/1000000 5189/1375000 -25764/15625 -3537/6250
40363/125000 182627/500000 288177/500000 -23973/2750000 19123/50000 19471/100000 -174279/1000000 467953/1000000 268087/1000000 67467/125000 266427/1000000 152323/1000000 -218749/1000000 57339/5500000 -952893/500000 -645637/1000000
-41221/1375000 -371259/5500000 -23973/2750000 1105359/7562500 -20503/343750 -410219/5500000 -382879/5500000 -67753/275000 -335601/2750000 8832/171875 122/15625 -73583/687500 336261/5500000 90263/3025000 -151317/1375000 -90147/550000
84049/250000 37257/100000 19123/50000 -20503/343750 8726/15625 111781/500000 -158289/1000000 496189/1000000 278791/1000000 594523/1000000 117683/500000 156011/1000000 -25699/100000 50997/5500000 -87493/50000 -630243/1000000
177629/1000000 205823/1000000 19471/100000 -410219/5500000 111781/500000 138/625 -54557/1000000 10179/31250 160717/1000000 283193/1000000 7469/62500 109077/1000000 -132487/1000000 -11729/2750000 -839677/1000000 -52641/200000
-24179/200000 -115499/1000000 -174279/1000000 -382879/5500000 -158289/1000000 -54557/1000000 10153/62500 -12417/200000 -49561/1000000 -60367/250000 -116799/1000000 -9391/500000 1637/31250 -221077/11000000 104169/125000 162661/500000
393813/1000000 124871/250000 467953/1000000 -67753/275000 496189/1000000 10179/31250 -12417/200000 956791/1000000 24253/50000 480253/1000000 136743/500000 337217/1000000 -39909/125000 -437929/11000000 -1847061/1000000 -40729/100000
212513/1000000 67561/250000 268087/1000000 -335601/2750000 278791/1000000 160717/1000000 -49561/1000000 24253/50000 63051/200000 269749/1000000 159429/1000000 164613/1000000 -100541/500000 -110403/5500000 -1047951/1000000 -121007/500000
513341/1000000 132161/250000 67467/125000 8832/171875 594523/1000000 283193/1000000 -60367/250000 480253/1000000 269749/1000000 590349/500000 22301/62500 30939/500000 -155573/500000 683721/11000000 -1365309/500000 -327429/250000
200199/1000000 11273/50000 266427/1000000 122/15625 117683/500000 7469/62500 -116799/1000000 136743/500000 159429/1000000 22301/62500 331311/1000000 42611/500000 -13631/100000 113049/11000000 -241247/200000 -421991/1000000
114697/1000000 78239/500000 152323/1000000 -73583/687500 156011/1000000 109077/1000000 -9391/500000 337217/1000000 164613/1000000 30939/500000 42611/500000 35903/200000 -24223/250000 -67329/2750000 -1666/3125 -6911/250000
-23139/125000 -222793/1000000 -218749/1000000 336261/5500000 -25699/100000 -132487/1000000 1637/31250 -39909/125000 -100541/500000 -155573/500000 -13631/100000 -24223/250000 50767/250000 23137/11000000 919559/1000000 61201/200000
68699/5500000 5189/1375000 57339/5500000 90263/3025000 50997/5500000 -11729/2750000 -221077/11000000 -437929/11000000 -110403/5500000 683721/11000000 113049/11000000 -67329/2750000 23137/11000000 587497/60500000 -537561/5500000 -935181/11000000
-377101/250000 -25764/15625 -952893/500000 -151317/1375000 -87493/50000 -839677/1000000 104169/125000 -1847061/1000000 -1047951/1000000 -1365309/500000 -241247/200000 -1666/3125 919559/1000000 -537561/5500000 1108051/125000 659619/200000
-22681/40000 -3537/6250 -645637/1000000 -90147/550000 -630243/1000000 -52641/200000 162661/500000 -40729/100000 -121007/500000 -327429/250000 -421991/1000000 -6911/250000 61201/200000 -935181/11000000 659619/200000 50847/31250


--- Term 12 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 57
Matrix dimension : 40

Flags :
F1  : {124, 134, 234, 125}
F2  : {124, 134, 234, 135}
F3  : {124, 134, 234, 125, 135}
F4  : {124, 134, 234, 235}
F5  : {124, 134, 234, 125, 235}
F6  : {124, 134, 234, 135, 235}
F7  : {124, 134, 234, 145}
F8  : {124, 134, 234, 125, 145}
F9  : {124, 134, 234, 135, 145}
F10 : {124, 134, 234, 125, 135, 145}
F11 : {124, 134, 234, 235, 145}
F12 : {124, 134, 234, 125, 235, 145}
F13 : {124, 134, 234, 135, 235, 145}
F14 : {124, 134, 234, 125, 135, 235, 145}
F15 : {124, 134, 234, 245}
F16 : {124, 134, 234, 125, 245}
F17 : {124, 134, 234, 135, 245}
F18 : {124, 134, 234, 125, 135, 245}
F19 : {124, 134, 234, 235, 245}
F20 : {124, 134, 234, 125, 235, 245}
F21 : {124, 134, 234, 135, 235, 245}
F22 : {124, 134, 234, 125, 135, 235, 245}
F23 : {124, 134, 234, 145, 245}
F24 : {124, 134, 234, 125, 145, 245}
F25 : {124, 134, 234, 135, 145, 245}
F26 : {124, 134, 234, 125, 135, 145, 245}
F27 : {124, 134, 234, 235, 145, 245}
F28 : {124, 134, 234, 125, 235, 145, 245}
F29 : {124, 134, 234, 135, 235, 145, 245}
F30 : {124, 134, 234, 125, 135, 235, 145, 245}
F31 : {124, 134, 234, 345}
F32 : {124, 134, 234, 125, 345}
F33 : {124, 134, 234, 135, 345}
F34 : {124, 134, 234, 125, 135, 345}
F35 : {124, 134, 234, 235, 345}
F36 : {124, 134, 234, 125, 235, 345}
F37 : {124, 134, 234, 135, 235, 345}
F38 : {124, 134, 234, 125, 135, 235, 345}
F39 : {124, 134, 234, 145, 345}
F40 : {124, 134, 234, 125, 145, 345}
F41 : {124, 134, 234, 135, 145, 345}
F42 : {124, 134, 234, 125, 135, 145, 345}
F43 : {124, 134, 234, 235, 145, 345}
F44 : {124, 134, 234, 125, 235, 145, 345}
F45 : {124, 134, 234, 135, 235, 145, 345}
F46 : {124, 134, 234, 125, 135, 235, 145, 345}
F47 : {124, 134, 234, 245, 345}
F48 : {124, 134, 234, 125, 245, 345}
F49 : {124, 134, 234, 135, 245, 345}
F50 : {124, 134, 234, 125, 135, 245, 345}
F51 : {124, 134, 234, 235, 245, 345}
F52 : {124, 134, 234, 125, 235, 245, 345}
F53 : {124, 134, 234, 135, 235, 245, 345}
F54 : {124, 134, 234, 125, 135, 235, 245, 345}
F55 : {124, 134, 234, 125, 145, 245, 345}
F56 : {124, 134, 234, 135, 145, 245, 345}
F57 : {124, 134, 234, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F3)-(F5)
B4  : (F3)-(F6)
B5  : (F7)-(F15)
B6  : (F7)-(F31)
B7  : (F8)-(F9)
B8  : (F8)-(F16)
B9  : (F8)-(F19)
B10 : (F8)-(F33)
B11 : (F8)-(F35)
B12 : (F10)-(F20)
B13 : (F10)-(F37)
B14 : (F11)-(F17)
B15 : (F11)-(F32)
B16 : (F12)-(F13)
B17 : (F12)-(F18)
B18 : (F12)-(F21)
B19 : (F12)-(F34)
B20 : (F12)-(F36)
B21 : (F23)-(F39)
B22 : (F23)-(F47)
B23 : (F24)-(F41)
B24 : (F24)-(F51)
B25 : (F25)-(F27)
B26 : (F25)-(F40)
B27 : (F25)-(F43)
B28 : (F25)-(F48)
B29 : (F25)-(F49)
B30 : (F26)-(F28)
B31 : (F26)-(F42)
B32 : (F26)-(F45)
B33 : (F26)-(F52)
B34 : (F26)-(F53)
B35 : (F14)-2(F22)-(F29)+(F38)+2(F44)-(F50)
B36 : 3(F14)-(F22)+2(F29)-2(F38)+(F44)-3(F50)
B37 : (F30)-(F46)
B38 : (F30)-(F54)
B39 : (F55)-(F56)
B40 : (F55)-(F57)

Matrix :
64101/250000 69771/1000000 -42879/1000000 29057/500000 -33657/500000 2631/500000 132989/1000000 -14307/250000 24349/500000 407/2500 20251/200000 -42797/1000000 319/10000 1017/10000 -1313/8000 110283/500000 26377/1000000 17537/125000 -16877/500000 -93179/1000000 -21919/1000000 -26953/500000 -21279/500000 -107437/1000000 -1791/40000 -120399/1000000 -104677/1000000 -120451/1000000 59837/1000000 -10689/1000000 -50393/200000 -228899/1000000 -2859/10000 -91737/250000 517117/5000000 -165957/5000000 -159051/500000 -63663/500000 251/125000 -176623/1000000
69771/1000000 117207/500000 -23521/1000000 1517/25000 -8963/200000 14107/1000000 26279/250000 -45071/1000000 15307/250000 2061/15625 21003/200000 -7027/250000 38003/1000000 2889/40000 -148229/1000000 23397/125000 -3123/1000000 122217/1000000 -5773/125000 -71861/1000000 -8551/500000 -51081/1000000 -24003/1000000 -72753/1000000 -15929/1000000 -55307/500000 -123/2000 -115599/1000000 9821/250000 -11719/1000000 -101631/500000 -170283/1000000 -120829/500000 -37743/125000 212061/2500000 -8629/250000 -250347/1000000 -128637/1000000 8207/1000000 -127877/1000000
-42879/1000000 -23521/1000000 38269/200000 -13411/1000000 29061/1000000 2001/1000000 -53099/1000000 12791/500000 5417/500000 -1311/20000 -4843/500000 1549/125000 -7063/1000000 -16177/250000 16673/500000 -20037/250000 -27331/500000 -12627/250000 -29167/1000000 17989/500000 -77/200000 -6749/1000000 903/62500 10357/200000 65213/1000000 30147/1000000 79879/1000000 9213/500000 -4793/100000 17863/1000000 107283/1000000 112529/1000000 57233/500000 7971/50000 -101337/2500000 -12879/1000000 4497/31250 13639/1000000 -4433/1000000 5251/50000
29057/500000 1517/25000 -13411/1000000 146103/500000 -309/100000 25699/500000 30811/200000 -48941/1000000 74891/500000 208823/1000000 98361/500000 -63933/1000000 40997/200000 4611/50000 -313911/1000000 275087/1000000 -47117/1000000 335007/1000000 11861/1000000 5887/250000 -1249/20000 -56251/500000 17753/500000 12891/250000 28437/200000 -69053/200000 2513/20000 -5419/15625 2929/40000 5641/500000 -113259/1000000 9171/62500 -64147/1000000 78789/500000 956641/5000000 -192479/1250000 -27357/100000 -77867/250000 49217/200000 150839/500000
-33657/500000 -8963/200000 29061/1000000 -309/100000 209837/1000000 439/31250 -62193/1000000 15997/500000 187/20000 -67067/1000000 -10507/500000 27809/1000000 59561/1000000 -54949/1000000 4193/125000 -51077/500000 -34827/1000000 8043/1000000 12363/250000 103883/1000000 -12881/1000000 15947/1000000 5333/125000 14019/125000 102693/1000000 -4733/200000 5971/40000 -19531/1000000 -24507/1000000 1477/40000 194969/1000000 28537/100000 25903/100000 107/250 -100833/5000000 -27419/1000000 7411/40000 -213/40000 9961/125000 302453/1000000
2631/500000 14107/1000000 2001/1000000 25699/500000 439/31250 186967/1000000 18277/500000 -1107/125000 5639/100000 29717/500000 64791/1000000 -20509/1000000 132631/1000000 11377/500000 -101481/1000000 67487/1000000 -20173/1000000 8909/62500 607/15625 1103/20000 -11169/500000 -2279/125000 33079/1000000 33211/500000 86991/1000000 -149629/1000000 106233/1000000 -142887/1000000 3203/100000 557/31250 23461/1000000 179389/1000000 74053/1000000 6149/25000 40939/625000 -62093/1000000 -40893/1000000 -120081/1000000 151277/1000000 26127/100000
132989/1000000 26279/250000 -53099/1000000 30811/200000 -62193/1000000 18277/500000 21091/50000 -50141/500000 38013/250000 83037/250000 243671/1000000 -104171/1000000 210869/1000000 97887/500000 -425339/1000000 219973/500000 6923/500000 425851/1000000 1123/500000 -8223/100000 -89751/1000000 -76601/500000 -1117/125000 -15483/250000 607/10000 -41727/100000 -16341/1000000 -207713/500000 129589/1000000 -571/62500 -64607/200000 -44951/500000 -312909/1000000 -99571/500000 699577/2500000 -203269/1250000 -536337/1000000 -364837/1000000 21739/100000 4021/50000
-14307/250000 -45071/1000000 12791/500000 -48941/1000000 15997/500000 -1107/125000 -50141/500000 38577/200000 -52649/1000000 -25697/200000 -5207/62500 35801/1000000 -57483/1000000 -2261/31250 137417/1000000 -21239/125000 -11101/500000 -128879/1000000 11/62500 38469/1000000 25373/1000000 20517/500000 13553/1000000 1733/40000 1919/200000 63369/500000 39953/1000000 7681/62500 -1041/20000 9233/1000000 28723/200000 21303/250000 37191/250000 4529/31250 -457307/5000000 25201/625000 104091/500000 28053/250000 -51387/1000000 7009/200000
24349/500000 15307/250000 5417/500000 74891/500000 187/20000 5639/100000 38013/250000 -52649/1000000 349403/1000000 208633/1000000 119251/500000 -6873/125000 11531/50000 8731/125000 -184879/500000 288309/1000000 -2469/25000 17507/50000 -6001/125000 7617/500000 -76833/1000000 -177927/1000000 5097/125000 65031/1000000 4287/20000 -95403/250000 183651/1000000 -101027/250000 36741/1000000 11231/500000 -48021/500000 182863/1000000 -56421/1000000 46107/250000 1023663/5000000 -986799/5000000 -50937/200000 -86939/250000 50223/200000 1072/3125
407/2500 2061/15625 -1311/20000 208823/1000000 -67067/1000000 29717/500000 83037/250000 -25697/200000 208633/1000000 296061/500000 79507/250000 -132393/1000000 306187/1000000 252023/1000000 -274809/500000 567317/1000000 3883/200000 582671/1000000 30367/1000000 -87/1600 -15037/125000 -193159/1000000 469/125000 -23843/500000 103649/1000000 -572147/1000000 12073/500000 -140219/250000 11049/62500 -3561/500000 -77381/200000 -35767/1000000 -173483/500000 -35387/250000 1842691/5000000 -552369/2500000 -672873/1000000 -49307/100000 162383/500000 7927/40000
20251/200000 21003/200000 -4843/500000 98361/500000 -10507/500000 64791/1000000 243671/1000000 -5207/62500 119251/500000 79507/250000 480033/1000000 -2713/31250 280137/1000000 65007/500000 -19821/40000 435403/1000000 -25577/250000 18799/40000 -2737/50000 -30769/1000000 -6349/62500 -5647/25000 3579/125000 24623/1000000 107529/500000 -99829/200000 151969/1000000 -261957/500000 78639/1000000 71/5000 -23199/100000 98783/1000000 -204659/1000000 18443/500000 719049/2500000 -597709/2500000 -442571/1000000 -452341/1000000 147331/500000 61199/200000
-42797/1000000 -7027/250000 1549/125000 -63933/1000000 27809/1000000 -20509/1000000 -104171/1000000 35801/1000000 -6873/125000 -132393/1000000 -2713/31250 129369/1000000 -126847/1000000 -72939/1000000 32679/200000 -41679/250000 909/500000 -40977/250000 -26927/1000000 11119/1000000 14507/500000 2373/40000 -14517/1000000 11/250000 -24217/1000000 3789/20000 -1277/200000 95007/500000 -16371/250000 481/250000 5041/62500 -8083/200000 1329/20000 -2231/62500 -57197/500000 179571/2500000 182343/1000000 28579/200000 -162607/1000000 -24383/250000
319/10000 38003/1000000 -7063/1000000 40997/200000 59561/1000000 132631/1000000 210869/1000000 -57483/1000000 11531/50000 306187/1000000 280137/1000000 -126847/1000000 3369/6250 144101/1000000 -231653/500000 11287/31250 -8159/200000 19143/31250 183221/1000000 195731/1000000 -21553/200000 -5093/40000 23519/200000 10733/50000 298037/1000000 -40317/62500 170509/500000 -154329/250000 155389/1000000 25101/1000000 10797/1000000 565977/1000000 38279/200000 48803/62500 803459/2500000 -658469/2500000 -61513/200000 -4049/8000 292411/500000 881727/1000000
1017/10000 2889/40000 -16177/250000 4611/50000 -54949/1000000 11377/500000 97887/500000 -2261/31250 8731/125000 252023/1000000 65007/500000 -72939/1000000 144101/1000000 255909/1000000 -280747/1000000 308881/1000000 10911/125000 31317/100000 75557/1000000 -41681/1000000 -7631/100000 -42463/1000000 -10657/1000000 -59861/1000000 -5621/200000 -290451/1000000 -81039/1000000 -62069/250000 36153/250000 -15533/1000000 -243589/1000000 -42367/500000 -221319/1000000 -1501/10000 1051991/5000000 -74819/1000000 -85039/200000 -6853/31250 77001/500000 1159/50000
-1313/8000 -148229/1000000 16673/500000 -313911/1000000 4193/125000 -101481/1000000 -425339/1000000 137417/1000000 -184879/500000 -274809/500000 -19821/40000 32679/200000 -231653/500000 -280747/1000000 447661/500000 -736397/1000000 90403/1000000 -405029/500000 3349/200000 26637/1000000 93367/500000 358597/1000000 -9483/200000 -8353/200000 -161759/500000 854447/1000000 -13577/62500 877829/1000000 -3271/20000 -2677/125000 362829/1000000 -203311/1000000 35781/125000 -155363/1000000 -1274373/2500000 1968889/5000000 769067/1000000 150649/200000 -528857/1000000 -546389/1000000
110283/500000 23397/125000 -20037/250000 275087/1000000 -51077/500000 67487/1000000 219973/500000 -21239/125000 288309/1000000 567317/1000000 435403/1000000 -41679/250000 11287/31250 308881/1000000 -736397/1000000 904617/1000000 -19847/1000000 43493/62500 -22647/1000000 -127349/1000000 -34051/250000 -272081/1000000 -631/100000 -9103/100000 29347/250000 -715953/1000000 7289/500000 -732199/1000000 25811/125000 -1293/50000 -547897/1000000 -130401/1000000 -53817/100000 -171161/500000 2354059/5000000 -14349/50000 -919183/1000000 -128589/200000 196603/500000 41293/250000
26377/1000000 -3123/1000000 -27331/500000 -47117/1000000 -34827/1000000 -20173/1000000 6923/500000 -11101/500000 -2469/25000 3883/200000 -25577/250000 909/500000 -8159/200000 10911/125000 90403/1000000 -19847/1000000 146361/500000 -697/62500 95941/1000000 -2373/125000 5271/1000000 104299/1000000 -14771/500000 -1369/20000 -165119/1000000 11091/200000 -10567/62500 56669/500000 77213/1000000 -8421/500000 -85893/1000000 -140379/1000000 -51189/1000000 -77043/500000 1169/250000 221707/2500000 -85271/1000000 45083/500000 -47357/1000000 -85271/500000
17537/125000 122217/1000000 -12627/250000 335007/1000000 8043/1000000 8909/62500 425851/1000000 -128879/1000000 17507/50000 582671/1000000 18799/40000 -40977/250000 19143/31250 31317/100000 -405029/500000 43493/62500 -697/62500 558023/500000 88089/500000 65529/500000 -96811/500000 -250803/1000000 2999/31250 150917/1000000 337597/1000000 -973263/1000000 158789/500000 -183299/200000 69119/250000 43513/1000000 -260179/1000000 24189/50000 -1623/40000 628793/1000000 2759783/5000000 -244499/625000 -744917/1000000 -820321/1000000 178837/250000 226687/250000
-16877/500000 -5773/125000 -29167/1000000 11861/1000000 12363/250000 607/15625 1123/500000 11/62500 -6001/125000 30367/1000000 -2737/50000 -26927/1000000 183221/1000000 75557/1000000 3349/200000 -22647/1000000 95941/1000000 88089/500000 210543/500000 196223/1000000 -14173/1000000 1089/10000 1027/15625 134497/1000000 -297/25000 -138359/1000000 20789/200000 -779/10000 64809/500000 -1571/1000000 141267/1000000 72337/200000 146819/500000 149429/250000 318713/5000000 963/1250000 -10667/1000000 -71573/1000000 245521/1000000 209323/500000
-93179/1000000 -71861/1000000 17989/500000 5887/250000 103883/1000000 1103/20000 -8223/100000 38469/1000000 7617/500000 -87/1600 -30769/1000000 11119/1000000 195731/1000000 -41681/1000000 26637/1000000 -127349/1000000 -2373/125000 65529/500000 196223/1000000 202383/500000 -2837/250000 31287/500000 11679/125000 2781/12500 74219/500000 -6567/50000 279597/1000000 -76087/1000000 21077/500000 7237/250000 145747/500000 556321/1000000 117483/250000 106691/125000 5957/1000000 -120919/2500000 106763/500000 -50383/500000 63097/250000 24943/40000
-21919/1000000 -8551/500000 -77/200000 -1249/20000 -12881/1000000 -11169/500000 -89751/1000000 25373/1000000 -76833/1000000 -15037/125000 -6349/62500 14507/500000 -21553/200000 -7631/100000 93367/500000 -34051/250000 5271/1000000 -96811/500000 -14173/1000000 -2837/250000 6011/40000 27161/500000 -23599/1000000 -17137/500000 -83863/1000000 211447/1000000 -64507/1000000 20519/100000 -47079/1000000 -1841/125000 25509/1000000 -57809/500000 -843/100000 -14419/100000 -346937/2500000 244023/2500000 125599/1000000 157797/1000000 -24627/200000 -11687/62500
-26953/500000 -51081/1000000 -6749/1000000 -56251/500000 15947/1000000 -2279/125000 -76601/500000 20517/500000 -177927/1000000 -193159/1000000 -5647/25000 2373/40000 -5093/40000 -42463/1000000 358597/1000000 -272081/1000000 104299/1000000 -250803/1000000 1089/10000 31287/500000 27161/500000 154409/500000 -12219/1000000 -2151/200000 -185553/1000000 154369/500000 -30151/250000 71537/200000 321/250000 -13409/1000000 3047/25000 -9127/200000 127071/1000000 -381/200000 -181667/1000000 986491/5000000 7483/31250 27293/100000 -77947/500000 -6093/40000
-21279/500000 -24003/1000000 903/62500 17753/500000 5333/125000 33079/1000000 -1117/125000 13553/1000000 5097/125000 469/125000 3579/125000 -14517/1000000 23519/200000 -10657/1000000 -9483/200000 -631/100000 -14771/500000 2999/31250 1027/15625 11679/125000 -23599/1000000 -12219/1000000 119163/500000 129261/1000000 12247/125000 -121353/1000000 145431/1000000 -711/6250 17063/1000000 -14619/1000000 131747/1000000 281767/1000000 188283/1000000 406739/1000000 49077/1250000 -274763/5000000 41001/500000 -1094/15625 16351/100000 317359/1000000
-107437/1000000 -72753/1000000 10357/200000 12891/250000 14019/125000 33211/500000 -15483/250000 1733/40000 65031/1000000 -23843/500000 24623/1000000 11/250000 10733/50000 -59861/1000000 -8353/200000 -9103/100000 -1369/20000 150917/1000000 134497/1000000 2781/12500 -17137/500000 -2151/200000 129261/1000000 56043/125000 225829/1000000 -48099/250000 333183/1000000 -176963/1000000 831/250000 3829/200000 327189/1000000 618509/1000000 12397/25000 233849/250000 89421/2500000 -254103/2500000 251861/1000000 -101769/1000000 296047/1000000 27897/40000
-1791/40000 -15929/1000000 65213/1000000 28437/200000 102693/1000000 86991/1000000 607/10000 1919/200000 4287/20000 103649/1000000 107529/500000 -24217/1000000 298037/1000000 -5621/200000 -161759/500000 29347/250000 -165119/1000000 337597/1000000 -297/25000 74219/500000 -83863/1000000 -185553/1000000 12247/125000 225829/1000000 242473/500000 -8369/20000 197837/500000 -27603/62500 -7129/200000 7333/100000 185963/1000000 578739/1000000 325419/1000000 403539/500000 397237/2500000 -1246669/5000000 10413/250000 -83587/250000 89963/250000 772999/1000000
-120399/1000000 -55307/500000 30147/1000000 -69053/200000 -4733/200000 -149629/1000000 -41727/100000 63369/500000 -95403/250000 -572147/1000000 -99829/200000 3789/20000 -40317/62500 -290451/1000000 854447/1000000 -715953/1000000 11091/200000 -973263/1000000 -138359/1000000 -6567/50000 211447/1000000 154369/500000 -121353/1000000 -48099/250000 -8369/20000 1115549/1000000 -385737/1000000 195997/200000 -251497/1000000 -4987/200000 101217/500000 -573423/1000000 10103/1000000 -9127/12500 -285863/500000 1096577/2500000 694511/1000000 822109/1000000 -771869/1000000 -3123/3125
-104677/1000000 -123/2000 79879/1000000 2513/20000 5971/40000 106233/1000000 -16341/1000000 39953/1000000 183651/1000000 12073/500000 151969/1000000 -1277/200000 170509/500000 -81039/1000000 -13577/62500 7289/500000 -10567/62500 158789/500000 20789/200000 279597/1000000 -64507/1000000 -30151/250000 145431/1000000 333183/1000000 197837/500000 -385737/1000000 619277/1000000 -79793/200000 -12821/500000 75957/1000000 17993/50000 6479/8000 566201/1000000 58927/50000 67757/625000 -142817/625000 212833/1000000 -296161/1000000 13433/31250 499083/500000
-120451/1000000 -115599/1000000 9213/500000 -5419/15625 -19531/1000000 -142887/1000000 -207713/500000 7681/62500 -101027/250000 -140219/250000 -261957/500000 95007/500000 -154329/250000 -62069/250000 877829/1000000 -732199/1000000 56669/500000 -183299/200000 -779/10000 -76087/1000000 20519/100000 71537/200000 -711/6250 -176963/1000000 -27603/62500 195997/200000 -79793/200000 138949/125000 -25401/125000 -27369/1000000 13049/62500 -13429/25000 55611/1000000 -646937/1000000 -349111/625000 285957/625000 678641/1000000 164409/200000 -11569/15625 -189649/200000
59837/1000000 9821/250000 -4793/100000 2929/40000 -24507/1000000 3203/100000 129589/1000000 -1041/20000 36741/1000000 11049/62500 78639/1000000 -16371/250000 155389/1000000 36153/250000 -3271/20000 25811/125000 77213/1000000 69119/250000 64809/500000 21077/500000 -47079/1000000 321/250000 17063/1000000 831/250000 -7129/200000 -251497/1000000 -12821/500000 -25401/125000 47581/200000 -21993/1000000 -125297/1000000 11747/250000 -18199/250000 7799/125000 783497/5000000 -31753/625000 -136831/500000 -174433/1000000 187563/1000000 137811/1000000
-10689/1000000 -11719/1000000 17863/1000000 5641/500000 1477/40000 557/31250 -571/62500 9233/1000000 11231/500000 -3561/500000 71/5000 481/250000 25101/1000000 -15533/1000000 -2677/125000 -1293/50000 -8421/500000 43513/1000000 -1571/1000000 7237/250000 -1841/125000 -13409/1000000 -14619/1000000 3829/200000 7333/100000 -4987/200000 75957/1000000 -27369/1000000 -21993/1000000 206531/1000000 8923/200000 17191/250000 949/12500 159367/1000000 6287/5000000 -157019/5000000 6001/100000 -5971/125000 11609/1000000 134079/1000000
-50393/200000 -101631/500000 107283/1000000 -113259/1000000 194969/1000000 23461/1000000 -64607/200000 28723/200000 -48021/500000 -77381/200000 -23199/100000 5041/62500 10797/1000000 -243589/1000000 362829/1000000 -547897/1000000 -85893/1000000 -260179/1000000 141267/1000000 145747/500000 25509/1000000 3047/25000 131747/1000000 327189/1000000 185963/1000000 101217/500000 17993/50000 13049/62500 -125297/1000000 8923/200000 2221/2500 31237/40000 412709/500000 1242383/1000000 -138753/625000 8831/250000 103833/125000 260471/1000000 29259/250000 136009/200000
-228899/1000000 -170283/1000000 112529/1000000 9171/62500 28537/100000 179389/1000000 -44951/500000 21303/250000 182863/1000000 -35767/1000000 98783/1000000 -8083/200000 565977/1000000 -42367/500000 -203311/1000000 -130401/1000000 -140379/1000000 24189/50000 72337/200000 556321/1000000 -57809/500000 -9127/200000 281767/1000000 618509/1000000 578739/1000000 -573423/1000000 6479/8000 -13429/25000 11747/250000 17191/250000 31237/40000 1699297/1000000 571997/500000 574617/250000 814717/5000000 -1495549/5000000 123813/250000 -38579/100000 813971/1000000 448347/250000
-2859/10000 -120829/500000 57233/500000 -64147/1000000 25903/100000 74053/1000000 -312909/1000000 37191/250000 -56421/1000000 -173483/500000 -204659/1000000 1329/20000 38279/200000 -221319/1000000 35781/125000 -53817/100000 -51189/1000000 -1623/40000 146819/500000 117483/250000 -843/100000 127071/1000000 188283/1000000 12397/25000 325419/1000000 10103/1000000 566201/1000000 55611/1000000 -18199/250000 949/12500 412709/500000 571997/500000 1329539/1000000 1866097/1000000 -6043/40000 -100709/2500000 87241/100000 15713/125000 325071/1000000 1182619/1000000
-91737/250000 -37743/125000 7971/50000 78789/500000 107/250 6149/25000 -99571/500000 4529/31250 46107/250000 -35387/250000 18443/500000 -2231/62500 48803/62500 -1501/10000 -155363/1000000 -171161/500000 -77043/500000 628793/1000000 149429/250000 106691/125000 -14419/100000 -381/200000 406739/1000000 233849/250000 403539/500000 -9127/12500 58927/50000 -646937/1000000 7799/125000 159367/1000000 1242383/1000000 574617/250000 1866097/1000000 1859989/500000 834039/5000000 -59209/156250 857493/1000000 -210577/500000 566417/500000 2646953/1000000
517117/5000000 212061/2500000 -101337/2500000 956641/5000000 -100833/5000000 40939/625000 699577/2500000 -457307/5000000 1023663/5000000 1842691/5000000 719049/2500000 -57197/500000 803459/2500000 1051991/5000000 -1274373/2500000 2354059/5000000 1169/250000 2759783/5000000 318713/5000000 5957/1000000 -346937/2500000 -181667/1000000 49077/1250000 89421/2500000 397237/2500000 -285863/500000 67757/625000 -349111/625000 783497/5000000 6287/5000000 -138753/625000 814717/5000000 -6043/40000 834039/5000000 8879473/25000000 -2928897/12500000 -2524199/5000000 -1152009/2500000 1947351/5000000 975929/2500000
-165957/5000000 -8629/250000 -12879/1000000 -192479/1250000 -27419/1000000 -62093/1000000 -203269/1250000 25201/625000 -986799/5000000 -552369/2500000 -597709/2500000 179571/2500000 -658469/2500000 -74819/1000000 1968889/5000000 -14349/50000 221707/2500000 -244499/625000 963/1250000 -120919/2500000 244023/2500000 986491/5000000 -274763/5000000 -254103/2500000 -1246669/5000000 1096577/2500000 -142817/625000 285957/625000 -31753/625000 -157019/5000000 8831/250000 -1495549/5000000 -100709/2500000 -59209/156250 -2928897/12500000 1434527/6250000 227697/1000000 1817047/5000000 -325817/1000000 -2434481/5000000
-159051/500000 -250347/1000000 4497/31250 -27357/100000 7411/40000 -40893/1000000 -536337/1000000 104091/500000 -50937/200000 -672873/1000000 -442571/1000000 182343/1000000 -61513/200000 -85039/200000 769067/1000000 -919183/1000000 -85271/1000000 -744917/1000000 -10667/1000000 106763/500000 125599/1000000 7483/31250 41001/500000 251861/1000000 10413/250000 694511/1000000 212833/1000000 678641/1000000 -136831/500000 6001/100000 103833/125000 123813/250000 87241/100000 857493/1000000 -2524199/5000000 227697/1000000 1329417/1000000 9862/15625 -142851/500000 202363/1000000
-63663/500000 -128637/1000000 13639/1000000 -77867/250000 -213/40000 -120081/1000000 -364837/1000000 28053/250000 -86939/250000 -49307/100000 -452341/1000000 28579/200000 -4049/8000 -6853/31250 150649/200000 -128589/200000 45083/500000 -820321/1000000 -71573/1000000 -50383/500000 157797/1000000 27293/100000 -1094/15625 -101769/1000000 -83587/250000 822109/1000000 -296161/1000000 164409/200000 -174433/1000000 -5971/125000 260471/1000000 -38579/100000 15713/125000 -210577/500000 -1152009/2500000 1817047/5000000 9862/15625 8757/10000 -145163/250000 -72431/100000
251/125000 8207/1000000 -4433/1000000 49217/200000 9961/125000 151277/1000000 21739/100000 -51387/1000000 50223/200000 162383/500000 147331/500000 -162607/1000000 292411/500000 77001/500000 -528857/1000000 196603/500000 -47357/1000000 178837/250000 245521/1000000 63097/250000 -24627/200000 -77947/500000 16351/100000 296047/1000000 89963/250000 -771869/1000000 13433/31250 -11569/15625 187563/1000000 11609/1000000 29259/250000 813971/1000000 325071/1000000 566417/500000 1947351/5000000 -325817/1000000 -142851/500000 -145163/250000 906693/1000000 560427/500000
-176623/1000000 -127877/1000000 5251/50000 150839/500000 302453/1000000 26127/100000 4021/50000 7009/200000 1072/3125 7927/40000 61199/200000 -24383/250000 881727/1000000 1159/50000 -546389/1000000 41293/250000 -85271/500000 226687/250000 209323/500000 24943/40000 -11687/62500 -6093/40000 317359/1000000 27897/40000 772999/1000000 -3123/3125 499083/500000 -189649/200000 137811/1000000 134079/1000000 136009/200000 448347/250000 1182619/1000000 2646953/1000000 975929/2500000 -2434481/5000000 202363/1000000 -72431/100000 560427/500000 121287/50000


--- Term 13 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 45
Matrix dimension : 8

Flags :
F1  : {123, 124, 134, 234}
F2  : {123, 124, 134, 234, 125}
F3  : {123, 124, 134, 234, 135}
F4  : {123, 124, 134, 234, 125, 135}
F5  : {123, 124, 134, 234, 235}
F6  : {123, 124, 134, 234, 125, 235}
F7  : {123, 124, 134, 234, 135, 235}
F8  : {123, 124, 134, 234, 125, 135, 235}
F9  : {123, 124, 134, 234, 145}
F10 : {123, 124, 134, 234, 125, 145}
F11 : {123, 124, 134, 234, 135, 145}
F12 : {123, 124, 134, 234, 125, 135, 145}
F13 : {123, 124, 134, 234, 235, 145}
F14 : {123, 124, 134, 234, 125, 235, 145}
F15 : {123, 124, 134, 234, 135, 235, 145}
F16 : {123, 124, 134, 234, 245}
F17 : {123, 124, 134, 234, 125, 245}
F18 : {123, 124, 134, 234, 135, 245}
F19 : {123, 124, 134, 234, 125, 135, 245}
F20 : {123, 124, 134, 234, 235, 245}
F21 : {123, 124, 134, 234, 125, 235, 245}
F22 : {123, 124, 134, 234, 135, 235, 245}
F23 : {123, 124, 134, 234, 145, 245}
F24 : {123, 124, 134, 234, 125, 145, 245}
F25 : {123, 124, 134, 234, 135, 145, 245}
F26 : {123, 124, 134, 234, 235, 145, 245}
F27 : {123, 124, 134, 234, 135, 235, 145, 245}
F28 : {123, 124, 134, 234, 345}
F29 : {123, 124, 134, 234, 125, 345}
F30 : {123, 124, 134, 234, 135, 345}
F31 : {123, 124, 134, 234, 125, 135, 345}
F32 : {123, 124, 134, 234, 235, 345}
F33 : {123, 124, 134, 234, 125, 235, 345}
F34 : {123, 124, 134, 234, 135, 235, 345}
F35 : {123, 124, 134, 234, 145, 345}
F36 : {123, 124, 134, 234, 125, 145, 345}
F37 : {123, 124, 134, 234, 135, 145, 345}
F38 : {123, 124, 134, 234, 235, 145, 345}
F39 : {123, 124, 134, 234, 125, 235, 145, 345}
F40 : {123, 124, 134, 234, 245, 345}
F41 : {123, 124, 134, 234, 125, 245, 345}
F42 : {123, 124, 134, 234, 135, 245, 345}
F43 : {123, 124, 134, 234, 125, 135, 245, 345}
F44 : {123, 124, 134, 234, 235, 245, 345}
F45 : {123, 124, 134, 234, 145, 245, 345}

Basis :
B1 : (F1)
B2 : (F2)+(F3)+(F5)+(F9)+(F16)+(F28)
B3 : (F4)+(F6)+(F7)+(F10)+(F11)+(F17)+(F20)+(F23)+(F30)+(F32)+(F35)+(F40)
B4 : (F8)+(F24)+(F37)+(F44)
B5 : (F12)+(F21)+(F34)+(F45)
B6 : (F13)+(F18)+(F29)
B7 : (F14)+(F15)+(F19)+(F22)+(F25)+(F26)+(F31)+(F33)+(F36)+(F38)+(F41)+(F42)
B8 : (F27)+(F39)+(F43)

Matrix :
36743/200000 889/50000 1593/1000000 -2479/250000 1089/1000000 -9447/1000000 9429/1000000 -42939/1000000
889/50000 3097/12500 20521/1000000 16557/250000 -66179/1000000 20023/500000 -2031/125000 -6699/125000
1593/1000000 20521/1000000 12063/200000 14383/1000000 -9919/1000000 2329/500000 -7769/500000 717/125000
-2479/250000 16557/250000 14383/1000000 1117/15625 -22563/500000 30069/1000000 -18487/1000000 -15083/1000000
1089/1000000 -66179/1000000 -9919/1000000 -22563/500000 21481/500000 -6391/250000 861/100000 4343/200000
-9447/1000000 20023/500000 2329/500000 30069/1000000 -6391/250000 67379/1000000 -1943/250000 -39039/1000000
9429/1000000 -2031/125000 -7769/500000 -18487/1000000 861/100000 -1943/250000 21771/1000000 -27527/1000000
-42939/1000000 -6699/125000 717/125000 -15083/1000000 4343/200000 -39039/1000000 -27527/1000000 81593/500000


--- Term 14 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 44
Matrix dimension : 37

Flags :
F1  : {123, 124, 134, 234, 125}
F2  : {123, 124, 134, 234, 135}
F3  : {123, 124, 134, 234, 125, 135}
F4  : {123, 124, 134, 234, 235}
F5  : {123, 124, 134, 234, 125, 235}
F6  : {123, 124, 134, 234, 135, 235}
F7  : {123, 124, 134, 234, 125, 135, 235}
F8  : {123, 124, 134, 234, 145}
F9  : {123, 124, 134, 234, 125, 145}
F10 : {123, 124, 134, 234, 135, 145}
F11 : {123, 124, 134, 234, 125, 135, 145}
F12 : {123, 124, 134, 234, 235, 145}
F13 : {123, 124, 134, 234, 125, 235, 145}
F14 : {123, 124, 134, 234, 135, 235, 145}
F15 : {123, 124, 134, 234, 245}
F16 : {123, 124, 134, 234, 125, 245}
F17 : {123, 124, 134, 234, 135, 245}
F18 : {123, 124, 134, 234, 125, 135, 245}
F19 : {123, 124, 134, 234, 235, 245}
F20 : {123, 124, 134, 234, 125, 235, 245}
F21 : {123, 124, 134, 234, 135, 235, 245}
F22 : {123, 124, 134, 234, 145, 245}
F23 : {123, 124, 134, 234, 125, 145, 245}
F24 : {123, 124, 134, 234, 135, 145, 245}
F25 : {123, 124, 134, 234, 235, 145, 245}
F26 : {123, 124, 134, 234, 135, 235, 145, 245}
F27 : {123, 124, 134, 234, 345}
F28 : {123, 124, 134, 234, 125, 345}
F29 : {123, 124, 134, 234, 135, 345}
F30 : {123, 124, 134, 234, 125, 135, 345}
F31 : {123, 124, 134, 234, 235, 345}
F32 : {123, 124, 134, 234, 125, 235, 345}
F33 : {123, 124, 134, 234, 135, 235, 345}
F34 : {123, 124, 134, 234, 145, 345}
F35 : {123, 124, 134, 234, 125, 145, 345}
F36 : {123, 124, 134, 234, 135, 145, 345}
F37 : {123, 124, 134, 234, 235, 145, 345}
F38 : {123, 124, 134, 234, 125, 235, 145, 345}
F39 : {123, 124, 134, 234, 245, 345}
F40 : {123, 124, 134, 234, 125, 245, 345}
F41 : {123, 124, 134, 234, 135, 245, 345}
F42 : {123, 124, 134, 234, 125, 135, 245, 345}
F43 : {123, 124, 134, 234, 235, 245, 345}
F44 : {123, 124, 134, 234, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F1)-(F8)
B4  : (F1)-(F15)
B5  : (F1)-(F27)
B6  : (F3)-(F5)
B7  : (F3)-(F6)
B8  : (F3)-(F9)
B9  : (F3)-(F10)
B10 : (F3)-(F16)
B11 : (F3)-(F19)
B12 : (F3)-(F22)
B13 : (F3)-(F29)
B14 : (F3)-(F31)
B15 : (F3)-(F34)
B16 : (F3)-(F39)
B17 : (F7)-(F23)
B18 : (F7)-(F36)
B19 : (F7)-(F43)
B20 : (F11)-(F20)
B21 : (F11)-(F33)
B22 : (F11)-(F44)
B23 : (F12)-(F17)
B24 : (F12)-(F28)
B25 : (F13)-(F14)
B26 : (F13)-(F18)
B27 : (F13)-(F21)
B28 : (F13)-(F24)
B29 : (F13)-(F25)
B30 : (F13)-(F30)
B31 : (F13)-(F32)
B32 : (F13)-(F35)
B33 : (F13)-(F37)
B34 : (F13)-(F40)
B35 : (F13)-(F41)
B36 : (F26)-(F38)
B37 : (F26)-(F42)

Matrix :
32807/200000 -61/1000000 9/250000 -8339/1000000 2483/1000000 -1793/1000000 4133/1000000 -711/1000000 3739/1000000 -33/40000 683/250000 3273/1000000 971/1000000 -41/100000 -673/500000 21/50000 -1643/500000 777/250000 -537/1000000 -1583/200000 3903/500000 -409/500000 3673/1000000 -17363/1000000 7421/1000000 373/1000000 1871/200000 4741/500000 4159/500000 -2689/200000 -2579/250000 -10189/1000000 -1697/1000000 -6063/500000 29/500000 -42721/1000000 -41959/1000000
-61/1000000 165251/1000000 -983/125000 157/250000 813/250000 1037/500000 583/100000 293/200000 2219/500000 -259/1000000 4653/1000000 113/25000 1151/1000000 937/500000 479/500000 199/125000 -81/25000 -953/1000000 1709/500000 1/800 1697/200000 7/125000 691/200000 -9073/500000 1081/100000 -2913/1000000 3201/500000 8081/1000000 4761/500000 -13679/1000000 -6159/500000 -133/12500 -83/40000 -12901/1000000 -897/500000 -35729/1000000 -6577/125000
9/250000 -983/125000 164549/1000000 223/1000000 697/250000 403/500000 891/200000 379/200000 4839/1000000 -713/500000 883/250000 1019/200000 -69/500000 829/1000000 1689/1000000 1689/1000000 103/62500 2037/500000 161/1000000 -8213/1000000 -1047/1000000 537/62500 3717/1000000 -17809/1000000 10281/1000000 -503/200000 7441/1000000 3461/500000 2409/250000 -6673/500000 -5527/500000 -2893/250000 -1597/1000000 -12611/1000000 -317/200000 -35419/1000000 -25797/500000
-8339/1000000 157/250000 223/1000000 2574/15625 3337/1000000 -389/1000000 1913/500000 -1077/1000000 3531/1000000 517/1000000 4109/1000000 903/200000 593/1000000 -919/1000000 -3/25000 1051/500000 237/200000 333/500000 2803/500000 999/1000000 -59/250000 9603/1000000 731/200000 -4443/250000 1101/125000 -1/40000 9323/1000000 1977/200000 7487/1000000 -6413/500000 -10717/1000000 -5077/500000 -1451/1000000 -13233/1000000 17/50000 -10851/250000 -42927/1000000
2483/1000000 813/250000 697/250000 3337/1000000 8769/50000 -133/1000000 169/100000 43/1000000 27/1000000 -309/1000000 -29/200000 381/250000 161/100000 297/200000 329/250000 989/500000 -2523/1000000 1137/250000 1/160 -8323/1000000 9217/1000000 10607/1000000 -181/1000000 -497/250000 479/1000000 -93/1000000 2/15625 3/5000 27/40000 -2181/1000000 -177/125000 -189/200000 -609/250000 -289/200000 -357/250000 -3073/1000000 -707/125000
-1793/1000000 1037/500000 403/500000 -389/1000000 -133/1000000 40679/250000 -619/250000 -121/50000 47/500000 -1031/250000 -5697/1000000 -27/15625 59/125000 -2803/500000 -1247/100000 1139/200000 439/1000000 331/250000 -3449/1000000 -13/15625 -33/1000000 -641/1000000 -3363/500000 -1451/1000000 4699/1000000 -11449/1000000 -7383/1000000 49/31250 -3549/1000000 -93/31250 53/100000 -529/500000 -7683/1000000 -351/100000 411/1000000 833/125000 -10351/1000000
4133/1000000 583/100000 891/200000 1913/500000 169/100000 -619/250000 8237/50000 359/500000 -1107/1000000 -1057/1000000 -3721/1000000 -9831/1000000 -3089/1000000 -1443/250000 -149/62500 5807/1000000 48/15625 -1107/1000000 -3161/1000000 -313/1000000 -273/500000 113/1000000 223/500000 -4351/250000 12553/1000000 -537/100000 1657/250000 5219/1000000 847/250000 -211/12500 -417/31250 -1053/250000 -941/125000 -7271/1000000 -3331/1000000 -25491/1000000 -1251/31250
-711/1000000 293/200000 379/200000 -1077/1000000 43/1000000 -121/50000 359/500000 165851/1000000 -749/500000 -869/1000000 -873/1000000 -397/200000 267/125000 -11119/1000000 -2089/500000 399/50000 139/250000 -723/500000 -111/200000 323/1000000 -557/500000 357/500000 -107/15625 -2231/1000000 2041/1000000 -12019/1000000 -691/1000000 -607/125000 -273/1000000 -6993/1000000 -1921/500000 1267/500000 -4089/500000 -37/50000 383/1000000 5771/1000000 -6203/500000
3739/1000000 2219/500000 4839/1000000 3531/1000000 27/1000000 47/500000 -1107/1000000 -749/500000 166847/1000000 783/1000000 -9413/1000000 -2179/1000000 -59/200000 -1157/1000000 -729/250000 7319/1000000 13/500000 -49/125000 249/500000 -273/200000 531/1000000 59/40000 1557/1000000 -17611/1000000 6597/500000 -1703/250000 3319/1000000 1973/200000 3891/1000000 -16231/1000000 -1627/250000 -10503/1000000 -407/200000 -1567/250000 427/500000 -26647/1000000 -19317/500000
-33/40000 -259/1000000 -713/500000 517/1000000 -309/1000000 -1031/250000 -1057/1000000 -869/1000000 783/1000000 164539/1000000 -5007/1000000 -459/125000 -1169/125000 -1417/1000000 -1497/1000000 111/40000 -11/50000 2969/1000000 -153/100000 -1047/1000000 -1133/1000000 1023/1000000 23/25000 187/125000 4823/1000000 893/500000 -1569/500000 161/62500 -6603/1000000 -1089/500000 -1099/500000 703/200000 1399/1000000 1151/250000 199/500000 51/40000 813/200000
683/250000 4653/1000000 883/250000 4109/1000000 -29/200000 -5697/1000000 -3721/1000000 -873/1000000 -9413/1000000 -5007/1000000 40487/250000 -4443/1000000 -39/31250 -151/31250 -1599/500000 1627/1000000 -41/250000 591/250000 -37/25000 -241/200000 611/1000000 1423/1000000 2067/1000000 -16261/1000000 803/100000 -2759/500000 1803/250000 221/40000 7757/1000000 -2017/250000 -12279/1000000 -137/40000 -887/1000000 -2443/200000 269/250000 -3163/125000 -17483/500000
3273/1000000 113/25000 1019/200000 903/200000 381/250000 -27/15625 -9831/1000000 -397/200000 -2179/1000000 -459/125000 -4443/1000000 16313/100000 -363/500000 -3043/1000000 -61/10000 1107/1000000 -747/1000000 -87/40000 -761/200000 -13/1000000 -33/100000 -611/1000000 687/1000000 -8421/500000 1651/200000 -1139/250000 3061/1000000 4237/500000 1389/200000 -581/62500 -239/40000 -5551/500000 -7429/1000000 -2807/200000 -3559/1000000 -24857/1000000 -38543/1000000
971/1000000 1151/1000000 -69/500000 593/1000000 161/100000 59/125000 -3089/1000000 267/125000 -59/200000 -1169/125000 -39/31250 -363/500000 82597/500000 -891/200000 -701/250000 1087/250000 623/200000 -211/200000 -3141/1000000 -261/250000 -1057/1000000 387/500000 -321/200000 299/1000000 -2221/1000000 -427/62500 -4353/1000000 341/250000 -7/8000 -257/200000 -879/250000 11/5000 -11121/1000000 -2131/1000000 2107/1000000 547/250000 -2727/1000000
-41/100000 937/500000 829/1000000 -919/1000000 297/200000 -2803/500000 -1443/250000 -11119/1000000 -1157/1000000 -1417/1000000 -151/31250 -3043/1000000 -891/200000 2003/12500 -1277/200000 1449/1000000 657/250000 -33/62500 -383/250000 237/1000000 -813/1000000 13/12500 -151/31250 -61/100000 233/200000 -661/500000 -3213/500000 2271/1000000 11/20000 -4199/1000000 1401/1000000 -11/25000 97/1000000 17/12500 -2459/500000 5573/1000000 -3031/500000
-673/500000 479/500000 1689/1000000 -3/25000 329/250000 -1247/100000 -149/62500 -2089/500000 -729/250000 -1497/1000000 -1599/500000 -61/10000 -701/250000 -1277/200000 160429/1000000 31/200000 -279/250000 -791/500000 -3091/1000000 -389/500000 201/500000 -247/250000 -4979/1000000 -309/500000 469/100000 -1231/1000000 251/500000 -479/100000 -1517/500000 -761/1000000 -2167/1000000 3081/1000000 -57/125000 -2227/1000000 -5339/1000000 5757/1000000 -3093/500000
21/50000 199/125000 1689/1000000 1051/500000 989/500000 1139/200000 5807/1000000 399/50000 7319/1000000 111/40000 1627/1000000 1107/1000000 1087/250000 1449/1000000 31/200000 89833/500000 -341/1000000 -2509/1000000 -2713/500000 97/500000 221/1000000 -879/1000000 -339/125000 -1297/500000 7507/1000000 -587/62500 -1009/1000000 -1121/1000000 -1987/250000 -499/62500 -1023/500000 -2157/1000000 -877/62500 -161/500000 4/3125 -321/500000 -10707/1000000
-1643/500000 -81/25000 103/62500 237/200000 -2523/1000000 439/1000000 48/15625 139/250000 13/500000 -11/50000 -41/250000 -747/1000000 623/200000 657/250000 -279/250000 -341/1000000 50179/500000 -777/40000 -4117/200000 4151/1000000 -11733/500000 1679/125000 -721/500000 -119/1000000 -7201/1000000 747/1000000 -3917/500000 611/100000 761/125000 -4011/500000 -3637/500000 6671/1000000 -757/125000 2933/500000 -2107/500000 863/500000 -63/31250
777/250000 -953/1000000 2037/500000 333/500000 1137/250000 331/250000 -1107/1000000 -723/500000 -49/125000 2969/1000000 591/250000 -87/40000 -211/200000 -33/62500 -791/500000 -2509/1000000 -777/40000 101549/1000000 -1109/62500 -2963/125000 2163/500000 14581/1000000 2743/1000000 -39/200000 221/50000 -1113/500000 -1023/200000 8889/1000000 -1549/1000000 1017/200000 -1297/200000 3759/500000 1583/125000 -1161/1000000 8967/1000000 -1939/500000 3211/1000000
-537/1000000 1709/500000 161/1000000 2803/500000 1/160 -3449/1000000 -3161/1000000 -111/200000 249/500000 -153/100000 -37/25000 -761/200000 -3141/1000000 -383/250000 -3091/1000000 -2713/500000 -4117/200000 -1109/62500 106499/1000000 1449/250000 3439/500000 8753/500000 3473/1000000 551/1000000 -108/15625 -1149/1000000 331/62500 -727/500000 2263/250000 -4259/1000000 2087/500000 -161/62500 2797/200000 4759/500000 4747/500000 -3833/1000000 82/15625
-1583/200000 1/800 -8213/1000000 999/1000000 -8323/1000000 -13/15625 -313/1000000 323/1000000 -273/200000 -1047/1000000 -241/200000 -13/1000000 -261/250000 237/1000000 -389/500000 97/500000 4151/1000000 -2963/125000 1449/250000 9521/250000 -11041/1000000 -13277/1000000 -593/1000000 1633/1000000 -189/125000 661/1000000 229/1000000 -2221/1000000 -59/100000 703/1000000 2141/1000000 -77/250000 -377/250000 1233/1000000 -611/500000 2017/500000 4033/1000000
3903/500000 1697/200000 -1047/1000000 -59/250000 9217/1000000 -33/1000000 -273/500000 -557/500000 531/1000000 -1133/1000000 611/1000000 -33/100000 -1057/1000000 -813/1000000 201/500000 221/1000000 -11733/500000 2163/500000 3439/500000 -11041/1000000 38181/1000000 -11741/1000000 111/200000 -1427/1000000 1741/1000000 -41/1000000 253/125000 -149/500000 -83/1000000 43/1000000 121/500000 -2079/1000000 633/1000000 -2037/1000000 17/40000 -3819/1000000 -1933/500000
-409/500000 7/125000 537/62500 9603/1000000 10607/1000000 -641/1000000 113/1000000 357/500000 59/40000 1023/1000000 1423/1000000 -611/1000000 387/500000 13/12500 -247/250000 -879/1000000 1679/125000 14581/1000000 8753/500000 -13277/1000000 -11741/1000000 21739/500000 1133/1000000 -1863/1000000 -179/250000 -113/125000 -299/500000 859/250000 3471/1000000 -3/1000 -3001/1000000 517/500000 353/100000 1357/1000000 2613/1000000 -5259/1000000 -4121/1000000
3673/1000000 691/200000 3717/1000000 731/200000 -181/1000000 -3363/500000 223/500000 -107/15625 1557/1000000 23/25000 2067/1000000 687/1000000 -321/200000 -151/31250 -4979/1000000 -339/125000 -721/500000 2743/1000000 3473/1000000 -593/1000000 111/200000 1133/1000000 9131/100000 -47181/1000000 16041/1000000 21067/1000000 22649/1000000 22499/1000000 8729/500000 -471/500000 -5987/250000 -24099/1000000 -449/500000 -233/200000 7677/500000 -46061/500000 -137/6250
-17363/1000000 -9073/500000 -17809/1000000 -4443/250000 -497/250000 -1451/1000000 -4351/250000 -2231/1000000 -17611/1000000 187/125000 -16261/1000000 -8421/500000 299/1000000 -61/100000 -309/500000 -1297/500000 -119/1000000 -39/200000 551/1000000 1633/1000000 -1427/1000000 -1863/1000000 -47181/1000000 86571/500000 -63573/1000000 3051/200000 -28871/500000 -14753/250000 -60847/1000000 68489/1000000 2741/50000 53551/1000000 3027/1000000 66963/1000000 11927/1000000 25219/125000 30547/125000
7421/1000000 1081/100000 10281/1000000 1101/125000 479/1000000 4699/1000000 12553/1000000 2041/1000000 6597/500000 4823/1000000 803/100000 1651/200000 -2221/1000000 233/200000 469/100000 7507/1000000 -7201/1000000 221/50000 -108/15625 -189/125000 1741/1000000 -179/250000 16041/1000000 -63573/1000000 4053/25000 -1417/125000 10953/500000 22409/1000000 -1633/250000 -12933/250000 -3437/100000 -16933/500000 -3777/1000000 -18459/500000 -6121/500000 -100827/1000000 -13047/100000
373/1000000 -2913/1000000 -503/200000 -1/40000 -93/1000000 -11449/1000000 -537/100000 -12019/1000000 -1703/250000 893/500000 -2759/500000 -1139/250000 -427/62500 -661/500000 -1231/1000000 -587/62500 747/1000000 -1113/500000 -1149/1000000 661/1000000 -41/1000000 -113/125000 21067/1000000 3051/200000 -1417/125000 9633/62500 -2391/500000 -621/100000 -1123/125000 5993/500000 -829/200000 -1393/250000 12527/1000000 5139/500000 -22931/1000000 -17573/1000000 11/200
1871/200000 3201/500000 7441/1000000 9323/1000000 2/15625 -7383/1000000 1657/250000 -691/1000000 3319/1000000 -1569/500000 1803/250000 3061/1000000 -4353/1000000 -3213/500000 251/500000 -1009/1000000 -3917/500000 -1023/200000 331/62500 229/1000000 253/125000 -299/500000 22649/1000000 -28871/500000 10953/500000 -2391/500000 158291/1000000 -3791/500000 21453/1000000 -8321/250000 -22371/500000 -31337/1000000 -409/250000 -33931/1000000 -4339/500000 -28611/250000 -157/1600
4741/500000 8081/1000000 3461/500000 1977/200000 3/5000 49/31250 5219/1000000 -607/125000 1973/200000 161/62500 221/40000 4237/500000 341/250000 2271/1000000 -479/100000 -1121/1000000 611/100000 8889/1000000 -727/500000 -2221/1000000 -149/500000 859/250000 22499/1000000 -14753/250000 22409/1000000 -621/100000 -3791/500000 79533/500000 22377/1000000 -35203/1000000 -504/15625 -44887/1000000 -1283/1000000 -673/20000 -1969/250000 -116087/1000000 -3161/31250
4159/500000 4761/500000 2409/250000 7487/1000000 27/40000 -3549/1000000 847/250000 -273/1000000 3891/1000000 -6603/1000000 7757/1000000 1389/200000 -7/8000 11/20000 -1517/500000 -1987/250000 761/125000 -1549/1000000 2263/250000 -59/100000 -83/1000000 3471/1000000 8729/500000 -60847/1000000 -1633/250000 -1123/125000 21453/1000000 22377/1000000 159763/1000000 -707/20000 -33229/1000000 -6461/200000 -17/1000000 -48451/1000000 -5343/500000 -49337/500000 -1919/15625
-2689/200000 -13679/1000000 -6673/500000 -6413/500000 -2181/1000000 -93/31250 -211/12500 -6993/1000000 -16231/1000000 -1089/500000 -2017/250000 -581/62500 -257/200000 -4199/1000000 -761/1000000 -499/62500 -4011/500000 1017/200000 -4259/1000000 703/1000000 43/1000000 -3/1000 -471/500000 68489/1000000 -12933/250000 5993/500000 -8321/250000 -35203/1000000 -707/20000 173729/1000000 5359/250000 19517/1000000 1023/1000000 3141/500000 467/125000 26641/250000 16109/100000
-2579/250000 -6159/500000 -5527/500000 -10717/1000000 -177/125000 53/100000 -417/31250 -1921/500000 -1627/250000 -1099/500000 -12279/1000000 -239/40000 -879/250000 1401/1000000 -2167/1000000 -1023/500000 -3637/500000 -1297/200000 2087/500000 2141/1000000 121/500000 -3001/1000000 -5987/250000 2741/50000 -3437/100000 -829/200000 -22371/500000 -504/15625 -33229/1000000 5359/250000 158601/1000000 -128/15625 367/500000 4917/250000 -1647/200000 709/6250 22739/200000
-10189/1000000 -133/12500 -2893/250000 -5077/500000 -189/200000 -529/500000 -1053/250000 1267/500000 -10503/1000000 703/200000 -137/40000 -5551/500000 11/5000 -11/25000 3081/1000000 -2157/1000000 6671/1000000 3759/500000 -161/62500 -77/250000 -2079/1000000 517/500000 -24099/1000000 53551/1000000 -16933/500000 -1393/250000 -31337/1000000 -44887/1000000 -6461/200000 19517/1000000 -128/15625 4923/31250 543/500000 4987/250000 -7433/1000000 55899/500000 110669/1000000
-1697/1000000 -83/40000 -1597/1000000 -1451/1000000 -609/250000 -7683/1000000 -941/125000 -4089/500000 -407/200000 1399/1000000 -887/1000000 -7429/1000000 -11121/1000000 97/1000000 -57/125000 -877/62500 -757/125000 1583/125000 2797/200000 -377/250000 633/1000000 353/100000 -449/500000 3027/1000000 -3777/1000000 12527/1000000 -409/250000 -1283/1000000 -17/1000000 1023/1000000 367/500000 543/500000 20573/125000 49/40000 -14091/1000000 2591/500000 2737/500000
-6063/500000 -12901/1000000 -12611/1000000 -13233/1000000 -289/200000 -351/100000 -7271/1000000 -37/50000 -1567/250000 1151/250000 -2443/200000 -2807/200000 -2131/1000000 17/12500 -2227/1000000 -161/500000 2933/500000 -1161/1000000 4759/500000 1233/1000000 -2037/1000000 1357/1000000 -233/200000 66963/1000000 -18459/500000 5139/500000 -33931/1000000 -673/20000 -48451/1000000 3141/500000 4917/250000 4987/250000 49/40000 21459/125000 1143/250000 104587/1000000 157327/1000000
29/500000 -897/500000 -317/200000 17/50000 -357/250000 411/1000000 -3331/1000000 383/1000000 427/500000 199/500000 269/250000 -3559/1000000 2107/1000000 -2459/500000 -5339/1000000 4/3125 -2107/500000 8967/1000000 4747/500000 -611/500000 17/40000 2613/1000000 7677/500000 11927/1000000 -6121/500000 -22931/1000000 -4339/500000 -1969/250000 -5343/500000 467/125000 -1647/200000 -7433/1000000 -14091/1000000 1143/250000 138629/1000000 -3161/200000 9569/250000
-42721/1000000 -35729/1000000 -35419/1000000 -10851/250000 -3073/1000000 833/125000 -25491/1000000 5771/1000000 -26647/1000000 51/40000 -3163/125000 -24857/1000000 547/250000 5573/1000000 5757/1000000 -321/500000 863/500000 -1939/500000 -3833/1000000 2017/500000 -3819/1000000 -5259/1000000 -46061/500000 25219/125000 -100827/1000000 -17573/1000000 -28611/250000 -116087/1000000 -49337/500000 26641/250000 709/6250 55899/500000 2591/500000 104587/1000000 -3161/200000 558929/1000000 356541/1000000
-41959/1000000 -6577/125000 -25797/500000 -42927/1000000 -707/125000 -10351/1000000 -1251/31250 -6203/500000 -19317/500000 813/200000 -17483/500000 -38543/1000000 -2727/1000000 -3031/500000 -3093/500000 -10707/1000000 -63/31250 3211/1000000 82/15625 4033/1000000 -1933/500000 -4121/1000000 -137/6250 30547/125000 -13047/100000 11/200 -157/1600 -3161/31250 -1919/15625 16109/100000 22739/200000 110669/1000000 2737/500000 157327/1000000 9569/250000 356541/1000000 691959/1000000

#Sharp Graphs (Complicated Case (1))
#1: Order 6 : Edges = {134, 234, 125, 135, 235, 145, 245, 126, 136, 236, 146, 246, 356, 456}
#2: Order 6 : Edges = {126, 136, 236, 146, 246, 346, 156, 256, 356, 456}
#3: Order 6 : Edges = {156, 256, 356, 456}
#4: Order 6 : Edges = {}
#5: Order 6 : Edges = {145, 245, 345, 126, 136, 236, 146, 246, 346, 156, 256, 356}
#6: Order 6 : Edges = {145, 245, 345, 146, 246, 346, 156, 256, 356}
#7: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346, 456}
#8: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346}



==> 5-9-12-prf.txt <==
#Density : 5/9

Program                       : DensityChecker

Order of subgraphs H          : 6
Number of forbidden graphs    : 1
Forbidden graphs              :
6 : {123, 124, 134, 125, 135, 146, 246, 156, 356, 456}
Forbid only induced subgraphs : no
Number of terms               : 14


--- Term 1 ---

Order of type    : 0
Order of flags   : 3
Number of flags  : 2
Matrix dimension : 1

Flags :
F1 : {}
F2 : {123}

Basis :
B1 : 5(F1)-4(F2)

Matrix :
666630531153634550163437/5143509802889119951740000000


--- Term 2 ---

Order of type    : 1
Order of flags   : 3
Number of flags  : 2
Matrix dimension : 1

Flags :
F1 : {}
F2 : {123}

Basis :
B1 : 5(F1)-4(F2)

Matrix :
1957/16810000


--- Term 3 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 12
Matrix dimension : 7

Flags :
F1  : {}
F2  : {124}
F3  : {134}
F4  : {124, 134}
F5  : {234}
F6  : {124, 234}
F7  : {134, 234}
F8  : {124, 134, 234}
F9  : {123, 124}
F10 : {123, 124, 134}
F11 : {123, 124, 234}
F12 : {123, 124, 134, 234}

Basis :
B1 : 92(F1)+3(F4)+3(F6)-16(F7)-61(F8)-16(F9)+6(F10)+6(F11)
B2 : (F2)
B3 : (F3)+(F5)
B4 : 6(F1)+223(F4)+223(F6)+11(F7)-10(F8)+11(F9)-108(F10)-108(F11)
B5 : 64(F1)-22(F4)-22(F6)-529(F7)+78(F8)+25(F9)-44(F10)-44(F11)
B6 : 64(F1)-22(F4)-22(F6)+25(F7)+78(F8)-529(F9)-44(F10)-44(F11)
B7 : (F12)

Matrix :
16199728285693778027165501089/197328181832939642388529230000000 58343/8656250 256241/69250000 -5870927271162408545787604123/1578625454663517139108233840000000 2739417362707493169018338587/526208484887839046369411280000000 -215221/9591125000 -1566461/138500000
58343/8656250 860217/1000000 -15143/100000 -5457/69250000 143093/138500000 -14351/6925000 -153227/200000
256241/69250000 -15143/100000 428993/500000 -157661/277000000 -314781/554000000 -20519/55400000 -144207/250000
-5870927271162408545787604123/1578625454663517139108233840000000 -5457/69250000 -157661/277000000 1015277733184790338169758499/1578625454663517139108233840000000 -3006137646975073421163751/13046491360855513546349040000000 -79869/153458000000 -47991/277000000
2739417362707493169018338587/526208484887839046369411280000000 143093/138500000 -314781/554000000 -3006137646975073421163751/13046491360855513546349040000000 3449178301364847278057578247/1578625454663517139108233840000000 50641/306916000000 442431/554000000
-215221/9591125000 -14351/6925000 -20519/55400000 -79869/153458000000 50641/306916000000 3882769/306916000000 1849327/277000000
-1566461/138500000 -153227/200000 -144207/250000 -47991/277000000 442431/554000000 1849327/277000000 1907881/500000


--- Term 4 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 6
Matrix dimension : 2

Flags :
F1 : {134}
F2 : {124, 134}
F3 : {234}
F4 : {124, 234}
F5 : {123, 124, 134}
F6 : {123, 124, 234}

Basis :
B1 : (F1)-(F3)
B2 : (F2)-(F4)+(F5)-(F6)

Matrix :
203703/250000 671091/1000000
671091/1000000 2213763/4000000


--- Term 5 ---

Order of type    : 3
Order of flags   : 4
Number of flags  : 8
Matrix dimension : 2

Flags :
F1 : {}
F2 : {124}
F3 : {134}
F4 : {124, 134}
F5 : {234}
F6 : {124, 234}
F7 : {134, 234}
F8 : {124, 134, 234}

Basis :
B1 : (F2)+(F3)+(F5)
B2 : (F1)+(F4)+(F6)+(F7)-2(F8)

Matrix :
23/250000 -41/3000000
-41/3000000 299/9000000


--- Term 6 ---

Order of type    : 3
Order of flags   : 4
Number of flags  : 3
Matrix dimension : 2

Flags :
F1 : {124}
F2 : {134}
F3 : {234}

Basis :
B1 : (F1)-(F2)
B2 : (F1)-(F3)

Matrix :
343/1000000 -171/1000000
-171/1000000 343/1000000


--- Term 7 ---

Order of type    : 3
Order of flags   : 4
Number of flags  : 2
Matrix dimension : 2

Flags :
F1 : {123}
F2 : {123, 124, 134, 234}

Basis :
B1 : (F1)
B2 : (F2)

Matrix :
277/1000000 -153/1000000
-153/1000000 319/1000000


--- Term 8 ---

Order of type    : 3
Order of flags   : 4
Number of flags  : 6
Matrix dimension : 2

Flags :
F1 : {123, 124}
F2 : {123, 134}
F3 : {123, 124, 134}
F4 : {123, 234}
F5 : {123, 124, 234}
F6 : {123, 134, 234}

Basis :
B1 : 8(F1)-10(F2)-(F3)+2(F4)+5(F5)-4(F6)
B2 : 10(F1)+2(F2)+6(F3)-12(F4)-(F5)-5(F6)

Matrix :
51/3625000 -417/210250000
-417/210250000 2009/210250000


--- Term 9 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 64
Matrix dimension : 27

Flags :
F1  : {134, 234}
F2  : {134, 234, 125}
F3  : {134, 234, 135}
F4  : {134, 234, 125, 135}
F5  : {134, 234, 235}
F6  : {134, 234, 125, 235}
F7  : {134, 234, 135, 235}
F8  : {134, 234, 125, 135, 235}
F9  : {134, 234, 145}
F10 : {134, 234, 125, 145}
F11 : {134, 234, 135, 145}
F12 : {134, 234, 125, 135, 145}
F13 : {134, 234, 235, 145}
F14 : {134, 234, 125, 235, 145}
F15 : {134, 234, 135, 235, 145}
F16 : {134, 234, 125, 135, 235, 145}
F17 : {134, 234, 245}
F18 : {134, 234, 125, 245}
F19 : {134, 234, 135, 245}
F20 : {134, 234, 125, 135, 245}
F21 : {134, 234, 235, 245}
F22 : {134, 234, 125, 235, 245}
F23 : {134, 234, 135, 235, 245}
F24 : {134, 234, 125, 135, 235, 245}
F25 : {134, 234, 145, 245}
F26 : {134, 234, 125, 145, 245}
F27 : {134, 234, 135, 145, 245}
F28 : {134, 234, 125, 135, 145, 245}
F29 : {134, 234, 235, 145, 245}
F30 : {134, 234, 125, 235, 145, 245}
F31 : {134, 234, 135, 235, 145, 245}
F32 : {134, 234, 125, 135, 235, 145, 245}
F33 : {134, 234, 345}
F34 : {134, 234, 125, 345}
F35 : {134, 234, 135, 345}
F36 : {134, 234, 125, 135, 345}
F37 : {134, 234, 235, 345}
F38 : {134, 234, 125, 235, 345}
F39 : {134, 234, 135, 235, 345}
F40 : {134, 234, 125, 135, 235, 345}
F41 : {134, 234, 145, 345}
F42 : {134, 234, 125, 145, 345}
F43 : {134, 234, 135, 145, 345}
F44 : {134, 234, 125, 135, 145, 345}
F45 : {134, 234, 235, 145, 345}
F46 : {134, 234, 125, 235, 145, 345}
F47 : {134, 234, 135, 235, 145, 345}
F48 : {134, 234, 125, 135, 235, 145, 345}
F49 : {134, 234, 245, 345}
F50 : {134, 234, 125, 245, 345}
F51 : {134, 234, 135, 245, 345}
F52 : {134, 234, 125, 135, 245, 345}
F53 : {134, 234, 235, 245, 345}
F54 : {134, 234, 125, 235, 245, 345}
F55 : {134, 234, 135, 235, 245, 345}
F56 : {134, 234, 125, 135, 235, 245, 345}
F57 : {134, 234, 145, 245, 345}
F58 : {134, 234, 125, 145, 245, 345}
F59 : {134, 234, 135, 145, 245, 345}
F60 : {134, 234, 125, 135, 145, 245, 345}
F61 : {134, 234, 235, 145, 245, 345}
F62 : {134, 234, 125, 235, 145, 245, 345}
F63 : {134, 234, 135, 235, 145, 245, 345}
F64 : {134, 234, 125, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)
B3  : (F3)+(F5)+(F9)+(F17)
B4  : (F4)+(F6)+(F10)+(F18)
B5  : (F7)+(F25)
B6  : (F8)+(F26)
B7  : (F11)+(F21)
B8  : (F12)+(F22)
B9  : (F13)+(F19)
B10 : (F14)+(F20)
B11 : (F15)+(F23)+(F27)+(F29)
B12 : (F16)+(F24)+(F28)+(F30)
B13 : (F31)-2(F32)+(F33)
B14 : (F31)+(F32)-2(F33)
B15 : (F34)
B16 : (F35)+(F37)+(F41)+(F49)
B17 : (F36)+(F38)+(F42)+(F50)
B18 : (F39)+(F57)
B19 : (F40)+(F58)
B20 : (F43)+(F53)
B21 : (F44)+(F54)
B22 : (F45)+(F51)
B23 : (F46)+(F52)
B24 : (F47)+(F55)+(F59)+(F61)
B25 : (F48)+(F56)+(F60)+(F62)
B26 : (F63)
B27 : (F64)

Matrix :
187111/200000 875177/1000000 194507/500000 121297/250000 1414021/1000000 423641/500000 61091/500000 528203/1000000 153693/500000 152893/1000000 816981/1000000 -195631/500000 3168403/3000000 290429/1500000 -8137/1000000 767741/1000000 43407/250000 -248127/250000 -665757/1000000 1005219/500000 110123/250000 842231/1000000 -5671/10000 -575609/500000 -234009/200000 -1002079/500000 -2661433/1000000
875177/1000000 309153/125000 70613/1000000 577203/1000000 806649/1000000 625737/1000000 -52513/100000 455599/1000000 -298773/1000000 160069/250000 58461/1000000 -466937/1000000 233089/750000 -563101/1000000 797283/500000 34209/100000 509043/500000 -778807/1000000 -22707/125000 93563/125000 -1227381/1000000 118037/125000 563409/1000000 -401919/500000 -12229/40000 -1795617/1000000 -655311/250000
194507/500000 70613/1000000 23071/62500 42777/250000 194957/250000 56787/125000 9693/62500 285659/1000000 71593/250000 15039/100000 648253/1000000 -13129/125000 1673921/3000000 144887/600000 -70889/250000 277991/1000000 -18607/500000 -31903/62500 -353061/1000000 247637/250000 59069/200000 122257/500000 -48751/100000 -686351/1000000 -80811/100000 -47757/50000 -511649/500000
121297/250000 577203/1000000 42777/250000 396733/1000000 59427/100000 481491/1000000 -95149/1000000 194203/1000000 -183/8000 49579/1000000 88949/500000 -443/2000 1540409/3000000 21211/600000 44949/250000 404277/1000000 144169/500000 -693547/1000000 -203503/500000 1057231/1000000 1319/5000 326501/1000000 -4679/62500 -8971/12500 -191633/500000 -944473/1000000 -1449249/1000000
1414021/1000000 806649/1000000 194957/250000 59427/100000 45476/15625 1495167/1000000 294617/500000 1188647/1000000 515313/500000 701963/1000000 2117109/1000000 -11919/50000 1096199/600000 370939/500000 -183483/250000 838493/1000000 -292901/1000000 -1568883/1000000 -197871/200000 298521/100000 527613/1000000 505911/500000 -1550583/1000000 -2173877/1000000 -339089/125000 -114517/31250 -3623351/1000000
423641/500000 625737/1000000 56787/125000 481491/1000000 1495167/1000000 1249097/1000000 -73447/1000000 521661/1000000 117541/500000 473227/1000000 305901/500000 9503/1000000 1638233/1500000 214183/500000 -50053/500000 99459/250000 334349/1000000 -449493/250000 -171483/200000 237933/125000 531759/1000000 -20389/250000 -91871/250000 -2020827/1000000 -138147/125000 -506421/250000 -70473/31250
61091/500000 -52513/100000 9693/62500 -95149/1000000 294617/500000 -73447/1000000 124731/200000 257371/1000000 565737/1000000 -6729/50000 56393/62500 -53277/500000 1083829/3000000 13649/46875 -100379/125000 282547/1000000 -692029/1000000 62267/125000 2683/500000 253507/500000 88933/250000 294399/500000 -45119/50000 39499/125000 -442357/500000 -232179/500000 -223587/1000000
528203/1000000 455599/1000000 285659/1000000 194203/1000000 1188647/1000000 521661/1000000 257371/1000000 553957/1000000 92307/200000 448553/1000000 60607/62500 -12453/200000 1811599/3000000 88501/375000 -93223/500000 47273/250000 -146037/1000000 -215221/500000 -240993/1000000 869387/1000000 -175233/1000000 465301/1000000 -310193/500000 -368207/500000 -1162519/1000000 -376837/250000 -318623/250000
153693/500000 -298773/1000000 71593/250000 -183/8000 515313/500000 117541/500000 565737/1000000 92307/200000 205271/250000 47741/250000 307381/250000 -24953/500000 551779/1000000 71729/187500 -94719/125000 21381/100000 -117599/200000 104737/1000000 -118069/1000000 378803/500000 19269/125000 522873/1000000 -102281/100000 -27963/125000 -1304931/1000000 -524631/500000 -313533/500000
152893/1000000 160069/250000 15039/100000 49579/1000000 701963/1000000 473227/1000000 -6729/50000 448553/1000000 47741/250000 559417/500000 582937/1000000 183269/500000 -97063/3000000 40673/750000 405381/1000000 -64259/100000 256181/1000000 -585173/1000000 50799/500000 -229429/500000 -639909/500000 -443791/1000000 27539/1000000 -479239/500000 -690209/1000000 -240237/250000 -29887/1000000
816981/1000000 58461/1000000 648253/1000000 88949/500000 2117109/1000000 305901/500000 56393/62500 60607/62500 307381/250000 582937/1000000 1268633/500000 -67163/200000 3335459/3000000 1574537/3000000 -952087/1000000 126123/250000 -89103/125000 5911/200000 -17989/62500 86459/50000 -64813/500000 1346489/1000000 -1831319/1000000 -314431/500000 -1323139/500000 -37763/15625 -1924457/1000000
-195631/500000 -466937/1000000 -13129/125000 -443/2000 -11919/50000 9503/1000000 -53277/500000 -12453/200000 -24953/500000 183269/500000 -67163/200000 37767/62500 -1048249/3000000 555911/3000000 -18149/125000 -349449/500000 -102169/1000000 -246713/1000000 169269/1000000 -995139/1000000 -68293/250000 -1101793/1000000 17243/62500 -329051/1000000 303219/1000000 489589/1000000 689469/500000
3168403/3000000 233089/750000 1673921/3000000 1540409/3000000 1096199/600000 1638233/1500000 1083829/3000000 1811599/3000000 551779/1000000 -97063/3000000 3335459/3000000 -1048249/3000000 4528367/3000000 5087231/9000000 -685687/1000000 507421/500000 -4939/37500 -4035497/3000000 -1493263/1500000 261097/93750 1271093/1000000 1140403/1500000 -3113369/3000000 -2341067/1500000 -158509/100000 -28973/12500 -8885839/3000000
290429/1500000 -563101/1000000 144887/600000 21211/600000 370939/500000 214183/500000 13649/46875 88501/375000 71729/187500 40673/750000 1574537/3000000 555911/3000000 5087231/9000000 4594279/9000000 -1190753/1500000 355429/3000000 -566977/1500000 -1735993/3000000 -377987/1000000 609859/750000 1098571/1500000 -735121/3000000 -453529/750000 -2279891/3000000 -17971/25000 -505657/750000 -520379/1500000
-8137/1000000 797283/500000 -70889/250000 44949/250000 -183483/250000 -50053/500000 -100379/125000 -93223/500000 -94719/125000 405381/1000000 -952087/1000000 -18149/125000 -685687/1000000 -1190753/1500000 1737383/1000000 -10193/31250 1096381/1000000 -48397/500000 40667/125000 -983011/1000000 -146189/100000 -43/15625 1619/1250 118331/1000000 258561/250000 291219/1000000 -204299/1000000
767741/1000000 34209/100000 277991/1000000 404277/1000000 838493/1000000 99459/250000 282547/1000000 47273/250000 21381/100000 -64259/100000 126123/250000 -349449/500000 507421/500000 355429/3000000 -10193/31250 312101/250000 -65807/1000000 -178271/500000 -647863/1000000 278653/125000 311213/250000 1273157/1000000 -83729/125000 -251991/1000000 -28949/40000 -599737/500000 -2496977/1000000
43407/250000 509043/500000 -18607/500000 144169/500000 -292901/1000000 334349/1000000 -692029/1000000 -146037/1000000 -117599/200000 256181/1000000 -89103/125000 -102169/1000000 -4939/37500 -566977/1500000 1096381/1000000 -65807/1000000 498633/500000 -207543/250000 -37297/200000 27213/500000 -469879/1000000 -140877/500000 449691/500000 -27037/40000 632737/1000000 -85601/1000000 -137523/200000
-248127/250000 -778807/1000000 -31903/62500 -693547/1000000 -1568883/1000000 -449493/250000 62267/125000 -215221/500000 104737/1000000 -585173/1000000 5911/200000 -246713/1000000 -4035497/3000000 -1735993/3000000 -48397/500000 -178271/500000 -207543/250000 3110581/1000000 1335937/1000000 -2405361/1000000 -127929/125000 230993/250000 -31623/250000 1614023/500000 723779/1000000 70079/31250 671817/250000
-665757/1000000 -22707/125000 -353061/1000000 -203503/500000 -197871/200000 -171483/200000 2683/500000 -240993/1000000 -118069/1000000 50799/500000 -17989/62500 169269/1000000 -1493263/1500000 -377987/1000000 40667/125000 -647863/1000000 -37297/200000 1335937/1000000 844949/1000000 -48453/25000 -280759/250000 -110313/1000000 44831/125000 172797/125000 131003/200000 328977/250000 1940541/1000000
1005219/500000 93563/125000 247637/250000 1057231/1000000 298521/100000 237933/125000 253507/500000 869387/1000000 378803/500000 -229429/500000 86459/50000 -995139/1000000 261097/93750 609859/750000 -983011/1000000 278653/125000 27213/500000 -2405361/1000000 -48453/25000 1396721/250000 2654517/1000000 1765323/1000000 -338933/200000 -64679/25000 -253599/100000 -3959543/1000000 -1486337/250000
110123/250000 -1227381/1000000 59069/200000 1319/5000 527613/1000000 531759/1000000 88933/250000 -175233/1000000 19269/125000 -639909/500000 -64813/500000 -68293/250000 1271093/1000000 1098571/1500000 -146189/100000 311213/250000 -469879/1000000 -127929/125000 -280759/250000 2654517/1000000 192747/62500 47633/500000 -190219/250000 -23879/31250 -120901/500000 -92543/250000 -777101/500000
842231/1000000 118037/125000 122257/500000 326501/1000000 505911/500000 -20389/250000 294399/500000 465301/1000000 522873/1000000 -443791/1000000 1346489/1000000 -1101793/1000000 1140403/1500000 -735121/3000000 -43/15625 1273157/1000000 -140877/500000 230993/250000 -110313/1000000 1765323/1000000 47633/500000 2563189/1000000 -209031/200000 858043/1000000 -319751/250000 -18913/12500 -1341809/500000
-5671/10000 563409/1000000 -48751/100000 -4679/62500 -1550583/1000000 -91871/250000 -45119/50000 -310193/500000 -102281/100000 27539/1000000 -1831319/1000000 17243/62500 -3113369/3000000 -453529/750000 1619/1250 -83729/125000 449691/500000 -31623/250000 44831/125000 -338933/200000 -190219/250000 -209031/200000 1675583/1000000 271363/1000000 1950163/1000000 316543/200000 1380799/1000000
-575609/500000 -401919/500000 -686351/1000000 -8971/12500 -2173877/1000000 -2020827/1000000 39499/125000 -368207/500000 -27963/125000 -479239/500000 -314431/500000 -329051/1000000 -2341067/1500000 -2279891/3000000 118331/1000000 -251991/1000000 -27037/40000 1614023/500000 172797/125000 -64679/25000 -23879/31250 858043/1000000 271363/1000000 1830549/500000 1423141/1000000 583167/200000 730503/250000
-234009/200000 -12229/40000 -80811/100000 -191633/500000 -339089/125000 -138147/125000 -442357/500000 -1162519/1000000 -1304931/1000000 -690209/1000000 -1323139/500000 303219/1000000 -158509/100000 -17971/25000 258561/250000 -28949/40000 632737/1000000 723779/1000000 131003/200000 -253599/100000 -120901/500000 -319751/250000 1950163/1000000 1423141/1000000 609153/200000 3224871/1000000 2882973/1000000
-1002079/500000 -1795617/1000000 -47757/50000 -944473/1000000 -114517/31250 -506421/250000 -232179/500000 -376837/250000 -524631/500000 -240237/250000 -37763/15625 489589/1000000 -28973/12500 -505657/750000 291219/1000000 -599737/500000 -85601/1000000 70079/31250 328977/250000 -3959543/1000000 -92543/250000 -18913/12500 316543/200000 583167/200000 3224871/1000000 614597/125000 2668189/500000
-2661433/1000000 -655311/250000 -511649/500000 -1449249/1000000 -3623351/1000000 -70473/31250 -223587/1000000 -318623/250000 -313533/500000 -29887/1000000 -1924457/1000000 689469/500000 -8885839/3000000 -520379/1500000 -204299/1000000 -2496977/1000000 -137523/200000 671817/250000 1940541/1000000 -1486337/250000 -777101/500000 -1341809/500000 1380799/1000000 730503/250000 2882973/1000000 2668189/500000 984613/125000


--- Term 10 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 56
Matrix dimension : 36

Flags :
F1  : {134, 234, 135}
F2  : {134, 234, 125, 135}
F3  : {134, 234, 235}
F4  : {134, 234, 125, 235}
F5  : {134, 234, 135, 235}
F6  : {134, 234, 125, 135, 235}
F7  : {134, 234, 145}
F8  : {134, 234, 125, 145}
F9  : {134, 234, 135, 145}
F10 : {134, 234, 125, 135, 145}
F11 : {134, 234, 235, 145}
F12 : {134, 234, 125, 235, 145}
F13 : {134, 234, 135, 235, 145}
F14 : {134, 234, 125, 135, 235, 145}
F15 : {134, 234, 245}
F16 : {134, 234, 125, 245}
F17 : {134, 234, 135, 245}
F18 : {134, 234, 125, 135, 245}
F19 : {134, 234, 235, 245}
F20 : {134, 234, 125, 235, 245}
F21 : {134, 234, 135, 235, 245}
F22 : {134, 234, 125, 135, 235, 245}
F23 : {134, 234, 145, 245}
F24 : {134, 234, 125, 145, 245}
F25 : {134, 234, 135, 145, 245}
F26 : {134, 234, 125, 135, 145, 245}
F27 : {134, 234, 235, 145, 245}
F28 : {134, 234, 125, 235, 145, 245}
F29 : {134, 234, 135, 345}
F30 : {134, 234, 125, 135, 345}
F31 : {134, 234, 235, 345}
F32 : {134, 234, 125, 235, 345}
F33 : {134, 234, 135, 235, 345}
F34 : {134, 234, 125, 135, 235, 345}
F35 : {134, 234, 145, 345}
F36 : {134, 234, 125, 145, 345}
F37 : {134, 234, 135, 145, 345}
F38 : {134, 234, 125, 135, 145, 345}
F39 : {134, 234, 235, 145, 345}
F40 : {134, 234, 125, 235, 145, 345}
F41 : {134, 234, 135, 235, 145, 345}
F42 : {134, 234, 125, 135, 235, 145, 345}
F43 : {134, 234, 245, 345}
F44 : {134, 234, 125, 245, 345}
F45 : {134, 234, 135, 245, 345}
F46 : {134, 234, 125, 135, 245, 345}
F47 : {134, 234, 235, 245, 345}
F48 : {134, 234, 125, 235, 245, 345}
F49 : {134, 234, 135, 235, 245, 345}
F50 : {134, 234, 125, 135, 235, 245, 345}
F51 : {134, 234, 145, 245, 345}
F52 : {134, 234, 125, 145, 245, 345}
F53 : {134, 234, 135, 145, 245, 345}
F54 : {134, 234, 125, 135, 145, 245, 345}
F55 : {134, 234, 235, 145, 245, 345}
F56 : {134, 234, 125, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F3)
B2  : (F1)-(F7)
B3  : (F1)-(F15)
B4  : (F2)-(F4)
B5  : (F2)-(F8)
B6  : (F2)-(F16)
B7  : (F5)-(F23)
B8  : (F6)-(F24)
B9  : (F9)-(F19)
B10 : (F10)-(F20)
B11 : (F11)-(F17)
B12 : (F12)-(F18)
B13 : (F13)-(F21)
B14 : (F13)-(F25)
B15 : (F13)-(F27)
B16 : (F14)-(F22)
B17 : (F14)-(F26)
B18 : (F14)-(F28)
B19 : (F29)-(F31)
B20 : (F29)-(F35)
B21 : (F29)-(F43)
B22 : (F30)-(F32)
B23 : (F30)-(F36)
B24 : (F30)-(F44)
B25 : (F33)-(F51)
B26 : (F34)-(F52)
B27 : (F37)-(F47)
B28 : (F38)-(F48)
B29 : (F39)-(F45)
B30 : (F40)-(F46)
B31 : (F41)-(F49)
B32 : (F41)-(F53)
B33 : (F41)-(F55)
B34 : (F42)-(F50)
B35 : (F42)-(F54)
B36 : (F42)-(F56)

Matrix :
4057/5000 106807/200000 -40951/250000 473307/1000000 5843/31250 -5269/25000 118233/200000 31159/1000000 -94233/500000 -19411/62500 -29407/20000 -312263/250000 -41761/50000 -22403/100000 -11203/200000 -445601/500000 -409/12500 -390151/1000000 394441/1000000 293359/200000 -488013/1000000 88617/125000 95599/250000 -154573/250000 40843/500000 -731503/1000000 -571593/500000 -296711/250000 -429629/200000 -476333/250000 -1329917/1000000 -939951/1000000 -541507/1000000 -455327/1000000 -74771/62500 -862397/1000000
106807/200000 131237/200000 -70629/250000 417399/1000000 64239/1000000 -34819/100000 61373/250000 -3317/12500 -81793/200000 -139117/250000 -275273/200000 -140487/125000 -95289/100000 -292071/1000000 -115581/500000 -424217/500000 -207233/1000000 -162457/250000 78957/1000000 326457/250000 -76517/100000 574727/1000000 27541/250000 -797439/1000000 -11261/50000 -7749/8000 -764543/500000 -191099/125000 -29632/15625 -162487/100000 -733393/500000 -806677/1000000 -502361/500000 -767493/1000000 -656571/500000 -1129249/1000000
-40951/250000 -70629/250000 572113/1000000 -3239/15625 196681/1000000 504521/1000000 367217/1000000 39473/125000 662697/1000000 261/320 103153/125000 73467/125000 219241/250000 44483/200000 416167/1000000 596643/1000000 48827/125000 417643/500000 137089/250000 -675353/1000000 121179/125000 -28959/200000 22337/62500 170421/200000 693641/1000000 1047591/1000000 437063/250000 102467/62500 452873/500000 152053/200000 318951/250000 76733/200000 189683/125000 62831/62500 252657/200000 1425909/1000000
473307/1000000 417399/1000000 -3239/15625 65863/125000 84393/1000000 -124273/500000 31073/100000 -24783/1000000 -139051/500000 -77773/200000 -298727/250000 -6141/6250 -36787/50000 -84467/500000 -18303/125000 -724253/1000000 -25757/200000 -417581/1000000 13811/100000 1133227/1000000 -544891/1000000 502337/1000000 198157/1000000 -157187/250000 -53163/500000 -717501/1000000 -283907/250000 -142011/125000 -332239/200000 -752341/500000 -1208087/1000000 -729933/1000000 -361107/500000 -526129/1000000 -539341/500000 -225849/250000
5843/31250 64239/1000000 196681/1000000 84393/1000000 87283/200000 68557/250000 644779/1000000 578693/1000000 49631/125000 124333/250000 -184977/1000000 -59583/250000 63893/200000 43901/250000 154081/500000 24911/500000 128159/500000 676757/1000000 326443/500000 278897/1000000 68491/125000 192191/1000000 327013/500000 256461/1000000 74967/125000 112339/200000 884961/1000000 218101/250000 -235211/500000 -585033/1000000 185639/1000000 -54347/250000 822071/1000000 631021/1000000 364689/1000000 344593/500000
-5269/25000 -34819/100000 504521/1000000 -124273/500000 68557/250000 160189/200000 139149/250000 747/1000 26437/31250 268843/250000 991789/1000000 172921/250000 1150443/1000000 376839/1000000 572439/1000000 776851/1000000 49923/100000 127467/100000 367207/500000 -785639/1000000 1293061/1000000 -230373/1000000 312587/500000 103411/100000 92463/100000 1449709/1000000 1173827/500000 1137923/500000 53639/50000 198837/250000 47983/31250 444921/1000000 29619/15625 170923/125000 1577749/1000000 906369/500000
118233/200000 61373/250000 367217/1000000 31073/100000 644779/1000000 139149/250000 1889971/1000000 1404831/1000000 447493/500000 41353/40000 -773909/1000000 -170751/200000 79131/200000 155119/500000 802961/1000000 -278963/1000000 708657/1000000 649649/500000 1474381/1000000 144619/125000 304099/250000 125669/200000 1527577/1000000 295173/500000 762581/500000 915137/1000000 310607/200000 1520871/1000000 -163279/100000 -1767479/1000000 93601/500000 -76171/100000 46287/25000 67171/50000 283349/1000000 996939/1000000
31159/1000000 -3317/12500 39473/125000 -24783/1000000 578693/1000000 747/1000 1404831/1000000 4020259/1000000 471111/500000 1405191/1000000 125247/500000 -14529/1000000 1262687/1000000 928043/1000000 906621/1000000 129483/200000 336127/500000 2793307/1000000 1327283/1000000 3999/40000 349761/200000 -16329/62500 248379/125000 620991/1000000 1263877/1000000 294659/125000 1566541/500000 860179/250000 -1537/20000 -431213/500000 11832/15625 -87373/500000 1727349/1000000 1080177/500000 1134107/1000000 1867573/1000000
-94233/500000 -81793/200000 662697/1000000 -139051/500000 49631/125000 26437/31250 447493/500000 471111/500000 314069/250000 36253/25000 45861/40000 24353/31250 369959/250000 486441/1000000 831333/1000000 26169/31250 760029/1000000 78143/50000 1035259/1000000 -876847/1000000 87029/50000 -17427/125000 80731/100000 1462209/1000000 331577/250000 17957/10000 2985583/1000000 2884951/1000000 293373/250000 807983/1000000 1022537/500000 445749/1000000 675409/250000 226497/125000 241843/125000 447113/200000
-19411/62500 -139117/250000 261/320 -77773/200000 124333/250000 268843/250000 41353/40000 1405191/1000000 36253/25000 184753/100000 1544893/1000000 212847/200000 1929693/1000000 661499/1000000 506471/500000 1249681/1000000 425517/500000 136351/62500 1288209/1000000 -1209171/1000000 44197/20000 -6453/20000 1113417/1000000 344621/200000 318369/200000 1206041/500000 3967739/1000000 3865889/1000000 818681/500000 564673/500000 2521597/1000000 3271/5000 3224061/1000000 588941/250000 2523891/1000000 147923/50000
-29407/20000 -275273/200000 103153/125000 -298727/250000 -184977/1000000 991789/1000000 -773909/1000000 125247/500000 45861/40000 1544893/1000000 4064769/1000000 3218993/1000000 104147/40000 392/625 123379/200000 607759/250000 279243/500000 327409/200000 -46973/250000 -929779/250000 2071437/1000000 -1573093/1000000 -222513/500000 2278001/1000000 311359/500000 52501/20000 2117779/500000 1036861/250000 1348431/250000 969023/200000 4194411/1000000 1171501/500000 572229/200000 508359/250000 59391/15625 1659453/500000
-312263/250000 -140487/125000 73467/125000 -6141/6250 -59583/250000 172921/250000 -170751/200000 -14529/1000000 24353/31250 212847/200000 3218993/1000000 545561/200000 992139/500000 448661/1000000 9797/25000 1932187/1000000 364413/1000000 1077753/1000000 -99869/250000 -1549337/500000 734417/500000 -1340499/1000000 -295881/500000 874437/500000 291749/1000000 1910483/1000000 1545709/500000 3025831/1000000 2255293/500000 4109379/1000000 413271/125000 1966163/1000000 1008079/500000 1396217/1000000 2920109/1000000 2427001/1000000
-41761/50000 -95289/100000 219241/250000 -36787/50000 63893/200000 1150443/1000000 79131/200000 1262687/1000000 369959/250000 1929693/1000000 104147/40000 992139/500000 681063/250000 980177/1000000 53841/62500 939777/500000 7761/10000 1174989/500000 385821/500000 -486757/200000 1220517/500000 -177693/200000 356539/500000 2056039/1000000 678751/500000 2828497/1000000 36511/8000 229723/50000 3323417/1000000 2316747/1000000 338563/100000 332357/250000 3423533/1000000 1270097/500000 3347191/1000000 1704853/500000
-22403/100000 -292071/1000000 44483/200000 -84467/500000 43901/250000 376839/1000000 155119/500000 928043/1000000 486441/1000000 661499/1000000 392/625 448661/1000000 980177/1000000 46263/62500 289181/1000000 255563/500000 5683/20000 209571/200000 127831/500000 -644419/1000000 450099/500000 -11629/40000 258049/500000 575691/1000000 264389/500000 1008939/1000000 156519/100000 418223/250000 829973/1000000 42691/500000 431753/500000 51423/200000 135147/125000 98367/100000 939861/1000000 483623/500000
-11203/200000 -115581/500000 416167/1000000 -18303/125000 154081/500000 572439/1000000 802961/1000000 906621/1000000 831333/1000000 506471/500000 123379/200000 9797/25000 53841/62500 289181/1000000 4781/6250 488443/1000000 562661/1000000 1185981/1000000 203241/250000 -88031/250000 244017/200000 -65951/1000000 359981/500000 964073/1000000 1002353/1000000 1229249/1000000 2032539/1000000 404637/200000 266011/500000 48063/125000 32069/25000 39091/200000 930439/500000 259579/200000 143231/125000 718163/500000
-445601/500000 -424217/500000 596643/1000000 -724253/1000000 24911/500000 776851/1000000 -278963/1000000 129483/200000 26169/31250 1249681/1000000 607759/250000 1932187/1000000 939777/500000 255563/500000 488443/1000000 76431/40000 11541/50000 417913/250000 137243/500000 -9041/4000 786781/500000 -102887/100000 227577/1000000 322299/250000 568449/1000000 262169/125000 3410463/1000000 859499/250000 810643/250000 174083/62500 1280843/500000 718209/500000 60043/31250 1706247/1000000 1330991/500000 267839/100000
-409/12500 -207233/1000000 48827/125000 -25757/200000 128159/500000 49923/100000 708657/1000000 336127/500000 760029/1000000 425517/500000 279243/500000 364413/1000000 7761/10000 5683/20000 562661/1000000 11541/50000 677149/1000000 813471/1000000 649413/1000000 -168047/500000 209153/200000 24017/1000000 503797/1000000 499631/500000 57343/62500 1015663/1000000 315671/200000 1475589/1000000 254203/500000 2093/6250 1227487/1000000 159057/1000000 1766307/1000000 1062119/1000000 518143/500000 229047/200000
-390151/1000000 -162457/250000 417643/500000 -417581/1000000 676757/1000000 127467/100000 649649/500000 2793307/1000000 78143/50000 136351/62500 327409/200000 1077753/1000000 1174989/500000 209571/200000 1185981/1000000 417913/250000 813471/1000000 3341131/1000000 1595977/1000000 -1248973/1000000 530783/200000 -159551/250000 943919/500000 202441/125000 1818559/1000000 403149/125000 625611/125000 1286741/250000 848293/500000 410719/500000 616781/250000 136461/200000 3310407/1000000 3014299/1000000 2849407/1000000 1796789/500000
394441/1000000 78957/1000000 137089/250000 13811/100000 326443/500000 367207/500000 1474381/1000000 1327283/1000000 1035259/1000000 1288209/1000000 -46973/250000 -99869/250000 385821/500000 127831/500000 203241/250000 137243/500000 649413/1000000 1595977/1000000 435619/250000 494781/1000000 68291/50000 231473/500000 742203/500000 91583/125000 288241/200000 288917/200000 2303971/1000000 1114171/500000 -902183/1000000 -478363/500000 18107/25000 -391667/1000000 213789/100000 203121/125000 525561/500000 1852429/1000000
293359/200000 326457/250000 -675353/1000000 1133227/1000000 278897/1000000 -785639/1000000 144619/125000 3999/40000 -876847/1000000 -1209171/1000000 -929779/250000 -1549337/500000 -486757/200000 -644419/1000000 -88031/250000 -9041/4000 -168047/500000 -1248973/1000000 494781/1000000 3806431/1000000 -33283/20000 1573541/1000000 749383/1000000 -1977999/1000000 -11877/50000 -2204243/1000000 -3560921/1000000 -3524227/1000000 -5308279/1000000 -4611733/1000000 -1898803/500000 -567917/250000 -2277401/1000000 -313087/200000 -1707091/500000 -1416309/500000
-488013/1000000 -76517/100000 121179/125000 -544891/1000000 68491/125000 1293061/1000000 304099/250000 349761/200000 87029/50000 44197/20000 2071437/1000000 734417/500000 1220517/500000 450099/500000 244017/200000 786781/500000 209153/200000 530783/200000 68291/50000 -33283/20000 708031/250000 -106213/200000 1257939/1000000 1088701/500000 1906833/1000000 295099/100000 4782199/1000000 59393/12500 290267/125000 99419/62500 1604803/500000 229491/250000 2444/625 2893707/1000000 776739/250000 887787/250000
88617/125000 574727/1000000 -28959/200000 502337/1000000 192191/1000000 -230373/1000000 125669/200000 -16329/62500 -17427/125000 -6453/20000 -1573093/1000000 -1340499/1000000 -177693/200000 -11629/40000 -65951/1000000 -102887/100000 24017/1000000 -159551/250000 231473/500000 1573541/1000000 -106213/200000 926047/1000000 272923/1000000 -586481/1000000 94351/1000000 -439659/500000 -83149/62500 -1432089/1000000 -470551/200000 -2034501/1000000 -650889/500000 -104557/100000 -206891/500000 -264643/500000 -609601/500000 -954019/1000000
95599/250000 27541/250000 22337/62500 198157/1000000 327013/500000 312587/500000 1527577/1000000 248379/125000 80731/100000 1113417/1000000 -222513/500000 -295881/500000 356539/500000 258049/500000 359981/500000 227577/1000000 503797/1000000 943919/500000 742203/500000 749383/1000000 1257939/1000000 272923/1000000 357651/200000 361579/1000000 1333229/1000000 708809/500000 85631/40000 2257247/1000000 -285401/250000 -1503529/1000000 8331/50000 -102691/200000 782347/500000 395203/250000 339051/500000 366731/250000
-154573/250000 -797439/1000000 170421/200000 -157187/250000 256461/1000000 103411/100000 295173/500000 620991/1000000 1462209/1000000 344621/200000 2278001/1000000 874437/500000 2056039/1000000 575691/1000000 964073/1000000 322299/250000 499631/500000 202441/125000 91583/125000 -1977999/1000000 1088701/500000 -586481/1000000 361579/1000000 35309/15625 727467/500000 1117633/500000 233339/62500 1765229/500000 282141/100000 2376409/1000000 3312417/1000000 230997/200000 3499847/1000000 1060217/500000 2825659/1000000 705413/250000
40843/500000 -11261/50000 693641/1000000 -53163/500000 74967/125000 92463/100000 762581/500000 1263877/1000000 331577/250000 318369/200000 311359/500000 291749/1000000 678751/500000 264389/500000 1002353/1000000 568449/1000000 57343/62500 1818559/1000000 288241/200000 -11877/50000 1906833/1000000 94351/1000000 1333229/1000000 727467/500000 1784567/1000000 1822941/1000000 305559/100000 738661/250000 295277/1000000 -781/15625 1722047/1000000 3357/40000 2966841/1000000 1014049/500000 1703121/1000000 2236303/1000000
-731503/1000000 -7749/8000 1047591/1000000 -717501/1000000 112339/200000 1449709/1000000 915137/1000000 294659/125000 17957/10000 1206041/500000 52501/20000 1910483/1000000 2828497/1000000 1008939/1000000 1229249/1000000 262169/125000 1015663/1000000 403149/125000 288917/200000 -2204243/1000000 295099/100000 -439659/500000 708809/500000 1117633/500000 1822941/1000000 3655589/1000000 2796959/500000 1117699/200000 3071023/1000000 2259287/1000000 357539/100000 641273/500000 1991989/500000 3199953/1000000 3797387/1000000 4277331/1000000
-571593/500000 -764543/500000 437063/250000 -283907/250000 884961/1000000 1173827/500000 310607/200000 1566541/500000 2985583/1000000 3967739/1000000 2117779/500000 1545709/500000 36511/8000 156519/100000 2032539/1000000 3410463/1000000 315671/200000 625611/125000 2303971/1000000 -3560921/1000000 4782199/1000000 -83149/62500 85631/40000 233339/62500 305559/100000 2796959/500000 1145931/125000 560481/62500 992473/200000 737409/200000 5908989/1000000 516841/250000 6652277/1000000 5174829/1000000 150721/25000 271771/40000
-296711/250000 -191099/125000 102467/62500 -142011/125000 218101/250000 1137923/500000 1520871/1000000 860179/250000 2884951/1000000 3865889/1000000 1036861/250000 3025831/1000000 229723/50000 418223/250000 404637/200000 859499/250000 1475589/1000000 1286741/250000 1114171/500000 -3524227/1000000 59393/12500 -1432089/1000000 2257247/1000000 1765229/500000 738661/250000 1117699/200000 560481/62500 9121921/1000000 980903/200000 10809/3125 227021/40000 404873/200000 1591807/250000 128893/25000 1468869/250000 1655451/250000
-429629/200000 -29632/15625 452873/500000 -332239/200000 -235211/500000 53639/50000 -163279/100000 -1537/20000 293373/250000 818681/500000 1348431/250000 2255293/500000 3323417/1000000 829973/1000000 266011/500000 810643/250000 254203/500000 848293/500000 -902183/1000000 -5308279/1000000 290267/125000 -470551/200000 -285401/250000 282141/100000 295277/1000000 3071023/1000000 992473/200000 980903/200000 7802991/1000000 860151/125000 4341/800 1666869/500000 617853/200000 543099/250000 2385393/500000 3853123/1000000
-476333/250000 -162487/100000 152053/200000 -752341/500000 -585033/1000000 198837/250000 -1767479/1000000 -431213/500000 807983/1000000 564673/500000 969023/200000 4109379/1000000 2316747/1000000 42691/500000 48063/125000 174083/62500 2093/6250 410719/500000 -478363/500000 -4611733/1000000 99419/62500 -2034501/1000000 -1503529/1000000 2376409/1000000 -781/15625 2259287/1000000 737409/200000 10809/3125 860151/125000 872707/125000 2358647/500000 778291/250000 2266087/1000000 1413119/1000000 4012369/1000000 3134021/1000000
-1329917/1000000 -733393/500000 318951/250000 -1208087/1000000 185639/1000000 47983/31250 93601/500000 11832/15625 1022537/500000 2521597/1000000 4194411/1000000 413271/125000 338563/100000 431753/500000 32069/25000 1280843/500000 1227487/1000000 616781/250000 18107/25000 -1898803/500000 1604803/500000 -650889/500000 8331/50000 3312417/1000000 1722047/1000000 357539/100000 5908989/1000000 227021/40000 4341/800 2358647/500000 1374481/250000 2232823/1000000 2464479/500000 316627/100000 951803/200000 4551277/1000000
-939951/1000000 -806677/1000000 76733/200000 -729933/1000000 -54347/250000 444921/1000000 -76171/100000 -87373/500000 445749/1000000 3271/5000 1171501/500000 1966163/1000000 332357/250000 51423/200000 39091/200000 718209/500000 159057/1000000 136461/200000 -391667/1000000 -567917/250000 229491/250000 -104557/100000 -102691/200000 230997/200000 3357/40000 641273/500000 516841/250000 404873/200000 1666869/500000 778291/250000 2232823/1000000 803169/500000 1184867/1000000 13639/15625 1031867/500000 1683753/1000000
-541507/1000000 -502361/500000 189683/125000 -361107/500000 822071/1000000 29619/15625 46287/25000 1727349/1000000 675409/250000 3224061/1000000 572229/200000 1008079/500000 3423533/1000000 135147/125000 930439/500000 60043/31250 1766307/1000000 3310407/1000000 213789/100000 -2277401/1000000 2444/625 -206891/500000 782347/500000 3499847/1000000 2966841/1000000 1991989/500000 6652277/1000000 1591807/250000 617853/200000 2266087/1000000 2464479/500000 1184867/1000000 6399279/1000000 2003281/500000 4528549/1000000 503093/100000
-455327/1000000 -767493/1000000 62831/62500 -526129/1000000 631021/1000000 170923/125000 67171/50000 1080177/500000 226497/125000 588941/250000 508359/250000 1396217/1000000 1270097/500000 98367/100000 259579/200000 1706247/1000000 1062119/1000000 3014299/1000000 203121/125000 -313087/200000 2893707/1000000 -264643/500000 395203/250000 1060217/500000 1014049/500000 3199953/1000000 5174829/1000000 128893/25000 543099/250000 1413119/1000000 316627/100000 13639/15625 2003281/500000 1626287/500000 797963/250000 3767831/1000000
-74771/62500 -656571/500000 252657/200000 -539341/500000 364689/1000000 1577749/1000000 283349/1000000 1134107/1000000 241843/125000 2523891/1000000 59391/15625 2920109/1000000 3347191/1000000 939861/1000000 143231/125000 1330991/500000 518143/500000 2849407/1000000 525561/500000 -1707091/500000 776739/250000 -609601/500000 339051/500000 2825659/1000000 1703121/1000000 3797387/1000000 150721/25000 1468869/250000 2385393/500000 4012369/1000000 951803/200000 1031867/500000 4528549/1000000 797963/250000 4855673/1000000 193253/40000
-862397/1000000 -1129249/1000000 1425909/1000000 -225849/250000 344593/500000 906369/500000 996939/1000000 1867573/1000000 447113/200000 147923/50000 1659453/500000 2427001/1000000 1704853/500000 483623/500000 718163/500000 267839/100000 229047/200000 1796789/500000 1852429/1000000 -1416309/500000 887787/250000 -954019/1000000 366731/250000 705413/250000 2236303/1000000 4277331/1000000 271771/40000 1655451/250000 3853123/1000000 3134021/1000000 4551277/1000000 1683753/1000000 503093/100000 3767831/1000000 193253/40000 5582017/1000000


--- Term 11 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 64
Matrix dimension : 18

Flags :
F1  : {124, 134, 234}
F2  : {124, 134, 234, 125}
F3  : {124, 134, 234, 135}
F4  : {124, 134, 234, 125, 135}
F5  : {124, 134, 234, 235}
F6  : {124, 134, 234, 125, 235}
F7  : {124, 134, 234, 135, 235}
F8  : {124, 134, 234, 125, 135, 235}
F9  : {124, 134, 234, 145}
F10 : {124, 134, 234, 125, 145}
F11 : {124, 134, 234, 135, 145}
F12 : {124, 134, 234, 125, 135, 145}
F13 : {124, 134, 234, 235, 145}
F14 : {124, 134, 234, 125, 235, 145}
F15 : {124, 134, 234, 135, 235, 145}
F16 : {124, 134, 234, 125, 135, 235, 145}
F17 : {124, 134, 234, 245}
F18 : {124, 134, 234, 125, 245}
F19 : {124, 134, 234, 135, 245}
F20 : {124, 134, 234, 125, 135, 245}
F21 : {124, 134, 234, 235, 245}
F22 : {124, 134, 234, 125, 235, 245}
F23 : {124, 134, 234, 135, 235, 245}
F24 : {124, 134, 234, 125, 135, 235, 245}
F25 : {124, 134, 234, 145, 245}
F26 : {124, 134, 234, 125, 145, 245}
F27 : {124, 134, 234, 135, 145, 245}
F28 : {124, 134, 234, 125, 135, 145, 245}
F29 : {124, 134, 234, 235, 145, 245}
F30 : {124, 134, 234, 125, 235, 145, 245}
F31 : {124, 134, 234, 135, 235, 145, 245}
F32 : {124, 134, 234, 125, 135, 235, 145, 245}
F33 : {124, 134, 234, 345}
F34 : {124, 134, 234, 125, 345}
F35 : {124, 134, 234, 135, 345}
F36 : {124, 134, 234, 125, 135, 345}
F37 : {124, 134, 234, 235, 345}
F38 : {124, 134, 234, 125, 235, 345}
F39 : {124, 134, 234, 135, 235, 345}
F40 : {124, 134, 234, 125, 135, 235, 345}
F41 : {124, 134, 234, 145, 345}
F42 : {124, 134, 234, 125, 145, 345}
F43 : {124, 134, 234, 135, 145, 345}
F44 : {124, 134, 234, 125, 135, 145, 345}
F45 : {124, 134, 234, 235, 145, 345}
F46 : {124, 134, 234, 125, 235, 145, 345}
F47 : {124, 134, 234, 135, 235, 145, 345}
F48 : {124, 134, 234, 125, 135, 235, 145, 345}
F49 : {124, 134, 234, 245, 345}
F50 : {124, 134, 234, 125, 245, 345}
F51 : {124, 134, 234, 135, 245, 345}
F52 : {124, 134, 234, 125, 135, 245, 345}
F53 : {124, 134, 234, 235, 245, 345}
F54 : {124, 134, 234, 125, 235, 245, 345}
F55 : {124, 134, 234, 135, 235, 245, 345}
F56 : {124, 134, 234, 125, 135, 235, 245, 345}
F57 : {124, 134, 234, 145, 245, 345}
F58 : {124, 134, 234, 125, 145, 245, 345}
F59 : {124, 134, 234, 135, 145, 245, 345}
F60 : {124, 134, 234, 125, 135, 145, 245, 345}
F61 : {124, 134, 234, 235, 145, 245, 345}
F62 : {124, 134, 234, 125, 235, 145, 245, 345}
F63 : {124, 134, 234, 135, 235, 145, 245, 345}
F64 : {124, 134, 234, 125, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F5)
B3  : (F4)+(F6)+(F7)
B4  : 4(F8)+(F16)+(F24)+(F31)+(F40)+(F46)+(F52)-2(F57)
B5  : (F9)+(F17)+(F33)
B6  : (F10)+(F11)+(F18)+(F21)+(F35)+(F37)
B7  : (F12)+(F22)+(F39)
B8  : (F13)+(F19)+(F34)
B9  : (F14)+(F15)+(F20)+(F23)+(F36)+(F38)
B10 : (F25)+(F41)+(F49)
B11 : (F26)+(F43)+(F53)
B12 : (F27)+(F29)+(F42)+(F45)+(F50)+(F51)
B13 : (F28)+(F30)+(F44)+(F47)+(F54)+(F55)
B14 : 2(F8)-5(F16)-5(F24)+6(F31)-5(F40)+6(F46)+6(F52)-(F57)
B15 : (F32)+(F48)+(F56)
B16 : (F58)+(F59)+(F61)
B17 : (F60)+(F62)+(F63)
B18 : (F64)

Matrix :
400219/500000 247417/250000 -4761/31250 -967317/2750000 -63351/1000000 -18513/250000 71033/125000 219193/500000 -797/8000 544303/1000000 1471109/1000000 177/800 472341/1000000 19181/1375000 -55887/62500 408283/1000000 -949083/1000000 -384527/250000
247417/250000 754909/500000 -390777/1000000 -2887967/5500000 -17333/200000 3003/100000 524167/1000000 303167/500000 -197653/500000 316129/1000000 1465709/1000000 416331/1000000 597013/1000000 -353/220000 -790043/1000000 855453/1000000 -80487/500000 -80909/125000
-4761/31250 -390777/1000000 505157/500000 48542/171875 767877/1000000 -163237/1000000 304533/1000000 -44031/250000 329341/500000 618569/1000000 180427/1000000 -191997/1000000 -545077/1000000 9753/343750 -314401/200000 -241329/250000 -1040229/500000 -2635617/1000000
-967317/2750000 -2887967/5500000 48542/171875 1325619/6050000 1048211/5500000 -11471/687500 -17961/137500 -637647/2750000 1265653/5500000 -37089/5500000 -2507577/5500000 -890623/5500000 -163831/550000 145567/30250000 -171419/5500000 -242371/550000 -1423041/5500000 -229241/1100000
-63351/1000000 -17333/200000 767877/1000000 1048211/5500000 1016579/1000000 12563/200000 5037/25000 -61937/500000 404877/1000000 436229/1000000 18681/125000 -40349/1000000 -262789/500000 176873/11000000 -1691059/1000000 -175453/250000 -700597/500000 -1998729/1000000
-18513/250000 3003/100000 -163237/1000000 -11471/687500 12563/200000 18423/100000 -183011/1000000 -3129/100000 -25489/125000 -128659/500000 -61257/200000 68057/1000000 -3969/250000 -137097/11000000 43769/200000 85493/500000 45779/62500 872299/1000000
71033/125000 524167/1000000 304533/1000000 -17961/137500 5037/25000 -183011/1000000 20457/31250 254409/1000000 290147/1000000 167493/200000 360947/250000 31327/1000000 182381/1000000 67659/2200000 -354769/250000 -3191/15625 -998267/500000 -352953/125000
219193/500000 303167/500000 -44031/250000 -637647/2750000 -61937/500000 -3129/100000 254409/1000000 147229/500000 -174237/1000000 137613/1000000 21419/31250 181157/1000000 3617/12500 -16773/11000000 -156383/500000 38099/100000 -10347/100000 -335831/1000000
-797/8000 -197653/500000 329341/500000 1265653/5500000 404877/1000000 -25489/125000 290147/1000000 -174237/1000000 633139/1000000 326697/500000 91977/250000 -255703/1000000 -308961/1000000 381757/11000000 -122833/125000 -165897/200000 -1954041/1000000 -480093/200000
544303/1000000 316129/1000000 618569/1000000 -37089/5500000 436229/1000000 -128659/500000 167493/200000 137613/1000000 326697/500000 258823/200000 1784691/1000000 -135583/1000000 30009/500000 609751/11000000 -993213/500000 -17263/25000 -3223551/1000000 -872717/200000
1471109/1000000 1465709/1000000 180427/1000000 -2507577/5500000 18681/125000 -61257/200000 360947/250000 21419/31250 91977/250000 1784691/1000000 737357/200000 82521/500000 719353/1000000 695551/11000000 -137249/50000 -9079/200000 -1925391/500000 -5780113/1000000
177/800 416331/1000000 -191997/1000000 -890623/5500000 -40349/1000000 68057/1000000 31327/1000000 181157/1000000 -255703/1000000 -135583/1000000 82521/500000 45159/250000 73753/500000 -136723/11000000 -45087/1000000 380721/1000000 20279/40000 486459/1000000
472341/1000000 597013/1000000 -545077/1000000 -163831/550000 -262789/500000 -3969/250000 182381/1000000 3617/12500 -308961/1000000 30009/500000 719353/1000000 73753/500000 115181/200000 -2743/2750000 404931/1000000 618477/1000000 33083/125000 280207/1000000
19181/1375000 -353/220000 9753/343750 145567/30250000 176873/11000000 -137097/11000000 67659/2200000 -16773/11000000 381757/11000000 609751/11000000 695551/11000000 -136723/11000000 -2743/2750000 81991/30250000 -756861/11000000 -426707/11000000 -2837/20000 -998009/5500000
-55887/62500 -790043/1000000 -314401/200000 -171419/5500000 -1691059/1000000 43769/200000 -354769/250000 -156383/500000 -122833/125000 -993213/500000 -137249/50000 -45087/1000000 404931/1000000 -756861/11000000 1221413/250000 320567/250000 656777/125000 476249/62500
408283/1000000 855453/1000000 -241329/250000 -242371/550000 -175453/250000 85493/500000 -3191/15625 38099/100000 -165897/200000 -17263/25000 -9079/200000 380721/1000000 618477/1000000 -426707/11000000 320567/250000 1288277/1000000 35803/15625 715159/250000
-949083/1000000 -80487/500000 -1040229/500000 -1423041/5500000 -700597/500000 45779/62500 -998267/500000 -10347/100000 -1954041/1000000 -3223551/1000000 -1925391/500000 20279/40000 33083/125000 -2837/20000 656777/125000 35803/15625 8621121/1000000 11339303/1000000
-384527/250000 -80909/125000 -2635617/1000000 -229241/1100000 -1998729/1000000 872299/1000000 -352953/125000 -335831/1000000 -480093/200000 -872717/200000 -5780113/1000000 486459/1000000 280207/1000000 -998009/5500000 476249/62500 715159/250000 11339303/1000000 15673553/1000000


--- Term 12 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 60
Matrix dimension : 42

Flags :
F1  : {124, 134, 234, 125}
F2  : {124, 134, 234, 135}
F3  : {124, 134, 234, 125, 135}
F4  : {124, 134, 234, 235}
F5  : {124, 134, 234, 125, 235}
F6  : {124, 134, 234, 135, 235}
F7  : {124, 134, 234, 145}
F8  : {124, 134, 234, 125, 145}
F9  : {124, 134, 234, 135, 145}
F10 : {124, 134, 234, 125, 135, 145}
F11 : {124, 134, 234, 235, 145}
F12 : {124, 134, 234, 125, 235, 145}
F13 : {124, 134, 234, 135, 235, 145}
F14 : {124, 134, 234, 125, 135, 235, 145}
F15 : {124, 134, 234, 245}
F16 : {124, 134, 234, 125, 245}
F17 : {124, 134, 234, 135, 245}
F18 : {124, 134, 234, 125, 135, 245}
F19 : {124, 134, 234, 235, 245}
F20 : {124, 134, 234, 125, 235, 245}
F21 : {124, 134, 234, 135, 235, 245}
F22 : {124, 134, 234, 125, 135, 235, 245}
F23 : {124, 134, 234, 145, 245}
F24 : {124, 134, 234, 125, 145, 245}
F25 : {124, 134, 234, 135, 145, 245}
F26 : {124, 134, 234, 125, 135, 145, 245}
F27 : {124, 134, 234, 235, 145, 245}
F28 : {124, 134, 234, 125, 235, 145, 245}
F29 : {124, 134, 234, 135, 235, 145, 245}
F30 : {124, 134, 234, 125, 135, 235, 145, 245}
F31 : {124, 134, 234, 345}
F32 : {124, 134, 234, 125, 345}
F33 : {124, 134, 234, 135, 345}
F34 : {124, 134, 234, 125, 135, 345}
F35 : {124, 134, 234, 235, 345}
F36 : {124, 134, 234, 125, 235, 345}
F37 : {124, 134, 234, 135, 235, 345}
F38 : {124, 134, 234, 125, 135, 235, 345}
F39 : {124, 134, 234, 145, 345}
F40 : {124, 134, 234, 125, 145, 345}
F41 : {124, 134, 234, 135, 145, 345}
F42 : {124, 134, 234, 125, 135, 145, 345}
F43 : {124, 134, 234, 235, 145, 345}
F44 : {124, 134, 234, 125, 235, 145, 345}
F45 : {124, 134, 234, 135, 235, 145, 345}
F46 : {124, 134, 234, 125, 135, 235, 145, 345}
F47 : {124, 134, 234, 245, 345}
F48 : {124, 134, 234, 125, 245, 345}
F49 : {124, 134, 234, 135, 245, 345}
F50 : {124, 134, 234, 125, 135, 245, 345}
F51 : {124, 134, 234, 235, 245, 345}
F52 : {124, 134, 234, 125, 235, 245, 345}
F53 : {124, 134, 234, 135, 235, 245, 345}
F54 : {124, 134, 234, 125, 135, 235, 245, 345}
F55 : {124, 134, 234, 125, 145, 245, 345}
F56 : {124, 134, 234, 135, 145, 245, 345}
F57 : {124, 134, 234, 125, 135, 145, 245, 345}
F58 : {124, 134, 234, 235, 145, 245, 345}
F59 : {124, 134, 234, 125, 235, 145, 245, 345}
F60 : {124, 134, 234, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F3)-(F5)
B4  : (F3)-(F6)
B5  : (F7)-(F15)
B6  : (F7)-(F31)
B7  : (F8)-(F9)
B8  : (F8)-(F16)
B9  : (F8)-(F19)
B10 : (F8)-(F33)
B11 : (F8)-(F35)
B12 : (F10)-(F20)
B13 : (F10)-(F37)
B14 : (F11)-(F17)
B15 : (F11)-(F32)
B16 : (F12)-(F13)
B17 : (F12)-(F18)
B18 : (F12)-(F21)
B19 : (F12)-(F34)
B20 : (F12)-(F36)
B21 : (F23)-(F39)
B22 : (F23)-(F47)
B23 : (F24)-(F41)
B24 : (F24)-(F51)
B25 : (F25)-(F27)
B26 : (F25)-(F40)
B27 : (F25)-(F43)
B28 : (F25)-(F48)
B29 : (F25)-(F49)
B30 : (F26)-(F28)
B31 : (F26)-(F42)
B32 : (F26)-(F45)
B33 : (F26)-(F52)
B34 : (F26)-(F53)
B35 : (F14)-2(F22)-(F29)+(F38)+2(F44)-(F50)
B36 : 3(F14)-(F22)+2(F29)-2(F38)+(F44)-3(F50)
B37 : (F30)-(F46)
B38 : (F30)-(F54)
B39 : (F55)-(F56)
B40 : (F55)-(F58)
B41 : (F57)-(F59)
B42 : (F57)-(F60)

Matrix :
652887/1000000 598827/1000000 170539/1000000 804301/1000000 305983/1000000 -592633/1000000 148241/500000 -4283/200000 156491/1000000 -85453/250000 143217/500000 -29731/1000000 7051/200000 261237/1000000 -535107/500000 11427/31250 -241599/1000000 23901/50000 -565799/1000000 -888099/1000000 -19907/100000 -322237/500000 -629777/1000000 -78239/100000 141149/250000 -546863/1000000 120697/1000000 -712377/1000000 -75429/250000 341431/1000000 -159639/500000 -535213/1000000 -1136379/1000000 -917927/1000000 730503/2500000 -671793/2500000 -471497/1000000 -81273/500000 325951/1000000 4997/40000 -511047/1000000 14987/200000
598827/1000000 306509/250000 351031/1000000 1266337/1000000 8779/250000 -137761/500000 74963/250000 -227879/1000000 606239/1000000 -32387/200000 102981/100000 7419/1000000 643283/1000000 1579/15625 -747887/500000 615729/1000000 -129251/125000 240831/200000 -4593/5000 -692039/1000000 -182713/1000000 -376819/500000 -102333/250000 -489537/1000000 644037/500000 -173287/125000 1130931/1000000 -246369/200000 -284931/1000000 490209/1000000 -402737/1000000 30453/100000 -838881/1000000 -78897/250000 1726373/5000000 -699679/1250000 -30069/250000 -122861/200000 36207/1000000 1542843/1000000 2889/20000 64267/62500
170539/1000000 351031/1000000 26823/50000 411797/1000000 7638/15625 -408859/1000000 51247/500000 201673/1000000 34071/250000 -60299/62500 195143/1000000 166729/1000000 -230357/1000000 1111/1000000 -1317727/1000000 82733/500000 -271513/1000000 -54841/1000000 -263867/500000 -178497/200000 -14967/125000 -274061/250000 -802213/1000000 -842341/1000000 887327/1000000 -102029/250000 8321/62500 -746919/1000000 -444919/500000 35553/200000 -22087/500000 -180027/1000000 -820811/1000000 -626727/1000000 1221789/5000000 -172043/500000 -510273/1000000 19539/200000 153537/1000000 4281/250000 -31641/50000 -428371/1000000
804301/1000000 1266337/1000000 411797/1000000 1874793/1000000 196247/1000000 -6941/31250 277083/500000 -27573/62500 845829/1000000 -207181/1000000 1329677/1000000 -11527/250000 185273/250000 25433/125000 -106743/62500 423217/500000 -119197/100000 393821/250000 -1164477/1000000 -1074549/1000000 -211131/1000000 -424197/500000 -218883/500000 -426307/1000000 1210033/1000000 -146863/100000 109749/100000 -1317807/1000000 -106661/500000 298703/500000 -263801/500000 -212523/1000000 -1412467/1000000 -909871/1000000 509821/1250000 -2811789/5000000 -284821/1000000 -157717/500000 219003/1000000 1315267/1000000 -249849/1000000 319667/500000
305983/1000000 8779/250000 7638/15625 196247/1000000 1467689/1000000 -1577577/1000000 23401/100000 364253/500000 -105549/200000 -2074397/1000000 -35503/40000 52763/250000 -36011/25000 396731/1000000 -969723/500000 -2001/125000 84549/100000 -240431/200000 -245683/500000 -1085801/500000 -322677/1000000 -30122/15625 -2022613/1000000 -290969/125000 514027/1000000 523347/1000000 -292091/200000 -173961/250000 -1659477/1000000 106557/500000 -50741/500000 -967879/500000 -228799/100000 -29861/12500 2264911/5000000 -1008687/5000000 -33613/20000 793367/1000000 898983/1000000 -1157111/500000 -1170001/500000 -34527/15625
-592633/1000000 -137761/500000 -408859/1000000 -6941/31250 -1577577/1000000 2743047/1000000 -222823/1000000 -55671/50000 48813/50000 281771/125000 1426071/1000000 -178713/1000000 225953/125000 -727611/1000000 624053/250000 513/31250 -249769/200000 354781/250000 60873/100000 2681873/1000000 553191/1000000 2265203/1000000 2773957/1000000 884461/250000 -383577/500000 -431839/1000000 1816997/1000000 10713/10000 1897803/1000000 -238917/500000 323/1000 595769/250000 1568051/500000 39327/12500 -3376319/5000000 99701/312500 525713/250000 -162013/1000000 -590287/500000 125301/50000 2572043/1000000 179093/100000
148241/500000 74963/250000 51247/500000 277083/500000 23401/100000 -222823/1000000 19711/50000 -86877/1000000 13463/125000 -253633/1000000 25321/125000 -3509/62500 -8431/1000000 183599/1000000 -613261/1000000 234647/1000000 -121769/1000000 85447/250000 -311/1000 -90933/125000 -108031/1000000 -997/2500 -4131/12500 -381093/1000000 20089/125000 -206871/1000000 -14627/250000 -343851/1000000 -172501/1000000 21517/125000 -35533/200000 -557781/1000000 -50603/62500 -369193/500000 41751/250000 -133397/1250000 -12083/40000 19599/125000 280183/1000000 -237489/1000000 -126141/250000 -13537/40000
-4283/200000 -227879/1000000 201673/1000000 -27573/62500 364253/500000 -55671/50000 -86877/1000000 404229/500000 -166557/250000 -1290141/1000000 -959351/1000000 44003/250000 -269487/250000 25041/125000 -483151/500000 -322079/1000000 765929/1000000 -1157791/1000000 -373/500000 -1034547/1000000 -200321/1000000 -1082591/1000000 -1254981/1000000 -15797/10000 75949/250000 120513/250000 -8027/8000 -34697/125000 -1106459/1000000 13503/500000 68709/1000000 -820127/1000000 -7621/8000 -1039009/1000000 45027/200000 -455299/5000000 -180127/200000 97039/500000 103957/250000 -343951/250000 -1106057/1000000 -21901/20000
156491/1000000 606239/1000000 34071/250000 845829/1000000 -105549/200000 48813/50000 13463/125000 -166557/250000 194847/200000 706949/1000000 67151/50000 -317/8000 577343/500000 -235441/1000000 -22837/1000000 92857/200000 -154433/125000 352397/250000 -470839/1000000 575111/1000000 52203/500000 374061/1000000 208091/250000 578807/500000 108493/200000 -8641/8000 730131/500000 -364527/1000000 4417/8000 28411/200000 -138229/1000000 523077/500000 301293/500000 462811/500000 -58579/1250000 -294533/1250000 721387/1000000 -315049/1000000 -447917/1000000 973569/500000 510107/500000 1207699/1000000
-85453/250000 -32387/200000 -60299/62500 -207181/1000000 -2074397/1000000 281771/125000 -253633/1000000 -1290141/1000000 706949/1000000 715397/200000 566049/500000 -28413/62500 2091913/1000000 -415533/1000000 1765389/500000 4097/50000 -442909/500000 1854793/1000000 218781/250000 132067/40000 61517/125000 681181/200000 3170371/1000000 3686489/1000000 -767269/500000 -336683/1000000 1659359/1000000 1501191/1000000 3011743/1000000 -320503/1000000 981/50000 1062651/500000 620433/200000 152143/50000 -3733179/5000000 1443761/2500000 2381889/1000000 -922109/1000000 -1125517/1000000 1364343/500000 1582169/500000 2996491/1000000
143217/500000 102981/100000 195143/1000000 1329677/1000000 -35503/40000 1426071/1000000 25321/125000 -959351/1000000 67151/50000 566049/500000 280099/125000 -18981/250000 1871917/1000000 -375909/1000000 -32679/250000 692377/1000000 -2074271/1000000 2316689/1000000 -21117/31250 865631/1000000 78061/500000 137073/250000 317817/250000 1708779/1000000 244167/250000 -928791/500000 153641/62500 -693051/1000000 83229/100000 259631/1000000 -244849/1000000 1815811/1000000 246759/250000 787637/500000 -108843/2500000 -2168479/5000000 230409/200000 -356459/500000 -143357/200000 3312143/1000000 431247/250000 138597/62500
-29731/1000000 7419/1000000 166729/1000000 -11527/250000 52763/250000 -178713/1000000 -3509/62500 44003/250000 -317/8000 -28413/62500 -18981/250000 54389/500000 -104819/500000 -15883/500000 -16837/40000 -12419/250000 6951/500000 -119361/500000 -55561/500000 -25593/100000 -16821/500000 -418909/1000000 -330021/1000000 -177791/500000 15519/50000 -27953/1000000 -53723/1000000 -190681/1000000 -418103/1000000 22213/1000000 763/20000 -4331/200000 -82097/500000 -68531/500000 77793/1250000 -127911/1250000 -51237/250000 11807/200000 11801/1000000 -25679/250000 -26987/125000 -61249/250000
7051/200000 643283/1000000 -230357/1000000 185273/250000 -36011/25000 225953/125000 -8431/1000000 -269487/250000 577343/500000 2091913/1000000 1871917/1000000 -104819/500000 2087663/1000000 -221681/500000 567747/500000 481083/1000000 -1758943/1000000 2212863/1000000 -122867/1000000 190071/100000 17741/62500 315563/200000 1016939/500000 621831/250000 52857/200000 -149783/100000 121123/50000 -13601/500000 1629617/1000000 2731/62500 -69693/500000 1141663/500000 2005689/1000000 245047/100000 -1458417/5000000 -142481/1000000 86789/50000 -48743/50000 -959509/1000000 351177/100000 251031/100000 710897/250000
261237/1000000 1579/15625 1111/1000000 25433/125000 396731/1000000 -727611/1000000 183599/1000000 25041/125000 -235441/1000000 -415533/1000000 -375909/1000000 -15883/500000 -221681/500000 11821/31250 -557101/1000000 48631/1000000 215599/500000 -192979/1000000 -173489/1000000 -100291/125000 -222157/1000000 -40833/100000 -139263/200000 -874797/1000000 -8127/200000 29857/200000 -334179/500000 -44047/250000 -128093/500000 13739/100000 -39371/250000 -11733/12500 -131631/125000 -216761/200000 130239/625000 -18297/2500000 -292567/500000 12861/100000 448023/1000000 -223373/250000 -395269/500000 -573809/1000000
-535107/500000 -747887/500000 -1317727/1000000 -106743/62500 -969723/500000 624053/250000 -613261/1000000 -483151/500000 -22837/1000000 1765389/500000 -32679/250000 -16837/40000 567747/500000 -557101/1000000 2766487/500000 -363069/500000 441223/1000000 264871/1000000 2007511/1000000 2023539/500000 753127/1000000 2183393/500000 901749/250000 4278357/1000000 -672003/200000 162713/100000 9251/1000000 3239147/1000000 1659027/500000 -897609/1000000 265641/500000 1344289/1000000 3821469/1000000 1490937/500000 -1219399/1000000 427773/312500 2352847/1000000 6469/100000 -1125087/1000000 5854/15625 334999/125000 1315307/1000000
11427/31250 615729/1000000 82733/500000 423217/500000 -2001/125000 513/31250 234647/1000000 -322079/1000000 92857/200000 4097/50000 692377/1000000 -12419/250000 481083/1000000 48631/1000000 -363069/500000 511331/1000000 -125239/200000 200889/250000 -35467/62500 -346933/1000000 -12447/200000 -79287/250000 -71361/1000000 -67939/1000000 601991/1000000 -752587/1000000 167659/250000 -666071/1000000 193/15625 271331/1000000 -123937/500000 91531/1000000 -242029/500000 -13463/62500 854171/5000000 -1389619/5000000 -2789/250000 -221443/1000000 51097/1000000 423869/500000 45089/1000000 520659/1000000
-241599/1000000 -129251/125000 -271513/1000000 -119197/100000 84549/100000 -249769/200000 -121769/1000000 765929/1000000 -154433/125000 -442909/500000 -2074271/1000000 6951/500000 -1758943/1000000 215599/500000 441223/1000000 -125239/200000 2107929/1000000 -2110999/1000000 682813/1000000 -98219/125000 -70593/500000 -49687/200000 -263709/250000 -348153/250000 -1292907/1000000 122417/62500 -2553563/1000000 181633/200000 -51863/100000 -4219/15625 200797/1000000 -409143/200000 -516709/500000 -106027/62500 -969/200000 2747031/5000000 -273533/250000 882757/1000000 753267/1000000 -3472439/1000000 -882357/500000 -146397/62500
23901/50000 240831/200000 -54841/1000000 393821/250000 -240431/200000 354781/250000 85447/250000 -1157791/1000000 352397/250000 1854793/1000000 2316689/1000000 -119361/500000 2212863/1000000 -192979/1000000 264871/1000000 200889/250000 -2110999/1000000 290803/100000 -663321/1000000 1085521/1000000 98823/1000000 1123261/1000000 316259/200000 987283/500000 339531/500000 -2040731/1000000 103509/40000 -282857/500000 292477/200000 11371/31250 -446413/1000000 174031/100000 481817/500000 157731/100000 -255667/5000000 -1767419/5000000 1394773/1000000 -1040947/1000000 -176151/250000 1829771/500000 210371/100000 2860937/1000000
-565799/1000000 -4593/5000 -263867/500000 -1164477/1000000 -245683/500000 60873/100000 -311/1000 -373/500000 -470839/1000000 218781/250000 -21117/31250 -55561/500000 -122867/1000000 -173489/1000000 2007511/1000000 -35467/62500 682813/1000000 -663321/1000000 267049/250000 253141/200000 51977/200000 135033/100000 61307/62500 1105647/1000000 -281399/200000 135769/125000 -146151/250000 334233/250000 26503/31250 -47313/100000 172107/500000 250493/1000000 1383417/1000000 953/1000 -220859/500000 1459349/2500000 23859/40000 25287/125000 -10373/40000 -171679/250000 579713/1000000 -26279/250000
-888099/1000000 -692039/1000000 -178497/200000 -1074549/1000000 -1085801/500000 2681873/1000000 -90933/125000 -1034547/1000000 575111/1000000 132067/40000 865631/1000000 -25593/100000 190071/100000 -100291/125000 2023539/500000 -346933/1000000 -98219/125000 1085521/1000000 253141/200000 816561/200000 338199/500000 1761033/500000 3442479/1000000 4104069/1000000 -1529209/1000000 1363/50000 848297/500000 945823/500000 1390077/500000 -636667/1000000 83109/200000 2938199/1000000 2111973/500000 4051889/1000000 -1213779/1250000 1645963/2500000 41542/15625 -203403/250000 -384501/250000 282697/100000 359343/100000 724527/250000
-19907/100000 -182713/1000000 -14967/125000 -211131/1000000 -322677/1000000 553191/1000000 -108031/1000000 -200321/1000000 52203/500000 61517/125000 78061/500000 -16821/500000 17741/62500 -222157/1000000 753127/1000000 -12447/200000 -70593/500000 98823/1000000 51977/200000 338199/500000 195133/1000000 277011/500000 320159/500000 774903/1000000 -333783/1000000 26357/200000 266109/1000000 378041/1000000 204273/500000 -71043/500000 56037/500000 453023/1000000 750013/1000000 673469/1000000 -261153/1250000 350999/2500000 435447/1000000 5499/500000 -136139/500000 42471/125000 505169/1000000 285337/1000000
-322237/500000 -376819/500000 -274061/250000 -424197/500000 -30122/15625 2265203/1000000 -997/2500 -1082591/1000000 374061/1000000 681181/200000 137073/250000 -418909/1000000 315563/200000 -40833/100000 2183393/500000 -79287/250000 -49687/200000 1123261/1000000 135033/100000 1761033/500000 277011/500000 476977/125000 406269/125000 964309/250000 -2383097/1000000 569663/1000000 785241/1000000 2318057/1000000 3112883/1000000 -28097/50000 23809/100000 161031/100000 3244277/1000000 176037/62500 -4660087/5000000 4737427/5000000 1133037/500000 -421851/1000000 -133889/125000 749697/500000 28183/10000 65747/31250
-629777/1000000 -102333/250000 -802213/1000000 -218883/500000 -2022613/1000000 2773957/1000000 -4131/12500 -1254981/1000000 208091/250000 3170371/1000000 317817/250000 -330021/1000000 1016939/500000 -139263/200000 901749/250000 -71361/1000000 -263709/250000 316259/200000 61307/62500 3442479/1000000 320159/500000 406269/125000 1755307/500000 4065391/1000000 -147953/100000 -21551/125000 1765213/1000000 65869/40000 2717179/1000000 -4129/8000 68459/250000 2472397/1000000 1783409/500000 3462233/1000000 -67619/78125 2948041/5000000 100009/40000 -51881/100000 -1320327/1000000 2658051/1000000 3163929/1000000 2483357/1000000
-78239/100000 -489537/1000000 -842341/1000000 -426307/1000000 -290969/125000 884461/250000 -381093/1000000 -15797/10000 578807/500000 3686489/1000000 1708779/1000000 -177791/500000 621831/250000 -874797/1000000 4278357/1000000 -67939/1000000 -348153/250000 987283/500000 1105647/1000000 4104069/1000000 774903/1000000 964309/250000 4065391/1000000 5226711/1000000 -1743611/1000000 -124079/500000 1354/625 499601/250000 3223783/1000000 -79963/125000 350877/1000000 2963319/1000000 4319809/1000000 834919/200000 -653567/625000 702069/1000000 297839/100000 -39817/100000 -400477/250000 396279/125000 115509/31250 2757071/1000000
141149/250000 644037/500000 887327/1000000 1210033/1000000 514027/1000000 -383577/500000 20089/125000 75949/250000 108493/200000 -767269/500000 244167/250000 15519/50000 52857/200000 -8127/200000 -672003/200000 601991/1000000 -1292907/1000000 339531/500000 -281399/200000 -1529209/1000000 -333783/1000000 -2383097/1000000 -147953/100000 -1743611/1000000 2891999/1000000 -2035497/1000000 762067/500000 -598251/250000 -1745239/1000000 37087/62500 -316409/1000000 90791/100000 -533483/500000 -45327/250000 20703/31250 -5715463/5000000 -147107/250000 -814421/1000000 22313/1000000 516383/250000 -167239/1000000 45783/50000
-546863/1000000 -173287/125000 -102029/250000 -146863/100000 523347/1000000 -431839/1000000 -206871/1000000 120513/250000 -8641/8000 -336683/1000000 -928791/500000 -27953/1000000 -149783/100000 29857/200000 162713/100000 -752587/1000000 122417/62500 -2040731/1000000 135769/125000 1363/50000 26357/200000 569663/1000000 -21551/125000 -124079/500000 -2035497/1000000 2396793/1000000 -2457251/1000000 1651829/1000000 10471/250000 -503461/1000000 404919/1000000 -44561/25000 -202937/1000000 -1107879/1000000 -329237/1000000 4262743/5000000 -146999/250000 1210309/1000000 454223/1000000 -3497521/1000000 -1339013/1000000 -612191/250000
120697/1000000 1130931/1000000 8321/62500 109749/100000 -292091/200000 1816997/1000000 -14627/250000 -8027/8000 730131/500000 1659359/1000000 153641/62500 -53723/1000000 121123/50000 -334179/500000 9251/1000000 167659/250000 -2553563/1000000 103509/40000 -146151/250000 848297/500000 266109/1000000 785241/1000000 1765213/1000000 1354/625 762067/500000 -2457251/1000000 3472359/1000000 -957253/1000000 1001991/1000000 28917/125000 -12097/62500 3232529/1000000 430187/200000 3006819/1000000 -9704/78125 -633801/1000000 226497/125000 -1474407/1000000 -303063/250000 4927483/1000000 584479/200000 1819973/500000
-712377/1000000 -246369/200000 -746919/1000000 -1317807/1000000 -173961/250000 10713/10000 -343851/1000000 -34697/125000 -364527/1000000 1501191/1000000 -693051/1000000 -190681/1000000 -13601/500000 -44047/250000 3239147/1000000 -666071/1000000 181633/200000 -282857/500000 334233/250000 945823/500000 378041/1000000 2318057/1000000 65869/40000 499601/250000 -598251/250000 1651829/1000000 -957253/1000000 2240597/1000000 1596297/1000000 -305281/500000 2557/6250 -51031/500000 421763/250000 462571/500000 -1758661/2500000 2469257/2500000 221849/250000 35467/62500 -186631/500000 -298647/250000 370849/500000 -10307/25000
-75429/250000 -284931/1000000 -444919/500000 -106661/500000 -1659477/1000000 1897803/1000000 -172501/1000000 -1106459/1000000 4417/8000 3011743/1000000 83229/100000 -418103/1000000 1629617/1000000 -128093/500000 1659027/500000 193/15625 -51863/100000 292477/200000 26503/31250 1390077/500000 204273/500000 3112883/1000000 2717179/1000000 3223783/1000000 -1745239/1000000 10471/250000 1001991/1000000 1596297/1000000 85869/31250 -330343/1000000 33509/1000000 21283/15625 30369/12500 448041/200000 -33699/50000 3302441/5000000 475331/250000 -499031/1000000 -821757/1000000 1718853/1000000 47871/20000 1061503/500000
341431/1000000 490209/1000000 35553/200000 298703/500000 106557/500000 -238917/500000 21517/125000 13503/500000 28411/200000 -320503/1000000 259631/1000000 22213/1000000 2731/62500 13739/100000 -897609/1000000 271331/1000000 -4219/15625 11371/31250 -47313/100000 -636667/1000000 -71043/500000 -28097/50000 -4129/8000 -79963/125000 37087/62500 -503461/1000000 28917/125000 -305281/500000 -330343/1000000 414519/1000000 -8281/31250 -27933/100000 -79937/100000 -39183/62500 1086301/5000000 -257339/1000000 -153443/500000 -117543/500000 38199/250000 38411/125000 -63407/250000 192407/1000000
-159639/500000 -402737/1000000 -22087/500000 -263801/500000 -50741/500000 323/1000 -35533/200000 68709/1000000 -138229/1000000 981/50000 -244849/1000000 763/20000 -69693/500000 -39371/250000 265641/500000 -123937/500000 200797/1000000 -446413/1000000 172107/500000 83109/200000 56037/500000 23809/100000 68459/250000 350877/1000000 -316409/1000000 404919/1000000 -12097/62500 2557/6250 33509/1000000 -8281/31250 47317/125000 126259/500000 281961/500000 428947/1000000 -782887/5000000 48757/312500 92509/500000 10607/50000 -6989/50000 -35197/125000 69323/500000 -143159/500000
-535213/1000000 30453/100000 -180027/1000000 -212523/1000000 -967879/500000 595769/250000 -557781/1000000 -820127/1000000 523077/500000 1062651/500000 1815811/1000000 -4331/200000 1141663/500000 -11733/12500 1344289/1000000 91531/1000000 -409143/200000 174031/100000 250493/1000000 2938199/1000000 453023/1000000 161031/100000 2472397/1000000 2963319/1000000 90791/100000 -44561/25000 3232529/1000000 -51031/500000 21283/15625 -27933/100000 126259/500000 4275083/1000000 1881069/500000 7071/1600 -1144721/2500000 -396217/1250000 2416989/1000000 -306041/200000 -808273/500000 75692/15625 149207/40000 119787/31250
-1136379/1000000 -838881/1000000 -820811/1000000 -1412467/1000000 -228799/100000 1568051/500000 -50603/62500 -7621/8000 301293/500000 620433/200000 246759/250000 -82097/500000 2005689/1000000 -131631/125000 3821469/1000000 -242029/500000 -516709/500000 481817/500000 1383417/1000000 2111973/500000 750013/1000000 3244277/1000000 1783409/500000 4319809/1000000 -533483/500000 -202937/1000000 430187/200000 421763/250000 30369/12500 -79937/100000 281961/500000 1881069/500000 2582157/500000 499889/100000 -4996967/5000000 625593/1250000 733333/250000 -421241/500000 -1788439/1000000 3396023/1000000 996783/250000 60703/20000
-917927/1000000 -78897/250000 -626727/1000000 -909871/1000000 -29861/12500 39327/12500 -369193/500000 -1039009/1000000 462811/500000 152143/50000 787637/500000 -68531/500000 245047/100000 -216761/200000 1490937/500000 -13463/62500 -106027/62500 157731/100000 953/1000 4051889/1000000 673469/1000000 176037/62500 3462233/1000000 834919/200000 -45327/250000 -1107879/1000000 3006819/1000000 462571/500000 448041/200000 -39183/62500 428947/1000000 7071/1600 499889/100000 2732157/500000 -4103781/5000000 647487/5000000 47088/15625 -163137/125000 -941009/500000 2303589/500000 865987/200000 1943769/500000
730503/2500000 1726373/5000000 1221789/5000000 509821/1250000 2264911/5000000 -3376319/5000000 41751/250000 45027/200000 -58579/1250000 -3733179/5000000 -108843/2500000 77793/1250000 -1458417/5000000 130239/625000 -1219399/1000000 854171/5000000 -969/200000 -255667/5000000 -220859/500000 -1213779/1250000 -261153/1250000 -4660087/5000000 -67619/78125 -653567/625000 20703/31250 -329237/1000000 -9704/78125 -1758661/2500000 -33699/50000 1086301/5000000 -782887/5000000 -1144721/2500000 -4996967/5000000 -4103781/5000000 7463087/25000000 -3496827/12500000 -45924/78125 -145921/5000000 1678171/5000000 -549717/2500000 -3415131/5000000 -379297/1250000
-671793/2500000 -699679/1250000 -172043/500000 -2811789/5000000 -1008687/5000000 99701/312500 -133397/1250000 -455299/5000000 -294533/1250000 1443761/2500000 -2168479/5000000 -127911/1250000 -142481/1000000 -18297/2500000 427773/312500 -1389619/5000000 2747031/5000000 -1767419/5000000 1459349/2500000 1645963/2500000 350999/2500000 4737427/5000000 2948041/5000000 702069/1000000 -5715463/5000000 4262743/5000000 -633801/1000000 2469257/2500000 3302441/5000000 -257339/1000000 48757/312500 -396217/1250000 625593/1250000 647487/5000000 -3496827/12500000 11580723/25000000 1223231/5000000 1674007/5000000 -3242/78125 -4211959/5000000 224201/2500000 -993333/2500000
-471497/1000000 -30069/250000 -510273/1000000 -284821/1000000 -33613/20000 525713/250000 -12083/40000 -180127/200000 721387/1000000 2381889/1000000 230409/200000 -51237/250000 86789/50000 -292567/500000 2352847/1000000 -2789/250000 -273533/250000 1394773/1000000 23859/40000 41542/15625 435447/1000000 1133037/500000 100009/40000 297839/100000 -147107/250000 -146999/250000 226497/125000 221849/250000 475331/250000 -153443/500000 92509/500000 2416989/1000000 733333/250000 47088/15625 -45924/78125 1223231/5000000 261151/125000 -783763/1000000 -1157431/1000000 2773493/1000000 2799467/1000000 2449707/1000000
-81273/500000 -122861/200000 19539/200000 -157717/500000 793367/1000000 -162013/1000000 19599/125000 97039/500000 -315049/1000000 -922109/1000000 -356459/500000 11807/200000 -48743/50000 12861/100000 6469/100000 -221443/1000000 882757/1000000 -1040947/1000000 25287/125000 -203403/250000 5499/500000 -421851/1000000 -51881/100000 -39817/100000 -814421/1000000 1210309/1000000 -1474407/1000000 35467/62500 -499031/1000000 -117543/500000 10607/50000 -306041/200000 -421241/500000 -163137/125000 -145921/5000000 1674007/5000000 -783763/1000000 675073/500000 508521/1000000 -486969/200000 -62839/40000 -94057/40000
325951/1000000 36207/1000000 153537/1000000 219003/1000000 898983/1000000 -590287/500000 280183/1000000 103957/250000 -447917/1000000 -1125517/1000000 -143357/200000 11801/1000000 -959509/1000000 448023/1000000 -1125087/1000000 51097/1000000 753267/1000000 -176151/250000 -10373/40000 -384501/250000 -136139/500000 -133889/125000 -1320327/1000000 -400477/250000 22313/1000000 454223/1000000 -303063/250000 -186631/500000 -821757/1000000 38199/250000 -6989/50000 -808273/500000 -1788439/1000000 -941009/500000 1678171/5000000 -3242/78125 -1157431/1000000 508521/1000000 8059/10000 -1843147/1000000 -1702693/1000000 -732873/500000
4997/40000 1542843/1000000 4281/250000 1315267/1000000 -1157111/500000 125301/50000 -237489/1000000 -343951/250000 973569/500000 1364343/500000 3312143/1000000 -25679/250000 351177/100000 -223373/250000 5854/15625 423869/500000 -3472439/1000000 1829771/500000 -171679/250000 282697/100000 42471/125000 749697/500000 2658051/1000000 396279/125000 516383/250000 -3497521/1000000 4927483/1000000 -298647/250000 1718853/1000000 38411/125000 -35197/125000 75692/15625 3396023/1000000 2303589/500000 -549717/2500000 -4211959/5000000 2773493/1000000 -486969/200000 -1843147/1000000 364059/50000 71804/15625 114273/20000
-511047/1000000 2889/20000 -31641/50000 -249849/1000000 -1170001/500000 2572043/1000000 -126141/250000 -1106057/1000000 510107/500000 1582169/500000 431247/250000 -26987/125000 251031/100000 -395269/500000 334999/125000 45089/1000000 -882357/500000 210371/100000 579713/1000000 359343/100000 505169/1000000 28183/10000 3163929/1000000 115509/31250 -167239/1000000 -1339013/1000000 584479/200000 370849/500000 47871/20000 -63407/250000 69323/500000 149207/40000 996783/250000 865987/200000 -3415131/5000000 224201/2500000 2799467/1000000 -62839/40000 -1702693/1000000 71804/15625 131949/31250 508323/125000
14987/200000 64267/62500 -428371/1000000 319667/500000 -34527/15625 179093/100000 -13537/40000 -21901/20000 1207699/1000000 2996491/1000000 138597/62500 -61249/250000 710897/250000 -573809/1000000 1315307/1000000 520659/1000000 -146397/62500 2860937/1000000 -26279/250000 724527/250000 285337/1000000 65747/31250 2483357/1000000 2757071/1000000 45783/50000 -612191/250000 1819973/500000 -10307/25000 1061503/500000 192407/1000000 -143159/500000 119787/31250 60703/20000 1943769/500000 -379297/1250000 -993333/2500000 2449707/1000000 -94057/40000 -732873/500000 114273/20000 508323/125000 662247/125000


--- Term 13 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 64
Matrix dimension : 11

Flags :
F1  : {123, 124, 134, 234}
F2  : {123, 124, 134, 234, 125}
F3  : {123, 124, 134, 234, 135}
F4  : {123, 124, 134, 234, 125, 135}
F5  : {123, 124, 134, 234, 235}
F6  : {123, 124, 134, 234, 125, 235}
F7  : {123, 124, 134, 234, 135, 235}
F8  : {123, 124, 134, 234, 125, 135, 235}
F9  : {123, 124, 134, 234, 145}
F10 : {123, 124, 134, 234, 125, 145}
F11 : {123, 124, 134, 234, 135, 145}
F12 : {123, 124, 134, 234, 125, 135, 145}
F13 : {123, 124, 134, 234, 235, 145}
F14 : {123, 124, 134, 234, 125, 235, 145}
F15 : {123, 124, 134, 234, 135, 235, 145}
F16 : {123, 124, 134, 234, 125, 135, 235, 145}
F17 : {123, 124, 134, 234, 245}
F18 : {123, 124, 134, 234, 125, 245}
F19 : {123, 124, 134, 234, 135, 245}
F20 : {123, 124, 134, 234, 125, 135, 245}
F21 : {123, 124, 134, 234, 235, 245}
F22 : {123, 124, 134, 234, 125, 235, 245}
F23 : {123, 124, 134, 234, 135, 235, 245}
F24 : {123, 124, 134, 234, 125, 135, 235, 245}
F25 : {123, 124, 134, 234, 145, 245}
F26 : {123, 124, 134, 234, 125, 145, 245}
F27 : {123, 124, 134, 234, 135, 145, 245}
F28 : {123, 124, 134, 234, 125, 135, 145, 245}
F29 : {123, 124, 134, 234, 235, 145, 245}
F30 : {123, 124, 134, 234, 125, 235, 145, 245}
F31 : {123, 124, 134, 234, 135, 235, 145, 245}
F32 : {123, 124, 134, 234, 125, 135, 235, 145, 245}
F33 : {123, 124, 134, 234, 345}
F34 : {123, 124, 134, 234, 125, 345}
F35 : {123, 124, 134, 234, 135, 345}
F36 : {123, 124, 134, 234, 125, 135, 345}
F37 : {123, 124, 134, 234, 235, 345}
F38 : {123, 124, 134, 234, 125, 235, 345}
F39 : {123, 124, 134, 234, 135, 235, 345}
F40 : {123, 124, 134, 234, 125, 135, 235, 345}
F41 : {123, 124, 134, 234, 145, 345}
F42 : {123, 124, 134, 234, 125, 145, 345}
F43 : {123, 124, 134, 234, 135, 145, 345}
F44 : {123, 124, 134, 234, 125, 135, 145, 345}
F45 : {123, 124, 134, 234, 235, 145, 345}
F46 : {123, 124, 134, 234, 125, 235, 145, 345}
F47 : {123, 124, 134, 234, 135, 235, 145, 345}
F48 : {123, 124, 134, 234, 125, 135, 235, 145, 345}
F49 : {123, 124, 134, 234, 245, 345}
F50 : {123, 124, 134, 234, 125, 245, 345}
F51 : {123, 124, 134, 234, 135, 245, 345}
F52 : {123, 124, 134, 234, 125, 135, 245, 345}
F53 : {123, 124, 134, 234, 235, 245, 345}
F54 : {123, 124, 134, 234, 125, 235, 245, 345}
F55 : {123, 124, 134, 234, 135, 235, 245, 345}
F56 : {123, 124, 134, 234, 125, 135, 235, 245, 345}
F57 : {123, 124, 134, 234, 145, 245, 345}
F58 : {123, 124, 134, 234, 125, 145, 245, 345}
F59 : {123, 124, 134, 234, 135, 145, 245, 345}
F60 : {123, 124, 134, 234, 125, 135, 145, 245, 345}
F61 : {123, 124, 134, 234, 235, 145, 245, 345}
F62 : {123, 124, 134, 234, 125, 235, 145, 245, 345}
F63 : {123, 124, 134, 234, 135, 235, 145, 245, 345}
F64 : {123, 124, 134, 234, 125, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F5)+(F9)+(F17)+(F33)
B3  : (F4)+(F6)+(F7)+(F10)+(F11)+(F18)+(F21)+(F25)+(F35)+(F37)+(F41)+(F49)
B4  : (F8)+(F26)+(F43)+(F53)
B5  : (F12)+(F22)+(F39)+(F57)
B6  : (F13)+(F19)+(F34)
B7  : (F14)+(F15)+(F20)+(F23)+(F27)+(F29)+(F36)+(F38)+(F42)+(F45)+(F50)+(F51)
B8  : (F16)+(F24)+(F28)+(F30)+(F40)+(F44)+(F47)+(F54)+(F55)+(F58)+(F59)+(F61)
B9  : (F31)+(F46)+(F52)
B10 : (F32)+(F48)+(F56)+(F60)+(F62)+(F63)
B11 : (F64)

Matrix :
50861/250000 188181/1000000 21523/100000 45763/200000 4209/50000 287961/1000000 46779/1000000 -113667/1000000 -67021/125000 -264787/250000 -1054207/1000000
188181/1000000 47191/200000 27021/125000 122783/500000 1839/31250 24281/100000 36151/1000000 -121989/1000000 -10031/25000 -253601/250000 -540367/500000
21523/100000 27021/125000 7741/20000 287591/500000 107173/500000 310761/1000000 129779/1000000 -395503/1000000 -46411/125000 -320963/200000 -636477/250000
45763/200000 122783/500000 287591/500000 1015593/1000000 75179/200000 322513/1000000 119587/500000 -23583/31250 -15973/125000 -1126333/500000 -4436587/1000000
4209/50000 1839/31250 107173/500000 75179/200000 162231/1000000 142593/1000000 49329/500000 -143423/500000 -108987/1000000 -859911/1000000 -26117/15625
287961/1000000 24281/100000 310761/1000000 322513/1000000 142593/1000000 450911/1000000 73341/1000000 -41161/250000 -212789/250000 -1559647/1000000 -379331/250000
46779/1000000 36151/1000000 129779/1000000 119587/500000 49329/500000 73341/1000000 66847/1000000 -5759/31250 -2229/62500 -255663/500000 -1055241/1000000
-113667/1000000 -121989/1000000 -395503/1000000 -23583/31250 -143423/500000 -41161/250000 -5759/31250 292721/500000 -9951/125000 1470873/1000000 821457/250000
-67021/125000 -10031/25000 -46411/125000 -15973/125000 -108987/1000000 -212789/250000 -2229/62500 -9951/125000 1955111/1000000 2258453/1000000 164479/200000
-264787/250000 -253601/250000 -320963/200000 -1126333/500000 -859911/1000000 -1559647/1000000 -255663/500000 1470873/1000000 2258453/1000000 7126917/1000000 10077017/1000000
-1054207/1000000 -540367/500000 -636477/250000 -4436587/1000000 -26117/15625 -379331/250000 -1055241/1000000 821457/250000 164479/200000 10077017/1000000 19446293/1000000


--- Term 14 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 62
Matrix dimension : 53

Flags :
F1  : {123, 124, 134, 234, 125}
F2  : {123, 124, 134, 234, 135}
F3  : {123, 124, 134, 234, 125, 135}
F4  : {123, 124, 134, 234, 235}
F5  : {123, 124, 134, 234, 125, 235}
F6  : {123, 124, 134, 234, 135, 235}
F7  : {123, 124, 134, 234, 125, 135, 235}
F8  : {123, 124, 134, 234, 145}
F9  : {123, 124, 134, 234, 125, 145}
F10 : {123, 124, 134, 234, 135, 145}
F11 : {123, 124, 134, 234, 125, 135, 145}
F12 : {123, 124, 134, 234, 235, 145}
F13 : {123, 124, 134, 234, 125, 235, 145}
F14 : {123, 124, 134, 234, 135, 235, 145}
F15 : {123, 124, 134, 234, 125, 135, 235, 145}
F16 : {123, 124, 134, 234, 245}
F17 : {123, 124, 134, 234, 125, 245}
F18 : {123, 124, 134, 234, 135, 245}
F19 : {123, 124, 134, 234, 125, 135, 245}
F20 : {123, 124, 134, 234, 235, 245}
F21 : {123, 124, 134, 234, 125, 235, 245}
F22 : {123, 124, 134, 234, 135, 235, 245}
F23 : {123, 124, 134, 234, 125, 135, 235, 245}
F24 : {123, 124, 134, 234, 145, 245}
F25 : {123, 124, 134, 234, 125, 145, 245}
F26 : {123, 124, 134, 234, 135, 145, 245}
F27 : {123, 124, 134, 234, 125, 135, 145, 245}
F28 : {123, 124, 134, 234, 235, 145, 245}
F29 : {123, 124, 134, 234, 125, 235, 145, 245}
F30 : {123, 124, 134, 234, 135, 235, 145, 245}
F31 : {123, 124, 134, 234, 125, 135, 235, 145, 245}
F32 : {123, 124, 134, 234, 345}
F33 : {123, 124, 134, 234, 125, 345}
F34 : {123, 124, 134, 234, 135, 345}
F35 : {123, 124, 134, 234, 125, 135, 345}
F36 : {123, 124, 134, 234, 235, 345}
F37 : {123, 124, 134, 234, 125, 235, 345}
F38 : {123, 124, 134, 234, 135, 235, 345}
F39 : {123, 124, 134, 234, 125, 135, 235, 345}
F40 : {123, 124, 134, 234, 145, 345}
F41 : {123, 124, 134, 234, 125, 145, 345}
F42 : {123, 124, 134, 234, 135, 145, 345}
F43 : {123, 124, 134, 234, 125, 135, 145, 345}
F44 : {123, 124, 134, 234, 235, 145, 345}
F45 : {123, 124, 134, 234, 125, 235, 145, 345}
F46 : {123, 124, 134, 234, 135, 235, 145, 345}
F47 : {123, 124, 134, 234, 125, 135, 235, 145, 345}
F48 : {123, 124, 134, 234, 245, 345}
F49 : {123, 124, 134, 234, 125, 245, 345}
F50 : {123, 124, 134, 234, 135, 245, 345}
F51 : {123, 124, 134, 234, 125, 135, 245, 345}
F52 : {123, 124, 134, 234, 235, 245, 345}
F53 : {123, 124, 134, 234, 125, 235, 245, 345}
F54 : {123, 124, 134, 234, 135, 235, 245, 345}
F55 : {123, 124, 134, 234, 125, 135, 235, 245, 345}
F56 : {123, 124, 134, 234, 145, 245, 345}
F57 : {123, 124, 134, 234, 125, 145, 245, 345}
F58 : {123, 124, 134, 234, 135, 145, 245, 345}
F59 : {123, 124, 134, 234, 125, 135, 145, 245, 345}
F60 : {123, 124, 134, 234, 235, 145, 245, 345}
F61 : {123, 124, 134, 234, 125, 235, 145, 245, 345}
F62 : {123, 124, 134, 234, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F1)-(F8)
B4  : (F1)-(F16)
B5  : (F1)-(F32)
B6  : (F3)-(F5)
B7  : (F3)-(F6)
B8  : (F3)-(F9)
B9  : (F3)-(F10)
B10 : (F3)-(F17)
B11 : (F3)-(F20)
B12 : (F3)-(F24)
B13 : (F3)-(F34)
B14 : (F3)-(F36)
B15 : (F3)-(F40)
B16 : (F3)-(F48)
B17 : (F7)-(F25)
B18 : (F7)-(F42)
B19 : (F7)-(F52)
B20 : (F11)-(F21)
B21 : (F11)-(F38)
B22 : (F11)-(F56)
B23 : (F12)-(F18)
B24 : (F12)-(F33)
B25 : (F13)-(F14)
B26 : (F13)-(F19)
B27 : (F13)-(F22)
B28 : (F13)-(F26)
B29 : (F13)-(F28)
B30 : (F13)-(F35)
B31 : (F13)-(F37)
B32 : (F13)-(F41)
B33 : (F13)-(F44)
B34 : (F13)-(F49)
B35 : (F13)-(F50)
B36 : (F15)-(F23)
B37 : (F15)-(F27)
B38 : (F15)-(F29)
B39 : (F15)-(F39)
B40 : (F15)-(F43)
B41 : (F15)-(F46)
B42 : (F15)-(F53)
B43 : (F15)-(F54)
B44 : (F15)-(F57)
B45 : (F15)-(F58)
B46 : (F15)-(F60)
B47 : (F30)-(F45)
B48 : (F30)-(F51)
B49 : (F31)-(F47)
B50 : (F31)-(F55)
B51 : (F31)-(F59)
B52 : (F31)-(F61)
B53 : (F31)-(F62)

Matrix :
185283/500000 341973/1000000 97647/1000000 -12289/250000 -52783/200000 289601/1000000 45153/125000 -73889/500000 -38663/200000 -112649/1000000 -238601/1000000 -1491/100000 -73183/500000 -49873/250000 -46481/500000 -118773/500000 -10257/62500 -304923/1000000 -493303/1000000 50591/1000000 42591/500000 -243721/1000000 1329/6250 -721649/1000000 76629/200000 12771/1000000 35899/125000 11061/250000 9699/200000 -94271/1000000 -7547/250000 -17071/62500 -28977/125000 -415301/1000000 -44399/125000 353703/1000000 270769/1000000 433/1600 -205329/1000000 -18429/250000 8069/40000 -159949/1000000 18543/200000 -742501/1000000 -275289/1000000 -235097/1000000 -58067/100000 -650477/1000000 -441973/1000000 -49371/62500 -6789/8000 -103087/200000 97069/200000
341973/1000000 484181/1000000 50113/500000 -2771/125000 -151791/500000 165449/500000 416971/1000000 -42159/250000 -118973/500000 -128949/1000000 -65219/250000 -13081/1000000 -46049/250000 -107049/500000 -24337/200000 -259273/1000000 -147/800 -389917/1000000 -53239/100000 36927/500000 97831/1000000 -69507/250000 235681/1000000 -429567/500000 442573/1000000 -87/125000 4269/12500 5719/125000 77183/1000000 -33599/250000 -2761/100000 -323377/1000000 -13013/50000 -121081/250000 -106237/250000 25989/62500 7531/25000 42093/125000 -25339/100000 -439/4000 47327/200000 -174067/1000000 21861/200000 -868477/1000000 -326879/1000000 -49881/200000 -33647/50000 -396213/500000 -486343/1000000 -7837/8000 -20517/20000 -594617/1000000 144593/250000
97647/1000000 50113/500000 174329/500000 260943/1000000 142763/1000000 -172327/1000000 -160703/1000000 309/4000 25563/250000 48683/1000000 81567/1000000 57317/1000000 23603/200000 54939/500000 1547/15625 115283/1000000 94211/1000000 30491/125000 220441/1000000 -109017/1000000 9767/1000000 50121/250000 299667/1000000 -688061/1000000 65523/500000 -135391/1000000 116659/1000000 36707/125000 147013/500000 -5483/25000 -39733/200000 -5417/250000 12533/100000 -3869/50000 6977/125000 -1763/50000 11667/200000 79009/1000000 -461599/1000000 -234947/1000000 14083/100000 -248921/1000000 11957/100000 -74927/500000 351693/1000000 188633/500000 -96709/200000 -15369/25000 -58677/100000 -167111/250000 -313001/500000 -541737/1000000 532109/1000000
-12289/250000 -2771/125000 260943/1000000 197737/500000 294923/1000000 -334683/1000000 -357893/1000000 7683/50000 99873/500000 102063/1000000 27853/125000 64137/1000000 196317/1000000 7417/31250 73977/500000 10549/40000 20889/125000 100779/250000 66457/125000 -34769/250000 -21411/1000000 346099/1000000 274537/1000000 -114427/250000 -18909/500000 -9377/62500 17823/1000000 316289/1000000 320341/1000000 -8161/40000 -42057/200000 88179/1000000 249839/1000000 15509/125000 126647/500000 -96033/500000 -67361/1000000 -2113/50000 -215833/500000 -255519/1000000 29831/500000 -39897/200000 118821/1000000 6963/40000 543823/1000000 109391/200000 -4812/15625 -38153/100000 -254969/500000 -372621/1000000 -136971/500000 -108327/250000 195031/500000
-52783/200000 -151791/500000 142763/1000000 294923/1000000 559557/1000000 -525647/1000000 -304081/500000 29211/125000 176801/500000 39861/250000 388797/1000000 44531/1000000 31273/100000 368699/1000000 226863/1000000 106079/250000 223707/1000000 328291/500000 433459/500000 -93567/500000 -63701/1000000 25017/50000 68579/1000000 96361/500000 -4157/12500 -149883/1000000 -54129/250000 48377/200000 226029/1000000 -41431/500000 -155217/1000000 60637/200000 421769/1000000 438299/1000000 131903/250000 -14761/31250 -291717/1000000 -285823/1000000 -191447/1000000 -2344/15625 -44141/500000 -7111/125000 2739/62500 29971/40000 710783/1000000 133429/200000 106237/500000 50839/250000 -51017/500000 327313/1000000 230531/500000 59621/1000000 -16357/200000
289601/1000000 165449/500000 -172327/1000000 -334683/1000000 -525647/1000000 26553/40000 662197/1000000 -276231/1000000 -193329/500000 -100301/500000 -13417/31250 -72687/1000000 -85233/250000 -80599/200000 -126933/500000 -229851/500000 -36147/125000 -349737/500000 -185849/200000 97953/500000 3451/40000 -34107/62500 -37503/500000 -200489/1000000 37259/100000 5123/31250 122729/500000 -272071/1000000 -127837/500000 54529/500000 35547/200000 -333599/1000000 -451903/1000000 -239367/500000 -17691/31250 254833/500000 306007/1000000 74207/250000 114227/500000 42227/250000 110829/1000000 16553/250000 -14947/500000 -826093/1000000 -782439/1000000 -29349/40000 -213991/1000000 -26587/125000 114991/1000000 -33887/100000 -489147/1000000 -70619/1000000 14649/250000
45153/125000 416971/1000000 -160703/1000000 -357893/1000000 -304081/500000 662197/1000000 428703/500000 -79219/250000 -22377/50000 -225141/1000000 -493311/1000000 -80369/1000000 -99159/250000 -467677/1000000 -281879/1000000 -66533/125000 -323583/1000000 -101193/125000 -269481/250000 22049/100000 4131/40000 -311469/500000 -21907/500000 -349409/1000000 454217/1000000 176037/1000000 304503/1000000 -5629/20000 -26003/100000 4379/50000 46339/250000 -406791/1000000 -524403/1000000 -587501/1000000 -670451/1000000 609457/1000000 376689/1000000 5833/15625 12319/62500 163493/1000000 18783/125000 22157/500000 -10691/500000 -254283/250000 -879321/1000000 -409461/500000 -346533/1000000 -70531/200000 51293/1000000 -512933/1000000 -341239/500000 -3133/20000 141667/1000000
-73889/500000 -42159/250000 309/4000 7683/50000 29211/125000 -276231/1000000 -79219/250000 223453/1000000 6513/40000 9871/100000 22983/125000 19471/500000 146183/1000000 83469/500000 100761/1000000 202331/1000000 34429/200000 154867/500000 208717/500000 -84951/1000000 -824/15625 253977/1000000 5511/250000 121421/1000000 -9183/50000 -31717/500000 -128351/1000000 31003/250000 60293/500000 -5657/125000 -42341/500000 80743/500000 203709/1000000 11939/50000 63993/250000 -236971/1000000 -34263/250000 -33391/250000 -52471/500000 -33781/500000 -3619/50000 -19193/1000000 -9763/1000000 203443/500000 358129/1000000 337217/1000000 129683/1000000 59439/500000 -5111/125000 11609/62500 129533/500000 51147/1000000 -44993/1000000
-38663/200000 -118973/500000 25563/250000 99873/500000 176801/500000 -193329/500000 -22377/50000 6513/40000 174939/500000 114571/1000000 262493/1000000 29159/1000000 114429/500000 250307/1000000 166181/1000000 1457/5000 168733/1000000 124613/250000 600971/1000000 -137207/1000000 -5339/100000 357883/1000000 7823/250000 3641/20000 -63561/250000 -51363/500000 -178237/1000000 164703/1000000 72667/500000 -43989/1000000 -143/1250 14671/62500 310239/1000000 64307/200000 390459/1000000 -89527/250000 -10459/50000 -55889/250000 -115471/1000000 -88053/1000000 -71413/1000000 -1937/40000 9481/500000 570497/1000000 64003/125000 47319/100000 2829/15625 178993/1000000 -4381/125000 69979/250000 23817/62500 1597/20000 -74147/1000000
-112649/1000000 -128949/1000000 48683/1000000 102063/1000000 39861/250000 -100301/500000 -225141/1000000 9871/100000 114571/1000000 160401/1000000 120213/1000000 3763/125000 92043/1000000 58541/500000 67373/1000000 34013/250000 33823/250000 214717/1000000 5641/20000 -57157/1000000 -8541/200000 22127/125000 4699/1000000 56297/500000 -140331/1000000 -277/6250 -99733/1000000 16953/200000 9357/125000 -13543/500000 -58261/1000000 63119/500000 137109/1000000 20989/125000 89993/500000 -170941/1000000 -47373/500000 -48643/500000 -12943/200000 -17879/500000 -32897/500000 -443/62500 -15441/1000000 301989/1000000 123199/500000 115089/500000 104281/1000000 56829/500000 -401/1000000 73763/500000 8213/40000 1529/25000 -6399/125000
-238601/1000000 -65219/250000 81567/1000000 27853/125000 388797/1000000 -13417/31250 -493311/1000000 22983/125000 262493/1000000 120213/1000000 80917/200000 3609/125000 229963/1000000 73763/250000 160663/1000000 4259/12500 36617/200000 123067/250000 28597/40000 -6601/50000 -15139/250000 390033/1000000 8419/500000 248273/1000000 -302143/1000000 -107737/1000000 -99141/500000 79349/500000 30683/200000 -51047/1000000 -50321/500000 125071/500000 17011/50000 381911/1000000 435761/1000000 -191113/500000 -128419/500000 -47669/200000 -4019/40000 -22663/200000 -383/4000 -2187/250000 5291/250000 162661/250000 546679/1000000 514293/1000000 14623/62500 48399/200000 -6537/1000000 180859/500000 462931/1000000 126321/1000000 -117049/1000000
-1491/100000 -13081/1000000 57317/1000000 64137/1000000 44531/1000000 -72687/1000000 -80369/1000000 19471/500000 29159/1000000 3763/125000 3609/125000 111713/1000000 3439/125000 31557/1000000 13569/1000000 3883/125000 76037/1000000 6251/100000 75421/1000000 -22183/1000000 -17197/1000000 65989/1000000 1649/40000 -77157/1000000 -1943/125000 -5033/250000 -1447/125000 56179/1000000 57733/1000000 -45553/1000000 -48441/1000000 25509/1000000 39233/1000000 339/12500 17793/500000 -34199/1000000 -493/500000 1273/500000 -96947/1000000 -38291/1000000 -2961/500000 -8293/250000 -633/1000000 22803/500000 99237/1000000 10251/100000 -27191/500000 -8957/125000 -40739/500000 -1051/15625 -21757/500000 -14923/250000 56081/1000000
-73183/500000 -46049/250000 23603/200000 196317/1000000 31273/100000 -85233/250000 -99159/250000 146183/1000000 114429/500000 92043/1000000 229963/1000000 3439/125000 29229/100000 21469/100000 150617/1000000 253667/1000000 18753/125000 6992/15625 130297/250000 -63931/500000 -4223/100000 80091/250000 3183/50000 73643/1000000 -190469/1000000 -24733/250000 -132809/1000000 45201/250000 76113/500000 -63473/1000000 -23443/200000 98199/500000 67119/250000 260021/1000000 325673/1000000 -303007/1000000 -164753/1000000 -183947/1000000 -149137/1000000 -48541/500000 -43981/1000000 -67113/1000000 14743/500000 57159/125000 116919/250000 435473/1000000 19231/200000 889/10000 -12577/125000 9257/62500 24537/100000 -593/1000000 3653/1000000
-49873/250000 -107049/500000 54939/500000 7417/31250 368699/1000000 -80599/200000 -467677/1000000 83469/500000 250307/1000000 58541/500000 73763/250000 31557/1000000 21469/100000 36819/100000 77009/500000 64587/200000 176689/1000000 116163/250000 8449/12500 -32607/250000 -52063/1000000 1501/4000 1751/31250 129499/1000000 -252407/1000000 -7233/62500 -76889/500000 179433/1000000 186947/1000000 -749/10000 -119869/1000000 219537/1000000 1249/4000 67201/200000 15753/40000 -85521/250000 -9109/40000 -39879/200000 -76617/500000 -66237/500000 -69329/1000000 -36709/1000000 17943/500000 140189/250000 535401/1000000 255529/500000 75771/500000 135873/1000000 -97777/1000000 232179/1000000 82617/250000 33047/1000000 -28691/1000000
-46481/500000 -24337/200000 1547/15625 73977/500000 226863/1000000 -126933/500000 -281879/1000000 100761/1000000 166181/1000000 67373/1000000 160663/1000000 13569/1000000 150617/1000000 77009/500000 99543/500000 174909/1000000 25159/250000 333683/1000000 368631/1000000 -97431/1000000 -26357/1000000 116169/500000 2339/40000 13617/1000000 -5901/50000 -15903/200000 -88393/1000000 223/1600 120369/1000000 -2333/50000 -11577/125000 32239/250000 190293/1000000 172737/1000000 232477/1000000 -109669/500000 -110331/1000000 -124979/1000000 -124533/1000000 -38439/500000 -1123/62500 -16029/250000 29951/1000000 306017/1000000 171543/500000 80111/250000 736/15625 11147/500000 -5159/50000 71431/1000000 139359/1000000 -38231/1000000 32213/1000000
-118773/500000 -259273/1000000 115283/1000000 10549/40000 106079/250000 -229851/500000 -66533/125000 202331/1000000 1457/5000 34013/250000 4259/12500 3883/125000 253667/1000000 64587/200000 174909/1000000 460259/1000000 199999/1000000 107469/200000 12123/15625 -74447/500000 -61369/1000000 214641/500000 841/15625 23331/125000 -60577/200000 -123499/1000000 -182787/1000000 198997/1000000 197843/1000000 -36593/500000 -122577/1000000 259207/1000000 364099/1000000 194273/500000 227717/500000 -80099/200000 -32911/125000 -240013/1000000 -6157/40000 -140941/1000000 -43179/500000 -8273/250000 18569/500000 165693/250000 30439/50000 577323/1000000 97281/500000 49427/250000 -3063/40000 152221/500000 411463/1000000 67429/1000000 -29951/500000
-10257/62500 -147/800 94211/1000000 20889/125000 223707/1000000 -36147/125000 -323583/1000000 34429/200000 168733/1000000 33823/250000 36617/200000 76037/1000000 18753/125000 176689/1000000 25159/250000 199999/1000000 1573/6250 296703/1000000 396963/1000000 -4057/50000 -75189/1000000 133453/500000 9407/500000 7509/62500 -40233/200000 -59349/1000000 -29701/200000 137969/1000000 132417/1000000 -8137/125000 -105521/1000000 180953/1000000 48251/250000 7731/31250 30547/125000 -23867/100000 -60077/500000 -29653/250000 -140169/1000000 -62273/1000000 -12629/125000 -1833/100000 -38121/1000000 107847/250000 370977/1000000 44069/125000 30277/250000 117289/1000000 -4499/125000 86747/500000 2589/10000 30697/500000 -24693/500000
-304923/1000000 -389917/1000000 30491/125000 100779/250000 328291/500000 -349737/500000 -101193/125000 154867/500000 124613/250000 214717/1000000 123067/250000 6251/100000 6992/15625 116163/250000 333683/1000000 107469/200000 296703/1000000 38227/40000 271273/250000 -271793/1000000 -84831/1000000 334297/500000 126533/1000000 41581/250000 -99191/250000 -42257/200000 -142357/500000 73651/200000 77473/250000 -229/2000 -122159/500000 408651/1000000 56683/100000 540123/1000000 69609/100000 -643611/1000000 -69699/200000 -194407/500000 -148867/500000 -196977/1000000 -86541/1000000 -29051/200000 32851/500000 479731/500000 976061/1000000 452369/500000 13459/62500 46663/250000 -199887/1000000 10493/31250 529993/1000000 839/200000 -4391/1000000
-493303/1000000 -53239/100000 220441/1000000 66457/125000 433459/500000 -185849/200000 -269481/250000 208717/500000 600971/1000000 5641/20000 28597/40000 75421/1000000 130297/250000 8449/12500 368631/1000000 12123/15625 396963/1000000 271273/250000 802313/500000 -74737/250000 -24741/200000 436737/500000 96513/1000000 51299/125000 -628547/1000000 -127779/500000 -381289/1000000 389163/1000000 79359/200000 -148131/1000000 -243167/1000000 105457/200000 747059/1000000 162647/200000 945409/1000000 -409649/500000 -110529/200000 -61841/125000 -2949/10000 -11571/40000 -180999/1000000 -53851/1000000 9497/125000 1367491/1000000 1236291/1000000 292949/250000 84571/200000 421303/1000000 -34087/250000 26279/40000 54881/62500 161167/1000000 -146703/1000000
50591/1000000 36927/500000 -109017/1000000 -34769/250000 -93567/500000 97953/500000 22049/100000 -84951/1000000 -137207/1000000 -57157/1000000 -6601/50000 -22183/1000000 -63931/500000 -32607/250000 -97431/1000000 -74447/500000 -4057/50000 -271793/1000000 -74737/250000 8727/100000 15249/1000000 -38839/200000 -16573/200000 76663/1000000 903/12500 36539/500000 23307/500000 -137219/1000000 -61497/500000 12597/200000 9109/100000 -92743/1000000 -31383/200000 -23273/200000 -177839/1000000 158713/1000000 18783/250000 20241/250000 147933/1000000 17351/200000 -2349/500000 75961/1000000 -763/20000 -40399/200000 -58741/200000 -27883/100000 6293/200000 28773/500000 1893/12500 1879/62500 -1183/50000 92043/1000000 -86367/1000000
42591/500000 97831/1000000 9767/1000000 -21411/1000000 -63701/1000000 3451/40000 4131/40000 -824/15625 -5339/100000 -8541/200000 -15139/250000 -17197/1000000 -4223/100000 -52063/1000000 -26357/1000000 -61369/1000000 -75189/1000000 -84831/1000000 -24741/200000 15249/1000000 33281/1000000 -7439/100000 11157/250000 -166817/1000000 100879/1000000 1581/500000 78549/1000000 -4181/1000000 -577/1000000 -347/25000 6523/1000000 -76207/1000000 -5971/100000 -27643/250000 -18293/200000 93701/1000000 60379/1000000 7999/125000 -27959/1000000 -14721/1000000 58579/1000000 -1289/40000 3911/125000 -99267/500000 -4423/50000 -15211/200000 -133561/1000000 -151927/1000000 -18107/200000 -187617/1000000 -206141/1000000 -117197/1000000 107919/1000000
-243721/1000000 -69507/250000 50121/250000 346099/1000000 25017/50000 -34107/62500 -311469/500000 253977/1000000 357883/1000000 22127/125000 390033/1000000 65989/1000000 80091/250000 1501/4000 116169/500000 214641/500000 133453/500000 334297/500000 436737/500000 -38839/200000 -7439/100000 16379/31250 23507/200000 35751/500000 -154271/500000 -164107/1000000 -197551/1000000 72413/250000 11023/40000 -4987/40000 -19191/100000 295293/1000000 42681/100000 41909/100000 32431/62500 -463251/1000000 -266047/1000000 -128283/500000 -274471/1000000 -188397/1000000 -2993/40000 -98249/1000000 25681/500000 178917/250000 754151/1000000 716881/1000000 121603/1000000 46699/500000 -20043/100000 204083/1000000 345961/1000000 -34859/1000000 32911/1000000
1329/6250 235681/1000000 299667/1000000 274537/1000000 68579/1000000 -37503/500000 -21907/500000 5511/250000 7823/250000 4699/1000000 8419/500000 1649/40000 3183/50000 1751/31250 2339/40000 841/15625 9407/500000 126533/1000000 96513/1000000 -16573/200000 11157/250000 23507/200000 413083/1000000 -229833/250000 248147/1000000 -106677/1000000 231519/1000000 77317/250000 308849/1000000 -29087/125000 -104127/500000 -26101/200000 18401/500000 -187499/1000000 -14379/500000 94421/1000000 140437/1000000 7731/50000 -256981/500000 -67863/250000 48843/250000 -287607/1000000 173911/1000000 -194583/500000 53769/200000 29201/100000 -684311/1000000 -789579/1000000 -192863/250000 -175027/200000 -166823/200000 -189167/250000 172227/250000
-721649/1000000 -429567/500000 -688061/1000000 -114427/250000 96361/500000 -200489/1000000 -349409/1000000 121421/1000000 3641/20000 56297/500000 248273/1000000 -77157/1000000 73643/1000000 129499/1000000 13617/1000000 23331/125000 7509/62500 41581/250000 51299/125000 76663/1000000 -166817/1000000 35751/500000 -229833/250000 2519209/1000000 -901817/1000000 222623/1000000 -369489/500000 -149029/250000 -63543/100000 72437/125000 397393/1000000 108051/200000 186761/1000000 42941/50000 33017/62500 -115813/200000 -564127/1000000 -636941/1000000 1187971/1000000 291159/500000 -297567/500000 698081/1000000 -390341/1000000 1576701/1000000 -132313/1000000 -4271/15625 943899/500000 561177/250000 362697/200000 2607081/1000000 2599239/1000000 1898153/1000000 -226889/125000
76629/200000 442573/1000000 65523/500000 -18909/500000 -4157/12500 37259/100000 454217/1000000 -9183/50000 -63561/250000 -140331/1000000 -302143/1000000 -1943/125000 -190469/1000000 -252407/1000000 -5901/50000 -60577/200000 -40233/200000 -99191/250000 -628547/1000000 903/12500 100879/1000000 -154271/500000 248147/1000000 -901817/1000000 577089/1000000 397/200000 347503/1000000 7541/200000 10173/200000 -136821/1000000 -7933/200000 -349463/1000000 -11771/40000 -537123/1000000 -29381/62500 219587/500000 339451/1000000 348503/1000000 -7741/31250 -17013/200000 252717/1000000 -195601/1000000 54281/500000 -933147/1000000 -366613/1000000 -74863/250000 -694299/1000000 -808337/1000000 -50507/100000 -1004177/1000000 -67441/62500 -78883/125000 75257/125000
12771/1000000 -87/125000 -135391/1000000 -9377/62500 -149883/1000000 5123/31250 176037/1000000 -31717/500000 -51363/500000 -277/6250 -107737/1000000 -5033/250000 -24733/250000 -7233/62500 -15903/200000 -123499/1000000 -59349/1000000 -42257/200000 -127779/500000 36539/500000 1581/500000 -164107/1000000 -106677/1000000 222623/1000000 397/200000 18827/100000 -6323/1000000 -149101/1000000 -80743/500000 18893/200000 45219/500000 -2617/50000 -69303/500000 -27569/500000 -122899/1000000 5129/50000 41963/1000000 25173/1000000 49797/250000 120563/1000000 -47021/1000000 50857/500000 -55061/1000000 -40473/500000 -25573/100000 -33809/125000 141651/1000000 180203/1000000 44147/200000 8313/40000 160583/1000000 43617/250000 -93319/500000
35899/125000 4269/12500 116659/1000000 17823/1000000 -54129/250000 122729/500000 304503/1000000 -128351/1000000 -178237/1000000 -99733/1000000 -99141/500000 -1447/125000 -132809/1000000 -76889/500000 -88393/1000000 -182787/1000000 -29701/200000 -142357/500000 -381289/1000000 23307/500000 78549/1000000 -197551/1000000 231519/1000000 -369489/500000 347503/1000000 -6323/1000000 191631/500000 56377/1000000 38419/500000 -31513/250000 -50311/1000000 -53731/200000 -202169/1000000 -385779/1000000 -316721/1000000 81487/250000 237899/1000000 265767/1000000 -229949/1000000 -56701/500000 99029/500000 -4761/31250 53983/500000 -693727/1000000 -109147/500000 -33739/200000 -562529/1000000 -323687/500000 -56731/125000 -198359/250000 -848101/1000000 -534193/1000000 62931/125000
11061/250000 5719/125000 36707/125000 316289/1000000 48377/200000 -272071/1000000 -5629/20000 31003/250000 164703/1000000 16953/200000 79349/500000 56179/1000000 45201/250000 179433/1000000 223/1600 198997/1000000 137969/1000000 73651/200000 389163/1000000 -137219/1000000 -4181/1000000 72413/250000 77317/250000 -149029/250000 7541/200000 -149101/1000000 56377/1000000 13259/31250 154769/500000 -44379/200000 -57009/250000 15667/500000 96897/500000 22699/1000000 172307/1000000 -8243/62500 -5559/1000000 723/500000 -14567/31250 -30673/125000 100253/1000000 -121997/500000 123779/1000000 1593/50000 483547/1000000 30569/62500 -392263/1000000 -98933/200000 -581117/1000000 -535677/1000000 -442801/1000000 -50443/100000 239607/500000
9699/200000 77183/1000000 147013/500000 320341/1000000 226029/1000000 -127837/500000 -26003/100000 60293/500000 72667/500000 9357/125000 30683/200000 57733/1000000 76113/500000 186947/1000000 120369/1000000 197843/1000000 132417/1000000 77473/250000 79359/200000 -61497/500000 -577/1000000 11023/40000 308849/1000000 -63543/100000 10173/200000 -80743/500000 38419/500000 154769/500000 213273/500000 -60567/250000 -219953/1000000 12747/1000000 187497/1000000 -311/250000 69379/500000 -100257/1000000 -2787/500000 1097/31250 -478417/1000000 -135537/500000 4397/40000 -114697/500000 126879/1000000 -9887/1000000 229523/500000 481961/1000000 -210047/500000 -536901/1000000 -74707/125000 -292281/500000 -31367/62500 -519873/1000000 252043/500000
-94271/1000000 -33599/250000 -5483/25000 -8161/40000 -41431/500000 54529/500000 4379/50000 -5657/125000 -43989/1000000 -13543/500000 -51047/1000000 -45553/1000000 -63473/1000000 -749/10000 -2333/50000 -36593/500000 -8137/125000 -229/2000 -148131/1000000 12597/200000 -347/25000 -4987/40000 -29087/125000 72437/125000 -136821/1000000 18893/200000 -31513/250000 -44379/200000 -60567/250000 280199/1000000 35679/250000 46873/1000000 -77631/1000000 15919/200000 -13337/1000000 -9567/500000 -57549/1000000 -99211/1000000 90933/250000 313/1600 -22329/200000 36467/200000 -23709/250000 176621/1000000 -230241/1000000 -66883/250000 104279/250000 99613/200000 467981/1000000 58081/100000 67573/125000 436703/1000000 -21893/50000
-7547/250000 -2761/100000 -39733/200000 -42057/200000 -155217/1000000 35547/200000 46339/250000 -42341/500000 -143/1250 -58261/1000000 -50321/500000 -48441/1000000 -23443/200000 -119869/1000000 -11577/125000 -122577/1000000 -105521/1000000 -122159/500000 -243167/1000000 9109/100000 6523/1000000 -19191/100000 -104127/500000 397393/1000000 -7933/200000 45219/500000 -50311/1000000 -57009/250000 -219953/1000000 35679/250000 248037/1000000 -38227/1000000 -137439/1000000 -19031/1000000 -23563/200000 88247/1000000 -3711/500000 -1667/500000 157289/500000 161119/1000000 -62741/1000000 163589/1000000 -36309/500000 -9147/500000 -322809/1000000 -162137/500000 261863/1000000 342249/1000000 390977/1000000 177057/500000 57861/200000 17009/50000 -318611/1000000
-17071/62500 -323377/1000000 -5417/250000 88179/1000000 60637/200000 -333599/1000000 -406791/1000000 80743/500000 14671/62500 63119/500000 125071/500000 25509/1000000 98199/500000 219537/1000000 32239/250000 259207/1000000 180953/1000000 408651/1000000 105457/200000 -92743/1000000 -76207/1000000 295293/1000000 -26101/200000 108051/200000 -349463/1000000 -2617/50000 -53731/200000 15667/500000 12747/1000000 46873/1000000 -38227/1000000 370303/1000000 10341/40000 389447/1000000 371213/1000000 -5857/15625 -122811/500000 -53531/200000 41821/500000 11939/500000 -80273/500000 38603/500000 -3879/62500 351017/500000 384291/1000000 83381/250000 432129/1000000 247479/500000 65927/250000 611873/1000000 138921/200000 369943/1000000 -68569/200000
-28977/125000 -13013/50000 12533/100000 249839/1000000 421769/1000000 -451903/1000000 -524403/1000000 203709/1000000 310239/1000000 137109/1000000 17011/50000 39233/1000000 67119/250000 1249/4000 190293/1000000 364099/1000000 48251/250000 56683/100000 747059/1000000 -31383/200000 -5971/100000 42681/100000 18401/500000 186761/1000000 -11771/40000 -69303/500000 -202169/1000000 96897/500000 187497/1000000 -77631/1000000 -137439/1000000 10341/40000 1161/2500 18601/50000 441177/1000000 -52019/125000 -260027/1000000 -246953/1000000 -75827/500000 -129611/1000000 -7687/100000 -4983/100000 3431/100000 65977/100000 152457/250000 574539/1000000 188709/1000000 9319/50000 -29111/500000 143809/500000 201529/500000 20317/250000 -62527/1000000
-415301/1000000 -121081/250000 -3869/50000 15509/125000 438299/1000000 -239367/500000 -587501/1000000 11939/50000 64307/200000 20989/125000 381911/1000000 339/12500 260021/1000000 67201/200000 172737/1000000 194273/500000 7731/31250 540123/1000000 162647/200000 -23273/200000 -27643/250000 41909/100000 -187499/1000000 42941/50000 -537123/1000000 -27569/500000 -385779/1000000 22699/1000000 -311/250000 15919/200000 -19031/1000000 389447/1000000 18601/50000 13959/20000 13983/25000 -526043/1000000 -386383/1000000 -391737/1000000 84503/500000 267/8000 -128957/500000 156771/1000000 -82613/1000000 1049907/1000000 535231/1000000 57551/125000 69523/100000 24369/31250 25257/62500 1004463/1000000 1109267/1000000 141037/250000 -275829/500000
-44399/125000 -106237/250000 6977/125000 126647/500000 131903/250000 -17691/31250 -670451/1000000 63993/250000 390459/1000000 89993/500000 435761/1000000 17793/500000 325673/1000000 15753/40000 232477/1000000 227717/500000 30547/125000 69609/100000 945409/1000000 -177839/1000000 -18293/200000 32431/62500 -14379/500000 33017/62500 -29381/62500 -122899/1000000 -316721/1000000 172307/1000000 69379/500000 -13337/1000000 -23563/200000 371213/1000000 441177/1000000 13983/25000 358063/500000 -555787/1000000 -184491/500000 -383461/1000000 -36311/1000000 -42543/500000 -42557/250000 5283/200000 201/500000 245099/250000 718803/1000000 80921/125000 459993/1000000 123843/250000 89/800 698447/1000000 833893/1000000 288551/1000000 -292573/1000000
353703/1000000 25989/62500 -1763/50000 -96033/500000 -14761/31250 254833/500000 609457/1000000 -236971/1000000 -89527/250000 -170941/1000000 -191113/500000 -34199/1000000 -303007/1000000 -85521/250000 -109669/500000 -80099/200000 -23867/100000 -643611/1000000 -409649/500000 158713/1000000 93701/1000000 -463251/1000000 94421/1000000 -115813/200000 219587/500000 5129/50000 81487/250000 -8243/62500 -100257/1000000 -9567/500000 88247/1000000 -5857/15625 -52019/125000 -526043/1000000 -555787/1000000 26993/50000 343427/1000000 364329/1000000 -16067/1000000 6337/200000 175243/1000000 -5629/125000 34697/1000000 -235419/250000 -62459/100000 -56267/100000 -12693/25000 -267927/500000 -54853/250000 -69991/100000 -827461/1000000 -11443/31250 171307/500000
270769/1000000 7531/25000 11667/200000 -67361/1000000 -291717/1000000 306007/1000000 376689/1000000 -34263/250000 -10459/50000 -47373/500000 -128419/500000 -493/500000 -164753/1000000 -9109/40000 -110331/1000000 -32911/125000 -60077/500000 -69699/200000 -110529/200000 18783/250000 60379/1000000 -266047/1000000 140437/1000000 -564127/1000000 339451/1000000 41963/1000000 237899/1000000 -5559/1000000 -2787/500000 -57549/1000000 -3711/500000 -122811/500000 -260027/1000000 -386383/1000000 -184491/500000 343427/1000000 5543/20000 257119/1000000 -32921/250000 -15491/1000000 29837/200000 -109481/1000000 42033/1000000 -676391/1000000 -335577/1000000 -296621/1000000 -117627/250000 -128461/250000 -286923/1000000 -64517/100000 -35271/50000 -199441/500000 72743/200000
433/1600 42093/125000 79009/1000000 -2113/50000 -285823/1000000 74207/250000 5833/15625 -33391/250000 -55889/250000 -48643/500000 -47669/200000 1273/500000 -183947/1000000 -39879/200000 -124979/1000000 -240013/1000000 -29653/250000 -194407/500000 -61841/125000 20241/250000 7999/125000 -128283/500000 7731/50000 -636941/1000000 348503/1000000 25173/1000000 265767/1000000 723/500000 1097/31250 -99211/1000000 -1667/500000 -53531/200000 -246953/1000000 -391737/1000000 -383461/1000000 364329/1000000 257119/1000000 300983/1000000 -8629/50000 -30633/500000 165151/1000000 -107729/1000000 27671/500000 -707429/1000000 -162917/500000 -16383/62500 -505571/1000000 -37287/62500 -83071/250000 -91181/125000 -403377/500000 -423733/1000000 208767/500000
-205329/1000000 -25339/100000 -461599/1000000 -215833/500000 -191447/1000000 114227/500000 12319/62500 -52471/500000 -115471/1000000 -12943/200000 -4019/40000 -96947/1000000 -149137/1000000 -76617/500000 -124533/1000000 -6157/40000 -140169/1000000 -148867/500000 -2949/10000 147933/1000000 -27959/1000000 -274471/1000000 -256981/500000 1187971/1000000 -7741/31250 49797/250000 -229949/1000000 -14567/31250 -478417/1000000 90933/250000 157289/500000 41821/500000 -75827/500000 84503/500000 -36311/1000000 -16067/1000000 -32921/250000 -8629/50000 384053/500000 391123/1000000 -2901/12500 99163/250000 -203307/1000000 343751/1000000 -102149/200000 -111987/200000 215127/250000 1052171/1000000 403/400 1165419/1000000 214069/200000 945113/1000000 -899453/1000000
-18429/250000 -439/4000 -234947/1000000 -255519/1000000 -2344/15625 42227/250000 163493/1000000 -33781/500000 -88053/1000000 -17879/500000 -22663/200000 -38291/1000000 -48541/500000 -66237/500000 -38439/500000 -140941/1000000 -62273/1000000 -196977/1000000 -11571/40000 17351/200000 -14721/1000000 -188397/1000000 -67863/250000 291159/500000 -17013/200000 120563/1000000 -56701/500000 -30673/125000 -135537/500000 313/1600 161119/1000000 11939/500000 -129611/1000000 267/8000 -42543/500000 6337/200000 -15491/1000000 -30633/500000 391123/1000000 243151/1000000 -58467/500000 19493/100000 -3971/31250 99353/1000000 -330273/1000000 -356851/1000000 20803/50000 102389/200000 131613/250000 547739/1000000 496381/1000000 237593/500000 -58363/125000
8069/40000 47327/200000 14083/100000 29831/500000 -44141/500000 110829/1000000 18783/125000 -3619/50000 -71413/1000000 -32897/500000 -383/4000 -2961/500000 -43981/1000000 -69329/1000000 -1123/62500 -43179/500000 -12629/125000 -86541/1000000 -180999/1000000 -2349/500000 58579/1000000 -2993/40000 48843/250000 -297567/500000 252717/1000000 -47021/1000000 99029/500000 100253/1000000 4397/40000 -22329/200000 -62741/1000000 -80273/500000 -7687/100000 -128957/500000 -42557/250000 175243/1000000 29837/200000 165151/1000000 -2901/12500 -58467/500000 175447/1000000 -20097/125000 100467/1000000 -456341/1000000 -26947/500000 -15349/1000000 -447379/1000000 -546547/1000000 -390071/1000000 -634527/1000000 -662807/1000000 -108539/250000 105843/250000
-159949/1000000 -174067/1000000 -248921/1000000 -39897/200000 -7111/125000 16553/250000 22157/500000 -19193/1000000 -1937/40000 -443/62500 -2187/250000 -8293/250000 -67113/1000000 -36709/1000000 -16029/250000 -8273/250000 -1833/100000 -29051/200000 -53851/1000000 75961/1000000 -1289/40000 -98249/1000000 -287607/1000000 698081/1000000 -195601/1000000 50857/500000 -4761/31250 -121997/500000 -114697/500000 36467/200000 163589/1000000 38603/500000 -4983/100000 156771/1000000 5283/200000 -5629/125000 -109481/1000000 -107729/1000000 99163/250000 19493/100000 -20097/125000 247133/1000000 -123153/1000000 4434/15625 -216953/1000000 -12011/50000 128371/250000 38937/62500 139879/250000 349443/500000 328631/500000 551311/1000000 -267841/500000
18543/200000 21861/200000 11957/100000 118821/1000000 2739/62500 -14947/500000 -10691/500000 -9763/1000000 9481/500000 -15441/1000000 5291/250000 -633/1000000 14743/500000 17943/500000 29951/1000000 18569/500000 -38121/1000000 32851/500000 9497/125000 -763/20000 3911/125000 25681/500000 173911/1000000 -390341/1000000 54281/500000 -55061/1000000 53983/500000 123779/1000000 126879/1000000 -23709/250000 -36309/500000 -3879/62500 3431/100000 -82613/1000000 201/500000 34697/1000000 42033/1000000 27671/500000 -203307/1000000 -3971/31250 100467/1000000 -123153/1000000 102851/1000000 -86167/500000 5787/50000 127659/1000000 -295457/1000000 -334797/1000000 -162037/500000 -92179/250000 -358011/1000000 -165403/500000 148541/500000
-742501/1000000 -868477/1000000 -74927/500000 6963/40000 29971/40000 -826093/1000000 -254283/250000 203443/500000 570497/1000000 301989/1000000 162661/250000 22803/500000 57159/125000 140189/250000 306017/1000000 165693/250000 107847/250000 479731/500000 1367491/1000000 -40399/200000 -99267/500000 178917/250000 -194583/500000 1576701/1000000 -933147/1000000 -40473/500000 -693727/1000000 1593/50000 -9887/1000000 176621/1000000 -9147/500000 351017/500000 65977/100000 1049907/1000000 245099/250000 -235419/250000 -676391/1000000 -707429/1000000 343751/1000000 99353/1000000 -456341/1000000 4434/15625 -86167/500000 936227/500000 112479/125000 768273/1000000 639821/500000 726697/500000 811409/1000000 1803091/1000000 497211/250000 270579/250000 -509173/500000
-275289/1000000 -326879/1000000 351693/1000000 543823/1000000 710783/1000000 -782439/1000000 -879321/1000000 358129/1000000 64003/125000 123199/500000 546679/1000000 99237/1000000 116919/250000 535401/1000000 171543/500000 30439/50000 370977/1000000 976061/1000000 1236291/1000000 -58741/200000 -4423/50000 754151/1000000 53769/200000 -132313/1000000 -366613/1000000 -25573/100000 -109147/500000 483547/1000000 229523/500000 -230241/1000000 -322809/1000000 384291/1000000 152457/250000 535231/1000000 718803/1000000 -62459/100000 -335577/1000000 -162917/500000 -102149/200000 -330273/1000000 -26947/500000 -216953/1000000 5787/50000 112479/125000 565407/500000 1073187/1000000 -137/12500 -6663/100000 -485719/1000000 15767/250000 55513/200000 -118511/500000 45173/200000
-235097/1000000 -49881/200000 188633/500000 109391/200000 133429/200000 -29349/40000 -409461/500000 337217/1000000 47319/100000 115089/500000 514293/1000000 10251/100000 435473/1000000 255529/500000 80111/250000 577323/1000000 44069/125000 452369/500000 292949/250000 -27883/100000 -15211/200000 716881/1000000 29201/100000 -4271/15625 -74863/250000 -33809/125000 -33739/200000 30569/62500 481961/1000000 -66883/250000 -162137/500000 83381/250000 574539/1000000 57551/125000 80921/125000 -56267/100000 -296621/1000000 -16383/62500 -111987/200000 -356851/1000000 -15349/1000000 -12011/50000 127659/1000000 768273/1000000 1073187/1000000 1057419/1000000 -103749/1000000 -43139/200000 -108297/200000 -121009/1000000 93393/1000000 -315899/1000000 320747/1000000
-58067/100000 -33647/50000 -96709/200000 -4812/15625 106237/500000 -213991/1000000 -346533/1000000 129683/1000000 2829/15625 104281/1000000 14623/62500 -27191/500000 19231/200000 75771/500000 736/15625 97281/500000 30277/250000 13459/62500 84571/200000 6293/200000 -133561/1000000 121603/1000000 -684311/1000000 943899/500000 -694299/1000000 141651/1000000 -562529/1000000 -392263/1000000 -210047/500000 104279/250000 261863/1000000 432129/1000000 188709/1000000 69523/100000 459993/1000000 -12693/25000 -117627/250000 -505571/1000000 215127/250000 20803/50000 -447379/1000000 128371/250000 -295457/1000000 639821/500000 -137/12500 -103749/1000000 61307/40000 1659077/1000000 1360681/1000000 977361/500000 984169/500000 1445721/1000000 -678809/500000
-650477/1000000 -396213/500000 -15369/25000 -38153/100000 50839/250000 -26587/125000 -70531/200000 59439/500000 178993/1000000 56829/500000 48399/200000 -8957/125000 889/10000 135873/1000000 11147/500000 49427/250000 117289/1000000 46663/250000 421303/1000000 28773/500000 -151927/1000000 46699/500000 -789579/1000000 561177/250000 -808337/1000000 180203/1000000 -323687/500000 -98933/200000 -536901/1000000 99613/200000 342249/1000000 247479/500000 9319/50000 24369/31250 123843/250000 -267927/500000 -128461/250000 -37287/62500 1052171/1000000 102389/200000 -546547/1000000 38937/62500 -334797/1000000 726697/500000 -6663/100000 -43139/200000 1659077/1000000 2111561/1000000 197331/125000 2373651/1000000 296599/125000 208/125 -1621047/1000000
-441973/1000000 -486343/1000000 -58677/100000 -254969/500000 -51017/500000 114991/1000000 51293/1000000 -5111/125000 -4381/125000 -401/1000000 -6537/1000000 -40739/500000 -12577/125000 -97777/1000000 -5159/50000 -3063/40000 -4499/125000 -199887/1000000 -34087/250000 1893/12500 -18107/200000 -20043/100000 -192863/250000 362697/200000 -50507/100000 44147/200000 -56731/125000 -581117/1000000 -74707/125000 467981/1000000 390977/1000000 65927/250000 -29111/500000 25257/62500 89/800 -54853/250000 -286923/1000000 -83071/250000 403/400 131613/250000 -390071/1000000 139879/250000 -162037/500000 811409/1000000 -485719/1000000 -108297/200000 1360681/1000000 197331/125000 1557057/1000000 440147/250000 1686761/1000000 44847/31250 -1364233/1000000
-49371/62500 -7837/8000 -167111/250000 -372621/1000000 327313/1000000 -33887/100000 -512933/1000000 11609/62500 69979/250000 73763/500000 180859/500000 -1051/15625 9257/62500 232179/1000000 71431/1000000 152221/500000 86747/500000 10493/31250 26279/40000 1879/62500 -187617/1000000 204083/1000000 -175027/200000 2607081/1000000 -1004177/1000000 8313/40000 -198359/250000 -535677/1000000 -292281/500000 58081/100000 177057/500000 611873/1000000 143809/500000 1004463/1000000 698447/1000000 -69991/100000 -64517/100000 -91181/125000 1165419/1000000 547739/1000000 -634527/1000000 349443/500000 -92179/250000 1803091/1000000 15767/250000 -121009/1000000 977361/500000 2373651/1000000 440147/250000 715579/250000 2784871/1000000 5906/3125 -1869619/1000000
-6789/8000 -20517/20000 -313001/500000 -136971/500000 230531/500000 -489147/1000000 -341239/500000 129533/500000 23817/62500 8213/40000 462931/1000000 -21757/500000 24537/100000 82617/250000 139359/1000000 411463/1000000 2589/10000 529993/1000000 54881/62500 -1183/50000 -206141/1000000 345961/1000000 -166823/200000 2599239/1000000 -67441/62500 160583/1000000 -848101/1000000 -442801/1000000 -31367/62500 67573/125000 57861/200000 138921/200000 201529/500000 1109267/1000000 833893/1000000 -827461/1000000 -35271/50000 -403377/500000 214069/200000 496381/1000000 -662807/1000000 328631/500000 -358011/1000000 497211/250000 55513/200000 93393/1000000 984169/500000 296599/125000 1686761/1000000 2784871/1000000 738703/250000 930683/500000 -1840687/1000000
-103087/200000 -594617/1000000 -541737/1000000 -108327/250000 59621/1000000 -70619/1000000 -3133/20000 51147/1000000 1597/20000 1529/25000 126321/1000000 -14923/250000 -593/1000000 33047/1000000 -38231/1000000 67429/1000000 30697/500000 839/200000 161167/1000000 92043/1000000 -117197/1000000 -34859/1000000 -189167/250000 1898153/1000000 -78883/125000 43617/250000 -534193/1000000 -50443/100000 -519873/1000000 436703/1000000 17009/50000 369943/1000000 20317/250000 141037/250000 288551/1000000 -11443/31250 -199441/500000 -423733/1000000 945113/1000000 237593/500000 -108539/250000 551311/1000000 -165403/500000 270579/250000 -118511/500000 -315899/1000000 1445721/1000000 208/125 44847/31250 5906/3125 930683/500000 1573743/1000000 -34947/25000
97069/200000 144593/250000 532109/1000000 195031/500000 -16357/200000 14649/250000 141667/1000000 -44993/1000000 -74147/1000000 -6399/125000 -117049/1000000 56081/1000000 3653/1000000 -28691/1000000 32213/1000000 -29951/500000 -24693/500000 -4391/1000000 -146703/1000000 -86367/1000000 107919/1000000 32911/1000000 172227/250000 -226889/125000 75257/125000 -93319/500000 62931/125000 239607/500000 252043/500000 -21893/50000 -318611/1000000 -68569/200000 -62527/1000000 -275829/500000 -292573/1000000 171307/500000 72743/200000 208767/500000 -899453/1000000 -58363/125000 105843/250000 -267841/500000 148541/500000 -509173/500000 45173/200000 320747/1000000 -678809/500000 -1621047/1000000 -1364233/1000000 -1869619/1000000 -1840687/1000000 -34947/25000 714719/500000

#Sharp Graphs
#1: Order 6 : Edges = {134, 234, 125, 135, 235, 145, 245, 126, 136, 236, 146, 246, 356, 456}
#2: Order 6 : Edges = {126, 136, 236, 146, 246, 346, 156, 256, 356, 456}
#3: Order 6 : Edges = {156, 256, 356, 456}
#4: Order 6 : Edges = {}
#5: Order 6 : Edges = {145, 245, 345, 126, 136, 236, 146, 246, 346, 156, 256, 356}
#6: Order 6 : Edges = {145, 245, 345, 146, 246, 346, 156, 256, 356}
#7: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346, 456}
#8: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346}



==> 6-25-prf.txt <==
#Density : 6/25

Program                       : DensityChecker

Order of subgraphs H          : 7
Number of forbidden graphs    : 4
Forbidden graphs              :
7 : {123, 124, 135, 256, 167, 467}
5 : {123, 124, 125, 345}
4 : {123, 124, 134}
#Forbidden graphs added by supersaturation argument :
6 : {245, 345, 236, 146, 156}
Forbid only induced subgraphs : no
Number of terms               : 18


--- Term 1 ---

Order of type    : 0
Order of flags   : 3
Number of flags  : 2
Matrix dimension : 1

Flags :
F1 : {}
F2 : {123}

Basis :
B1 : 6(F1)-19(F2)

Matrix :
8418881/78804500000


--- Term 2 ---

Order of type    : 1
Order of flags   : 4
Number of flags  : 5
Matrix dimension : 4

Flags :
F1 : {}
F2 : {134}
F3 : {124, 134}
F4 : {234}
F5 : {134, 234}

Basis :
B1 : (F2)
B2 : 78(F1)-205(F3)+36(F5)
B3 : (F4)
B4 : 78(F1)+36(F3)-205(F5)

Matrix :
39931/500000 -96601/120500000 -45167/250000 6669/24100000
-96601/120500000 7235945672480916759472452614997239459/859291401819990094873634399415628252500000 436911/241000000 -4721190800633168520667686624088192649/1718582803639980189747268798831256505000000
-45167/250000 436911/241000000 417109/1000000 -79119/120500000
6669/24100000 -4721190800633168520667686624088192649/1718582803639980189747268798831256505000000 -79119/120500000 38711/29040500000


--- Term 3 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 8
Matrix dimension : 3

Flags :
F1 : {}
F2 : {124}
F3 : {134}
F4 : {124, 134}
F5 : {234}
F6 : {124, 234}
F7 : {134, 234}
F8 : {123, 124}

Basis :
B1 : (F2)
B2 : (F3)+(F5)
B3 : 12(F1)-13(F4)-13(F6)-38(F7)+12(F8)

Matrix :
24589/1000000 -11189/500000 13813/950500000
-11189/500000 23043/1000000 -163647/950500000
13813/950500000 -163647/950500000 16642461/451725125000


--- Term 4 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 4
Matrix dimension : 2

Flags :
F1 : {134}
F2 : {124, 134}
F3 : {234}
F4 : {124, 234}

Basis :
B1 : (F1)-(F3)
B2 : (F2)-(F4)

Matrix :
402533/1000000 81029/200000
81029/200000 53077/125000


--- Term 5 ---

Order of type    : 3
Order of flags   : 5
Number of flags  : 92
Matrix dimension : 21

Flags :
F1  : {}
F2  : {125}
F3  : {135}
F4  : {125, 135}
F5  : {235}
F6  : {125, 235}
F7  : {135, 235}
F8  : {145}
F9  : {125, 145}
F10 : {135, 145}
F11 : {125, 135, 145}
F12 : {235, 145}
F13 : {125, 235, 145}
F14 : {135, 235, 145}
F15 : {245}
F16 : {125, 245}
F17 : {135, 245}
F18 : {125, 135, 245}
F19 : {235, 245}
F20 : {125, 235, 245}
F21 : {135, 235, 245}
F22 : {145, 245}
F23 : {135, 145, 245}
F24 : {235, 145, 245}
F25 : {135, 235, 145, 245}
F26 : {345}
F27 : {125, 345}
F28 : {135, 345}
F29 : {125, 135, 345}
F30 : {235, 345}
F31 : {125, 235, 345}
F32 : {135, 235, 345}
F33 : {145, 345}
F34 : {125, 145, 345}
F35 : {235, 145, 345}
F36 : {125, 235, 145, 345}
F37 : {245, 345}
F38 : {125, 245, 345}
F39 : {135, 245, 345}
F40 : {125, 135, 245, 345}
F41 : {145, 245, 345}
F42 : {124, 125}
F43 : {124, 125, 135}
F44 : {124, 125, 235}
F45 : {124, 125, 345}
F46 : {124, 125, 135, 345}
F47 : {124, 125, 235, 345}
F48 : {134, 125}
F49 : {134, 135}
F50 : {134, 125, 135}
F51 : {134, 125, 235}
F52 : {134, 135, 235}
F53 : {134, 125, 145}
F54 : {134, 125, 235, 145}
F55 : {134, 125, 245}
F56 : {134, 135, 245}
F57 : {134, 125, 135, 245}
F58 : {134, 135, 235, 245}
F59 : {134, 125, 345}
F60 : {134, 125, 235, 345}
F61 : {134, 125, 245, 345}
F62 : {124, 134, 125, 135}
F63 : {234, 125}
F64 : {234, 135}
F65 : {234, 125, 135}
F66 : {234, 235}
F67 : {234, 125, 235}
F68 : {234, 135, 235}
F69 : {234, 125, 145}
F70 : {234, 135, 145}
F71 : {234, 235, 145}
F72 : {234, 125, 235, 145}
F73 : {234, 135, 235, 145}
F74 : {234, 125, 245}
F75 : {234, 135, 245}
F76 : {234, 125, 135, 245}
F77 : {234, 135, 145, 245}
F78 : {234, 125, 345}
F79 : {234, 135, 345}
F80 : {234, 125, 135, 345}
F81 : {234, 125, 145, 345}
F82 : {124, 234, 125, 135}
F83 : {124, 234, 125, 235}
F84 : {124, 234, 125, 135, 345}
F85 : {134, 234, 125}
F86 : {134, 234, 125, 135}
F87 : {134, 234, 125, 235}
F88 : {134, 234, 135, 235}
F89 : {134, 234, 125, 145}
F90 : {134, 234, 125, 235, 145}
F91 : {134, 234, 125, 245}
F92 : {134, 234, 125, 135, 245}

Basis :
B1  : (F2)+(F3)+(F5)
B2  : (F4)+(F6)+(F7)
B3  : (F8)+(F15)+(F26)
B4  : (F9)+(F10)+(F16)+(F19)+(F28)+(F30)
B5  : (F12)+(F17)+(F27)
B6  : (F13)+(F14)+(F18)+(F21)+(F29)+(F31)
B7  : (F22)+(F33)+(F37)
B8  : (F23)+(F24)+(F34)+(F35)+(F38)+(F39)
B9  : 12(F1)-9(F11)-9(F20)-17(F25)-9(F32)-17(F36)-17(F40)-38(F41)+12(F62)+12(F83)+4(F84)+12(F88)+4(F90)+4(F92)
B10 : (F42)+(F49)+(F66)
B11 : (F43)+(F44)+(F50)+(F52)+(F67)+(F68)
B12 : (F45)+(F56)+(F71)
B13 : (F46)+(F47)+(F57)+(F58)+(F72)+(F73)
B14 : (F48)+(F63)+(F64)
B15 : (F51)+(F65)+(F85)
B16 : (F53)+(F74)+(F79)
B17 : (F54)+(F60)+(F76)+(F80)+(F89)+(F91)
B18 : (F55)+(F59)+(F69)+(F70)+(F75)+(F78)
B19 : (F61)+(F77)+(F81)
B20 : (F82)+(F86)+(F87)
B21 : 24(F1)-371(F11)-371(F20)+319(F25)-371(F32)+319(F36)+319(F40)-76(F41)+24(F62)+24(F83)+714(F84)+24(F88)+714(F90)+714(F92)

Matrix :
116023/500000 92439/1000000 -1689/1000000 -17377/1000000 -121167/1000000 -9397/125000 -235713/1000000 -4473/10000 9771301/1059000000 163659/1000000 91209/500000 -83069/1000000 -24131/200000 91213/1000000 -9557/250000 -6709/50000 -122189/1000000 -82827/500000 -205893/1000000 14797/250000 41161/211800000
92439/1000000 17609/125000 -73331/1000000 -5339/62500 -15809/200000 -52773/1000000 -185149/1000000 -253853/1000000 2711167/353000000 125767/1000000 186103/1000000 10609/500000 123081/1000000 9389/250000 8069/200000 -36531/500000 2919/1000000 -50933/1000000 -56023/500000 23753/500000 49051/353000000
-1689/1000000 -73331/1000000 22943/200000 42061/500000 13769/1000000 121/6250 11881/200000 6969/500000 -87419/21180000 -15979/500000 -14053/125000 -44437/1000000 -92487/500000 -1913/200000 -11837/200000 3081/1000000 -58681/1000000 -22323/1000000 4679/1000000 -6501/125000 -179/4236000
-17377/1000000 -5339/62500 42061/500000 329/2500 30769/1000000 7593/100000 50639/500000 89457/1000000 -7600057/1059000000 -38601/500000 -4509/20000 -4647/100000 -253539/1000000 -17343/1000000 -51101/1000000 14989/500000 -17613/250000 -1871/1000000 37541/1000000 -1619/15625 -109231/1059000000
-121167/1000000 -15809/200000 13769/1000000 30769/1000000 192477/500000 36607/500000 38133/1000000 529/2500 166459/529500000 -483869/1000000 -348129/1000000 -121441/1000000 53331/1000000 8581/200000 12017/200000 18629/62500 218881/1000000 242473/1000000 280517/1000000 929/100000 -164191/1059000000
-9397/125000 -52773/1000000 121/6250 7593/100000 36607/500000 123793/500000 162931/1000000 257781/1000000 -825683/66187500 -147743/1000000 -359967/1000000 1337/500000 -36081/250000 -571/200000 6701/500000 85789/1000000 -16257/1000000 26843/250000 29867/200000 -523/2500 -72443/353000000
-235713/1000000 -185149/1000000 11881/200000 50639/500000 38133/1000000 162931/1000000 538759/1000000 46431/62500 -12556207/529500000 -46149/500000 -89409/250000 21249/200000 -57367/500000 -27331/200000 -1003/12500 40813/500000 -68191/1000000 4357/50000 20107/100000 -244443/1000000 -95431/264750000
-4473/10000 -253853/1000000 6969/500000 89457/1000000 529/2500 257781/1000000 46431/62500 327899/250000 -6707323/211800000 -185033/500000 -161847/250000 61709/500000 393/12500 -173007/1000000 -36907/1000000 71467/250000 8289/100000 296011/1000000 56899/125000 -31367/100000 -647171/1059000000
9771301/1059000000 2711167/353000000 -87419/21180000 -7600057/1059000000 166459/529500000 -825683/66187500 -12556207/529500000 -6707323/211800000 1514504383/1121481000000 121543/42360000 11659787/529500000 -239419/44125000 12935941/1059000000 776017/132375000 1138499/353000000 -29051/13237500 25859/4412500 -1306687/353000000 -461149/52950000 18266239/1059000000 2497037/140185125000
163659/1000000 125767/1000000 -15979/500000 -38601/500000 -483869/1000000 -147743/1000000 -46149/500000 -185033/500000 121543/42360000 898441/1000000 335759/500000 221121/1000000 -7237/500000 -95813/1000000 -20193/200000 -6871/12500 -351781/1000000 -444811/1000000 -248929/500000 58323/1000000 156481/529500000
91209/500000 186103/1000000 -14053/125000 -4509/20000 -348129/1000000 -359967/1000000 -89409/250000 -161847/250000 11659787/529500000 335759/500000 992637/1000000 85643/500000 10931/31250 -27493/1000000 -497/500000 -398023/1000000 -92159/1000000 -334269/1000000 -108833/250000 182571/500000 133823/264750000
-83069/1000000 10609/500000 -44437/1000000 -4647/100000 -121441/1000000 1337/500000 21249/200000 61709/500000 -239419/44125000 221121/1000000 85643/500000 144821/500000 17967/125000 -7381/50000 7531/250000 -4203/40000 -23419/1000000 -20277/500000 -9529/250000 -14241/500000 21/7060000
-24131/200000 123081/1000000 -92487/500000 -253539/1000000 53331/1000000 -36081/250000 -57367/500000 393/12500 12935941/1059000000 -7237/500000 10931/31250 17967/125000 672389/1000000 -35211/1000000 20633/125000 3569/50000 287707/1000000 147051/1000000 827/12500 224267/1000000 24913/211800000
91213/1000000 9389/250000 -1913/200000 -17343/1000000 8581/200000 -571/200000 -27331/200000 -173007/1000000 776017/132375000 -95813/1000000 -27493/1000000 -7381/50000 -35211/1000000 21863/100000 1299/500000 43183/1000000 5977/250000 -1269/1000000 -14079/500000 27683/1000000 55877/1059000000
-9557/250000 8069/200000 -11837/200000 -51101/1000000 12017/200000 6701/500000 -1003/12500 -36907/1000000 1138499/353000000 -20193/200000 -497/500000 7531/250000 20633/125000 1299/500000 38641/200000 17993/250000 4221/31250 111797/1000000 39049/500000 3729/100000 5679/353000000
-6709/50000 -36531/500000 3081/1000000 14989/500000 18629/62500 85789/1000000 40813/500000 71467/250000 -29051/13237500 -6871/12500 -398023/1000000 -4203/40000 3569/50000 43183/1000000 17993/250000 367453/1000000 238079/1000000 4468/15625 61553/200000 -31897/1000000 -13687/70600000
-122189/1000000 2919/1000000 -58681/1000000 -17613/250000 218881/1000000 -16257/1000000 -68191/1000000 8289/100000 25859/4412500 -351781/1000000 -92159/1000000 -23419/1000000 287707/1000000 5977/250000 4221/31250 238079/1000000 318729/1000000 250449/1000000 225977/1000000 101703/1000000 -32641/1059000000
-82827/500000 -50933/1000000 -22323/1000000 -1871/1000000 242473/1000000 26843/250000 4357/50000 296011/1000000 -1306687/353000000 -444811/1000000 -334269/1000000 -20277/500000 147051/1000000 -1269/1000000 111797/1000000 4468/15625 250449/1000000 32381/100000 32043/100000 -7613/200000 -12857/70600000
-205893/1000000 -56023/500000 4679/1000000 37541/1000000 280517/1000000 29867/200000 20107/100000 56899/125000 -461149/52950000 -248929/500000 -108833/250000 -9529/250000 827/12500 -14079/500000 39049/500000 61553/200000 225977/1000000 32043/100000 413893/1000000 -85207/1000000 -282019/1059000000
14797/250000 23753/500000 -6501/125000 -1619/15625 929/100000 -523/2500 -244443/1000000 -31367/100000 18266239/1059000000 58323/1000000 182571/500000 -14241/500000 224267/1000000 27683/1000000 3729/100000 -31897/1000000 101703/1000000 -7613/200000 -85207/1000000 86687/250000 243023/1059000000
41161/211800000 49051/353000000 -179/4236000 -109231/1059000000 -164191/1059000000 -72443/353000000 -95431/264750000 -647171/1059000000 2497037/140185125000 156481/529500000 133823/264750000 21/7060000 24913/211800000 55877/1059000000 5679/353000000 -13687/70600000 -32641/1059000000 -12857/70600000 -282019/1059000000 243023/1059000000 203369/560740500000


--- Term 6 ---

Order of type    : 3
Order of flags   : 5
Number of flags  : 87
Matrix dimension : 61

Flags :
F1  : {125}
F2  : {135}
F3  : {125, 135}
F4  : {235}
F5  : {125, 235}
F6  : {135, 235}
F7  : {145}
F8  : {125, 145}
F9  : {135, 145}
F10 : {125, 135, 145}
F11 : {235, 145}
F12 : {125, 235, 145}
F13 : {135, 235, 145}
F14 : {245}
F15 : {125, 245}
F16 : {135, 245}
F17 : {125, 135, 245}
F18 : {235, 245}
F19 : {125, 235, 245}
F20 : {135, 235, 245}
F21 : {145, 245}
F22 : {135, 145, 245}
F23 : {235, 145, 245}
F24 : {135, 235, 145, 245}
F25 : {345}
F26 : {125, 345}
F27 : {135, 345}
F28 : {125, 135, 345}
F29 : {235, 345}
F30 : {125, 235, 345}
F31 : {135, 235, 345}
F32 : {145, 345}
F33 : {125, 145, 345}
F34 : {235, 145, 345}
F35 : {125, 235, 145, 345}
F36 : {245, 345}
F37 : {125, 245, 345}
F38 : {135, 245, 345}
F39 : {125, 135, 245, 345}
F40 : {124, 125}
F41 : {124, 125, 135}
F42 : {124, 125, 235}
F43 : {124, 125, 345}
F44 : {124, 125, 135, 345}
F45 : {124, 125, 235, 345}
F46 : {134, 125}
F47 : {134, 135}
F48 : {134, 125, 135}
F49 : {134, 125, 235}
F50 : {134, 135, 235}
F51 : {134, 125, 145}
F52 : {134, 125, 235, 145}
F53 : {134, 125, 245}
F54 : {134, 135, 245}
F55 : {134, 125, 135, 245}
F56 : {134, 135, 235, 245}
F57 : {134, 125, 345}
F58 : {134, 125, 235, 345}
F59 : {134, 125, 245, 345}
F60 : {234, 125}
F61 : {234, 135}
F62 : {234, 125, 135}
F63 : {234, 235}
F64 : {234, 125, 235}
F65 : {234, 135, 235}
F66 : {234, 125, 145}
F67 : {234, 135, 145}
F68 : {234, 235, 145}
F69 : {234, 125, 235, 145}
F70 : {234, 135, 235, 145}
F71 : {234, 125, 245}
F72 : {234, 135, 245}
F73 : {234, 125, 135, 245}
F74 : {234, 135, 145, 245}
F75 : {234, 125, 345}
F76 : {234, 135, 345}
F77 : {234, 125, 135, 345}
F78 : {234, 125, 145, 345}
F79 : {124, 234, 125, 135}
F80 : {124, 234, 125, 135, 345}
F81 : {134, 234, 125}
F82 : {134, 234, 125, 135}
F83 : {134, 234, 125, 235}
F84 : {134, 234, 125, 145}
F85 : {134, 234, 125, 235, 145}
F86 : {134, 234, 125, 245}
F87 : {134, 234, 125, 135, 245}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F3)-(F5)
B4  : (F3)-(F6)
B5  : (F7)-(F14)
B6  : (F7)-(F25)
B7  : (F8)-(F9)
B8  : (F8)-(F15)
B9  : (F8)-(F18)
B10 : (F8)-(F27)
B11 : (F8)-(F29)
B12 : (F11)-(F16)
B13 : (F11)-(F26)
B14 : (F12)-(F13)
B15 : (F12)-(F17)
B16 : (F12)-(F20)
B17 : (F12)-(F28)
B18 : (F12)-(F30)
B19 : (F21)-(F32)
B20 : (F21)-(F36)
B21 : (F22)-(F23)
B22 : (F22)-(F33)
B23 : (F22)-(F34)
B24 : (F22)-(F37)
B25 : (F22)-(F38)
B26 : (F40)-(F47)
B27 : (F40)-(F63)
B28 : (F41)-(F42)
B29 : (F41)-(F48)
B30 : (F41)-(F50)
B31 : (F41)-(F64)
B32 : (F41)-(F65)
B33 : (F43)-(F54)
B34 : (F43)-(F68)
B35 : (F44)-(F45)
B36 : (F44)-(F55)
B37 : (F44)-(F56)
B38 : (F44)-(F69)
B39 : (F44)-(F70)
B40 : (F46)-(F60)
B41 : (F46)-(F61)
B42 : (F49)-(F62)
B43 : (F49)-(F81)
B44 : (F51)-(F71)
B45 : (F51)-(F76)
B46 : (F52)-(F58)
B47 : (F52)-(F73)
B48 : (F52)-(F77)
B49 : (F52)-(F84)
B50 : (F52)-(F86)
B51 : (F53)-(F57)
B52 : (F53)-(F66)
B53 : (F53)-(F67)
B54 : (F53)-(F72)
B55 : (F53)-(F75)
B56 : (F59)-(F74)
B57 : (F59)-(F78)
B58 : (F79)-(F82)
B59 : (F79)-(F83)
B60 : 4(F10)-(F19)+3(F24)-3(F31)+(F35)-4(F39)-3(F80)+4(F85)-(F87)
B61 : (F10)-3(F19)-2(F24)+2(F31)+3(F35)-(F39)+2(F80)+(F85)-3(F87)

Matrix :
791553/1000000 -209483/1000000 323043/1000000 -29411/500000 -310661/1000000 -9159/250000 714941/1000000 27423/500000 -78089/250000 108113/500000 -331971/1000000 3808/15625 23053/250000 36089/250000 215389/1000000 51037/500000 -118669/1000000 22079/500000 -66647/250000 -11747/1000000 -106873/200000 -179981/500000 -132511/500000 -119171/500000 135273/1000000 228533/500000 377763/1000000 37777/1000000 454933/1000000 192999/1000000 408741/1000000 -281957/1000000 229569/500000 234137/1000000 293271/500000 744227/1000000 225443/1000000 620129/1000000 8749/200000 -443493/1000000 131297/1000000 -180507/1000000 -268537/1000000 -183941/500000 -5569/12500 -44601/250000 43059/1000000 583239/1000000 25421/50000 38073/125000 -53769/200000 -431741/500000 -99359/500000 -207421/1000000 -145193/1000000 -176123/500000 2651/10000 -63767/1000000 -56361/1000000 -166053/5500000 75099/1100000
-209483/1000000 225257/250000 74131/1000000 204627/500000 20181/500000 18709/250000 -86641/200000 -181291/500000 2107/4000 -51783/1000000 703417/1000000 -144871/500000 -352219/1000000 3303/250000 -51073/200000 6113/250000 -84029/500000 -37829/250000 547/125000 108941/1000000 513639/1000000 126367/1000000 465499/1000000 56151/1000000 198619/500000 185559/1000000 167597/250000 51211/1000000 5397/500000 141439/500000 44509/250000 318883/500000 42583/500000 371071/1000000 -473201/1000000 14321/200000 -423337/1000000 -38399/250000 -433679/1000000 6287/15625 381891/1000000 207581/1000000 105011/1000000 363319/1000000 291871/1000000 81481/500000 13703/1000000 -40573/1000000 -8503/50000 -19123/500000 -1077/62500 173199/1000000 -27877/500000 537/250000 -79287/1000000 -396673/500000 -129339/1000000 -25427/125000 -57029/100000 1857297/11000000 -668539/11000000
323043/1000000 74131/1000000 343349/1000000 1043/40000 -49349/200000 -5093/250000 318581/1000000 -30893/500000 -104623/1000000 43867/500000 -3649/125000 30107/1000000 -9019/200000 -16747/1000000 -12273/500000 -237/20000 -19549/100000 -1529/200000 -45459/250000 -51/31250 -2003/15625 -16479/200000 1411/250000 -53269/1000000 626/3125 336567/1000000 223399/500000 28849/500000 272219/1000000 18991/125000 311753/1000000 -847/40000 312893/1000000 11447/50000 128317/500000 131759/250000 67927/500000 348837/1000000 -33931/500000 -19667/125000 70697/500000 -2023/50000 -111551/1000000 -55589/500000 -20531/100000 -4993/125000 34931/1000000 345501/1000000 247033/1000000 202597/1000000 -170729/1000000 -119581/250000 -147031/1000000 -136121/1000000 -101659/1000000 -198023/500000 2161/25000 -7239/125000 -162097/1000000 151839/11000000 482081/11000000
-29411/500000 204627/500000 1043/40000 414707/1000000 3381/62500 -877/200000 -211319/1000000 -238883/1000000 170457/500000 -3163/125000 366479/1000000 -18819/200000 -181503/1000000 83399/500000 -28027/1000000 1803/12500 40729/1000000 -20521/1000000 1287/200000 195097/1000000 84141/500000 -568/15625 187833/1000000 -25063/500000 42407/200000 147993/1000000 218339/500000 73013/1000000 24361/1000000 283027/1000000 120699/1000000 389767/1000000 2293/125000 71677/500000 -126643/500000 -42663/500000 -147783/500000 -73987/500000 -197/800 84473/500000 71717/500000 64263/1000000 2737/125000 71353/500000 33171/200000 7131/500000 68159/1000000 88577/1000000 -15061/200000 -8103/62500 -8839/250000 -41869/1000000 -45357/1000000 -849/31250 -35327/500000 -12523/25000 -46359/1000000 -162777/1000000 -95079/250000 679297/5500000 -99499/2200000
-310661/1000000 20181/500000 -49349/200000 3381/62500 76033/250000 13113/1000000 -23399/62500 -1039/50000 42161/250000 -47539/500000 4651/50000 -37693/1000000 949/200000 100979/1000000 55987/1000000 83499/1000000 219881/1000000 -1173/1000000 32583/250000 60937/1000000 125599/1000000 7859/250000 2833/250000 3649/1000000 -26771/200000 -17911/62500 -298437/1000000 -2493/250000 -3373/15625 -57319/1000000 -26037/125000 105579/1000000 -3707/12500 -182891/1000000 -170719/500000 -140567/250000 -106407/500000 -386629/1000000 1443/250000 36211/200000 -25689/250000 737/25000 8427/100000 59797/1000000 170451/1000000 15749/500000 -1269/125000 -49969/200000 -11951/62500 -22467/100000 157103/1000000 415923/1000000 138551/1000000 33451/250000 69597/1000000 267361/1000000 -112547/1000000 8183/200000 511/6250 75259/5500000 -8073/220000
-9159/250000 18709/250000 -5093/250000 -877/200000 13113/1000000 43497/500000 -16513/250000 -19351/1000000 25141/500000 -5779/1000000 30897/500000 -20253/1000000 -13367/500000 -1913/250000 -447/100000 -487/62500 7319/1000000 -2747/250000 2549/250000 -601/200000 40999/1000000 12009/1000000 1939/62500 413/40000 399/25000 -7559/500000 16409/1000000 -6379/1000000 -3189/250000 -2229/500000 -1071/500000 19613/500000 177/100000 4543/125000 -34839/500000 -3647/250000 -67291/1000000 -1393/50000 -9933/250000 728/15625 9089/250000 5923/250000 2537/200000 36561/1000000 11083/250000 19511/1000000 -113/10000 -31751/1000000 -23091/1000000 1261/1000000 3247/1000000 10811/250000 7753/1000000 -1613/500000 311/200000 -989/25000 -8421/500000 -321/500000 -10951/500000 44493/5500000 -5261/1100000
714941/1000000 -86641/200000 318581/1000000 -211319/1000000 -23399/62500 -16513/250000 245123/250000 183593/1000000 -32377/62500 6331/31250 -26363/50000 11469/40000 180671/1000000 43/50000 44881/250000 -38147/1000000 -2613/15625 85469/1000000 -230733/1000000 -83637/1000000 -1924/3125 -140187/500000 -168421/500000 -80497/500000 267/40000 396573/1000000 39421/200000 -3581/500000 399013/1000000 60079/1000000 891/3125 -96429/200000 59579/125000 170837/1000000 794951/1000000 224403/250000 3397/8000 29077/40000 103399/500000 -542193/1000000 32983/1000000 -3204/15625 -15133/62500 -218231/500000 -527607/1000000 -28377/125000 7277/500000 255667/500000 3687/8000 175631/500000 -59809/200000 -460251/500000 -26401/125000 -3181/12500 -20563/200000 -2034/15625 14251/50000 -16271/1000000 103573/1000000 -117437/1375000 1166/15625
27423/500000 -181291/500000 -30893/500000 -238883/1000000 -1039/50000 -19351/1000000 183593/1000000 268951/1000000 -3373/12500 2363/250000 -32027/100000 10667/100000 157313/1000000 -17597/250000 39741/500000 -68793/1000000 4257/125000 46211/1000000 15667/1000000 -101577/1000000 -46789/250000 -17871/1000000 -191129/1000000 19813/1000000 -47871/250000 -114823/1000000 -13943/40000 -6513/125000 -17077/500000 -191653/1000000 -14911/125000 -77879/250000 -40201/1000000 -2419/15625 225823/1000000 25699/1000000 214483/1000000 62561/1000000 216099/1000000 -80721/500000 -162073/1000000 -8201/125000 -11453/500000 -30339/250000 -62513/500000 -6397/125000 -30569/1000000 -41557/1000000 6877/200000 5943/100000 1579/62500 -13263/1000000 32821/1000000 6601/1000000 59309/1000000 196429/500000 42617/1000000 115729/1000000 55899/200000 -242251/2750000 3987/137500
-78089/250000 2107/4000 -104623/1000000 170457/500000 42161/250000 25141/500000 -32377/62500 -3373/12500 74309/125000 -44359/500000 580461/1000000 -209133/1000000 -241683/1000000 23697/250000 -3989/31250 100657/1000000 38711/1000000 -63073/1000000 96353/1000000 39531/250000 217213/500000 93459/1000000 344179/1000000 7181/125000 5307/25000 -14773/500000 294293/1000000 29963/1000000 -126319/1000000 191279/1000000 -1607/125000 2603/5000 -22547/200000 58551/500000 -508757/1000000 -32977/125000 -410287/1000000 -87211/250000 -31101/100000 367103/1000000 44953/250000 192667/1000000 32333/250000 470047/1000000 499877/1000000 14769/125000 29379/1000000 -80661/500000 -63929/250000 -10173/62500 811/20000 76263/250000 3737/100000 49203/1000000 -34511/1000000 -16737/40000 -151261/1000000 -67707/500000 -98761/250000 385391/2750000 -780427/11000000
108113/500000 -51783/1000000 43867/500000 -3163/125000 -47539/500000 -5779/1000000 6331/31250 2363/250000 -44359/500000 165901/1000000 -16661/200000 7473/125000 12931/1000000 35663/1000000 57971/1000000 6251/250000 -3487/125000 6087/500000 -32691/500000 -7889/1000000 -154259/1000000 -24193/250000 -58023/1000000 -29039/500000 75533/1000000 71909/500000 63697/500000 -257/31250 136647/1000000 6579/125000 108267/1000000 -9211/125000 36603/250000 69/800 189911/1000000 2037/8000 8301/125000 50603/250000 -4309/200000 -2094/15625 26231/500000 -34639/1000000 -39597/500000 -68933/1000000 -12993/200000 -797/40000 18829/1000000 86011/500000 137103/1000000 102391/1000000 -86029/1000000 -5739/20000 -22957/250000 -15703/200000 -59319/1000000 -36073/250000 2537/31250 -46337/1000000 -12349/200000 -6879/2200000 13113/1100000
-331971/1000000 703417/1000000 -3649/125000 366479/1000000 4651/50000 30897/500000 -26363/50000 -32027/100000 580461/1000000 -16661/200000 21249/25000 -38997/125000 -68169/200000 -40923/1000000 -276969/1000000 37/50000 -60989/500000 -20113/200000 42493/500000 32123/250000 596491/1000000 213/1000 257471/500000 73951/500000 351381/1000000 32319/500000 126601/250000 17771/1000000 -11243/100000 210107/1000000 12153/500000 159387/250000 -8219/1000000 126859/500000 -121469/250000 -24169/1000000 -424989/1000000 -284547/1000000 -396631/1000000 108981/250000 37139/125000 10973/40000 5259/31250 654167/1000000 310501/500000 183733/1000000 3661/1000000 -166683/1000000 -64727/200000 -1763/20000 9839/1000000 61563/200000 -7629/500000 511/100000 -54891/1000000 -658609/1000000 -42931/250000 -43303/200000 -14037/25000 85499/500000 -234183/2750000
3808/15625 -144871/500000 30107/1000000 -18819/200000 -37693/1000000 -20253/1000000 11469/40000 10667/100000 -209133/1000000 7473/125000 -38997/125000 12867/40000 3529/25000 136171/1000000 227989/1000000 10593/125000 109353/1000000 74399/1000000 -14737/200000 3831/200000 -369713/1000000 -105917/500000 -6577/25000 -73431/500000 -65539/500000 3399/125000 -2094/15625 2477/125000 53111/500000 16263/1000000 15671/250000 -131199/500000 93287/1000000 -5493/100000 58323/250000 57501/1000000 92579/1000000 73843/500000 138597/1000000 -128529/500000 -1777/20000 -36361/250000 -1463/12500 -152001/500000 -51533/200000 -161431/1000000 7799/500000 97453/500000 202957/1000000 37681/1000000 -87871/1000000 -311347/1000000 -921/200000 -3089/50000 -783/1000000 172571/1000000 117673/1000000 20327/500000 82751/500000 -52643/1100000 45867/1375000
23053/250000 -352219/1000000 -9019/200000 -181503/1000000 949/200000 -13367/500000 180671/1000000 157313/1000000 -241683/1000000 12931/1000000 -68169/200000 3529/25000 277213/1000000 2721/125000 6941/50000 379/500000 103307/1000000 60103/1000000 -537/125000 -43719/1000000 -126389/500000 -3893/50000 -59571/250000 -26363/500000 -20721/100000 -20009/200000 -40799/125000 -291/25000 -1017/250000 -14211/125000 -76269/1000000 -286109/1000000 -61383/1000000 -35547/200000 183717/1000000 -87479/1000000 162463/1000000 50311/1000000 50099/250000 -177439/1000000 -2884/15625 -117383/1000000 -26989/500000 -243641/1000000 -205117/1000000 -4539/50000 -3221/500000 15921/1000000 44839/500000 -3773/500000 21937/1000000 -32547/500000 969/25000 16361/1000000 22097/500000 385347/1000000 58839/1000000 107411/1000000 17939/62500 -838437/11000000 309693/11000000
36089/250000 3303/250000 -16747/1000000 83399/500000 100979/1000000 -1913/250000 43/50000 -17597/250000 23697/250000 35663/1000000 -40923/1000000 136171/1000000 2721/125000 229439/500000 126477/500000 32871/125000 232687/1000000 708/15625 -50047/1000000 153189/1000000 -231451/1000000 -29199/100000 -146721/1000000 -4511/20000 -6377/1000000 25599/500000 61303/1000000 3479/50000 28019/250000 201659/1000000 13421/100000 43527/1000000 -2181/62500 -12691/500000 -1189/15625 -119489/500000 -211279/1000000 -50413/500000 -26803/1000000 -65693/1000000 -6449/1000000 -54991/500000 -61771/500000 -14437/62500 -46971/500000 -3991/40000 44871/1000000 13569/62500 33003/200000 -5573/50000 -2317/62500 -99813/500000 479/40000 153/40000 -1627/31250 -38839/500000 23531/500000 -38153/1000000 -12137/200000 198659/5500000 2469/1100000
215389/1000000 -51073/200000 -12273/500000 -28027/1000000 55987/1000000 -447/100000 44881/250000 39741/500000 -3989/31250 57971/1000000 -276969/1000000 227989/1000000 6941/50000 126477/500000 25279/62500 161023/1000000 228509/1000000 5053/62500 -59941/1000000 81/1000 -196593/500000 -139517/500000 -286187/1000000 -7641/40000 -141859/1000000 -13819/1000000 -165761/1000000 7983/200000 89049/1000000 1199/20000 3431/62500 -202981/1000000 267/25000 -79673/1000000 106543/1000000 -123251/1000000 -44617/1000000 6369/200000 31479/250000 -51353/250000 -314/3125 -163099/1000000 -64831/500000 -170817/500000 -114811/500000 -169217/1000000 343/12500 48529/250000 19803/100000 -53897/1000000 -54319/1000000 -34041/125000 899/50000 -2641/62500 -217/25000 11021/62500 46189/500000 10351/250000 28459/200000 -159859/5500000 135383/5500000
51037/500000 6113/250000 -237/20000 1803/12500 83499/1000000 -487/62500 -38147/1000000 -68793/1000000 100657/1000000 6251/250000 37/50000 10593/125000 379/500000 32871/125000 161023/1000000 38227/125000 1357/8000 9487/500000 -20803/500000 63701/500000 -129453/1000000 -197423/1000000 -17573/200000 -42313/250000 22641/1000000 41199/1000000 62917/1000000 51871/1000000 3061/40000 152423/1000000 54157/500000 72529/1000000 -41713/1000000 -35563/1000000 -79769/1000000 -207879/1000000 -159769/1000000 -97243/1000000 -47621/1000000 -1253/40000 -2249/500000 -61369/1000000 -82693/1000000 -124731/1000000 -27517/1000000 -27647/500000 417/10000 158639/1000000 22801/200000 -5601/62500 -6953/1000000 -99763/1000000 1423/200000 5629/200000 -24059/500000 -80877/1000000 13407/500000 -31587/1000000 -33869/500000 8621/250000 353/2200000
-118669/1000000 -84029/500000 -19549/100000 40729/1000000 219881/1000000 7319/1000000 -2613/15625 4257/125000 38711/1000000 -3487/125000 -60989/500000 109353/1000000 103307/1000000 232687/1000000 228509/1000000 1357/8000 431207/1000000 56267/1000000 40079/500000 58667/500000 -77671/500000 -139783/1000000 -188373/1000000 -58741/500000 -188771/1000000 -219467/1000000 -170093/500000 25027/1000000 -1687/15625 7257/1000000 -132977/1000000 -21807/500000 -126393/500000 -5679/25000 -91127/500000 -270821/500000 -43589/250000 -56777/200000 37/400 2009/500000 -90587/500000 -94421/1000000 -21/1000 -95889/500000 -5269/500000 -82669/1000000 72/3125 -15101/250000 -31369/1000000 -235697/1000000 12353/125000 26919/200000 51577/500000 83809/1000000 34887/1000000 327197/1000000 -13191/500000 5239/100000 75613/500000 -33087/5500000 -160627/11000000
22079/500000 -37829/250000 -1529/200000 -20521/1000000 -1173/1000000 -2747/250000 85469/1000000 46211/1000000 -63073/1000000 6087/500000 -20113/200000 74399/1000000 60103/1000000 708/15625 5053/62500 9487/500000 56267/1000000 148317/1000000 3759/1000000 17683/500000 -128729/1000000 -32677/500000 -9203/100000 -35839/1000000 -76793/1000000 -17733/1000000 -87431/1000000 3019/500000 6377/1000000 -57/500000 -7909/500000 -86049/1000000 -1/4000 -5963/100000 16319/200000 -4587/250000 35277/1000000 2281/250000 31109/500000 -80511/1000000 -71403/1000000 -1597/40000 -12683/500000 -34329/500000 -29667/1000000 -59667/1000000 3351/200000 40703/1000000 27503/1000000 -4779/250000 -2911/100000 -48759/500000 3341/500000 -5593/200000 6791/1000000 94239/1000000 5219/200000 5869/500000 26821/500000 -145557/11000000 46447/11000000
-66647/250000 547/125000 -45459/250000 1287/200000 32583/250000 2549/250000 -230733/1000000 15667/1000000 96353/1000000 -32691/500000 42493/500000 -14737/200000 -537/125000 -50047/1000000 -59941/1000000 -20803/500000 40079/500000 3759/1000000 3016/15625 -8523/1000000 80973/500000 118831/1000000 60761/1000000 41797/500000 -12449/125000 -44741/200000 -237109/1000000 -19943/500000 -210977/1000000 -50781/500000 -224573/1000000 2563/40000 -96477/500000 -122923/1000000 -35977/200000 -297541/1000000 -75229/1000000 -230327/1000000 14427/1000000 140209/1000000 -7441/100000 64943/1000000 55071/500000 148277/1000000 96139/500000 22893/500000 -10959/1000000 -51619/200000 -213029/1000000 -124567/1000000 106091/1000000 162771/500000 77467/1000000 18843/250000 1539/25000 201561/1000000 -43041/500000 13319/1000000 12789/250000 2637/687500 -215829/5500000
-11747/1000000 108941/1000000 -51/31250 195097/1000000 60937/1000000 -601/200000 -83637/1000000 -101577/1000000 39531/250000 -7889/1000000 32123/250000 3831/200000 -43719/1000000 153189/1000000 81/1000 63701/500000 58667/500000 17683/500000 -8523/1000000 201869/1000000 -10589/1000000 -8373/100000 8799/500000 -33391/500000 9573/200000 26551/1000000 24537/200000 28479/500000 -739/1000000 40811/250000 39067/1000000 145957/1000000 -4127/250000 4491/250000 -57279/500000 -63243/500000 -168283/1000000 -691/6250 -10747/125000 3973/100000 22559/1000000 -2469/500000 -357/50000 18161/1000000 9537/125000 -5307/100000 45851/1000000 6991/100000 -3167/200000 -108469/1000000 -13887/500000 -69987/1000000 -1743/500000 -10629/500000 -15901/500000 -327/2000 -6373/500000 -73257/1000000 -15667/100000 30489/500000 -123639/5500000
-106873/200000 513639/1000000 -2003/15625 84141/500000 125599/1000000 40999/1000000 -1924/3125 -46789/250000 217213/500000 -154259/1000000 596491/1000000 -369713/1000000 -126389/500000 -231451/1000000 -196593/500000 -129453/1000000 -77671/500000 -128729/1000000 80973/500000 -10589/1000000 801041/1000000 395271/1000000 469087/1000000 124479/500000 1409/8000 -77931/500000 133649/1000000 -33131/1000000 -263961/1000000 -3577/62500 -87171/500000 494651/1000000 -204083/1000000 10069/250000 -500599/1000000 -123551/500000 -53309/250000 -371013/1000000 -257403/1000000 7374/15625 131383/1000000 136341/500000 121641/500000 122619/200000 540329/1000000 133817/500000 -5979/200000 -427599/1000000 -26247/62500 -108139/1000000 85577/500000 344989/500000 69677/1000000 37689/250000 4161/100000 -101701/500000 -218117/1000000 -32099/500000 -51151/200000 490967/5500000 -151719/2200000
-179981/500000 126367/1000000 -16479/200000 -568/15625 7859/250000 12009/1000000 -140187/500000 -17871/1000000 93459/1000000 -24193/250000 213/1000 -105917/500000 -3893/50000 -29199/100000 -139517/500000 -197423/1000000 -139783/1000000 -32677/500000 118831/1000000 -8373/100000 395271/1000000 437587/1000000 28781/125000 229227/1000000 20047/1000000 -137807/1000000 -73913/1000000 -9537/200000 -103109/500000 -19707/125000 -52523/250000 193/1250 -138939/1000000 -22807/500000 -93021/500000 -95067/1000000 2803/62500 -81019/500000 -36719/1000000 232303/1000000 -3877/200000 149611/1000000 35217/200000 324917/1000000 63121/250000 82483/500000 -36317/1000000 -81701/250000 -36051/125000 -6009/125000 122201/1000000 54807/125000 7983/200000 40903/500000 60057/1000000 69799/1000000 -121849/1000000 11833/1000000 -10009/1000000 28217/5500000 -345899/11000000
-132511/500000 465499/1000000 1411/250000 187833/1000000 2833/250000 1939/62500 -168421/500000 -191129/1000000 344179/1000000 -58023/1000000 257471/500000 -6577/25000 -59571/250000 -146721/1000000 -286187/1000000 -17573/200000 -188373/1000000 -9203/100000 60761/1000000 8799/500000 469087/1000000 28781/125000 487643/1000000 164303/1000000 45531/200000 56043/1000000 345297/1000000 -5699/250000 -18293/200000 68713/1000000 -6473/1000000 201847/500000 -291/200000 168611/1000000 -71613/250000 31207/500000 -17109/100000 -145653/1000000 -250001/1000000 308967/1000000 96139/500000 210109/1000000 18099/125000 482361/1000000 405229/1000000 22909/125000 -20817/1000000 -8443/50000 -121241/500000 -2593/500000 1801/100000 260949/1000000 -599/31250 12079/1000000 -19001/1000000 -102719/250000 -119143/1000000 -7709/62500 -677/2000 51593/550000 -555177/11000000
-119171/500000 56151/1000000 -53269/1000000 -25063/500000 3649/1000000 413/40000 -80497/500000 19813/1000000 7181/125000 -29039/500000 73951/500000 -73431/500000 -26363/500000 -4511/20000 -7641/40000 -42313/250000 -58741/500000 -35839/1000000 41797/500000 -33391/500000 124479/500000 229227/1000000 164303/1000000 71541/250000 463/250000 -49721/500000 -2803/62500 -11683/250000 -159489/1000000 -124591/1000000 -29557/200000 37307/500000 -64973/1000000 -4341/250000 -39467/500000 1173/100000 28567/500000 -10207/125000 -887/100000 27567/200000 -12409/1000000 55369/500000 122003/1000000 279181/1000000 211041/1000000 53141/500000 -27887/1000000 -224661/1000000 -55257/250000 293/100000 58363/1000000 64051/250000 25103/1000000 6849/500000 23881/500000 197/5000 -42657/500000 1213/250000 -18061/1000000 631/550000 -14477/687500
135273/1000000 198619/500000 626/3125 42407/200000 -26771/200000 399/25000 267/40000 -47871/250000 5307/25000 75533/1000000 351381/1000000 -65539/500000 -20721/100000 -6377/1000000 -141859/1000000 22641/1000000 -188771/1000000 -76793/1000000 -12449/125000 9573/200000 1409/8000 20047/1000000 45531/200000 463/250000 472649/1000000 173537/500000 31673/50000 4937/125000 2053/10000 115389/500000 280031/1000000 64227/200000 56419/250000 292717/1000000 -23203/1000000 401813/1000000 -93699/1000000 159873/1000000 -4011/15625 39673/500000 256397/1000000 4709/50000 -23653/1000000 44011/200000 34851/250000 102209/1000000 2103/62500 27181/125000 68379/1000000 31769/250000 -21297/200000 -27681/125000 -14703/100000 -41869/500000 -134981/1000000 -672921/1000000 8263/1000000 -79733/500000 -413029/1000000 1028157/11000000 -72583/11000000
228533/500000 185559/1000000 336567/1000000 147993/1000000 -17911/62500 -7559/500000 396573/1000000 -114823/1000000 -14773/500000 71909/500000 32319/500000 3399/125000 -20009/200000 25599/500000 -13819/1000000 41199/1000000 -219467/1000000 -17733/1000000 -44741/200000 26551/1000000 -77931/500000 -137807/1000000 56043/1000000 -49721/500000 173537/500000 659391/1000000 715451/1000000 1309/25000 205387/500000 145007/500000 43373/100000 10287/125000 420311/1000000 11011/31250 148067/500000 361263/500000 42533/500000 229829/500000 -145827/1000000 -8079/50000 117747/500000 -16489/500000 -4849/31250 -64009/1000000 -182387/1000000 -21337/1000000 7951/200000 3807/8000 312681/1000000 244027/1000000 -244211/1000000 -656357/1000000 -114751/500000 -196519/1000000 -20993/125000 -180639/250000 172621/1000000 -512/3125 -169557/500000 114357/2200000 360763/11000000
377763/1000000 167597/250000 223399/500000 218339/500000 -298437/1000000 16409/1000000 39421/200000 -13943/40000 294293/1000000 63697/500000 126601/250000 -2094/15625 -40799/125000 61303/1000000 -165761/1000000 62917/1000000 -170093/500000 -87431/1000000 -237109/1000000 24537/200000 133649/1000000 -73913/1000000 345297/1000000 -2803/62500 31673/50000 715451/1000000 1356901/1000000 8963/100000 87139/200000 123113/250000 118361/200000 243071/500000 264691/500000 118457/200000 65311/1000000 424099/500000 -148911/1000000 205217/500000 -205603/500000 26013/1000000 56873/125000 44521/500000 -101333/1000000 25007/125000 261/8000 57147/1000000 35533/500000 16327/31250 54173/250000 243341/1000000 -302951/1000000 -85419/125000 -143851/500000 -255987/1000000 -24291/100000 -81463/62500 65697/1000000 -311591/1000000 -150259/200000 6687/40000 -2137/1375000
37777/1000000 51211/1000000 28849/500000 73013/1000000 -2493/250000 -6379/1000000 -3581/500000 -6513/125000 29963/1000000 -257/31250 17771/1000000 2477/125000 -291/25000 3479/50000 7983/200000 51871/1000000 25027/1000000 3019/500000 -19943/500000 28479/500000 -33131/1000000 -9537/200000 -5699/250000 -11683/250000 4937/125000 1309/25000 8963/100000 33659/250000 43141/1000000 77143/1000000 12031/200000 17493/500000 27957/1000000 30849/1000000 -31583/1000000 -3337/200000 -21203/500000 -2117/250000 -3639/100000 -1297/500000 18381/1000000 -29093/1000000 -2629/100000 -42999/500000 -69437/1000000 -44901/1000000 2949/100000 94713/1000000 10793/200000 -26569/1000000 -12389/500000 -17319/200000 -16651/1000000 -5613/500000 -3987/200000 -77687/1000000 2479/250000 -2287/200000 -27433/500000 20601/1000000 44331/5500000
454933/1000000 5397/500000 272219/1000000 24361/1000000 -3373/15625 -3189/250000 399013/1000000 -17077/500000 -126319/1000000 136647/1000000 -11243/100000 53111/500000 -1017/250000 28019/250000 89049/1000000 3061/40000 -1687/15625 6377/1000000 -210977/1000000 -739/1000000 -263961/1000000 -103109/500000 -18293/200000 -159489/1000000 2053/10000 205387/500000 87139/200000 43141/1000000 28671/62500 38489/200000 36339/100000 -34411/500000 321363/1000000 27583/125000 298149/1000000 128541/250000 103733/1000000 392377/1000000 -41413/1000000 -112329/500000 68939/500000 -98163/1000000 -7437/40000 -13577/62500 -26801/100000 -14751/250000 7993/500000 110437/250000 355939/1000000 210359/1000000 -186069/1000000 -71849/125000 -152139/1000000 -31689/250000 -135189/1000000 -80429/200000 78293/500000 -10347/200000 -25783/200000 44953/11000000 293163/5500000
192999/1000000 141439/500000 18991/125000 283027/1000000 -57319/1000000 -2229/500000 60079/1000000 -191653/1000000 191279/1000000 6579/125000 210107/1000000 16263/1000000 -14211/125000 201659/1000000 1199/20000 152423/1000000 7257/1000000 -57/500000 -50781/500000 40811/250000 -3577/62500 -19707/125000 68713/1000000 -124591/1000000 115389/500000 145007/500000 123113/250000 77143/1000000 38489/200000 405099/1000000 125949/500000 54741/250000 4417/25000 104699/500000 -16269/500000 1143/6250 -190309/1000000 19317/250000 -97509/500000 -207/125000 174263/1000000 -17047/1000000 -80631/1000000 -1219/40000 -27299/1000000 -12069/200000 65567/1000000 147361/500000 61771/500000 -1563/100000 -16989/125000 -69761/200000 -95893/1000000 -45391/500000 -109487/1000000 -265473/500000 57719/1000000 -5897/40000 -13631/40000 265579/2750000 -10949/1100000
408741/1000000 44509/250000 311753/1000000 120699/1000000 -26037/125000 -1071/500000 891/3125 -14911/125000 -1607/125000 108267/1000000 12153/500000 15671/250000 -76269/1000000 13421/100000 3431/62500 54157/500000 -132977/1000000 -7909/500000 -224573/1000000 39067/1000000 -87171/500000 -52523/250000 -6473/1000000 -29557/200000 280031/1000000 43373/100000 118361/200000 12031/200000 36339/100000 125949/500000 32733/62500 63699/1000000 8467/25000 282189/1000000 184591/1000000 495031/1000000 7409/500000 168413/500000 -26287/200000 -74397/500000 3189/15625 -12021/200000 -170603/1000000 -43651/250000 -233067/1000000 -17243/500000 21763/500000 93537/200000 68947/200000 50667/250000 -196701/1000000 -538983/1000000 -154757/1000000 -12223/100000 -70481/500000 -138343/250000 11777/100000 -16411/200000 -59287/250000 216281/5500000 68973/1375000
-281957/1000000 318883/500000 -847/40000 389767/1000000 105579/1000000 19613/500000 -96429/200000 -77879/250000 2603/5000 -9211/125000 159387/250000 -131199/500000 -286109/1000000 43527/1000000 -202981/1000000 72529/1000000 -21807/500000 -86049/1000000 2563/40000 145957/1000000 494651/1000000 193/1250 201847/500000 37307/500000 64227/200000 10287/125000 243071/500000 17493/500000 -34411/500000 54741/250000 63699/1000000 689411/1000000 -33677/500000 169003/1000000 -29747/62500 -31773/200000 -15281/40000 -142061/500000 -3611/10000 379489/1000000 219669/1000000 48129/250000 123713/1000000 409921/1000000 199521/500000 80783/500000 39697/1000000 -1957/20000 -243603/1000000 -8603/62500 23851/500000 304227/1000000 -1041/125000 16489/250000 -14141/250000 -36059/62500 -17731/125000 -175401/1000000 -93741/200000 153443/1000000 -764763/11000000
229569/500000 42583/500000 312893/1000000 2293/125000 -3707/12500 177/100000 59579/125000 -40201/1000000 -22547/200000 36603/250000 -8219/1000000 93287/1000000 -61383/1000000 -2181/62500 267/25000 -41713/1000000 -126393/500000 -1/4000 -96477/500000 -4127/250000 -204083/1000000 -138939/1000000 -291/200000 -64973/1000000 56419/250000 420311/1000000 264691/500000 27957/1000000 321363/1000000 4417/25000 8467/25000 -33677/500000 312033/500000 77661/200000 368657/1000000 99191/125000 15741/125000 254281/500000 -21553/250000 -249079/1000000 272597/1000000 -6379/200000 -13763/100000 -14837/250000 -197407/1000000 -89077/1000000 7503/500000 199681/500000 276841/1000000 29953/100000 -298489/1000000 -673219/1000000 -101913/500000 -127231/500000 -22393/200000 -530617/1000000 39469/250000 -124763/1000000 -118877/500000 216781/11000000 1226/34375
234137/1000000 371071/1000000 11447/50000 71677/500000 -182891/1000000 4543/125000 170837/1000000 -2419/15625 58551/500000 69/800 126859/500000 -5493/100000 -35547/200000 -12691/500000 -79673/1000000 -35563/1000000 -5679/25000 -5963/100000 -122923/1000000 4491/250000 10069/250000 -22807/500000 168611/1000000 -4341/250000 292717/1000000 11011/31250 118457/200000 30849/1000000 27583/125000 104699/500000 282189/1000000 169003/1000000 77661/200000 112751/200000 17467/250000 292497/500000 -41369/500000 152083/500000 -40467/200000 1521/62500 186051/500000 65499/1000000 -55967/1000000 20021/250000 -35829/1000000 3299/500000 3647/1000000 242617/1000000 118813/1000000 200933/1000000 -26603/125000 -427791/1000000 -164587/1000000 -203967/1000000 -58937/500000 -319747/500000 64031/1000000 -7923/50000 -373299/1000000 387303/5500000 10117/11000000
293271/500000 -473201/1000000 128317/500000 -126643/500000 -170719/500000 -34839/500000 794951/1000000 225823/1000000 -508757/1000000 189911/1000000 -121469/250000 58323/250000 183717/1000000 -1189/15625 106543/1000000 -79769/1000000 -91127/500000 16319/200000 -35977/200000 -57279/500000 -500599/1000000 -93021/500000 -71613/250000 -39467/500000 -23203/1000000 148067/500000 65311/1000000 -31583/1000000 298149/1000000 -16269/500000 184591/1000000 -29747/62500 368657/1000000 17467/250000 408933/500000 150277/200000 56083/125000 117791/200000 51841/250000 -240939/500000 -359/10000 -31091/200000 -185933/1000000 -288167/1000000 -388507/1000000 -163507/1000000 887/125000 38749/100000 89599/250000 315991/1000000 -222401/1000000 -90431/125000 -165241/1000000 -50377/250000 -6173/100000 1061/1000000 13967/62500 15387/1000000 151051/1000000 -1044301/11000000 761011/11000000
744227/1000000 14321/200000 131759/250000 -42663/500000 -140567/250000 -3647/250000 224403/250000 25699/1000000 -32977/125000 2037/8000 -24169/1000000 57501/1000000 -87479/1000000 -119489/500000 -123251/1000000 -207879/1000000 -270821/500000 -4587/250000 -297541/1000000 -63243/500000 -123551/500000 -95067/1000000 31207/500000 1173/100000 401813/1000000 361263/500000 424099/500000 -3337/200000 128541/250000 1143/6250 495031/1000000 -31773/200000 99191/125000 292497/500000 150277/200000 20093/12500 367293/1000000 230899/250000 -9023/100000 -94587/250000 383217/1000000 501/250000 -182589/1000000 50387/1000000 -117189/500000 -65181/1000000 -1757/500000 23107/40000 99669/250000 28969/50000 -54253/125000 -105163/100000 -2851/8000 -400049/1000000 -47407/250000 -426257/500000 247469/1000000 -4723/25000 -361019/1000000 34879/5500000 655667/11000000
225443/1000000 -423337/1000000 67927/500000 -147783/500000 -106407/500000 -67291/1000000 3397/8000 214483/1000000 -410287/1000000 8301/125000 -424989/1000000 92579/1000000 162463/1000000 -211279/1000000 -44617/1000000 -159769/1000000 -43589/250000 35277/1000000 -75229/1000000 -168283/1000000 -53309/250000 2803/62500 -17109/100000 28567/500000 -93699/1000000 42533/500000 -148911/1000000 -21203/500000 103733/1000000 -190309/1000000 7409/500000 -15281/40000 15741/125000 -41369/500000 56083/125000 367293/1000000 532501/1000000 333879/1000000 98543/500000 -273551/1000000 -64431/500000 -84037/1000000 -64177/1000000 -157133/1000000 -130169/500000 -30927/1000000 -8583/500000 9539/100000 10277/62500 7939/40000 -20353/500000 -214139/1000000 -389/6250 -5167/125000 69/5000 124517/500000 51969/500000 97419/1000000 267571/1000000 -602357/5500000 651457/11000000
620129/1000000 -38399/250000 348837/1000000 -73987/500000 -386629/1000000 -1393/50000 29077/40000 62561/1000000 -87211/250000 50603/250000 -284547/1000000 73843/500000 50311/1000000 -50413/500000 6369/200000 -97243/1000000 -56777/200000 2281/250000 -230327/1000000 -691/6250 -371013/1000000 -81019/500000 -145653/1000000 -10207/125000 159873/1000000 229829/500000 205217/500000 -2117/250000 392377/1000000 19317/250000 168413/500000 -142061/500000 254281/500000 152083/500000 117791/200000 230899/250000 333879/1000000 194289/250000 8463/200000 -4741/12500 33531/200000 -51153/500000 -186591/1000000 -119163/500000 -399409/1000000 -25127/250000 3713/1000000 447433/1000000 399647/1000000 76663/200000 -271319/1000000 -48323/62500 -5673/25000 -29551/125000 -60701/500000 -358071/1000000 218707/1000000 -30097/500000 -939/15625 -507737/11000000 716313/11000000
8749/200000 -433679/1000000 -33931/500000 -197/800 1443/250000 -9933/250000 103399/500000 216099/1000000 -31101/100000 -4309/200000 -396631/1000000 138597/1000000 50099/250000 -26803/1000000 31479/250000 -47621/1000000 37/400 31109/500000 14427/1000000 -10747/125000 -257403/1000000 -36719/1000000 -250001/1000000 -887/100000 -4011/15625 -145827/1000000 -205603/500000 -3639/100000 -41413/1000000 -97509/500000 -26287/200000 -3611/10000 -21553/250000 -40467/200000 51841/250000 -9023/100000 98543/500000 8463/200000 44419/125000 -89077/500000 -213419/1000000 -117581/1000000 -41321/1000000 -128373/500000 -112513/500000 -81289/1000000 -6649/200000 -10499/250000 59987/1000000 1537/250000 4387/125000 -5157/200000 57099/1000000 13219/1000000 69551/1000000 487247/1000000 48121/1000000 16653/125000 350583/1000000 -1118067/11000000 8169/250000
-443493/1000000 6287/15625 -19667/125000 84473/500000 36211/200000 728/15625 -542193/1000000 -80721/500000 367103/1000000 -2094/15625 108981/250000 -128529/500000 -177439/1000000 -65693/1000000 -51353/250000 -1253/40000 2009/500000 -80511/1000000 140209/1000000 3973/100000 7374/15625 232303/1000000 308967/1000000 27567/200000 39673/500000 -8079/50000 26013/1000000 -1297/500000 -112329/500000 -207/125000 -74397/500000 379489/1000000 -249079/1000000 1521/62500 -240939/500000 -94587/250000 -273551/1000000 -4741/12500 -89077/500000 123611/250000 927/12500 191167/1000000 9179/50000 173181/500000 178017/500000 34061/200000 -8977/500000 -326901/1000000 -161277/500000 -42467/250000 36359/250000 523443/1000000 78801/1000000 129783/1000000 19191/500000 -18443/200000 -41653/250000 -4513/125000 -172759/1000000 812363/11000000 -652197/11000000
131297/1000000 381891/1000000 70697/500000 71717/500000 -25689/250000 9089/250000 32983/1000000 -162073/1000000 44953/250000 26231/500000 37139/125000 -1777/20000 -2884/15625 -6449/1000000 -314/3125 -2249/500000 -90587/500000 -71403/1000000 -7441/100000 22559/1000000 131383/1000000 -3877/200000 96139/500000 -12409/1000000 256397/1000000 117747/500000 56873/125000 18381/1000000 68939/500000 174263/1000000 3189/15625 219669/1000000 272597/1000000 186051/500000 -359/10000 383217/1000000 -64431/500000 33531/200000 -213419/1000000 927/12500 407059/1000000 18527/200000 -7059/250000 73493/500000 15599/250000 269/6250 -401/500000 68439/500000 28123/500000 33699/250000 -61667/500000 -197083/1000000 -1684/15625 -1169/12500 -3203/40000 -258773/500000 23739/1000000 -17013/125000 -165327/500000 391033/5500000 -57933/5500000
-180507/1000000 207581/1000000 -2023/50000 64263/1000000 737/25000 5923/250000 -3204/15625 -8201/125000 192667/1000000 -34639/1000000 10973/40000 -36361/250000 -117383/1000000 -54991/500000 -163099/1000000 -61369/1000000 -94421/1000000 -1597/40000 64943/1000000 -2469/500000 136341/500000 149611/1000000 210109/1000000 55369/500000 4709/50000 -16489/500000 44521/500000 -29093/1000000 -98163/1000000 -17047/1000000 -12021/200000 48129/250000 -6379/200000 65499/1000000 -31091/200000 501/250000 -84037/1000000 -51153/500000 -117581/1000000 191167/1000000 18527/200000 25267/100000 99607/1000000 178051/500000 305673/1000000 106403/1000000 -14579/1000000 -156313/1000000 -35231/200000 -1287/500000 389/12500 50239/250000 3077/1000000 9193/500000 3071/1000000 -149479/1000000 -19973/250000 -1633/31250 -29373/200000 7028/171875 -74571/2200000
-268537/1000000 105011/1000000 -111551/1000000 2737/125000 8427/100000 2537/200000 -15133/62500 -11453/500000 32333/250000 -39597/500000 5259/31250 -1463/12500 -26989/500000 -61771/500000 -64831/500000 -82693/1000000 -21/1000 -12683/500000 55071/500000 -357/50000 121641/500000 35217/200000 18099/125000 122003/1000000 -23653/1000000 -4849/31250 -101333/1000000 -2629/100000 -7437/40000 -80631/1000000 -170603/1000000 123713/1000000 -13763/100000 -55967/1000000 -185933/1000000 -182589/1000000 -64177/1000000 -186591/1000000 -41321/1000000 9179/50000 -7059/250000 99607/1000000 117983/500000 116509/500000 98879/500000 70243/1000000 -6213/500000 -248533/1000000 -114769/500000 -88321/1000000 42797/500000 324483/1000000 59073/1000000 62737/1000000 5229/100000 69881/1000000 -18301/200000 -6561/1000000 -21683/1000000 42627/2200000 -104733/2750000
-183941/500000 363319/1000000 -55589/500000 71353/500000 59797/1000000 36561/1000000 -218231/500000 -30339/250000 470047/1000000 -68933/1000000 654167/1000000 -152001/500000 -243641/1000000 -14437/62500 -170817/500000 -124731/1000000 -95889/500000 -34329/500000 148277/1000000 18161/1000000 122619/200000 324917/1000000 482361/1000000 279181/1000000 44011/200000 -64009/1000000 25007/125000 -42999/500000 -13577/62500 -1219/40000 -43651/250000 409921/1000000 -14837/250000 20021/250000 -288167/1000000 50387/1000000 -157133/1000000 -119163/500000 -128373/500000 173181/500000 73493/500000 178051/500000 116509/500000 1083557/1000000 861251/1000000 44501/200000 -12337/500000 -13391/40000 -410311/1000000 -2337/1000000 1731/40000 101149/250000 10449/1000000 38/3125 -437/500000 -176641/500000 -38761/200000 -139/1000 -91789/250000 1111863/11000000 -439357/5500000
-5569/12500 291871/1000000 -20531/100000 33171/200000 170451/1000000 11083/250000 -527607/1000000 -62513/500000 499877/1000000 -12993/200000 310501/500000 -51533/200000 -205117/1000000 -46971/500000 -114811/500000 -27517/1000000 -5269/500000 -29667/1000000 96139/500000 9537/125000 540329/1000000 63121/250000 405229/1000000 211041/1000000 34851/250000 -182387/1000000 261/8000 -69437/1000000 -26801/100000 -27299/1000000 -233067/1000000 199521/500000 -197407/1000000 -35829/1000000 -388507/1000000 -117189/500000 -130169/500000 -399409/1000000 -112513/500000 178017/500000 15599/250000 305673/1000000 98879/500000 861251/1000000 1025893/1000000 200633/1000000 -258/15625 -4503/12500 -425187/1000000 -7301/62500 23269/250000 475247/1000000 58639/1000000 26881/500000 79/6250 -1673/8000 -41349/200000 -57503/500000 -4758/15625 1110041/11000000 -87767/1000000
-44601/250000 81481/500000 -4993/125000 7131/500000 15749/500000 19511/1000000 -28377/125000 -6397/125000 14769/125000 -797/40000 183733/1000000 -161431/1000000 -4539/50000 -3991/40000 -169217/1000000 -27647/500000 -82669/1000000 -59667/1000000 22893/500000 -5307/100000 133817/500000 82483/500000 22909/125000 53141/500000 102209/1000000 -21337/1000000 57147/1000000 -44901/1000000 -14751/250000 -12069/200000 -17243/500000 80783/500000 -89077/1000000 3299/500000 -163507/1000000 -65181/1000000 -30927/1000000 -25127/250000 -81289/1000000 34061/200000 269/6250 106403/1000000 70243/1000000 44501/200000 200633/1000000 62029/250000 -3373/100000 -158381/1000000 -62039/500000 -517/125000 95651/1000000 262557/1000000 51/62500 72483/1000000 -4293/1000000 -67873/1000000 -15961/200000 -5683/1000000 -65483/1000000 72873/5500000 -156829/11000000
43059/1000000 13703/1000000 34931/1000000 68159/1000000 -1269/125000 -113/10000 7277/500000 -30569/1000000 29379/1000000 18829/1000000 3661/1000000 7799/500000 -3221/500000 44871/1000000 343/12500 417/10000 72/3125 3351/200000 -10959/1000000 45851/1000000 -5979/200000 -36317/1000000 -20817/1000000 -27887/1000000 2103/62500 7951/200000 35533/500000 2949/100000 7993/500000 65567/1000000 21763/500000 39697/1000000 7503/500000 3647/1000000 887/125000 -1757/500000 -8583/500000 3713/1000000 -6649/200000 -8977/500000 -401/500000 -14579/1000000 -6213/500000 -12337/500000 -258/15625 -3373/100000 11483/100000 25277/500000 1879/125000 -38607/1000000 -12833/1000000 -66431/1000000 -479/20000 -3039/500000 -26483/1000000 -4789/62500 9521/1000000 -24841/1000000 -54611/1000000 10149/500000 -24553/11000000
583239/1000000 -40573/1000000 345501/1000000 88577/1000000 -49969/200000 -31751/1000000 255667/500000 -41557/1000000 -80661/500000 86011/500000 -166683/1000000 97453/500000 15921/1000000 13569/62500 48529/250000 158639/1000000 -15101/250000 40703/1000000 -51619/200000 6991/100000 -427599/1000000 -81701/250000 -8443/50000 -224661/1000000 27181/125000 3807/8000 16327/31250 94713/1000000 110437/250000 147361/500000 93537/200000 -1957/20000 199681/500000 242617/1000000 38749/100000 23107/40000 9539/100000 447433/1000000 -10499/250000 -326901/1000000 68439/500000 -156313/1000000 -248533/1000000 -13391/40000 -4503/12500 -158381/1000000 25277/500000 683373/1000000 442757/1000000 24953/125000 -51/200 -798701/1000000 -37313/200000 -39267/200000 -152039/1000000 -476441/1000000 12103/62500 -16963/200000 -44543/250000 24753/1375000 359331/5500000
25421/50000 -8503/50000 247033/1000000 -15061/200000 -11951/62500 -23091/1000000 3687/8000 6877/200000 -63929/250000 137103/1000000 -64727/200000 202957/1000000 44839/500000 33003/200000 19803/100000 22801/200000 -31369/1000000 27503/1000000 -213029/1000000 -3167/200000 -26247/62500 -36051/125000 -121241/500000 -55257/250000 68379/1000000 312681/1000000 54173/250000 10793/200000 355939/1000000 61771/500000 68947/200000 -243603/1000000 276841/1000000 118813/1000000 89599/250000 99669/250000 10277/62500 399647/1000000 59987/1000000 -161277/500000 28123/500000 -35231/200000 -114769/500000 -410311/1000000 -425187/1000000 -62039/500000 1879/125000 442757/1000000 260961/500000 187133/1000000 -76603/500000 -111729/200000 -57447/500000 -45891/500000 -98179/1000000 -144779/1000000 176679/1000000 16181/1000000 49061/1000000 -231907/5500000 849501/11000000
38073/125000 -19123/500000 202597/1000000 -8103/62500 -22467/100000 1261/1000000 175631/500000 5943/100000 -10173/62500 102391/1000000 -1763/20000 37681/1000000 -3773/500000 -5573/50000 -53897/1000000 -5601/62500 -235697/1000000 -4779/250000 -124567/1000000 -108469/1000000 -108139/1000000 -6009/125000 -2593/500000 293/100000 31769/250000 244027/1000000 243341/1000000 -26569/1000000 210359/1000000 -1563/100000 50667/250000 -8603/62500 29953/100000 200933/1000000 315991/1000000 28969/50000 7939/40000 76663/200000 1537/250000 -42467/250000 33699/250000 -1287/500000 -88321/1000000 -2337/1000000 -7301/62500 -517/125000 -38607/1000000 24953/125000 187133/1000000 359081/1000000 -75023/500000 -366071/1000000 -29201/250000 -63429/500000 -28713/500000 -217573/1000000 99679/1000000 -15949/1000000 -42041/1000000 -353097/11000000 47077/1100000
-53769/200000 -1077/62500 -170729/1000000 -8839/250000 157103/1000000 3247/1000000 -59809/200000 1579/62500 811/20000 -86029/1000000 9839/1000000 -87871/1000000 21937/1000000 -2317/62500 -54319/1000000 -6953/1000000 12353/125000 -2911/100000 106091/1000000 -13887/500000 85577/500000 122201/1000000 1801/100000 58363/1000000 -21297/200000 -244211/1000000 -302951/1000000 -12389/500000 -186069/1000000 -16989/125000 -196701/1000000 23851/500000 -298489/1000000 -26603/125000 -222401/1000000 -54253/125000 -20353/500000 -271319/1000000 4387/125000 36359/250000 -61667/500000 389/12500 42797/500000 1731/40000 23269/250000 95651/1000000 -12833/1000000 -51/200 -76603/500000 -75023/500000 19377/62500 24879/50000 59623/1000000 181491/1000000 51841/1000000 306823/1000000 -51297/500000 10359/125000 74223/500000 -213589/11000000 -10193/687500
-431741/500000 173199/1000000 -119581/250000 -41869/1000000 415923/1000000 10811/250000 -460251/500000 -13263/1000000 76263/250000 -5739/20000 61563/200000 -311347/1000000 -32547/500000 -99813/500000 -34041/125000 -99763/1000000 26919/200000 -48759/500000 162771/500000 -69987/1000000 344989/500000 54807/125000 260949/1000000 64051/250000 -27681/125000 -656357/1000000 -85419/125000 -17319/200000 -71849/125000 -69761/200000 -538983/1000000 304227/1000000 -673219/1000000 -427791/1000000 -90431/125000 -105163/100000 -214139/1000000 -48323/62500 -5157/200000 523443/1000000 -197083/1000000 50239/250000 324483/1000000 101149/250000 475247/1000000 262557/1000000 -66431/1000000 -798701/1000000 -111729/200000 -366071/1000000 24879/50000 63287/40000 38867/125000 232687/500000 210841/1000000 321807/500000 -306141/1000000 37557/250000 241031/1000000 -53193/11000000 -803747/11000000
-99359/500000 -27877/500000 -147031/1000000 -45357/1000000 138551/1000000 7753/1000000 -26401/125000 32821/1000000 3737/100000 -22957/250000 -7629/500000 -921/200000 969/25000 479/40000 899/50000 1423/200000 51577/500000 3341/500000 77467/1000000 -1743/500000 69677/1000000 7983/200000 -599/31250 25103/1000000 -14703/100000 -114751/500000 -143851/500000 -16651/1000000 -152139/1000000 -95893/1000000 -154757/1000000 -1041/125000 -101913/500000 -164587/1000000 -165241/1000000 -2851/8000 -389/6250 -5673/25000 57099/1000000 78801/1000000 -1684/15625 3077/1000000 59073/1000000 10449/1000000 58639/1000000 51/62500 -479/20000 -37313/200000 -57447/500000 -29201/250000 59623/1000000 38867/125000 219253/1000000 5809/62500 79489/1000000 296563/1000000 -12931/200000 3743/50000 74321/500000 -100489/5500000 -119349/11000000
-207421/1000000 537/250000 -136121/1000000 -849/31250 33451/250000 -1613/500000 -3181/12500 6601/1000000 49203/1000000 -15703/200000 511/100000 -3089/50000 16361/1000000 153/40000 -2641/62500 5629/200000 83809/1000000 -5593/200000 18843/250000 -10629/500000 37689/250000 40903/500000 12079/1000000 6849/500000 -41869/500000 -196519/1000000 -255987/1000000 -5613/500000 -31689/250000 -45391/500000 -12223/100000 16489/250000 -127231/500000 -203967/1000000 -50377/250000 -400049/1000000 -5167/125000 -29551/125000 13219/1000000 129783/1000000 -1169/12500 9193/500000 62737/1000000 38/3125 26881/500000 72483/1000000 -3039/500000 -39267/200000 -45891/500000 -63429/500000 181491/1000000 232687/500000 5809/62500 301181/1000000 8041/1000000 264873/1000000 -70669/1000000 77623/1000000 34401/250000 -161393/11000000 -47709/5500000
-145193/1000000 -79287/1000000 -101659/1000000 -35327/500000 69597/1000000 311/200000 -20563/200000 59309/1000000 -34511/1000000 -59319/1000000 -54891/1000000 -783/1000000 22097/500000 -1627/31250 -217/25000 -24059/500000 34887/1000000 6791/1000000 1539/25000 -15901/500000 4161/100000 60057/1000000 -19001/1000000 23881/500000 -134981/1000000 -20993/125000 -24291/100000 -3987/200000 -135189/1000000 -109487/1000000 -70481/500000 -14141/250000 -22393/200000 -58937/500000 -6173/100000 -47407/250000 69/5000 -60701/500000 69551/1000000 19191/500000 -3203/40000 3071/1000000 5229/100000 -437/500000 79/6250 -4293/1000000 -26483/1000000 -152039/1000000 -98179/1000000 -28713/500000 51841/1000000 210841/1000000 79489/1000000 8041/1000000 173671/1000000 6339/25000 -36199/1000000 29901/500000 137431/1000000 -302383/11000000 -32577/5500000
-176123/500000 -396673/500000 -198023/500000 -12523/25000 267361/1000000 -989/25000 -2034/15625 196429/500000 -16737/40000 -36073/250000 -658609/1000000 172571/1000000 385347/1000000 -38839/500000 11021/62500 -80877/1000000 327197/1000000 94239/1000000 201561/1000000 -327/2000 -101701/500000 69799/1000000 -102719/250000 197/5000 -672921/1000000 -180639/250000 -81463/62500 -77687/1000000 -80429/200000 -265473/500000 -138343/250000 -36059/62500 -530617/1000000 -319747/500000 1061/1000000 -426257/500000 124517/500000 -358071/1000000 487247/1000000 -18443/200000 -258773/500000 -149479/1000000 69881/1000000 -176641/500000 -1673/8000 -67873/1000000 -4789/62500 -476441/1000000 -144779/1000000 -217573/1000000 306823/1000000 321807/500000 296563/1000000 264873/1000000 6339/25000 1452309/1000000 -35561/500000 183229/500000 17159/20000 -442381/2200000 314601/11000000
2651/10000 -129339/1000000 2161/25000 -46359/1000000 -112547/1000000 -8421/500000 14251/50000 42617/1000000 -151261/1000000 2537/31250 -42931/250000 117673/1000000 58839/1000000 23531/500000 46189/500000 13407/500000 -13191/500000 5219/200000 -43041/500000 -6373/500000 -218117/1000000 -121849/1000000 -119143/1000000 -42657/500000 8263/1000000 172621/1000000 65697/1000000 2479/250000 78293/500000 57719/1000000 11777/100000 -17731/125000 39469/250000 64031/1000000 13967/62500 247469/1000000 51969/500000 218707/1000000 48121/1000000 -41653/250000 23739/1000000 -19973/250000 -18301/200000 -38761/200000 -41349/200000 -15961/200000 9521/1000000 12103/62500 176679/1000000 99679/1000000 -51297/500000 -306141/1000000 -12931/200000 -70669/1000000 -36199/1000000 -35561/500000 172907/1000000 -16097/1000000 12927/500000 -247527/11000000 127553/5500000
-63767/1000000 -25427/125000 -7239/125000 -162777/1000000 8183/200000 -321/500000 -16271/1000000 115729/1000000 -67707/500000 -46337/1000000 -43303/200000 20327/500000 107411/1000000 -38153/1000000 10351/250000 -31587/1000000 5239/100000 5869/500000 13319/1000000 -73257/1000000 -32099/500000 11833/1000000 -7709/62500 1213/250000 -79733/500000 -512/3125 -311591/1000000 -2287/200000 -10347/200000 -5897/40000 -16411/200000 -175401/1000000 -124763/1000000 -7923/50000 15387/1000000 -4723/25000 97419/1000000 -30097/500000 16653/125000 -4513/125000 -17013/125000 -1633/31250 -6561/1000000 -139/1000 -57503/500000 -5683/1000000 -24841/1000000 -16963/200000 16181/1000000 -15949/1000000 10359/125000 37557/250000 3743/50000 77623/1000000 29901/500000 183229/500000 -16097/1000000 121103/500000 128913/500000 -32919/500000 325813/11000000
-56361/1000000 -57029/100000 -162097/1000000 -95079/250000 511/6250 -10951/500000 103573/1000000 55899/200000 -98761/250000 -12349/200000 -14037/25000 82751/500000 17939/62500 -12137/200000 28459/200000 -33869/500000 75613/500000 26821/500000 12789/250000 -15667/100000 -51151/200000 -10009/1000000 -677/2000 -18061/1000000 -413029/1000000 -169557/500000 -150259/200000 -27433/500000 -25783/200000 -13631/40000 -59287/250000 -93741/200000 -118877/500000 -373299/1000000 151051/1000000 -361019/1000000 267571/1000000 -939/15625 350583/1000000 -172759/1000000 -165327/500000 -29373/200000 -21683/1000000 -91789/250000 -4758/15625 -65483/1000000 -54611/1000000 -44543/250000 49061/1000000 -42041/1000000 74223/500000 241031/1000000 74321/500000 34401/250000 137431/1000000 17159/20000 12927/500000 128913/500000 708497/1000000 -1740941/11000000 53259/1100000
-166053/5500000 1857297/11000000 151839/11000000 679297/5500000 75259/5500000 44493/5500000 -117437/1375000 -242251/2750000 385391/2750000 -6879/2200000 85499/500000 -52643/1100000 -838437/11000000 198659/5500000 -159859/5500000 8621/250000 -33087/5500000 -145557/11000000 2637/687500 30489/500000 490967/5500000 28217/5500000 51593/550000 631/550000 1028157/11000000 114357/2200000 6687/40000 20601/1000000 44953/11000000 265579/2750000 216281/5500000 153443/1000000 216781/11000000 387303/5500000 -1044301/11000000 34879/5500000 -602357/5500000 -507737/11000000 -1118067/11000000 812363/11000000 391033/5500000 7028/171875 42627/2200000 1111863/11000000 1110041/11000000 72873/5500000 10149/500000 24753/1375000 -231907/5500000 -353097/11000000 -213589/11000000 -53193/11000000 -100489/5500000 -161393/11000000 -302383/11000000 -442381/2200000 -247527/11000000 -32919/500000 -1740941/11000000 238349/4840000 -289917/15125000
75099/1100000 -668539/11000000 482081/11000000 -99499/2200000 -8073/220000 -5261/1100000 1166/15625 3987/137500 -780427/11000000 13113/1100000 -234183/2750000 45867/1375000 309693/11000000 2469/1100000 135383/5500000 353/2200000 -160627/11000000 46447/11000000 -215829/5500000 -123639/5500000 -151719/2200000 -345899/11000000 -555177/11000000 -14477/687500 -72583/11000000 360763/11000000 -2137/1375000 44331/5500000 293163/5500000 -10949/1100000 68973/1375000 -764763/11000000 1226/34375 10117/11000000 761011/11000000 655667/11000000 651457/11000000 716313/11000000 8169/250000 -652197/11000000 -57933/5500000 -74571/2200000 -104733/2750000 -439357/5500000 -87767/1000000 -156829/11000000 -24553/11000000 359331/5500000 849501/11000000 47077/1100000 -10193/687500 -803747/11000000 -119349/11000000 -47709/5500000 -32577/5500000 314601/11000000 127553/5500000 325813/11000000 53259/1100000 -289917/15125000 2608121/121000000


--- Term 7 ---

Order of type    : 3
Order of flags   : 5
Number of flags  : 43
Matrix dimension : 11

Flags :
F1  : {123}
F2  : {123, 125}
F3  : {123, 135}
F4  : {123, 235}
F5  : {123, 145}
F6  : {123, 125, 145}
F7  : {123, 135, 145}
F8  : {123, 235, 145}
F9  : {123, 245}
F10 : {123, 125, 245}
F11 : {123, 135, 245}
F12 : {123, 235, 245}
F13 : {123, 145, 245}
F14 : {123, 135, 145, 245}
F15 : {123, 235, 145, 245}
F16 : {123, 345}
F17 : {123, 125, 345}
F18 : {123, 135, 345}
F19 : {123, 235, 345}
F20 : {123, 145, 345}
F21 : {123, 125, 145, 345}
F22 : {123, 235, 145, 345}
F23 : {123, 245, 345}
F24 : {123, 125, 245, 345}
F25 : {123, 135, 245, 345}
F26 : {123, 124, 125}
F27 : {123, 134, 125}
F28 : {123, 134, 135}
F29 : {123, 134, 125, 145}
F30 : {123, 134, 125, 245}
F31 : {123, 134, 125, 345}
F32 : {123, 134, 125, 245, 345}
F33 : {123, 234, 125}
F34 : {123, 234, 135}
F35 : {123, 234, 235}
F36 : {123, 234, 125, 145}
F37 : {123, 234, 135, 145}
F38 : {123, 234, 125, 245}
F39 : {123, 234, 135, 245}
F40 : {123, 234, 135, 145, 245}
F41 : {123, 234, 125, 345}
F42 : {123, 234, 135, 345}
F43 : {123, 234, 125, 145, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F4)
B3  : (F5)+(F9)+(F16)
B4  : (F6)+(F7)+(F10)+(F12)+(F18)+(F19)
B5  : (F8)+(F11)+(F17)
B6  : (F13)+(F20)+(F23)
B7  : (F14)+(F15)+(F21)+(F22)+(F24)+(F25)
B8  : 100(F26)+100(F28)-63(F29)-9(F32)+100(F35)-63(F38)-9(F40)-63(F42)-9(F43)
B9  : (F27)+(F33)+(F34)
B10 : (F30)+(F31)+(F36)+(F37)+(F39)+(F41)
B11 : 18(F26)+18(F28)+28(F29)-277(F32)+18(F35)+28(F38)-277(F40)+28(F42)-277(F43)

Matrix :
741137/1000000 80821/250000 64791/500000 15317/125000 -264333/1000000 -97687/250000 -469553/1000000 124173/140500000 -169959/1000000 -574527/1000000 688581/281000000
80821/250000 54331/250000 42043/500000 2201/20000 -118139/1000000 -114161/500000 -31423/100000 2629/1756250 -9927/200000 -190381/500000 855819/281000000
64791/500000 42043/500000 8327/50000 157437/1000000 -28159/500000 -2453/15625 -145709/1000000 74923/35125000 -27277/1000000 -146729/500000 1081331/281000000
15317/125000 2201/20000 157437/1000000 35049/100000 -82611/1000000 -211751/1000000 -181213/1000000 304557/70250000 -14533/250000 -259933/500000 2147873/281000000
-264333/1000000 -118139/1000000 -28159/500000 -82611/1000000 89559/500000 148009/1000000 167199/1000000 -38867/70250000 87613/1000000 117287/500000 -90337/70250000
-97687/250000 -114161/500000 -2453/15625 -211751/1000000 148009/1000000 46631/125000 362213/1000000 -9781/3512500 27883/500000 109869/200000 -18713/3512500
-469553/1000000 -31423/100000 -145709/1000000 -181213/1000000 167199/1000000 362213/1000000 26731/50000 -350793/140500000 6829/200000 562469/1000000 -701817/140500000
124173/140500000 2629/1756250 74923/35125000 304557/70250000 -38867/70250000 -9781/3512500 -350793/140500000 34183388135839927149977/536850756700703475745000000 1177/70250000 -121899/17562500 2986876818279558066145681/27057278137715455177548000000
-169959/1000000 -9927/200000 -27277/1000000 -14533/250000 87613/1000000 27883/500000 6829/200000 1177/70250000 10557/62500 98017/1000000 -29959/281000000
-574527/1000000 -190381/500000 -146729/500000 -259933/500000 117287/500000 109869/200000 562469/1000000 -121899/17562500 98017/1000000 569937/500000 -1793341/140500000
688581/281000000 855819/281000000 1081331/281000000 2147873/281000000 -90337/70250000 -18713/3512500 -701817/140500000 2986876818279558066145681/27057278137715455177548000000 -29959/281000000 -1793341/140500000 111757561834455191028819/578146968754603743110000000


--- Term 8 ---

Order of type    : 3
Order of flags   : 5
Number of flags  : 42
Matrix dimension : 29

Flags :
F1  : {123, 125}
F2  : {123, 135}
F3  : {123, 235}
F4  : {123, 145}
F5  : {123, 125, 145}
F6  : {123, 135, 145}
F7  : {123, 235, 145}
F8  : {123, 245}
F9  : {123, 125, 245}
F10 : {123, 135, 245}
F11 : {123, 235, 245}
F12 : {123, 145, 245}
F13 : {123, 135, 145, 245}
F14 : {123, 235, 145, 245}
F15 : {123, 345}
F16 : {123, 125, 345}
F17 : {123, 135, 345}
F18 : {123, 235, 345}
F19 : {123, 145, 345}
F20 : {123, 125, 145, 345}
F21 : {123, 235, 145, 345}
F22 : {123, 245, 345}
F23 : {123, 125, 245, 345}
F24 : {123, 135, 245, 345}
F25 : {123, 124, 125}
F26 : {123, 134, 125}
F27 : {123, 134, 135}
F28 : {123, 134, 125, 145}
F29 : {123, 134, 125, 245}
F30 : {123, 134, 125, 345}
F31 : {123, 134, 125, 245, 345}
F32 : {123, 234, 125}
F33 : {123, 234, 135}
F34 : {123, 234, 235}
F35 : {123, 234, 125, 145}
F36 : {123, 234, 135, 145}
F37 : {123, 234, 125, 245}
F38 : {123, 234, 135, 245}
F39 : {123, 234, 135, 145, 245}
F40 : {123, 234, 125, 345}
F41 : {123, 234, 135, 345}
F42 : {123, 234, 125, 145, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F3)
B3  : (F4)-(F8)
B4  : (F4)-(F15)
B5  : (F5)-(F6)
B6  : (F5)-(F9)
B7  : (F5)-(F11)
B8  : (F5)-(F17)
B9  : (F5)-(F18)
B10 : (F7)-(F10)
B11 : (F7)-(F16)
B12 : (F12)-(F19)
B13 : (F12)-(F22)
B14 : (F13)-(F14)
B15 : (F13)-(F20)
B16 : (F13)-(F21)
B17 : (F13)-(F23)
B18 : (F13)-(F24)
B19 : (F26)-(F32)
B20 : (F26)-(F33)
B21 : 48(F25)-102(F27)+221(F28)-140(F31)+54(F34)-257(F37)+36(F39)+36(F41)+104(F42)
B22 : 150(F25)-48(F27)-257(F28)+104(F31)-102(F34)-36(F37)-68(F39)+293(F41)-36(F42)
B23 : (F29)-(F30)
B24 : (F29)-(F35)
B25 : (F29)-(F36)
B26 : (F29)-(F38)
B27 : (F29)-(F40)
B28 : 150(F25)-48(F27)+104(F28)-257(F31)-102(F34)-36(F37)+293(F39)-68(F41)-36(F42)
B29 : 48(F25)-102(F27)-140(F28)+221(F31)+54(F34)+104(F37)+36(F39)+36(F41)-257(F42)

Matrix :
32533/200000 108719/500000 -947/250000 -953/50000 37369/500000 4133/1000000 278471/1000000 101217/500000 30211/125000 30801/1000000 -121623/1000000 20611/500000 34843/250000 46577/1000000 -68197/500000 169099/1000000 1951/25000 258151/1000000 81529/1000000 27009/200000 -78113/180500000 63617/180500000 -73201/1000000 3917/50000 -11759/1000000 15899/1000000 34169/500000 307307/180500000 -56961/90250000
108719/500000 929697/1000000 -17927/500000 -16781/200000 12879/125000 -15651/250000 911653/1000000 73401/125000 3399/4000 -5869/250000 -486293/1000000 14843/250000 512601/1000000 182709/500000 -407023/1000000 602517/1000000 86513/200000 896179/1000000 271397/1000000 524993/1000000 -744133/361000000 428871/361000000 -195481/1000000 408203/1000000 997/1000000 52149/1000000 193919/1000000 2138101/361000000 -1124339/361000000
-947/250000 -17927/500000 82623/1000000 -2293/500000 17547/1000000 1279/62500 -8063/500000 -33/12500 -31423/1000000 1371/62500 3573/125000 -3881/500000 -7613/500000 -5349/125000 3027/1000000 -6379/250000 -8287/250000 -31001/1000000 -4143/1000000 -6999/250000 8441/72200000 -10533/361000000 -4241/1000000 -25443/500000 -1573/1000000 -47/10000 919/1000000 -15863/72200000 2383/14440000
-953/50000 -16781/200000 -2293/500000 25841/250000 5261/1000000 297/1000000 -81623/1000000 -1571/40000 -9047/125000 15587/1000000 45077/1000000 6307/1000000 -67/3125 -11621/200000 34289/1000000 -8221/125000 -41273/1000000 -73707/1000000 -32887/1000000 -38733/1000000 15949/72200000 -10161/90250000 23947/1000000 -57777/1000000 -7299/1000000 -10783/1000000 -4171/250000 -209729/361000000 61619/180500000
37369/500000 12879/125000 17547/1000000 5261/1000000 18203/62500 28749/500000 121103/500000 30387/125000 134241/1000000 26003/250000 -24051/1000000 8187/500000 18097/250000 -16491/125000 -18059/100000 1387/20000 -27337/500000 10847/62500 6137/62500 2681/100000 19557/361000000 4383/14440000 -90107/1000000 -25301/200000 3159/500000 -1597/250000 87029/1000000 173383/180500000 -48721/361000000
4133/1000000 -15651/250000 1279/62500 297/1000000 28749/500000 21463/125000 -2841/250000 9953/250000 -65243/1000000 15603/200000 81951/1000000 -4837/500000 -21389/500000 -7821/62500 -9621/250000 -61531/1000000 -74743/1000000 -47439/1000000 32893/1000000 -15133/250000 52767/180500000 1411/90250000 -45901/1000000 -73821/500000 827/200000 -2411/200000 17287/500000 -28029/90250000 20203/90250000
278471/1000000 911653/1000000 -8063/500000 -81623/1000000 121103/500000 -2841/250000 1222673/1000000 390687/500000 490141/500000 1039/12500 -93787/200000 7323/125000 541913/1000000 11973/40000 -34707/62500 655691/1000000 193903/500000 512451/500000 176113/500000 267049/500000 -742287/361000000 260797/180500000 -65177/250000 332267/1000000 -68/15625 87217/1000000 277333/1000000 1195741/180500000 -1205371/361000000
101217/500000 73401/125000 -33/12500 -1571/40000 30387/125000 9953/250000 390687/500000 180427/250000 648679/1000000 23771/200000 -10207/40000 5823/125000 364931/1000000 10283/100000 -408593/1000000 416747/1000000 25939/125000 176751/250000 132731/500000 174033/500000 -5427/4512500 361249/361000000 -18259/100000 14391/100000 1253/500000 64439/1000000 54931/250000 406761/90250000 -182933/90250000
30211/125000 3399/4000 -31423/1000000 -9047/125000 134241/1000000 -65243/1000000 490141/500000 648679/1000000 1001817/1000000 1699/250000 -112849/250000 14939/250000 511937/1000000 17433/50000 -451647/1000000 39191/62500 104817/250000 185393/200000 284989/1000000 8252/15625 -184859/90250000 451901/361000000 -206921/1000000 389319/1000000 1847/1000000 97/1250 231281/1000000 1103503/180500000 -112573/36100000
30801/1000000 -5869/250000 1371/62500 15587/1000000 26003/250000 15603/200000 1039/12500 23771/200000 1699/250000 106023/500000 25449/500000 4449/500000 -2347/500000 -106247/1000000 -11137/200000 -59/250000 -67077/1000000 4391/250000 30899/1000000 -12201/500000 45749/361000000 7761/90250000 -48767/1000000 -132289/1000000 -2839/1000000 -4759/1000000 2017/40000 7433/90250000 10057/72200000
-121623/1000000 -486293/1000000 3573/125000 45077/1000000 -24051/1000000 81951/1000000 -93787/200000 -10207/40000 -112849/250000 25449/500000 25517/62500 -18611/500000 -286047/1000000 -118237/500000 182833/1000000 -332023/1000000 -276657/1000000 -245667/500000 -123699/1000000 -306903/1000000 427041/361000000 -19859/36100000 18119/200000 -143907/500000 39/200000 -28903/1000000 -37399/500000 -1140951/361000000 123089/72200000
20611/500000 14843/250000 -3881/500000 6307/1000000 8187/500000 -4837/500000 7323/125000 5823/125000 14939/250000 4449/500000 -18611/500000 21497/250000 14739/500000 4403/500000 -29721/1000000 40293/1000000 4359/200000 33639/500000 -137/1000000 49061/1000000 -1409/14440000 427/5640625 -6067/500000 2409/125000 -1269/500000 147/62500 5261/500000 151189/361000000 -39871/361000000
34843/250000 512601/1000000 -7613/500000 -67/3125 18097/250000 -21389/500000 541913/1000000 364931/1000000 511937/1000000 -2347/500000 -286047/1000000 14739/500000 97543/250000 97639/500000 -12259/50000 345069/1000000 63561/250000 270567/500000 160913/1000000 84451/250000 -2673/2256250 250539/361000000 -21553/200000 59289/250000 -4443/1000000 39267/1000000 58057/500000 626459/180500000 -641833/361000000
46577/1000000 182709/500000 -5349/125000 -11621/200000 -16491/125000 -7821/62500 11973/40000 10283/100000 17433/50000 -106247/1000000 -118237/500000 4403/500000 97639/500000 7322/15625 -36639/500000 71191/250000 53099/200000 319343/1000000 683/12500 122513/500000 -231087/180500000 30581/72200000 -3027/1000000 10287/25000 1187/125000 7487/125000 38827/1000000 863863/361000000 -607813/361000000
-68197/500000 -407023/1000000 3027/1000000 34289/1000000 -18059/100000 -9621/250000 -34707/62500 -408593/1000000 -451647/1000000 -11137/200000 182833/1000000 -29721/1000000 -12259/50000 -36639/500000 193531/500000 -149803/500000 -69453/500000 -481631/1000000 -97053/500000 -107629/500000 68497/90250000 -33773/45125000 140291/1000000 -2991/40000 -6087/250000 -36301/1000000 -35659/250000 -1096191/361000000 102419/72200000
169099/1000000 602517/1000000 -6379/250000 -8221/125000 1387/20000 -61531/1000000 655691/1000000 416747/1000000 39191/62500 -59/250000 -332023/1000000 40293/1000000 345069/1000000 71191/250000 -149803/500000 53653/100000 291381/1000000 153881/250000 86631/500000 73857/200000 -11189/7220000 309313/361000000 -79127/500000 64497/200000 3939/500000 3289/62500 72747/500000 767599/180500000 -795041/361000000
1951/25000 86513/200000 -8287/250000 -41273/1000000 -27337/500000 -74743/1000000 193903/500000 25939/125000 104817/250000 -67077/1000000 -276657/1000000 4359/200000 63561/250000 53099/200000 -69453/500000 291381/1000000 188361/500000 407277/1000000 102619/1000000 304917/1000000 -443333/361000000 163003/361000000 -59657/1000000 310249/1000000 211/100000 1327/125000 72957/1000000 1012611/361000000 -631157/361000000
258151/1000000 896179/1000000 -31001/1000000 -73707/1000000 10847/62500 -47439/1000000 512451/500000 176751/250000 185393/200000 4391/250000 -245667/500000 33639/500000 270567/500000 319343/1000000 -481631/1000000 153881/250000 407277/1000000 33321/31250 312163/1000000 22363/40000 -146753/72200000 24303/19000000 -433/2000 395789/1000000 11/250000 19099/250000 42073/200000 1141371/180500000 -1144373/361000000
81529/1000000 271397/1000000 -4143/1000000 -32887/1000000 6137/62500 32893/1000000 176113/500000 132731/500000 284989/1000000 30899/1000000 -123699/1000000 -137/1000000 160913/1000000 683/12500 -97053/500000 86631/500000 102619/1000000 312163/1000000 202953/1000000 135897/1000000 -101491/180500000 21003/45125000 -46083/500000 15579/250000 5943/1000000 25109/1000000 96023/1000000 143891/72200000 -372489/361000000
27009/200000 524993/1000000 -6999/250000 -38733/1000000 2681/100000 -15133/250000 267049/500000 174033/500000 8252/15625 -12201/500000 -306903/1000000 49061/1000000 84451/250000 122513/500000 -107629/500000 73857/200000 304917/1000000 22363/40000 135897/1000000 214031/500000 -120139/90250000 12289/18050000 -99753/1000000 295947/1000000 -3021/1000000 42139/1000000 111523/1000000 1309469/361000000 -695461/361000000
-78113/180500000 -744133/361000000 8441/72200000 15949/72200000 19557/361000000 52767/180500000 -742287/361000000 -5427/4512500 -184859/90250000 45749/361000000 427041/361000000 -1409/14440000 -2673/2256250 -231087/180500000 68497/90250000 -11189/7220000 -443333/361000000 -146753/72200000 -101491/180500000 -120139/90250000 31779/5212840000 -347609/130321000000 130159/361000000 -48673/36100000 -8457/361000000 -63901/361000000 -153889/361000000 -182831/13032100000 1091241/130321000000
63617/180500000 428871/361000000 -10533/361000000 -10161/90250000 4383/14440000 1411/90250000 260797/180500000 361249/361000000 451901/361000000 7761/90250000 -19859/36100000 427/5640625 250539/361000000 30581/72200000 -33773/45125000 309313/361000000 163003/361000000 24303/19000000 21003/45125000 12289/18050000 -347609/130321000000 70237/32580250000 -124771/361000000 78407/180500000 783/36100000 41609/361000000 126479/361000000 506091681352286354081/58905978344434529880000000 -285317/65160500000
-73201/1000000 -195481/1000000 -4241/1000000 23947/1000000 -90107/1000000 -45901/1000000 -65177/250000 -18259/100000 -206921/1000000 -48767/1000000 18119/200000 -6067/500000 -21553/200000 -3027/1000000 140291/1000000 -79127/500000 -59657/1000000 -433/2000 -46083/500000 -99753/1000000 130159/361000000 -124771/361000000 186161/1000000 10673/1000000 -39771/1000000 6457/1000000 -23251/250000 -516337/361000000 239179/361000000
3917/50000 408203/1000000 -25443/500000 -57777/1000000 -25301/200000 -73821/500000 332267/1000000 14391/100000 389319/1000000 -132289/1000000 -143907/500000 2409/125000 59289/250000 10287/25000 -2991/40000 64497/200000 310249/1000000 395789/1000000 15579/250000 295947/1000000 -48673/36100000 78407/180500000 10673/1000000 558269/1000000 -21891/1000000 38291/500000 136/15625 196569/72200000 -33233/19000000
-11759/1000000 997/1000000 -1573/1000000 -7299/1000000 3159/500000 827/200000 -68/15625 1253/500000 1847/1000000 -2839/1000000 39/200000 -1269/500000 -4443/1000000 1187/125000 -6087/250000 3939/500000 211/100000 11/250000 5943/1000000 -3021/1000000 -8457/361000000 783/36100000 -39771/1000000 -21891/1000000 96841/1000000 -4747/200000 1533/200000 879/22562500 -2897/72200000
15899/1000000 52149/1000000 -47/10000 -10783/1000000 -1597/250000 -2411/200000 87217/1000000 64439/1000000 97/1250 -4759/1000000 -28903/1000000 147/62500 39267/1000000 7487/125000 -36301/1000000 3289/62500 1327/125000 19099/250000 25109/1000000 42139/1000000 -63901/361000000 41609/361000000 6457/1000000 38291/500000 -4747/200000 118471/1000000 -18889/1000000 7621/14440000 -19693/72200000
34169/500000 193919/1000000 919/1000000 -4171/250000 87029/1000000 17287/500000 277333/1000000 54931/250000 231281/1000000 2017/40000 -37399/500000 5261/500000 58057/500000 38827/1000000 -35659/250000 72747/500000 72957/1000000 42073/200000 96023/1000000 111523/1000000 -153889/361000000 126479/361000000 -23251/250000 136/15625 1533/200000 -18889/1000000 2702/15625 273549/180500000 -271813/361000000
307307/180500000 2138101/361000000 -15863/72200000 -209729/361000000 173383/180500000 -28029/90250000 1195741/180500000 406761/90250000 1103503/180500000 7433/90250000 -1140951/361000000 151189/361000000 626459/180500000 863863/361000000 -1096191/361000000 767599/180500000 1012611/361000000 1141371/180500000 143891/72200000 1309469/361000000 -182831/13032100000 506091681352286354081/58905978344434529880000000 -516337/361000000 196569/72200000 879/22562500 7621/14440000 273549/180500000 5455937/130321000000 -2770061/130321000000
-56961/90250000 -1124339/361000000 2383/14440000 61619/180500000 -48721/361000000 20203/90250000 -1205371/361000000 -182933/90250000 -112573/36100000 10057/72200000 123089/72200000 -39871/361000000 -641833/361000000 -607813/361000000 102419/72200000 -795041/361000000 -631157/361000000 -1144373/361000000 -372489/361000000 -695461/361000000 1091241/130321000000 -285317/65160500000 239179/361000000 -33233/19000000 -2897/72200000 -19693/72200000 -271813/361000000 -2770061/130321000000 209363/16290125000


--- Term 9 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 33
Matrix dimension : 4

Flags :
F1  : {125}
F2  : {135}
F3  : {125, 135}
F4  : {235}
F5  : {125, 235}
F6  : {135, 235}
F7  : {145}
F8  : {125, 145}
F9  : {135, 145}
F10 : {235, 145}
F11 : {125, 235, 145}
F12 : {135, 235, 145}
F13 : {245}
F14 : {125, 245}
F15 : {135, 245}
F16 : {125, 135, 245}
F17 : {235, 245}
F18 : {135, 235, 245}
F19 : {145, 245}
F20 : {135, 145, 245}
F21 : {235, 145, 245}
F22 : {345}
F23 : {125, 345}
F24 : {135, 345}
F25 : {125, 135, 345}
F26 : {235, 345}
F27 : {125, 235, 345}
F28 : {145, 345}
F29 : {125, 145, 345}
F30 : {235, 145, 345}
F31 : {245, 345}
F32 : {125, 245, 345}
F33 : {135, 245, 345}

Basis :
B1 : (F1)+(F2)+(F4)+(F7)+(F13)+(F22)
B2 : (F3)+(F5)+(F6)+(F8)+(F9)+(F14)+(F17)+(F19)+(F24)+(F26)+(F28)+(F31)
B3 : (F10)+(F15)+(F23)
B4 : (F11)+(F12)+(F16)+(F18)+(F20)+(F21)+(F25)+(F27)+(F29)+(F30)+(F32)+(F33)

Matrix :
16777/1000000 -1293/200000 -10233/1000000 -19193/1000000
-1293/200000 2709/500000 229/200000 2243/1000000
-10233/1000000 229/200000 7123/125000 14723/1000000
-19193/1000000 2243/1000000 14723/1000000 5701/125000


--- Term 10 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 33
Matrix dimension : 29

Flags :
F1  : {125}
F2  : {135}
F3  : {125, 135}
F4  : {235}
F5  : {125, 235}
F6  : {135, 235}
F7  : {145}
F8  : {125, 145}
F9  : {135, 145}
F10 : {235, 145}
F11 : {125, 235, 145}
F12 : {135, 235, 145}
F13 : {245}
F14 : {125, 245}
F15 : {135, 245}
F16 : {125, 135, 245}
F17 : {235, 245}
F18 : {135, 235, 245}
F19 : {145, 245}
F20 : {135, 145, 245}
F21 : {235, 145, 245}
F22 : {345}
F23 : {125, 345}
F24 : {135, 345}
F25 : {125, 135, 345}
F26 : {235, 345}
F27 : {125, 235, 345}
F28 : {145, 345}
F29 : {125, 145, 345}
F30 : {235, 145, 345}
F31 : {245, 345}
F32 : {125, 245, 345}
F33 : {135, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F1)-(F7)
B4  : (F1)-(F13)
B5  : (F1)-(F22)
B6  : (F3)-(F5)
B7  : (F3)-(F6)
B8  : (F3)-(F8)
B9  : (F3)-(F9)
B10 : (F3)-(F14)
B11 : (F3)-(F17)
B12 : (F3)-(F19)
B13 : (F3)-(F24)
B14 : (F3)-(F26)
B15 : (F3)-(F28)
B16 : (F3)-(F31)
B17 : (F10)-(F15)
B18 : (F10)-(F23)
B19 : (F11)-(F12)
B20 : (F11)-(F16)
B21 : (F11)-(F18)
B22 : (F11)-(F20)
B23 : (F11)-(F21)
B24 : (F11)-(F25)
B25 : (F11)-(F27)
B26 : (F11)-(F29)
B27 : (F11)-(F30)
B28 : (F11)-(F32)
B29 : (F11)-(F33)

Matrix :
44821/1000000 -139/15625 -9499/1000000 -73/500000 -8121/1000000 -3049/1000000 197/62500 -11183/1000000 4311/1000000 823/500000 51/12500 17/6250 391/125000 -5077/500000 -2221/1000000 139/250000 -17/50000 3/31250 3581/1000000 4971/1000000 5119/1000000 5191/1000000 -1179/500000 1201/500000 341/1000000 413/1000000 771/1000000 -693/200000 1563/250000
-139/15625 45193/1000000 1/1250 -8829/1000000 -1077/100000 3469/1000000 489/125000 2549/1000000 4861/1000000 -2563/250000 521/100000 57/25000 -2059/200000 311/100000 41/20000 -539/500000 633/1000000 963/1000000 1747/1000000 -931/200000 181/1000000 -5743/1000000 1801/1000000 -533/125000 -2731/1000000 -541/62500 1379/1000000 -2133/500000 -497/125000
-9499/1000000 1/1250 961/20000 -1151/125000 -1127/100000 2097/500000 4701/1000000 2969/500000 2113/250000 -1137/500000 2071/500000 3199/1000000 -577/250000 1863/1000000 183/62500 -4361/1000000 83/200000 393/500000 1787/1000000 -2453/500000 -2781/500000 27/500000 513/250000 -4527/1000000 -1717/200000 -371/125000 33/20000 -2279/500000 -523/125000
-73/500000 -8829/1000000 -1151/125000 11177/250000 -1023/125000 -10777/1000000 1153/500000 -1473/500000 3579/1000000 2721/1000000 323/62500 3791/1000000 13/6250 -1109/500000 -1269/125000 2187/1000000 -181/500000 81/1000000 -1141/500000 2471/500000 2571/500000 259/50000 3547/1000000 -7/2000 11/31250 391/1000000 807/1000000 19/8000 1247/200000
-8121/1000000 -1077/100000 -1127/100000 -1023/125000 22067/500000 563/500000 -241/25000 991/1000000 -1773/1000000 2163/1000000 -1079/1000000 -9083/1000000 729/200000 2837/1000000 2837/1000000 239/100000 -31/250000 -239/1000000 441/500000 -1059/1000000 101/200000 139/250000 827/1000000 86/15625 8247/1000000 4149/500000 1403/250000 689/125000 5567/1000000
-3049/1000000 3469/1000000 2097/500000 -10777/1000000 563/500000 93/1600 -1299/200000 1097/500000 1361/500000 -10503/1000000 -5649/500000 567/1000000 183/200000 -21/62500 -2601/125000 1079/200000 -1857/1000000 -249/1000000 -1281/1000000 -1409/1000000 -537/500000 -1897/1000000 -109/1000000 -1131/1000000 29/500000 -679/1000000 -393/1000000 -89/500000 -2433/1000000
197/62500 489/125000 4701/1000000 1153/500000 -241/25000 -1299/200000 58033/1000000 3051/1000000 2439/1000000 157/200000 -59/500000 -2091/100000 -10661/1000000 -5507/500000 539/1000000 5531/1000000 -71/1000000 -1777/1000000 431/250000 -31/125000 1693/1000000 237/250000 349/250000 -407/1000000 57/200000 -109/200000 367/250000 -131/125000 1027/1000000
-11183/1000000 2549/1000000 2969/500000 -1473/500000 991/1000000 1097/500000 3051/1000000 59343/1000000 -8107/1000000 -7933/1000000 1/5000 -8501/1000000 459/500000 -2091/100000 -27/62500 6767/1000000 -971/500000 -33/100000 -297/1000000 -373/250000 -1669/1000000 -13/10000 -1011/1000000 -123/500000 -243/500000 -101/500000 -161/500000 -1227/1000000 -623/250000
4311/1000000 4861/1000000 2113/250000 3579/1000000 -1773/1000000 1361/500000 2439/1000000 -8107/1000000 959/15625 247/1000000 -191/10000 -89/250000 -8537/1000000 129/1000000 -553/62500 1359/200000 -97/500000 -1559/1000000 1511/1000000 -127/500000 1041/1000000 163/125000 313/250000 -181/125000 -28/15625 -1443/1000000 27/62500 -209/100000 -81/500000
823/500000 -2563/250000 -1137/500000 2721/1000000 2163/1000000 -10503/1000000 157/200000 -7933/1000000 247/1000000 56323/1000000 -1137/100000 -8261/1000000 -10337/500000 467/500000 467/500000 -87/1000000 1481/1000000 1411/1000000 -1103/1000000 677/500000 247/500000 -119/250000 -19/40000 851/1000000 247/250000 17/1000000 -1097/1000000 1387/1000000 247/500000
51/12500 521/100000 2071/500000 323/62500 -1079/1000000 -5649/500000 -59/500000 1/5000 -191/10000 -1137/100000 14463/250000 -173/1000000 183/500000 -1721/200000 3/8000 -8633/1000000 3/25000 -81/62500 453/500000 51/500000 1401/1000000 437/500000 1439/1000000 -849/500000 -239/200000 -1807/1000000 29/500000 -1081/1000000 53/500000
17/6250 57/25000 3199/1000000 3791/1000000 -9083/1000000 567/1000000 -2091/100000 -8501/1000000 -89/250000 -8261/1000000 -173/1000000 28069/500000 51/62500 683/1000000 -2717/250000 -11089/1000000 79/500000 -319/200000 567/500000 3/125000 201/200000 1567/1000000 1651/1000000 -741/1000000 -93/250000 69/250000 233/200000 -3/25000 1237/1000000
391/125000 -2059/200000 -577/250000 13/6250 729/200000 183/200000 -10661/1000000 459/500000 -8537/1000000 -10337/500000 183/500000 51/62500 56331/1000000 -5381/500000 -8191/1000000 -3/200000 61/40000 713/500000 31/200000 1467/1000000 1043/1000000 7/100000 -231/500000 57/31250 1953/1000000 981/1000000 333/1000000 257/200000 1907/1000000
-5077/500000 311/100000 1863/1000000 -1109/500000 2837/1000000 -21/62500 -5507/500000 -2091/100000 129/1000000 467/500000 -1721/200000 683/1000000 -5381/500000 56277/1000000 -203/1000000 -8657/1000000 -411/250000 13/125000 -323/1000000 -1763/1000000 -3/2500 -897/500000 -1317/1000000 11/250000 1/20000 -457/1000000 139/1000000 -927/1000000 -189/125000
-2221/1000000 41/20000 183/62500 -1269/125000 2837/1000000 -2601/125000 539/1000000 -27/62500 -553/62500 467/500000 3/8000 -2717/250000 -8191/1000000 -203/1000000 14069/250000 -5611/500000 -1643/1000000 21/200000 -323/250000 -1763/1000000 -1823/1000000 -1171/1000000 -347/1000000 -231/250000 -487/1000000 79/1000000 7/50000 1/25000 -189/125000
139/250000 -539/500000 -4361/1000000 2187/1000000 239/100000 1079/200000 5531/1000000 6767/1000000 1359/200000 -87/1000000 -8633/1000000 -11089/1000000 -3/200000 -8657/1000000 -5611/500000 13627/200000 961/1000000 959/1000000 -71/200000 413/500000 39/100000 17/20000 791/1000000 77/125000 41/40000 297/200000 101/100000 277/250000 1401/1000000
-17/50000 633/1000000 83/200000 -181/500000 -31/250000 -1857/1000000 -71/1000000 -971/500000 -97/500000 1481/1000000 3/25000 79/500000 61/40000 -411/250000 -1643/1000000 961/1000000 103759/1000000 -7/100000 -521/500000 171/200000 603/500000 247/200000 -1059/1000000 -161/250000 103/100000 1059/1000000 3/62500 -83/125000 221/250000
3/31250 963/1000000 393/500000 81/1000000 -239/1000000 -249/1000000 -1777/1000000 -33/100000 -1559/1000000 1411/1000000 -81/62500 -319/200000 713/500000 13/125000 21/200000 959/1000000 -7/100000 104109/1000000 1/100000 -21/31250 809/1000000 837/1000000 0/1 149/250000 1357/1000000 277/200000 -331/500000 57/100000 -601/1000000
3581/1000000 1747/1000000 1787/1000000 -1141/500000 441/500000 -1281/1000000 431/250000 -297/1000000 1511/1000000 -1103/1000000 453/500000 567/500000 31/200000 -323/1000000 -323/250000 -71/200000 -521/500000 1/100000 11873/125000 -221/1000000 -4541/500000 -142/15625 -193/31250 -457/100000 1271/500000 317/125000 -369/1000000 -1357/250000 407/500000
4971/1000000 -931/200000 -2453/500000 2471/500000 -1059/1000000 -1409/1000000 -31/125000 -373/250000 -127/500000 677/500000 51/500000 3/125000 1467/1000000 -1763/1000000 -1763/1000000 413/500000 171/200000 -21/31250 -221/1000000 12071/125000 -1201/500000 -593/250000 -123/500000 -1701/200000 4083/1000000 4113/1000000 -1899/1000000 -8513/1000000 -767/200000
5119/1000000 181/1000000 -2781/500000 2571/500000 101/200000 -537/500000 1693/1000000 -1669/1000000 1041/1000000 247/500000 1401/1000000 201/200000 1043/1000000 -3/2500 -1823/1000000 39/100000 603/500000 809/1000000 -4541/500000 -1201/500000 46857/500000 -7457/1000000 -2267/250000 -2487/1000000 -1373/1000000 -141/62500 -39/250000 -2491/1000000 -301/200000
5191/1000000 -5743/1000000 27/500000 259/50000 139/250000 -1897/1000000 237/250000 -13/10000 163/125000 -119/250000 437/500000 1567/1000000 7/100000 -897/500000 -1171/1000000 17/20000 247/200000 837/1000000 -142/15625 -593/250000 -7457/1000000 5857/62500 -4547/500000 -307/125000 -2243/1000000 -1363/1000000 -183/1000000 -2463/1000000 -297/200000
-1179/500000 1801/1000000 513/250000 3547/1000000 827/1000000 -109/1000000 349/250000 -1011/1000000 313/250000 -19/40000 1439/1000000 1651/1000000 -231/500000 -1317/1000000 -347/1000000 791/1000000 -1059/1000000 0/1 -193/31250 -123/500000 -2267/250000 -4547/500000 95011/1000000 -2733/500000 159/62500 1259/500000 -169/500000 -4599/1000000 391/500000
1201/500000 -533/125000 -4527/1000000 -7/2000 86/15625 -1131/1000000 -407/1000000 -123/500000 -181/125000 851/1000000 -849/500000 -741/1000000 57/31250 11/250000 -231/250000 77/125000 -161/250000 149/250000 -457/100000 -1701/200000 -2487/1000000 -307/125000 -2733/500000 5851/62500 11/200000 87/1000000 -703/1000000 -7551/1000000 -4087/500000
341/1000000 -2731/1000000 -1717/200000 11/31250 8247/1000000 29/500000 57/200000 -243/500000 -28/15625 247/250000 -239/200000 -93/250000 1953/1000000 1/20000 -487/1000000 41/40000 103/100000 1357/1000000 1271/500000 4083/1000000 -1373/1000000 -2243/1000000 159/62500 11/200000 105239/1000000 4079/1000000 -1891/1000000 13/250000 517/100000
413/1000000 -541/62500 -371/125000 391/1000000 4149/500000 -679/1000000 -109/200000 -101/500000 -1443/1000000 17/1000000 -1807/1000000 69/250000 981/1000000 -457/1000000 79/1000000 297/200000 1059/1000000 277/200000 317/125000 4113/1000000 -141/62500 -1363/1000000 1259/500000 87/1000000 4079/1000000 52631/500000 -959/500000 81/1000000 519/100000
771/1000000 1379/1000000 33/20000 807/1000000 1403/250000 -393/1000000 367/250000 -161/500000 27/62500 -1097/1000000 29/500000 233/200000 333/1000000 139/1000000 7/50000 101/100000 3/62500 -331/500000 -369/1000000 -1899/1000000 -39/250000 -183/1000000 -169/500000 -703/1000000 -1891/1000000 -959/500000 49897/500000 -71/100000 217/500000
-693/200000 -2133/500000 -2279/500000 19/8000 689/125000 -89/500000 -131/125000 -1227/1000000 -209/100000 1387/1000000 -1081/1000000 -3/25000 257/200000 -927/1000000 1/25000 277/250000 -83/125000 57/100000 -1357/250000 -8513/1000000 -2491/1000000 -2463/1000000 -4599/1000000 -7551/1000000 13/250000 81/1000000 -71/100000 93631/1000000 -8153/1000000
1563/250000 -497/125000 -523/125000 1247/200000 5567/1000000 -2433/1000000 1027/1000000 -623/250000 -81/500000 247/500000 53/500000 1237/1000000 1907/1000000 -189/125000 -189/125000 1401/1000000 221/250000 -601/1000000 407/500000 -767/200000 -301/200000 -297/200000 391/500000 -4087/500000 517/100000 519/100000 217/500000 -8153/1000000 6177/62500


--- Term 11 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 25
Matrix dimension : 7

Flags :
F1  : {234}
F2  : {234, 125}
F3  : {234, 135}
F4  : {234, 125, 135}
F5  : {234, 235}
F6  : {234, 125, 235}
F7  : {234, 135, 235}
F8  : {234, 145}
F9  : {234, 125, 145}
F10 : {234, 135, 145}
F11 : {234, 235, 145}
F12 : {234, 125, 235, 145}
F13 : {234, 135, 235, 145}
F14 : {234, 245}
F15 : {234, 125, 245}
F16 : {234, 135, 245}
F17 : {234, 125, 135, 245}
F18 : {234, 145, 245}
F19 : {234, 135, 145, 245}
F20 : {234, 345}
F21 : {234, 125, 345}
F22 : {234, 135, 345}
F23 : {234, 125, 135, 345}
F24 : {234, 145, 345}
F25 : {234, 125, 145, 345}

Basis :
B1 : (F1)
B2 : (F2)+(F3)+(F8)
B3 : (F4)+(F9)+(F10)
B4 : (F5)+(F14)+(F20)
B5 : (F6)+(F7)+(F15)+(F18)+(F22)+(F24)
B6 : (F11)+(F16)+(F21)
B7 : (F12)+(F13)+(F17)+(F19)+(F23)+(F25)

Matrix :
353657/1000000 69109/500000 -201481/500000 219207/1000000 -12227/125000 -201021/1000000 -134797/250000
69109/500000 2793/15625 -46713/250000 21289/250000 -24759/500000 -20507/250000 -201489/1000000
-201481/500000 -46713/250000 118191/200000 -321917/1000000 131811/1000000 280621/1000000 22979/31250
219207/1000000 21289/250000 -321917/1000000 68169/250000 -87623/1000000 -23183/125000 -53201/100000
-12227/125000 -24759/500000 131811/1000000 -87623/1000000 11989/250000 14279/200000 92171/500000
-201021/1000000 -20507/250000 280621/1000000 -23183/125000 14279/200000 183481/1000000 404087/1000000
-134797/250000 -201489/1000000 22979/31250 -53201/100000 92171/500000 404087/1000000 17759/15625


--- Term 12 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 24
Matrix dimension : 18

Flags :
F1  : {234, 125}
F2  : {234, 135}
F3  : {234, 125, 135}
F4  : {234, 235}
F5  : {234, 125, 235}
F6  : {234, 135, 235}
F7  : {234, 145}
F8  : {234, 125, 145}
F9  : {234, 135, 145}
F10 : {234, 235, 145}
F11 : {234, 125, 235, 145}
F12 : {234, 135, 235, 145}
F13 : {234, 245}
F14 : {234, 125, 245}
F15 : {234, 135, 245}
F16 : {234, 125, 135, 245}
F17 : {234, 145, 245}
F18 : {234, 135, 145, 245}
F19 : {234, 345}
F20 : {234, 125, 345}
F21 : {234, 135, 345}
F22 : {234, 125, 135, 345}
F23 : {234, 145, 345}
F24 : {234, 125, 145, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F7)
B3  : (F3)-(F8)
B4  : (F3)-(F9)
B5  : (F4)-(F13)
B6  : (F4)-(F19)
B7  : (F5)-(F6)
B8  : (F5)-(F14)
B9  : (F5)-(F17)
B10 : (F5)-(F21)
B11 : (F5)-(F23)
B12 : (F10)-(F15)
B13 : (F10)-(F20)
B14 : (F11)-(F12)
B15 : (F11)-(F16)
B16 : (F11)-(F18)
B17 : (F11)-(F22)
B18 : (F11)-(F24)

Matrix :
27257/250000 1323/1000000 -23327/1000000 22753/1000000 -89/1000000 -317/1000000 49/1000000 -6157/1000000 -3101/500000 2841/500000 5331/1000000 -1989/1000000 211/500000 43/200000 -737/500000 -2049/1000000 389/250000 277/250000
1323/1000000 63119/500000 3693/200000 23369/500000 63/8000 567/125000 -1591/200000 231/50000 553/125000 2777/250000 14861/1000000 8403/500000 4031/200000 -31/5000 -47/125000 7781/1000000 3221/1000000 12463/1000000
-23327/1000000 3693/200000 1262/15625 -429/100000 13639/1000000 2091/500000 -6779/1000000 4087/500000 122/15625 29/100000 2243/500000 7913/250000 207/10000 -3871/500000 4309/1000000 14059/1000000 -23/10000 1091/100000
22753/1000000 23369/500000 -429/100000 12177/125000 4071/500000 14463/1000000 -5021/1000000 1543/1000000 3801/1000000 13291/1000000 8227/500000 2323/100000 39391/1000000 -247/31250 -4309/1000000 1003/100000 371/50000 5617/250000
-89/1000000 63/8000 13639/1000000 4071/500000 10441/200000 -1559/125000 1641/200000 10487/500000 12267/1000000 8951/500000 -7/6250 2821/250000 1653/200000 -15301/1000000 4007/500000 4309/250000 -4421/500000 11177/1000000
-317/1000000 567/125000 2091/500000 14463/1000000 -1559/125000 23971/500000 -601/31250 9473/1000000 -3853/250000 1611/125000 5117/1000000 3501/500000 13719/1000000 1089/1000000 -4873/500000 5299/500000 5813/500000 6377/250000
49/1000000 -1591/200000 -6779/1000000 -5021/1000000 1641/200000 -601/31250 74901/1000000 -6977/1000000 -21879/1000000 -2613/200000 -351/125000 -3669/1000000 -231/62500 3011/1000000 -627/250000 -723/250000 1301/1000000 -1661/250000
-6157/1000000 231/50000 4087/500000 1543/1000000 10487/500000 9473/1000000 -6977/1000000 81499/1000000 -6251/1000000 -15481/1000000 17/10000 157/125000 2039/1000000 -5327/1000000 1729/1000000 7663/1000000 1109/1000000 473/125000
-3101/500000 553/125000 122/15625 3801/1000000 12267/1000000 -3853/250000 -21879/1000000 -6251/1000000 14801/200000 -7037/1000000 -2637/500000 991/500000 3529/1000000 -149/200000 9/4000 87/20000 -561/1000000 427/100000
2841/500000 2777/250000 29/100000 13291/1000000 8951/500000 1611/125000 -2613/200000 -15481/1000000 -7037/1000000 79323/1000000 -71/250000 2557/1000000 4029/1000000 -1649/1000000 -889/1000000 809/200000 4723/1000000 1149/100000
5331/1000000 14861/1000000 2243/500000 8227/500000 -7/6250 5117/1000000 -351/125000 17/10000 -2637/500000 -71/250000 46123/500000 459/100000 1301/250000 -2349/500000 -3027/1000000 267/50000 5361/1000000 7641/1000000
-1989/1000000 8403/500000 7913/250000 2323/100000 2821/250000 3501/500000 -3669/1000000 157/125000 991/500000 2557/1000000 459/100000 181609/1000000 55917/1000000 -5799/500000 -5949/1000000 16181/1000000 -1241/125000 20227/1000000
211/500000 4031/200000 207/10000 39391/1000000 1653/200000 13719/1000000 -231/62500 2039/1000000 3529/1000000 4029/1000000 1301/250000 55917/1000000 186839/1000000 -1841/500000 -168/15625 4219/200000 -1567/500000 24687/1000000
43/200000 -31/5000 -3871/500000 -247/31250 -15301/1000000 1089/1000000 3011/1000000 -5327/1000000 -149/200000 -1649/1000000 -2349/500000 -5799/500000 -1841/500000 17733/250000 -399/50000 -7743/250000 -1029/500000 -3611/500000
-737/500000 -47/125000 4309/1000000 -4309/1000000 4007/500000 -4873/500000 -627/250000 1729/1000000 9/4000 -889/1000000 -3027/1000000 -5949/1000000 -168/15625 -399/50000 66973/1000000 -5301/500000 -3497/125000 -1981/250000
-2049/1000000 7781/1000000 14059/1000000 1003/100000 4309/250000 5299/500000 -723/250000 7663/1000000 87/20000 809/200000 267/50000 16181/1000000 4219/200000 -7743/250000 -5301/500000 75753/1000000 -7439/1000000 12633/1000000
389/250000 3221/1000000 -23/10000 371/50000 -4421/500000 5813/500000 1301/1000000 1109/1000000 -561/1000000 4723/1000000 5361/1000000 -1241/125000 -1567/500000 -1029/500000 -3497/125000 -7439/1000000 69233/1000000 -269/100000
277/250000 12463/1000000 1091/100000 5617/250000 11177/1000000 6377/250000 -1661/250000 473/125000 427/100000 1149/100000 7641/1000000 20227/1000000 24687/1000000 -3611/500000 -1981/250000 12633/1000000 -269/100000 10041/100000


--- Term 13 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 12
Matrix dimension : 5

Flags :
F1  : {134, 234}
F2  : {134, 234, 125}
F3  : {134, 234, 135}
F4  : {134, 234, 125, 135}
F5  : {134, 234, 235}
F6  : {134, 234, 125, 235}
F7  : {134, 234, 145}
F8  : {134, 234, 125, 145}
F9  : {134, 234, 235, 145}
F10 : {134, 234, 245}
F11 : {134, 234, 125, 245}
F12 : {134, 234, 135, 245}

Basis :
B1 : (F1)
B2 : (F2)
B3 : (F3)+(F5)+(F7)+(F10)
B4 : (F4)+(F6)+(F8)+(F11)
B5 : (F9)+(F12)

Matrix :
39483/1000000 -1219/250000 -2409/500000 -227/20000 -903/62500
-1219/250000 104797/1000000 -1347/100000 8281/1000000 -663/1000000
-2409/500000 -1347/100000 26511/1000000 -7923/500000 -4271/1000000
-227/20000 8281/1000000 -7923/500000 42933/1000000 4991/1000000
-903/62500 -663/1000000 -4271/1000000 4991/1000000 10869/250000


--- Term 14 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 10
Matrix dimension : 7

Flags :
F1  : {134, 234, 135}
F2  : {134, 234, 125, 135}
F3  : {134, 234, 235}
F4  : {134, 234, 125, 235}
F5  : {134, 234, 145}
F6  : {134, 234, 125, 145}
F7  : {134, 234, 235, 145}
F8  : {134, 234, 245}
F9  : {134, 234, 125, 245}
F10 : {134, 234, 135, 245}

Basis :
B1 : (F1)-(F3)
B2 : (F1)-(F5)
B3 : (F1)-(F8)
B4 : (F2)-(F4)
B5 : (F2)-(F6)
B6 : (F2)-(F9)
B7 : (F7)-(F10)

Matrix :
137977/1000000 1013/125000 3089/250000 7567/500000 77/250000 10899/1000000 -99/10000
1013/125000 90921/1000000 -13391/500000 -59/50000 2001/250000 4123/1000000 -8057/1000000
3089/250000 -13391/500000 46777/500000 9189/1000000 607/125000 12373/1000000 7909/1000000
7567/500000 -59/50000 9189/1000000 102687/1000000 803/125000 -337/50000 19403/500000
77/250000 2001/250000 607/125000 803/125000 41239/500000 -101/4000 7979/250000
10899/1000000 4123/1000000 12373/1000000 -337/50000 -101/4000 78381/1000000 -15807/1000000
-99/10000 -8057/1000000 7909/1000000 19403/500000 7979/250000 -15807/1000000 86047/500000


--- Term 15 ---

Order of type    : 5
Order of flags   : 6
Number of flags  : 48
Matrix dimension : 29

Flags :
F1  : {234, 135, 145, 245}
F2  : {234, 135, 145, 245, 126}
F3  : {234, 135, 145, 245, 136}
F4  : {234, 135, 145, 245, 126, 136}
F5  : {234, 135, 145, 245, 236}
F6  : {234, 135, 145, 245, 126, 236}
F7  : {234, 135, 145, 245, 136, 236}
F8  : {234, 135, 145, 245, 146}
F9  : {234, 135, 145, 245, 136, 146}
F10 : {234, 135, 145, 245, 236, 146}
F11 : {234, 135, 145, 245, 136, 236, 146}
F12 : {234, 135, 145, 245, 246}
F13 : {234, 135, 145, 245, 126, 246}
F14 : {234, 135, 145, 245, 136, 246}
F15 : {234, 135, 145, 245, 126, 136, 246}
F16 : {234, 135, 145, 245, 146, 246}
F17 : {234, 135, 145, 245, 136, 146, 246}
F18 : {234, 135, 145, 245, 346}
F19 : {234, 135, 145, 245, 136, 346}
F20 : {234, 135, 145, 245, 146, 346}
F21 : {234, 135, 145, 245, 156}
F22 : {234, 135, 145, 245, 126, 156}
F23 : {234, 135, 145, 245, 236, 156}
F24 : {234, 135, 145, 245, 126, 236, 156}
F25 : {234, 135, 145, 245, 246, 156}
F26 : {234, 135, 145, 245, 126, 246, 156}
F27 : {234, 135, 145, 245, 256}
F28 : {234, 135, 145, 245, 136, 256}
F29 : {234, 135, 145, 245, 236, 256}
F30 : {234, 135, 145, 245, 136, 236, 256}
F31 : {234, 135, 145, 245, 146, 256}
F32 : {234, 135, 145, 245, 136, 146, 256}
F33 : {234, 135, 145, 245, 236, 146, 256}
F34 : {234, 135, 145, 245, 136, 236, 146, 256}
F35 : {234, 135, 145, 245, 156, 256}
F36 : {234, 135, 145, 245, 236, 156, 256}
F37 : {234, 135, 145, 245, 356}
F38 : {234, 135, 145, 245, 236, 356}
F39 : {234, 135, 145, 245, 346, 356}
F40 : {234, 135, 145, 245, 256, 356}
F41 : {234, 135, 145, 245, 456}
F42 : {234, 135, 145, 245, 136, 456}
F43 : {234, 135, 145, 245, 236, 456}
F44 : {234, 135, 145, 245, 136, 236, 456}
F45 : {234, 135, 145, 245, 346, 456}
F46 : {234, 135, 145, 245, 136, 346, 456}
F47 : {234, 135, 145, 245, 356, 456}
F48 : {234, 135, 145, 245, 236, 356, 456}

Basis :
B1  : (F1)
B2  : (F2)
B3  : (F3)+(F5)
B4  : (F4)+(F6)
B5  : (F7)
B6  : (F8)+(F27)
B7  : (F9)+(F29)
B8  : (F10)+(F28)
B9  : (F11)+(F30)
B10 : (F12)+(F21)
B11 : (F13)+(F22)
B12 : (F14)+(F23)
B13 : (F15)+(F24)
B14 : (F16)+(F35)
B15 : (F17)+(F36)
B16 : (F18)+(F37)
B17 : (F19)+(F38)
B18 : (F20)+(F40)
B19 : (F25)
B20 : (F26)
B21 : (F31)
B22 : (F32)+(F33)
B23 : (F34)
B24 : (F39)
B25 : (F41)
B26 : (F42)+(F43)
B27 : (F44)
B28 : (F45)+(F47)
B29 : (F46)+(F48)

Matrix :
53173/500000 -527/1000000 0/1 -37/125000 -93/500000 -39/200000 -171/500000 -11/500000 -73/1000000 -191/500000 -129/500000 389/1000000 -493/1000000 -19/40000 -193/40000 -77/1000000 -133/250000 -319/200000 73/40000 411/1000000 -1309/1000000 -599/1000000 189/1000000 -1331/200000 -127/1000000 -63/125000 -13/40000 -1189/1000000 -1079/1000000
-527/1000000 53339/500000 59/1000000 -111/1000000 79/1000000 -23/500000 -51/1000000 -13/1000000 -89/1000000 -29/100000 -107/1000000 -27/200000 -97/1000000 -139/1000000 531/1000000 -169/1000000 -37/250000 -47/200000 -1473/1000000 -241/1000000 -63/500000 -93/125000 -21/12500 -23/1000000 -77/1000000 -143/1000000 -17/250000 1/25000 -453/1000000
0/1 59/1000000 106513/1000000 -241/1000000 19/500000 -37/200000 -159/1000000 -9/250000 -31/500000 -181/500000 -101/1000000 -43/500000 -177/500000 -277/500000 -17/250000 -369/1000000 -513/1000000 -91/200000 -279/500000 851/1000000 -177/1000000 -69/125000 -33/200000 -97/250000 -59/500000 -89/200000 -61/500000 -803/1000000 -333/125000
-37/125000 -111/1000000 -241/1000000 106323/1000000 -21/1000000 -51/200000 -67/250000 -33/1000000 -3/125000 -411/500000 -9/200000 -87/500000 -7/31250 -257/1000000 -821/500000 -2/3125 -27/1000000 -39/125000 -129/1000000 -201/1000000 51/1000000 203/1000000 47/125000 69/500000 -29/100000 3/125000 89/1000000 -149/250000 279/500000
-93/500000 79/1000000 19/500000 -21/1000000 21293/200000 -37/500000 -1/40000 -41/1000000 -23/500000 -27/250000 1/50000 -31/250000 1/100000 -83/500000 311/1000000 -27/125000 -57/1000000 51/1000000 -2243/1000000 123/1000000 -27/1000000 -69/1000000 19/1000000 31/1000000 -37/500000 1/1000000 -31/250000 1/1000000 -83/500000
-39/200000 -23/500000 -37/200000 -51/200000 -37/500000 26549/250000 -23/250000 -17/200000 -39/500000 -1/1600 -177/250000 -13/62500 -17/50000 -209/500000 -27/1000000 -229/1000000 -329/1000000 -723/1000000 -71/250000 -869/1000000 -121/1000000 -43/200000 1/100000 -97/1000000 -17/100000 -259/1000000 -1/31250 -311/500000 -403/500000
-171/500000 -51/1000000 -159/1000000 -67/250000 -1/40000 -23/250000 105987/1000000 -39/500000 -321/1000000 -699/1000000 -543/1000000 -151/500000 -357/1000000 -379/1000000 -201/1000000 -151/200000 -169/100000 -261/1000000 -339/500000 7/62500 1/500000 -93/200000 -1/5000 -9/40000 -29/1000000 -11/50000 -241/1000000 -9/62500 -883/1000000
-11/500000 -13/1000000 -9/250000 -33/1000000 -41/1000000 -17/200000 -39/500000 106383/1000000 -19/1000000 -323/1000000 13/500000 -187/1000000 19/500000 -129/500000 7/500000 -13/62500 -61/1000000 -287/1000000 -31/250000 177/1000000 -1/20000 -17/100000 7/200000 -9/62500 -87/1000000 -83/1000000 11/500000 -187/500000 -359/1000000
-73/1000000 -89/1000000 -31/500000 -3/125000 -23/500000 -39/500000 -321/1000000 -19/1000000 106343/1000000 -313/1000000 -1/500000 -31/500000 47/1000000 -197/1000000 -139/1000000 -261/1000000 -59/500000 -9/62500 53/1000000 9/100000 -13/500000 -111/200000 49/1000000 -87/200000 -103/500000 -1/125000 11/500000 -141/250000 1/125000
-191/500000 -29/100000 -181/500000 -411/500000 -27/250000 -1/1600 -699/1000000 -323/1000000 -313/1000000 6411/62500 -111/200000 -229/1000000 -9/12500 -469/250000 -193/1000000 -383/1000000 -533/1000000 -1383/1000000 -281/1000000 181/1000000 -19/125000 -91/250000 -3/50000 -49/100000 -53/100000 -43/62500 -181/1000000 -71/40000 -33/31250
-129/500000 -107/1000000 -101/1000000 -9/200000 1/50000 -177/250000 -543/1000000 13/500000 -1/500000 -111/200000 104909/1000000 -231/500000 -133/500000 -417/1000000 -23/50000 -23/62500 -23/100000 -13/62500 -161/250000 13/100000 17/250000 31/200000 61/250000 -179/1000000 -47/250000 -101/200000 -9/100000 -773/1000000 -13/25000
389/1000000 -27/200000 -43/500000 -87/500000 -31/250000 -13/62500 -151/500000 -187/1000000 -31/500000 -229/1000000 -231/500000 53121/500000 -613/500000 -1171/1000000 -3429/1000000 -27/100000 -39/200000 -243/500000 39/31250 123/1000000 -63/250000 -513/500000 269/1000000 -63/100000 -93/500000 -267/500000 -203/1000000 -47/200000 -991/1000000
-493/1000000 -97/1000000 -177/500000 -7/31250 1/100000 -17/50000 -357/1000000 19/500000 47/1000000 -9/12500 -133/500000 -613/500000 26047/250000 -113/500000 -197/100000 -43/125000 41/1000000 -93/500000 -1429/1000000 -3/25000 117/1000000 31/125000 367/1000000 139/500000 -77/200000 -27/500000 1/10000 -11/8000 57/125000
-19/40000 -139/1000000 -277/500000 -257/1000000 -83/500000 -209/500000 -379/1000000 -129/500000 -197/1000000 -469/250000 -417/1000000 -1171/1000000 -113/500000 20839/200000 257/500000 -211/500000 -551/1000000 -781/1000000 -173/125000 51/125000 -419/1000000 -133/500000 -129/1000000 -127/1000000 -159/200000 -1001/1000000 -73/1000000 -499/250000 -2473/1000000
-193/40000 531/1000000 -17/250000 -821/500000 311/1000000 -27/1000000 -201/1000000 7/500000 -139/1000000 -193/1000000 -23/50000 -3429/1000000 -197/100000 257/500000 42617/500000 -47/200000 -17/25000 -397/500000 -1649/125000 3309/1000000 521/1000000 -501/500000 -719/100000 1547/1000000 7/200000 -7/10000 -207/500000 -13153/1000000 -149/8000
-77/1000000 -169/1000000 -369/1000000 -2/3125 -27/125000 -229/1000000 -151/200000 -13/62500 -261/1000000 -383/1000000 -23/62500 -27/100000 -43/125000 -211/500000 -47/200000 10603/100000 -13/62500 -43/62500 81/125000 -219/200000 -1/2500 -83/62500 -51/100000 -553/1000000 -453/1000000 -673/1000000 -89/200000 -571/250000 -483/1000000
-133/250000 -37/250000 -513/1000000 -27/1000000 -57/1000000 -329/1000000 -169/100000 -61/1000000 -59/500000 -533/1000000 -23/100000 -39/200000 41/1000000 -551/1000000 -17/25000 -13/62500 2109/20000 47/500000 23/100000 19/1000000 -151/500000 -107/500000 51/250000 61/500000 -111/250000 -1893/1000000 -549/1000000 -533/500000 -447/500000
-319/200000 -47/200000 -91/200000 -39/125000 51/1000000 -723/1000000 -261/1000000 -287/1000000 -9/62500 -1383/1000000 -13/62500 -243/500000 -93/500000 -781/1000000 -397/500000 -43/62500 47/500000 21029/200000 -241/125000 -161/1000000 327/1000000 313/1000000 317/1000000 163/200000 -201/250000 -11/125000 41/250000 -267/125000 289/500000
73/40000 -1473/1000000 -279/500000 -129/1000000 -2243/1000000 -71/250000 -339/500000 -31/250000 53/1000000 -281/1000000 -161/250000 39/31250 -1429/1000000 -173/125000 -1649/125000 81/125000 23/100000 -241/125000 113957/1000000 -861/1000000 -783/500000 -9/15625 -2009/500000 -1937/500000 -51/125000 -77/125000 -399/1000000 -639/100000 427/250000
411/1000000 -241/1000000 851/1000000 -201/1000000 123/1000000 -869/1000000 7/62500 177/1000000 9/100000 181/1000000 13/100000 123/1000000 -3/25000 51/125000 3309/1000000 -219/200000 19/1000000 -161/1000000 -861/1000000 110237/1000000 -21/500000 -61/1000000 173/1000000 -163/40000 -3/40000 -311/1000000 -71/1000000 -137/100000 -9051/500000
-1309/1000000 -63/500000 -177/1000000 51/1000000 -27/1000000 -121/1000000 1/500000 -1/20000 -13/500000 -19/125000 17/250000 -63/250000 117/1000000 -419/1000000 521/1000000 -1/2500 -151/500000 327/1000000 -783/500000 -21/500000 106219/1000000 17/250000 -73/1000000 607/1000000 -23/100000 93/500000 117/1000000 -21/31250 1/12500
-599/1000000 -93/125000 -69/125000 203/1000000 -69/1000000 -43/200000 -93/200000 -17/100000 -111/200000 -91/250000 31/200000 -513/500000 31/125000 -133/500000 -501/500000 -83/62500 -107/500000 313/1000000 -9/15625 -61/1000000 17/250000 105837/1000000 181/500000 -11/500000 -47/200000 99/500000 169/1000000 -93/31250 579/1000000
189/1000000 -21/12500 -33/200000 47/125000 19/1000000 1/100000 -1/5000 7/200000 49/1000000 -3/50000 61/250000 269/1000000 367/1000000 -129/1000000 -719/100000 -51/100000 51/250000 317/1000000 -2009/500000 173/1000000 -73/1000000 181/500000 51489/500000 -6593/1000000 -11/12500 179/1000000 249/1000000 -2533/500000 1649/1000000
-1331/200000 -23/1000000 -97/250000 69/500000 31/1000000 -97/1000000 -9/40000 -9/62500 -87/200000 -49/100000 -179/1000000 -63/100000 139/500000 -127/1000000 1547/1000000 -553/1000000 61/500000 163/200000 -1937/500000 -163/40000 607/1000000 -11/500000 -6593/1000000 106789/1000000 -119/500000 427/1000000 69/250000 -241/62500 1089/1000000
-127/1000000 -77/1000000 -59/500000 -29/100000 -37/500000 -17/100000 -29/1000000 -87/1000000 -103/500000 -53/100000 -47/250000 -93/500000 -77/200000 -159/200000 7/200000 -453/1000000 -111/250000 -201/250000 -51/125000 -3/40000 -23/100000 -47/200000 -11/12500 -119/500000 26303/250000 -9/50000 -179/250000 -111/500000 -43/500000
-63/125000 -143/1000000 -89/200000 3/125000 1/1000000 -259/1000000 -11/50000 -83/1000000 -1/125000 -43/62500 -101/200000 -267/500000 -27/500000 -1001/1000000 -7/10000 -673/1000000 -1893/1000000 -11/125000 -77/125000 -311/1000000 93/500000 99/500000 179/1000000 427/1000000 -9/50000 105807/1000000 13/1000000 -121/500000 177/500000
-13/40000 -17/250000 -61/500000 89/1000000 -31/250000 -1/31250 -241/1000000 11/500000 11/500000 -181/1000000 -9/100000 -203/1000000 1/10000 -73/1000000 -207/500000 -89/200000 -549/1000000 41/250000 -399/1000000 -71/1000000 117/1000000 169/1000000 249/1000000 69/250000 -179/250000 13/1000000 13213/125000 -1913/1000000 103/500000
-1189/1000000 1/25000 -803/1000000 -149/250000 1/1000000 -311/500000 -9/62500 -187/500000 -141/250000 -71/40000 -773/1000000 -47/200000 -11/8000 -499/250000 -13153/1000000 -571/250000 -533/500000 -267/125000 -639/100000 -137/100000 -21/31250 -93/31250 -2533/500000 -241/62500 -111/500000 -121/500000 -1913/1000000 4107/40000 2999/1000000
-1079/1000000 -453/1000000 -333/125000 279/500000 -83/500000 -403/500000 -883/1000000 -359/1000000 1/125000 -33/31250 -13/25000 -991/1000000 57/125000 -2473/1000000 -149/8000 -483/1000000 -447/500000 289/500000 427/250000 -9051/500000 1/12500 579/1000000 1649/1000000 1089/1000000 -43/500000 177/500000 103/500000 2999/1000000 114383/1000000


--- Term 16 ---

Order of type    : 5
Order of flags   : 6
Number of flags  : 38
Matrix dimension : 19

Flags :
F1  : {234, 135, 145, 245, 136}
F2  : {234, 135, 145, 245, 126, 136}
F3  : {234, 135, 145, 245, 236}
F4  : {234, 135, 145, 245, 126, 236}
F5  : {234, 135, 145, 245, 146}
F6  : {234, 135, 145, 245, 136, 146}
F7  : {234, 135, 145, 245, 236, 146}
F8  : {234, 135, 145, 245, 136, 236, 146}
F9  : {234, 135, 145, 245, 246}
F10 : {234, 135, 145, 245, 126, 246}
F11 : {234, 135, 145, 245, 136, 246}
F12 : {234, 135, 145, 245, 126, 136, 246}
F13 : {234, 135, 145, 245, 146, 246}
F14 : {234, 135, 145, 245, 136, 146, 246}
F15 : {234, 135, 145, 245, 346}
F16 : {234, 135, 145, 245, 136, 346}
F17 : {234, 135, 145, 245, 146, 346}
F18 : {234, 135, 145, 245, 156}
F19 : {234, 135, 145, 245, 126, 156}
F20 : {234, 135, 145, 245, 236, 156}
F21 : {234, 135, 145, 245, 126, 236, 156}
F22 : {234, 135, 145, 245, 256}
F23 : {234, 135, 145, 245, 136, 256}
F24 : {234, 135, 145, 245, 236, 256}
F25 : {234, 135, 145, 245, 136, 236, 256}
F26 : {234, 135, 145, 245, 136, 146, 256}
F27 : {234, 135, 145, 245, 236, 146, 256}
F28 : {234, 135, 145, 245, 156, 256}
F29 : {234, 135, 145, 245, 236, 156, 256}
F30 : {234, 135, 145, 245, 356}
F31 : {234, 135, 145, 245, 236, 356}
F32 : {234, 135, 145, 245, 256, 356}
F33 : {234, 135, 145, 245, 136, 456}
F34 : {234, 135, 145, 245, 236, 456}
F35 : {234, 135, 145, 245, 346, 456}
F36 : {234, 135, 145, 245, 136, 346, 456}
F37 : {234, 135, 145, 245, 356, 456}
F38 : {234, 135, 145, 245, 236, 356, 456}

Basis :
B1  : (F1)-(F3)
B2  : (F2)-(F4)
B3  : (F5)-(F22)
B4  : (F6)-(F24)
B5  : (F7)-(F23)
B6  : (F8)-(F25)
B7  : (F9)-(F18)
B8  : (F10)-(F19)
B9  : (F11)-(F20)
B10 : (F12)-(F21)
B11 : (F13)-(F28)
B12 : (F14)-(F29)
B13 : (F15)-(F30)
B14 : (F16)-(F31)
B15 : (F17)-(F32)
B16 : (F26)-(F27)
B17 : (F33)-(F34)
B18 : (F35)-(F37)
B19 : (F36)-(F38)

Matrix :
53363/500000 249/500000 127/1000000 129/500000 3/125000 43/500000 17/1000000 23/250000 59/125000 1/31250 -27/500000 -1639/500000 -13/200000 281/1000000 153/1000000 -137/1000000 27/1000000 -1423/1000000 -853/500000
249/500000 27389/250000 9/15625 133/250000 99/500000 43/100000 -413/1000000 -19/100000 649/200000 -91/200000 -887/1000000 -5101/250000 119/500000 57/500000 267/500000 -37/50000 41/62500 -6151/1000000 67/500000
127/1000000 9/15625 106547/1000000 181/1000000 -3/200000 141/1000000 -83/250000 271/1000000 23/40000 -251/1000000 -297/1000000 -4473/1000000 177/1000000 143/1000000 23/250000 -1/8000 121/500000 -1719/1000000 -381/1000000
129/500000 133/250000 181/1000000 106759/1000000 23/1000000 -33/250000 -71/125000 -31/250000 421/1000000 -211/1000000 -257/1000000 -39/12500 -129/1000000 701/500000 69/250000 -233/1000000 -7/62500 -623/500000 -281/1000000
3/125000 99/500000 -3/200000 23/1000000 106521/1000000 7/1000000 -29/200000 -11/200000 -1/200000 -1/125000 -71/500000 -203/250000 3/200000 13/200000 -53/1000000 -1/50000 9/62500 -139/500000 163/500000
43/500000 43/100000 141/1000000 -33/250000 7/1000000 106439/1000000 -193/1000000 -1/12500 173/500000 -9/500000 9/1000000 -243/100000 119/1000000 1/8000 223/1000000 -659/1000000 21/200000 -731/1000000 1/25000
17/1000000 -413/1000000 -83/250000 -71/125000 -29/200000 -193/1000000 10649/100000 59/200000 -1/5000 91/1000000 117/125000 1899/1000000 109/500000 179/500000 -677/1000000 13/250000 -59/1000000 6/3125 929/1000000
23/250000 -19/100000 271/1000000 -31/250000 -11/200000 -1/12500 59/200000 107923/1000000 11/100000 99/1000000 143/250000 27/20000 137/1000000 51/200000 -103/250000 33/500000 4/15625 19/40000 23/125000
59/125000 649/200000 23/40000 421/1000000 -1/200000 173/500000 -1/5000 11/100000 109607/1000000 -9/8000 -609/1000000 -23973/1000000 47/250000 113/1000000 499/1000000 -29/200000 111/250000 -587/100000 1407/1000000
1/31250 -91/200000 -251/1000000 -211/1000000 -1/125000 -9/500000 91/1000000 99/1000000 -9/8000 104839/1000000 2/15625 -91/125000 -11/62500 0/1 -243/500000 -17/500000 19/125000 -269/200000 173/500000
-27/500000 -887/1000000 -297/1000000 -257/1000000 -71/500000 9/1000000 117/125000 143/250000 -609/1000000 2/15625 10803/100000 139/31250 1/3125 129/500000 -169/500000 137/500000 -157/500000 1557/1000000 -23/50000
-1639/500000 -5101/250000 -4473/1000000 -39/12500 -203/250000 -243/100000 1899/1000000 27/20000 -23973/1000000 -91/125000 139/31250 261783/1000000 -1143/500000 -827/1000000 -3031/500000 4549/1000000 -529/125000 10583/250000 -841/100000
-13/200000 119/500000 177/1000000 -129/1000000 3/200000 119/1000000 109/500000 137/1000000 47/250000 -11/62500 1/3125 -1143/500000 107287/1000000 9/50000 361/1000000 -29/100000 71/250000 -143/125000 183/250000
281/1000000 57/500000 143/1000000 701/500000 13/200000 1/8000 179/500000 51/200000 113/1000000 0/1 129/500000 -827/1000000 9/50000 267/2500 -1/31250 -349/1000000 -37/25000 9/31250 163/1000000
153/1000000 267/500000 23/250000 69/250000 -53/1000000 223/1000000 -677/1000000 -103/250000 499/1000000 -243/500000 -169/500000 -3031/500000 361/1000000 -1/31250 26759/250000 -67/500000 97/200000 77/250000 127/1000000
-137/1000000 -37/50000 -1/8000 -233/1000000 -1/50000 -659/1000000 13/250000 33/500000 -29/200000 -17/500000 137/500000 4549/1000000 -29/100000 -349/1000000 -67/500000 13291/125000 -7/62500 393/100000 -9/500000
27/1000000 41/62500 121/500000 -7/62500 9/62500 21/200000 -59/1000000 4/15625 111/250000 19/125000 -157/500000 -529/125000 71/250000 -37/25000 97/200000 -7/62500 53091/500000 -413/500000 -13/250000
-1423/1000000 -6151/1000000 -1719/1000000 -623/500000 -139/500000 -731/1000000 6/3125 19/40000 -587/100000 -269/200000 1557/1000000 10583/250000 -143/125000 9/31250 77/250000 393/100000 -413/500000 24041/200000 -329/1000000
-853/500000 67/500000 -381/1000000 -281/1000000 163/500000 1/25000 929/1000000 23/125000 1407/1000000 173/500000 -23/50000 -841/100000 183/250000 163/1000000 127/1000000 -9/500000 -13/250000 -329/1000000 1678/15625


--- Term 17 ---

Order of type    : 5
Order of flags   : 6
Number of flags  : 26
Matrix dimension : 5

Flags :
F1  : {134, 234, 125, 235, 145}
F2  : {134, 234, 125, 235, 145, 126}
F3  : {134, 234, 125, 235, 145, 136}
F4  : {134, 234, 125, 235, 145, 236}
F5  : {134, 234, 125, 235, 145, 126, 236}
F6  : {134, 234, 125, 235, 145, 136, 236}
F7  : {134, 234, 125, 235, 145, 146}
F8  : {134, 234, 125, 235, 145, 126, 146}
F9  : {134, 234, 125, 235, 145, 236, 146}
F10 : {134, 234, 125, 235, 145, 246}
F11 : {134, 234, 125, 235, 145, 146, 246}
F12 : {134, 234, 125, 235, 145, 346}
F13 : {134, 234, 125, 235, 145, 156}
F14 : {134, 234, 125, 235, 145, 136, 156}
F15 : {134, 234, 125, 235, 145, 236, 156}
F16 : {134, 234, 125, 235, 145, 346, 156}
F17 : {134, 234, 125, 235, 145, 256}
F18 : {134, 234, 125, 235, 145, 146, 256}
F19 : {134, 234, 125, 235, 145, 246, 256}
F20 : {134, 234, 125, 235, 145, 346, 256}
F21 : {134, 234, 125, 235, 145, 356}
F22 : {134, 234, 125, 235, 145, 346, 356}
F23 : {134, 234, 125, 235, 145, 156, 356}
F24 : {134, 234, 125, 235, 145, 456}
F25 : {134, 234, 125, 235, 145, 346, 456}
F26 : {134, 234, 125, 235, 145, 256, 456}

Basis :
B1 : (F1)
B2 : (F2)+(F3)+(F10)+(F21)+(F24)
B3 : (F4)+(F7)+(F12)+(F13)+(F17)
B4 : (F5)+(F6)+(F8)+(F11)+(F14)+(F19)+(F22)+(F23)+(F25)+(F26)
B5 : (F9)+(F15)+(F16)+(F18)+(F20)

Matrix :
25377/250000 -583/250000 -213/500000 -2601/1000000 487/1000000
-583/250000 4949/50000 -1657/1000000 -1397/250000 -17/100000
-213/500000 -1657/1000000 96657/1000000 -571/200000 -17049/1000000
-2601/1000000 -1397/250000 -571/200000 80069/1000000 -23651/1000000
487/1000000 -17/100000 -17049/1000000 -23651/1000000 103859/1000000


--- Term 18 ---

Order of type    : 5
Order of flags   : 6
Number of flags  : 30
Matrix dimension : 25

Flags :
F1  : {134, 234, 125, 235, 145, 126}
F2  : {134, 234, 125, 235, 145, 136}
F3  : {134, 234, 125, 235, 145, 236}
F4  : {134, 234, 125, 235, 145, 126, 236}
F5  : {134, 234, 125, 235, 145, 136, 236}
F6  : {134, 234, 125, 235, 145, 146}
F7  : {134, 234, 125, 235, 145, 126, 146}
F8  : {134, 234, 125, 235, 145, 236, 146}
F9  : {134, 234, 125, 235, 145, 126, 236, 146}
F10 : {134, 234, 125, 235, 145, 246}
F11 : {134, 234, 125, 235, 145, 146, 246}
F12 : {134, 234, 125, 235, 145, 346}
F13 : {134, 234, 125, 235, 145, 156}
F14 : {134, 234, 125, 235, 145, 136, 156}
F15 : {134, 234, 125, 235, 145, 236, 156}
F16 : {134, 234, 125, 235, 145, 136, 236, 156}
F17 : {134, 234, 125, 235, 145, 346, 156}
F18 : {134, 234, 125, 235, 145, 256}
F19 : {134, 234, 125, 235, 145, 146, 256}
F20 : {134, 234, 125, 235, 145, 246, 256}
F21 : {134, 234, 125, 235, 145, 146, 246, 256}
F22 : {134, 234, 125, 235, 145, 346, 256}
F23 : {134, 234, 125, 235, 145, 356}
F24 : {134, 234, 125, 235, 145, 346, 356}
F25 : {134, 234, 125, 235, 145, 156, 356}
F26 : {134, 234, 125, 235, 145, 346, 156, 356}
F27 : {134, 234, 125, 235, 145, 456}
F28 : {134, 234, 125, 235, 145, 346, 456}
F29 : {134, 234, 125, 235, 145, 256, 456}
F30 : {134, 234, 125, 235, 145, 346, 256, 456}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F10)
B3  : (F1)-(F23)
B4  : (F1)-(F27)
B5  : (F3)-(F6)
B6  : (F3)-(F12)
B7  : (F3)-(F13)
B8  : (F3)-(F18)
B9  : (F4)-(F5)
B10 : (F4)-(F7)
B11 : (F4)-(F11)
B12 : (F4)-(F14)
B13 : (F4)-(F20)
B14 : (F4)-(F24)
B15 : (F4)-(F25)
B16 : (F4)-(F28)
B17 : (F4)-(F29)
B18 : (F8)-(F15)
B19 : (F8)-(F17)
B20 : (F8)-(F19)
B21 : (F8)-(F22)
B22 : (F9)-(F16)
B23 : (F9)-(F21)
B24 : (F9)-(F26)
B25 : (F9)-(F30)

Matrix :
13391/125000 461/1000000 177/125000 397/250000 89/125000 -2/3125 -573/500000 -523/500000 4087/1000000 -107/1000000 4087/1000000 -9821/1000000 -5467/500000 -12763/1000000 -2041/500000 -12753/1000000 -4193/1000000 -2197/500000 -1091/100000 -39/10000 -182/15625 15077/500000 25741/1000000 -533/6250 -43773/500000
461/1000000 26857/250000 39/15625 519/200000 -301/1000000 -2587/1000000 -661/250000 -57/20000 1469/250000 -1421/1000000 5589/1000000 -9501/500000 -20279/1000000 -307/12500 -853/100000 -25721/1000000 -1939/200000 -339/50000 -9933/500000 -8177/1000000 -11379/500000 2203/40000 1687/40000 -146223/1000000 -153909/1000000
177/125000 39/15625 117101/1000000 637/62500 -2661/1000000 -12737/1000000 -11073/1000000 -12193/1000000 22663/1000000 -719/125000 10287/500000 -82729/1000000 -21979/250000 -107267/1000000 -38193/1000000 -113599/1000000 -42617/1000000 -5719/200000 -21391/250000 -33709/1000000 -789/8000 1843/8000 45011/250000 -123999/200000 -649209/1000000
397/250000 519/200000 637/62500 2929/25000 -123/200000 -10719/1000000 -393/40000 -2673/250000 119/5000 -1197/250000 279/12500 -81721/1000000 -11029/125000 -21197/200000 -18231/500000 -110241/1000000 -8047/200000 -5747/200000 -42117/500000 -6553/200000 -48237/500000 58423/250000 91347/500000 -630687/1000000 -329831/500000
89/125000 -301/1000000 -2661/1000000 -123/200000 57007/500000 9421/1000000 4283/1000000 9287/1000000 207/250000 567/100000 729/200000 1811/100000 15443/1000000 1263/50000 1721/125000 15903/500000 4207/250000 1447/1000000 10261/500000 771/62500 24577/1000000 -33131/1000000 -16801/1000000 67409/1000000 19281/250000
-2/3125 -2587/1000000 -12737/1000000 -10719/1000000 9421/1000000 131853/1000000 2247/125000 571/25000 -21221/1000000 10383/1000000 -16559/1000000 49153/500000 101701/1000000 65183/500000 12681/250000 4447/31250 57521/1000000 29593/1000000 104489/1000000 43189/1000000 30753/250000 -256619/1000000 -47741/250000 333957/500000 22057/31250
-573/500000 -661/250000 -11073/1000000 -393/40000 4283/1000000 2247/125000 60019/500000 7711/500000 -21461/1000000 3899/500000 -4469/250000 42749/500000 17767/200000 55711/500000 10579/250000 30203/250000 9497/200000 30523/1000000 741/8000 40069/1000000 104249/1000000 -57191/250000 -87451/500000 605957/1000000 15927/25000
-523/500000 -57/20000 -12193/1000000 -2673/250000 9287/1000000 571/25000 7711/500000 128033/1000000 -21977/1000000 9749/1000000 -457/25000 5883/62500 12289/125000 12487/100000 9593/200000 33653/250000 10913/200000 203/6250 1561/15625 45287/1000000 119099/1000000 -62743/250000 -7481/40000 163679/250000 138327/200000
4087/1000000 1469/250000 22663/1000000 119/5000 207/250000 -21221/1000000 -21461/1000000 -21977/1000000 162281/1000000 -1951/200000 52893/1000000 -186937/1000000 -50159/250000 -48009/200000 -40371/500000 -246887/1000000 -90799/1000000 -16301/250000 -47393/250000 -71953/1000000 -26873/125000 8323/15625 427309/1000000 -1459779/1000000 -1519769/1000000
-107/1000000 -1421/1000000 -719/125000 -1197/250000 567/100000 10383/1000000 3899/500000 9749/1000000 -1951/200000 56691/500000 -1629/250000 22181/500000 24631/500000 58451/1000000 22851/1000000 33507/500000 27797/1000000 13203/1000000 42611/1000000 20649/1000000 29661/500000 -131657/1000000 -76653/1000000 304707/1000000 336241/1000000
4087/1000000 5589/1000000 10287/500000 279/12500 729/200000 -16559/1000000 -4469/250000 -457/25000 52893/1000000 -1629/250000 31819/200000 -171019/1000000 -183631/1000000 -108661/500000 -73481/1000000 -111353/500000 -15467/200000 -15249/250000 -88073/500000 -12801/200000 -47711/250000 122031/250000 202259/500000 -272587/200000 -1411491/1000000
-9821/1000000 -9501/500000 -82729/1000000 -81721/1000000 1811/100000 49153/500000 42749/500000 5883/62500 -186937/1000000 22181/500000 -171019/1000000 783663/1000000 722051/1000000 21927/25000 77317/250000 924703/1000000 42903/125000 28943/125000 138239/200000 67107/250000 400377/500000 -949787/500000 -1481379/1000000 639497/125000 669419/125000
-5467/500000 -20279/1000000 -21979/250000 -11029/125000 15443/1000000 101701/1000000 17767/200000 12289/125000 -50159/250000 24631/500000 -183631/1000000 722051/1000000 884933/1000000 938593/1000000 328579/1000000 493601/500000 367259/1000000 244049/1000000 737681/1000000 145089/500000 170931/200000 -2050433/1000000 -1578421/1000000 5485651/1000000 5757323/1000000
-12763/1000000 -307/12500 -107267/1000000 -21197/200000 1263/50000 65183/500000 55711/500000 12487/100000 -48009/200000 58451/1000000 -108661/500000 21927/25000 938593/1000000 623757/500000 403951/1000000 301001/250000 3603/8000 301493/1000000 900339/1000000 357249/1000000 104503/100000 -1232289/500000 -475767/250000 103089/15625 216249/31250
-2041/500000 -853/100000 -38193/1000000 -18231/500000 1721/125000 12681/250000 10579/250000 9593/200000 -40371/500000 22851/1000000 -73481/1000000 77317/250000 328579/1000000 403951/1000000 15897/62500 26947/62500 20399/125000 52291/500000 1591/5000 123959/1000000 373903/1000000 -852081/1000000 -660253/1000000 2282501/1000000 2391323/1000000
-12753/1000000 -25721/1000000 -113599/1000000 -110241/1000000 15903/500000 4447/31250 30203/250000 33653/250000 -246887/1000000 33507/500000 -111353/500000 924703/1000000 493601/500000 301001/250000 26947/62500 690513/500000 60029/125000 63261/200000 948473/1000000 15101/40000 55209/50000 -2578351/1000000 -1993423/1000000 431451/62500 904889/125000
-4193/1000000 -1939/200000 -42617/1000000 -8047/200000 4207/250000 57521/1000000 9497/200000 10913/200000 -90799/1000000 27797/1000000 -15467/200000 42903/125000 367259/1000000 3603/8000 20399/125000 60029/125000 145943/500000 55763/500000 352539/1000000 28569/200000 416959/1000000 -960843/1000000 -143307/200000 1260377/500000 332787/125000
-2197/500000 -339/50000 -5719/200000 -5747/200000 1447/1000000 29593/1000000 30523/1000000 203/6250 -16301/250000 13203/1000000 -15249/250000 28943/125000 244049/1000000 301493/1000000 52291/500000 63261/200000 55763/500000 37383/200000 237633/1000000 90201/1000000 270733/1000000 -647817/1000000 -64577/125000 882917/500000 460119/250000
-1091/100000 -9933/500000 -21391/250000 -42117/500000 10261/500000 104489/1000000 741/8000 1561/15625 -47393/250000 42611/1000000 -88073/500000 138239/200000 737681/1000000 900339/1000000 1591/5000 948473/1000000 352539/1000000 237633/1000000 816377/1000000 55583/200000 819257/1000000 -965787/500000 -1510119/1000000 5204819/1000000 340433/62500
-39/10000 -8177/1000000 -33709/1000000 -6553/200000 771/62500 43189/1000000 40069/1000000 45287/1000000 -71953/1000000 20649/1000000 -12801/200000 67107/250000 145089/500000 357249/1000000 123959/1000000 15101/40000 28569/200000 90201/1000000 55583/200000 217833/1000000 16247/50000 -759203/1000000 -578423/1000000 1007593/500000 529927/250000
-182/15625 -11379/500000 -789/8000 -48237/500000 24577/1000000 30753/250000 104249/1000000 119099/1000000 -26873/125000 29661/500000 -47711/250000 400377/500000 170931/200000 104503/100000 373903/1000000 55209/50000 416959/1000000 270733/1000000 819257/1000000 16247/50000 33069/31250 -278593/125000 -860631/500000 2981781/500000 6254861/1000000
15077/500000 2203/40000 1843/8000 58423/250000 -33131/1000000 -256619/1000000 -57191/250000 -62743/250000 8323/15625 -131657/1000000 122031/250000 -949787/500000 -2050433/1000000 -1232289/500000 -852081/1000000 -2578351/1000000 -960843/1000000 -647817/1000000 -965787/500000 -759203/1000000 -278593/125000 5467929/1000000 875195305074045811017/212466738603829531250 -14457691/1000000 -152299/10000
25741/1000000 1687/40000 45011/250000 91347/500000 -16801/1000000 -47741/250000 -87451/500000 -7481/40000 427309/1000000 -76653/1000000 202259/500000 -1481379/1000000 -1578421/1000000 -475767/250000 -660253/1000000 -1993423/1000000 -143307/200000 -64577/125000 -1510119/1000000 -578423/1000000 -860631/500000 875195305074045811017/212466738603829531250 3397659/1000000 -5716427/500000 -1481149/125000
-533/6250 -146223/1000000 -123999/200000 -630687/1000000 67409/1000000 333957/500000 605957/1000000 163679/250000 -1459779/1000000 304707/1000000 -272587/200000 639497/125000 5485651/1000000 103089/15625 2282501/1000000 431451/62500 1260377/500000 882917/500000 5204819/1000000 1007593/500000 2981781/500000 -14457691/1000000 -5716427/500000 3927019/100000 40986531/1000000
-43773/500000 -153909/1000000 -649209/1000000 -329831/500000 19281/250000 22057/31250 15927/25000 138327/200000 -1519769/1000000 336241/1000000 -1411491/1000000 669419/125000 5757323/1000000 216249/31250 2391323/1000000 904889/125000 332787/125000 460119/250000 340433/62500 529927/250000 6254861/1000000 -152299/10000 -1481149/125000 40986531/1000000 21473797/500000



==> 7-18-prf.txt <==
#Density : 7/18

Program                       : DensityChecker

Order of subgraphs H          : 6
Number of forbidden graphs    : 5
Forbidden graphs              :
6 : {123, 124, 135, 145, 346, 256}
6 : {123, 124, 134, 125, 345, 136, 246}
6 : {123, 124, 134, 125, 135, 126, 136, 456}
#Forbidden graphs added by supersaturation argument :
5 : {125, 135, 235, 145, 245, 345}
5 : {134, 234, 125, 135, 235, 145, 245}
Forbid only induced subgraphs : no
Number of terms               : 17


--- Term 1 ---

Order of type    : 0
Order of flags   : 3
Number of flags  : 2
Matrix dimension : 1

Flags :
F1 : {}
F2 : {123}

Basis :
B1 : 7(F1)-11(F2)

Matrix :
1314006712448077592263/119340002354786035200000000


--- Term 2 ---

Order of type    : 1
Order of flags   : 3
Number of flags  : 2
Matrix dimension : 1

Flags :
F1 : {}
F2 : {123}

Basis :
B1 : 7(F1)-11(F2)

Matrix :
318109/28900000000


--- Term 3 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 12
Matrix dimension : 5

Flags :
F1  : {}
F2  : {124}
F3  : {134}
F4  : {124, 134}
F5  : {234}
F6  : {124, 234}
F7  : {134, 234}
F8  : {124, 134, 234}
F9  : {123, 124}
F10 : {123, 124, 134}
F11 : {123, 124, 234}
F12 : {123, 124, 134, 234}

Basis :
B1 : (F2)
B2 : (F3)+(F5)
B3 : 1659(F1)-1158(F4)-1158(F6)-2607(F7)-1574(F8)+989(F9)+894(F10)+894(F11)+101(F12)
B4 : 5509(F1)+2630(F4)+2630(F6)-8657(F7)-21550(F8)-3461(F9)-9982(F10)-9982(F11)+875(F12)
B5 : 707(F1)-5350(F4)-5350(F6)-1111(F7)-1750(F8)-21163(F9)+10094(F10)+10094(F11)+52925(F12)

Matrix :
163799/500000 -87667/1000000 1020723/63944000000 72919/3197200000 24807/6394400000
-87667/1000000 3861/62500 -2321/6394400000 -2713/999125000 -24683/31972000000
1020723/63944000000 -2321/6394400000 77390511/817767027200000 10210312879546178535921051/1807265165772488438844047360000000 -806955014888797861290515419/48796159475857187848789278720000000
72919/3197200000 -2713/999125000 10210312879546178535921051/1807265165772488438844047360000000 1928708399761467449719743/903632582886244219422023680000000 -21520050677432090679258367/48796159475857187848789278720000000
24807/6394400000 -24683/31972000000 -806955014888797861290515419/48796159475857187848789278720000000 -21520050677432090679258367/48796159475857187848789278720000000 6249733/2044417568000000


--- Term 4 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 6
Matrix dimension : 3

Flags :
F1 : {134}
F2 : {124, 134}
F3 : {234}
F4 : {124, 234}
F5 : {123, 124, 134}
F6 : {123, 124, 234}

Basis :
B1 : (F1)-(F3)
B2 : (F2)-(F4)
B3 : (F5)-(F6)

Matrix :
60501/100000 164023/250000 720041/1000000
164023/250000 10153734923675917685181059/13260000261642892800000000 210412741035630698926159/260000005130252800000000
720041/1000000 210412741035630698926159/260000005130252800000000 12059968312070680979821159/13260000261642892800000000


--- Term 5 ---

Order of type    : 3
Order of flags   : 4
Number of flags  : 3
Matrix dimension : 1

Flags :
F1 : {124}
F2 : {134}
F3 : {234}

Basis :
B1 : (F1)+(F2)+(F3)

Matrix :
349/500000


--- Term 6 ---

Order of type    : 3
Order of flags   : 4
Number of flags  : 3
Matrix dimension : 2

Flags :
F1 : {124}
F2 : {134}
F3 : {234}

Basis :
B1 : (F1)-(F2)
B2 : (F1)-(F3)

Matrix :
1601/25000 -28107/1000000
-28107/1000000 1601/25000


--- Term 7 ---

Order of type    : 3
Order of flags   : 4
Number of flags  : 8
Matrix dimension : 2

Flags :
F1 : {123}
F2 : {123, 124}
F3 : {123, 134}
F4 : {123, 124, 134}
F5 : {123, 234}
F6 : {123, 124, 234}
F7 : {123, 134, 234}
F8 : {123, 124, 134, 234}

Basis :
B1 : (F1)
B2 : (F2)+(F3)-(F4)+(F5)-(F6)-(F7)-3(F8)

Matrix :
3481/1000000 3/1375000
3/1375000 1598577933939202451/24862500490580424000000


--- Term 8 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 49
Matrix dimension : 6

Flags :
F1  : {125}
F2  : {135}
F3  : {125, 135}
F4  : {235}
F5  : {125, 235}
F6  : {135, 235}
F7  : {125, 135, 235}
F8  : {145}
F9  : {125, 145}
F10 : {135, 145}
F11 : {235, 145}
F12 : {125, 235, 145}
F13 : {135, 235, 145}
F14 : {125, 135, 235, 145}
F15 : {245}
F16 : {125, 245}
F17 : {135, 245}
F18 : {125, 135, 245}
F19 : {235, 245}
F20 : {135, 235, 245}
F21 : {125, 135, 235, 245}
F22 : {145, 245}
F23 : {125, 145, 245}
F24 : {135, 145, 245}
F25 : {125, 135, 145, 245}
F26 : {235, 145, 245}
F27 : {125, 235, 145, 245}
F28 : {345}
F29 : {125, 345}
F30 : {135, 345}
F31 : {125, 135, 345}
F32 : {235, 345}
F33 : {125, 235, 345}
F34 : {125, 135, 235, 345}
F35 : {145, 345}
F36 : {125, 145, 345}
F37 : {135, 145, 345}
F38 : {125, 135, 145, 345}
F39 : {235, 145, 345}
F40 : {135, 235, 145, 345}
F41 : {245, 345}
F42 : {125, 245, 345}
F43 : {135, 245, 345}
F44 : {235, 245, 345}
F45 : {125, 235, 245, 345}
F46 : {135, 235, 245, 345}
F47 : {125, 145, 245, 345}
F48 : {135, 145, 245, 345}
F49 : {235, 145, 245, 345}

Basis :
B1 : (F1)+(F2)+(F4)+(F8)+(F15)+(F28)
B2 : (F3)+(F5)+(F6)+(F9)+(F10)+(F16)+(F19)+(F22)+(F30)+(F32)+(F35)+(F41)
B3 : (F7)+(F23)+(F37)+(F44)
B4 : (F11)+(F17)+(F29)
B5 : (F12)+(F13)+(F18)+(F20)+(F24)+(F26)+(F31)+(F33)+(F36)+(F39)+(F42)+(F43)
B6 : (F14)+(F21)+(F25)+(F27)+(F34)+(F38)+(F40)+(F45)+(F46)+(F47)+(F48)+(F49)

Matrix :
5683/250000 -1519/250000 -1911/250000 -267/200000 -331/250000 -649/100000
-1519/250000 13003/1000000 -5011/500000 3011/1000000 -141/200000 -8843/1000000
-1911/250000 -5011/500000 43987/250000 -11961/1000000 -4199/500000 757/500000
-267/200000 3011/1000000 -11961/1000000 13617/125000 -1407/100000 -11859/500000
-331/250000 -141/200000 -4199/500000 -1407/100000 19837/1000000 -9537/1000000
-649/100000 -8843/1000000 757/500000 -11859/500000 -9537/1000000 56517/1000000


--- Term 9 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 49
Matrix dimension : 43

Flags :
F1  : {125}
F2  : {135}
F3  : {125, 135}
F4  : {235}
F5  : {125, 235}
F6  : {135, 235}
F7  : {125, 135, 235}
F8  : {145}
F9  : {125, 145}
F10 : {135, 145}
F11 : {235, 145}
F12 : {125, 235, 145}
F13 : {135, 235, 145}
F14 : {125, 135, 235, 145}
F15 : {245}
F16 : {125, 245}
F17 : {135, 245}
F18 : {125, 135, 245}
F19 : {235, 245}
F20 : {135, 235, 245}
F21 : {125, 135, 235, 245}
F22 : {145, 245}
F23 : {125, 145, 245}
F24 : {135, 145, 245}
F25 : {125, 135, 145, 245}
F26 : {235, 145, 245}
F27 : {125, 235, 145, 245}
F28 : {345}
F29 : {125, 345}
F30 : {135, 345}
F31 : {125, 135, 345}
F32 : {235, 345}
F33 : {125, 235, 345}
F34 : {125, 135, 235, 345}
F35 : {145, 345}
F36 : {125, 145, 345}
F37 : {135, 145, 345}
F38 : {125, 135, 145, 345}
F39 : {235, 145, 345}
F40 : {135, 235, 145, 345}
F41 : {245, 345}
F42 : {125, 245, 345}
F43 : {135, 245, 345}
F44 : {235, 245, 345}
F45 : {125, 235, 245, 345}
F46 : {135, 235, 245, 345}
F47 : {125, 145, 245, 345}
F48 : {135, 145, 245, 345}
F49 : {235, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F1)-(F8)
B4  : (F1)-(F15)
B5  : (F1)-(F28)
B6  : (F3)-(F5)
B7  : (F3)-(F6)
B8  : (F3)-(F9)
B9  : (F3)-(F10)
B10 : (F3)-(F16)
B11 : (F3)-(F19)
B12 : (F3)-(F22)
B13 : (F3)-(F30)
B14 : (F3)-(F32)
B15 : (F3)-(F35)
B16 : (F3)-(F41)
B17 : (F7)-(F23)
B18 : (F7)-(F37)
B19 : (F7)-(F44)
B20 : (F11)-(F17)
B21 : (F11)-(F29)
B22 : (F12)-(F13)
B23 : (F12)-(F18)
B24 : (F12)-(F20)
B25 : (F12)-(F24)
B26 : (F12)-(F26)
B27 : (F12)-(F31)
B28 : (F12)-(F33)
B29 : (F12)-(F36)
B30 : (F12)-(F39)
B31 : (F12)-(F42)
B32 : (F12)-(F43)
B33 : (F14)-(F21)
B34 : (F14)-(F25)
B35 : (F14)-(F27)
B36 : (F14)-(F34)
B37 : (F14)-(F38)
B38 : (F14)-(F40)
B39 : (F14)-(F45)
B40 : (F14)-(F46)
B41 : (F14)-(F47)
B42 : (F14)-(F48)
B43 : (F14)-(F49)

Matrix :
215009/1000000 -9841/200000 -12099/250000 -68759/1000000 -11987/500000 -5731/250000 -10199/1000000 -8703/125000 -3929/500000 20471/500000 13/25000 -299/200000 6319/250000 -49901/1000000 -719/250000 -9649/1000000 1049/1000000 -1793/1000000 -4829/500000 68923/500000 86757/1000000 -92347/1000000 86477/1000000 55373/1000000 26477/500000 -72103/1000000 11341/250000 45611/1000000 5399/125000 -55653/1000000 55323/1000000 47077/500000 3837/62500 13827/500000 -429/10000 33759/1000000 25737/1000000 -27869/500000 22047/500000 8559/250000 23297/500000 62451/1000000 -15033/500000
-9841/200000 242371/1000000 -981/25000 -18441/500000 -6937/250000 54189/1000000 24527/500000 816/15625 13141/250000 -26959/250000 1507/40000 27493/1000000 -17757/250000 22261/1000000 3511/200000 2407/100000 -1047/62500 2343/500000 1287/100000 -14549/62500 -194623/1000000 166573/1000000 -70591/500000 -44787/500000 -18843/250000 148301/1000000 -117039/1000000 -113299/1000000 -99097/1000000 13839/125000 -60237/500000 -39459/250000 -85377/1000000 -57139/1000000 21831/250000 -25327/250000 -15557/250000 76087/1000000 -41397/500000 -91083/1000000 -19409/250000 -18771/250000 88407/1000000
-12099/250000 -981/25000 24167/100000 -9411/250000 -7207/250000 13267/250000 1513/31250 56539/1000000 7161/125000 -55581/1000000 30737/1000000 5497/200000 -10527/500000 2003/125000 9087/500000 -2679/500000 -6867/1000000 529/40000 83/12500 -216203/1000000 -90083/500000 38757/250000 -132537/1000000 -73639/1000000 -9773/125000 33187/250000 -22011/200000 -48069/500000 -50341/500000 97451/1000000 -109819/1000000 -36237/250000 -29367/500000 -67039/1000000 13679/125000 -9213/125000 -1439/20000 49427/500000 -56919/1000000 -64547/1000000 -84457/1000000 -82027/1000000 55861/1000000
-68759/1000000 -18441/500000 -9411/250000 10313/50000 -5889/250000 -6867/125000 -529/1000000 -2191/250000 1359/500000 25081/1000000 10941/1000000 7863/1000000 13479/1000000 357/1000000 -9129/200000 4649/1000000 1563/200000 -4139/1000000 3017/1000000 8873/125000 16181/500000 -9539/250000 1461/31250 15949/500000 7579/250000 -42321/1000000 4277/200000 1927/125000 6917/500000 -14129/500000 6243/500000 48143/1000000 4251/500000 34327/1000000 -6819/200000 21581/1000000 9783/500000 -16611/1000000 3317/1000000 18069/500000 3533/1000000 4257/500000 -30273/1000000
-11987/500000 -6937/250000 -7207/250000 -5889/250000 217273/1000000 2433/1000000 -473/10000 2399/1000000 7847/1000000 2799/250000 5027/500000 -4501/100000 3033/250000 1979/200000 2503/250000 7817/1000000 -211/125000 2703/500000 81/15625 12057/1000000 3149/100000 -18319/1000000 171/15625 143/125000 231/1000000 -8483/500000 20777/1000000 18751/1000000 8919/500000 -10071/500000 19857/1000000 19/40000 11751/1000000 11311/1000000 -2229/1000000 -5877/1000000 12957/500000 -5369/250000 5153/200000 -7831/1000000 -401/62500 -7781/1000000 -5201/250000
-5731/250000 54189/1000000 13267/250000 -6867/125000 2433/1000000 32459/100000 291/62500 10719/200000 63757/1000000 -57383/500000 -20393/1000000 2083/62500 -15961/1000000 1771/250000 -130839/1000000 29169/500000 -1099/500000 19161/1000000 4707/200000 -72947/250000 -195853/1000000 189617/1000000 -98819/500000 -64743/500000 -39667/500000 159137/1000000 -59017/500000 -49099/500000 -56579/500000 4221/40000 -61221/500000 -169803/1000000 -132993/1000000 -10851/125000 123869/1000000 -361/4000 -297/4000 6493/62500 -68499/1000000 -51781/500000 -8543/100000 -86243/1000000 86741/1000000
-10199/1000000 24527/500000 1513/31250 -529/1000000 -473/10000 291/62500 155753/500000 31527/500000 8421/200000 -24347/500000 1039/62500 -30661/250000 -13703/200000 -2091/62500 663/31250 27507/500000 -211/62500 2029/100000 21407/1000000 -208827/1000000 -5407/25000 173823/1000000 -3171/25000 -14961/250000 -18919/250000 128069/1000000 -373/2500 -69171/500000 -44531/500000 50323/500000 -106073/1000000 -1437/10000 -12797/200000 -7417/125000 49521/500000 -33641/250000 -819/10000 2453/25000 -42221/500000 -32431/500000 -75303/1000000 -72143/1000000 74239/1000000
-8703/125000 816/15625 56539/1000000 -2191/250000 2399/1000000 10719/200000 31527/500000 32541/100000 2323/250000 -118441/1000000 36821/1000000 -4921/200000 -323/20000 -6409/50000 1639/250000 59329/1000000 -32461/1000000 12951/1000000 11083/1000000 -295979/1000000 -199149/1000000 188779/1000000 -100449/500000 -4333/50000 -124753/1000000 2561/15625 -122869/1000000 -120903/1000000 -23471/250000 21581/200000 -121607/1000000 -171523/1000000 -25293/250000 -30473/250000 24397/200000 -23941/250000 -33709/500000 106721/1000000 -2483/31250 -4363/50000 -83477/1000000 -106649/1000000 84123/1000000
-3929/500000 13141/250000 7161/125000 1359/500000 7847/1000000 63757/1000000 8421/200000 2323/250000 160593/500000 -26727/500000 -56201/500000 1527/100000 -14807/200000 4617/200000 -9359/250000 28281/500000 -10629/1000000 -8843/1000000 1239/125000 -221849/1000000 -230167/1000000 45691/250000 -68227/500000 -16957/200000 -58401/1000000 137707/1000000 -158617/1000000 -12729/125000 -1757/12500 109863/1000000 -113783/1000000 -14963/100000 -573/8000 -26951/500000 4299/40000 -5467/50000 -7461/62500 99283/1000000 -70643/1000000 -39963/500000 -20373/200000 -74471/1000000 36963/500000
20471/500000 -26959/250000 -55581/1000000 25081/1000000 2799/250000 -57383/500000 -24347/500000 -118441/1000000 -26727/500000 23417/62500 -80309/1000000 -38547/500000 -19187/200000 -1789/500000 -181/125000 -7411/200000 1457/1000000 -4363/250000 -3111/200000 24533/62500 322989/1000000 -246973/1000000 247259/1000000 137663/1000000 131993/1000000 -130869/500000 18239/100000 17653/100000 8543/50000 -1513/10000 104159/500000 63909/250000 66557/500000 56313/500000 -103763/500000 75387/500000 114331/1000000 -138261/1000000 64467/500000 135779/1000000 71729/500000 134347/1000000 -33179/250000
13/25000 1507/40000 30737/1000000 10941/1000000 5027/500000 -20393/1000000 1039/62500 36821/1000000 -56201/500000 -80309/1000000 286259/1000000 8907/1000000 -1537/500000 -963/25000 9813/500000 -37393/1000000 -3021/1000000 3339/500000 -2173/200000 -114949/1000000 -4433/31250 41983/500000 -70077/1000000 -25999/1000000 -1719/40000 5971/62500 -29573/500000 -48891/500000 -49647/1000000 32617/500000 -53147/500000 -987/12500 -1709/62500 -13987/500000 8441/125000 -32493/500000 -16643/500000 801/15625 -87283/1000000 -34917/1000000 -61861/1000000 -26/625 9919/200000
-299/200000 27493/1000000 5497/200000 7863/1000000 -4501/100000 2083/62500 -30661/250000 -4921/200000 1527/100000 -38547/500000 8907/1000000 278267/1000000 81/500000 20591/1000000 -35941/1000000 -17959/500000 -21173/1000000 4959/500000 1/100 -24603/250000 -6239/50000 35209/500000 -58937/1000000 -8051/200000 -2267/125000 20901/250000 -48721/1000000 -42993/1000000 -17197/200000 54461/1000000 -95777/1000000 -13931/200000 -15471/500000 -19969/1000000 5631/100000 -3659/100000 -9371/200000 23781/500000 -24407/500000 -31619/1000000 -10727/125000 -1017/40000 47337/1000000
6319/250000 -17757/250000 -10527/500000 13479/1000000 3033/250000 -15961/1000000 -13703/200000 -323/20000 -14807/200000 -19187/200000 -1537/500000 81/500000 18021/62500 -50711/1000000 -10561/200000 -14159/1000000 3763/500000 -2909/125000 -1467/500000 8817/50000 15213/100000 -73759/500000 45187/500000 14907/250000 58357/1000000 -89403/1000000 9493/100000 73809/1000000 36269/500000 -55713/500000 7819/100000 121649/1000000 58873/1000000 24087/500000 -60781/1000000 37121/500000 57613/1000000 -21183/200000 56383/1000000 33763/500000 15087/250000 1639/25000 -15551/250000
-49901/1000000 22261/1000000 2003/125000 357/1000000 1979/200000 1771/250000 -2091/62500 -6409/50000 4617/200000 -1789/500000 -963/25000 20591/1000000 -50711/1000000 272679/1000000 929/500000 -43587/1000000 -541/250000 5671/1000000 -1899/125000 -98193/1000000 -38789/1000000 47729/1000000 -6301/200000 -5979/100000 -13109/1000000 5859/125000 -4709/200000 -8477/1000000 -6727/250000 9241/200000 -356/15625 -81417/1000000 -34321/1000000 -13497/1000000 7021/250000 -9859/1000000 -129/10000 34919/1000000 -2059/200000 -1377/20000 -4403/250000 -35597/1000000 28763/1000000
-719/250000 3511/200000 9087/500000 -9129/200000 2503/250000 -130839/1000000 663/31250 1639/250000 -9359/250000 -181/125000 9813/500000 -35941/1000000 -10561/200000 929/500000 271981/1000000 -20777/500000 673/250000 -3503/250000 6631/1000000 -90487/1000000 -2019/62500 1099/25000 -26719/1000000 -1159/100000 -27899/500000 9953/250000 -8851/500000 -3087/125000 -3793/1000000 4227/100000 -5203/250000 -76323/1000000 -2589/200000 -2941/100000 27183/1000000 -379/25000 -3171/500000 7387/250000 -5753/500000 -8121/250000 -353/62500 -65779/1000000 2881/100000
-9649/1000000 2407/100000 -2679/500000 4649/1000000 7817/1000000 29169/500000 27507/500000 59329/1000000 28281/500000 -7411/200000 -37393/1000000 -17959/500000 -14159/1000000 -43587/1000000 -20777/500000 87851/250000 -51/6250 929/200000 -3681/250000 -55517/500000 -83037/1000000 25541/250000 -43203/500000 -40913/1000000 -38353/1000000 26781/1000000 -34987/500000 -55277/1000000 -52717/1000000 2953/1000000 -10773/250000 -1081/15625 -8799/200000 -36457/1000000 617/15625 -25709/500000 -19987/500000 3353/100000 -34969/1000000 -9623/250000 -9461/250000 -18731/500000 -18283/1000000
1049/1000000 -1047/62500 -6867/1000000 1563/200000 -211/125000 -1099/500000 -211/62500 -32461/1000000 -10629/1000000 1457/1000000 -3021/1000000 -21173/1000000 3763/500000 -541/250000 673/250000 -51/6250 7747/20000 -63863/1000000 -64229/1000000 2651/40000 13441/250000 -14257/500000 17151/500000 42073/1000000 4193/1000000 -57327/1000000 51263/1000000 49159/1000000 11279/1000000 -20253/1000000 15429/1000000 2639/50000 1913/100000 11759/500000 -12191/500000 11797/500000 1951/100000 -13301/500000 20349/1000000 11419/500000 7323/250000 2331/100000 -4233/200000
-1793/1000000 2343/500000 529/40000 -4139/1000000 2703/500000 19161/1000000 2029/100000 12951/1000000 -8843/1000000 -4363/250000 3339/500000 4959/500000 -2909/125000 5671/1000000 -3503/250000 929/200000 -63863/1000000 387567/1000000 -56809/1000000 -14297/250000 -4443/100000 3699/125000 -2331/125000 -79/31250 -7563/200000 20527/500000 -35503/1000000 -4891/500000 -4507/100000 739/200000 -5663/250000 -15069/250000 -3949/200000 -15007/1000000 12497/500000 -24299/1000000 -687/62500 1087/40000 -17369/1000000 -9957/500000 -20403/1000000 -14377/1000000 19459/1000000
-4829/500000 1287/100000 83/12500 3017/1000000 81/15625 4707/200000 21407/1000000 11083/1000000 1239/125000 -3111/200000 -2173/200000 1/100 -1467/500000 -1899/125000 6631/1000000 -3681/250000 -64229/1000000 -56809/1000000 193943/500000 -61803/1000000 -12119/250000 14709/250000 -861/40000 -7389/250000 -7117/500000 19231/1000000 -3189/250000 -1161/31250 -2183/100000 6261/1000000 -50157/1000000 -63349/1000000 -5361/250000 -163/10000 27717/1000000 -26371/1000000 -709/40000 24197/1000000 -2647/200000 -16101/1000000 -11059/500000 -21481/1000000 6747/250000
68923/500000 -14549/62500 -216203/1000000 8873/125000 12057/1000000 -72947/250000 -208827/1000000 -295979/1000000 -221849/1000000 24533/62500 -114949/1000000 -24603/250000 8817/50000 -98193/1000000 -90487/1000000 -55517/500000 2651/40000 -14297/250000 -61803/1000000 867111/500000 936243/1000000 -46863/50000 184539/200000 70583/125000 535869/1000000 -828907/1000000 25367/40000 511147/1000000 30147/62500 -657779/1000000 325387/500000 1014683/1000000 7689/15625 430497/1000000 -301099/500000 29599/62500 90481/250000 -136063/250000 381221/1000000 260077/500000 87/200 16371/31250 -7168/15625
86757/1000000 -194623/1000000 -90083/500000 16181/500000 3149/100000 -195853/1000000 -5407/25000 -199149/1000000 -230167/1000000 322989/1000000 -4433/31250 -6239/50000 15213/100000 -38789/1000000 -2019/62500 -83037/1000000 13441/250000 -4443/100000 -12119/250000 936243/1000000 654253/500000 -33313/40000 636809/1000000 294937/1000000 2703/10000 -743489/1000000 20313/31250 116451/200000 278809/500000 -518789/1000000 165977/250000 709891/1000000 160551/500000 67309/250000 -10033/20000 481719/1000000 387213/1000000 -90889/200000 100847/250000 342633/1000000 112283/250000 172869/500000 -384009/1000000
-92347/1000000 166573/1000000 38757/250000 -9539/250000 -18319/1000000 189617/1000000 173823/1000000 188779/1000000 45691/250000 -246973/1000000 41983/500000 35209/500000 -73759/500000 47729/1000000 1099/25000 25541/250000 -14257/500000 3699/125000 14709/250000 -46863/50000 -33313/40000 262811/250000 -74057/125000 -23977/62500 -180991/500000 543311/1000000 -3277/6250 -55599/125000 -423143/1000000 441567/1000000 -275331/500000 -81683/125000 -5107/15625 -270631/1000000 430173/1000000 -36757/100000 -283099/1000000 401143/1000000 -497/1600 -20833/62500 -21927/62500 -345281/1000000 65821/200000
86477/1000000 -70591/500000 -132537/1000000 1461/31250 171/15625 -98819/500000 -3171/25000 -100449/500000 -68227/500000 247259/1000000 -70077/1000000 -58937/1000000 45187/500000 -6301/200000 -26719/1000000 -43203/500000 17151/500000 -2331/125000 -861/40000 184539/200000 636809/1000000 -74057/125000 460767/500000 322773/1000000 38017/125000 -65849/125000 20597/62500 79613/250000 59963/200000 -27161/62500 67533/200000 549381/1000000 61699/200000 271537/1000000 -180799/500000 138909/500000 218629/1000000 -33879/100000 114959/500000 316239/1000000 254483/1000000 318573/1000000 -143403/500000
55373/1000000 -44787/500000 -73639/1000000 15949/500000 143/125000 -64743/500000 -14961/250000 -4333/50000 -16957/200000 137663/1000000 -25999/1000000 -8051/200000 14907/250000 -5979/100000 -1159/100000 -40913/1000000 42073/1000000 -79/31250 -7389/250000 70583/125000 294937/1000000 -23977/62500 322773/1000000 292739/500000 29089/200000 -86359/250000 180413/1000000 129413/1000000 2589/25000 -48123/200000 185751/1000000 70969/200000 201767/1000000 167673/1000000 -108057/500000 82251/500000 5471/50000 -195287/1000000 130289/1000000 211251/1000000 136441/1000000 10089/50000 -10831/62500
26477/500000 -18843/250000 -9773/125000 7579/250000 231/1000000 -39667/500000 -18919/250000 -124753/1000000 -58401/1000000 131993/1000000 -1719/40000 -2267/125000 58357/1000000 -13109/1000000 -27899/500000 -38353/1000000 4193/1000000 -7563/200000 -7117/500000 535869/1000000 2703/10000 -180991/500000 38017/125000 29089/200000 564603/1000000 -324703/1000000 2577/15625 101123/1000000 1061/10000 -44861/200000 171963/1000000 84201/250000 5611/31250 169219/1000000 -106033/500000 34441/250000 113253/1000000 -12031/62500 106291/1000000 188731/1000000 137909/1000000 100403/500000 -154959/1000000
-72103/1000000 148301/1000000 33187/250000 -42321/1000000 -8483/500000 159137/1000000 128069/1000000 2561/15625 137707/1000000 -130869/500000 5971/62500 20901/250000 -89403/1000000 5859/125000 9953/250000 26781/1000000 -57327/1000000 20527/500000 19231/1000000 -828907/1000000 -743489/1000000 543311/1000000 -65849/125000 -86359/250000 -324703/1000000 908433/1000000 -121079/250000 -198011/500000 -375289/1000000 198477/500000 -482057/1000000 -579821/1000000 -278589/1000000 -123547/500000 49289/125000 -67067/200000 -261773/1000000 17423/50000 -65319/250000 -30293/100000 -296463/1000000 -5921/20000 308543/1000000
11341/250000 -117039/1000000 -22011/200000 4277/200000 20777/1000000 -59017/500000 -373/2500 -122869/1000000 -158617/1000000 18239/100000 -29573/500000 -48721/1000000 9493/100000 -4709/200000 -8851/500000 -34987/500000 51263/1000000 -35503/1000000 -3189/250000 25367/40000 20313/31250 -3277/6250 20597/62500 180413/1000000 2577/15625 -121079/250000 18673/25000 66401/200000 7913/25000 -326571/1000000 325539/1000000 373509/1000000 180189/1000000 39833/250000 -153899/500000 149729/500000 121671/500000 -264777/1000000 241657/1000000 40829/200000 16859/62500 196973/1000000 -117893/500000
45611/1000000 -113299/1000000 -48069/500000 1927/125000 18751/1000000 -49099/500000 -69171/500000 -120903/1000000 -12729/125000 17653/100000 -48891/500000 -42993/1000000 73809/1000000 -8477/1000000 -3087/125000 -55277/1000000 49159/1000000 -4891/500000 -1161/31250 511147/1000000 116451/200000 -55599/125000 79613/250000 129413/1000000 101123/1000000 -198011/500000 66401/200000 138849/200000 10071/40000 -39491/125000 169441/500000 361341/1000000 176807/1000000 134377/1000000 -10907/40000 11209/40000 215383/1000000 -48903/200000 1471/6250 95571/500000 251337/1000000 11209/62500 -214207/1000000
5399/125000 -99097/1000000 -50341/500000 6917/500000 8919/500000 -56579/500000 -44531/500000 -23471/250000 -1757/12500 8543/50000 -49647/1000000 -17197/200000 36269/500000 -6727/250000 -3793/1000000 -52717/1000000 11279/1000000 -4507/100000 -2183/100000 30147/62500 278809/500000 -423143/1000000 59963/200000 2589/25000 1061/10000 -375289/1000000 7913/25000 10071/40000 41781/62500 -149809/500000 162547/500000 3433/10000 15191/100000 27721/200000 -268627/1000000 256169/1000000 216533/1000000 -60431/250000 42809/200000 165941/1000000 250123/1000000 181053/1000000 -19587/100000
-55653/1000000 13839/125000 97451/1000000 -14129/500000 -10071/500000 4221/40000 50323/500000 21581/200000 109863/1000000 -1513/10000 32617/500000 54461/1000000 -55713/500000 9241/200000 4227/100000 2953/1000000 -20253/1000000 739/200000 6261/1000000 -657779/1000000 -518789/1000000 441567/1000000 -27161/62500 -48123/200000 -44861/200000 198477/500000 -326571/1000000 -39491/125000 -149809/500000 346211/500000 -334997/1000000 -228467/500000 -217839/1000000 -187197/1000000 143333/500000 -12107/50000 -98767/500000 273751/1000000 -12969/62500 -106363/500000 -55763/250000 -21431/100000 118423/500000
55323/1000000 -60237/500000 -109819/1000000 6243/500000 19857/1000000 -61221/500000 -106073/1000000 -121607/1000000 -113783/1000000 104159/500000 -53147/500000 -95777/1000000 7819/100000 -356/15625 -5203/250000 -10773/250000 15429/1000000 -5663/250000 -50157/1000000 325387/500000 165977/250000 -275331/500000 67533/200000 185751/1000000 171963/1000000 -482057/1000000 325539/1000000 169441/500000 162547/500000 -334997/1000000 764109/1000000 387211/1000000 4931/25000 31101/200000 -301157/1000000 297683/1000000 119019/500000 -284387/1000000 64829/250000 10129/50000 144069/500000 213491/1000000 -56917/250000
47077/500000 -39459/250000 -36237/250000 48143/1000000 19/40000 -169803/1000000 -1437/10000 -171523/1000000 -14963/100000 63909/250000 -987/12500 -13931/200000 121649/1000000 -81417/1000000 -76323/1000000 -1081/15625 2639/50000 -15069/250000 -63349/1000000 1014683/1000000 709891/1000000 -81683/125000 549381/1000000 70969/200000 84201/250000 -579821/1000000 373509/1000000 361341/1000000 3433/10000 -228467/500000 387211/1000000 1044177/1000000 328539/1000000 35769/125000 -82603/200000 324259/1000000 237511/1000000 -5601/15625 251003/1000000 180163/500000 297803/1000000 72553/200000 -300823/1000000
3837/62500 -85377/1000000 -29367/500000 4251/500000 11751/1000000 -132993/1000000 -12797/200000 -25293/250000 -573/8000 66557/500000 -1709/62500 -15471/500000 58873/1000000 -34321/1000000 -2589/200000 -8799/200000 1913/100000 -3949/200000 -5361/250000 7689/15625 160551/500000 -5107/15625 61699/200000 201767/1000000 5611/31250 -278589/1000000 180189/1000000 176807/1000000 15191/100000 -217839/1000000 4931/25000 328539/1000000 27201/50000 6353/50000 -27189/125000 114599/1000000 8479/100000 -6543/31250 25713/250000 31463/200000 110199/1000000 28401/200000 -88779/500000
13827/500000 -57139/1000000 -67039/1000000 34327/1000000 11311/1000000 -10851/125000 -7417/125000 -30473/250000 -26951/500000 56313/500000 -13987/500000 -19969/1000000 24087/500000 -13497/1000000 -2941/100000 -36457/1000000 11759/500000 -15007/1000000 -163/10000 430497/1000000 67309/250000 -270631/1000000 271537/1000000 167673/1000000 169219/1000000 -123547/500000 39833/250000 134377/1000000 27721/200000 -187197/1000000 31101/200000 35769/125000 6353/50000 499797/1000000 -105571/500000 96727/1000000 74303/1000000 -184879/1000000 14141/200000 115991/1000000 18447/250000 66861/500000 -158303/1000000
-429/10000 21831/250000 13679/125000 -6819/200000 -2229/1000000 123869/1000000 49521/500000 24397/200000 4299/40000 -103763/500000 8441/125000 5631/100000 -60781/1000000 7021/250000 27183/1000000 617/15625 -12191/500000 12497/500000 27717/1000000 -301099/500000 -10033/20000 430173/1000000 -180799/500000 -108057/500000 -106033/500000 49289/125000 -153899/500000 -10907/40000 -268627/1000000 143333/500000 -301157/1000000 -82603/200000 -27189/125000 -105571/500000 644813/1000000 -131943/500000 -42289/200000 209683/1000000 -209409/1000000 -48063/200000 -643/2500 -48407/200000 19123/100000
33759/1000000 -25327/250000 -9213/125000 21581/1000000 -5877/1000000 -361/4000 -33641/250000 -23941/250000 -5467/50000 75387/500000 -32493/500000 -3659/100000 37121/500000 -9859/1000000 -379/25000 -25709/500000 11797/500000 -24299/1000000 -26371/1000000 29599/62500 481719/1000000 -36757/100000 138909/500000 82251/500000 34441/250000 -67067/200000 149729/500000 11209/40000 256169/1000000 -12107/50000 297683/1000000 324259/1000000 114599/1000000 96727/1000000 -131943/500000 75109/125000 7891/50000 -28813/125000 83579/500000 144449/1000000 174199/1000000 68059/500000 -101813/500000
25737/1000000 -15557/250000 -1439/20000 9783/500000 12957/500000 -297/4000 -819/10000 -33709/500000 -7461/62500 114331/1000000 -16643/500000 -9371/200000 57613/1000000 -129/10000 -3171/500000 -19987/500000 1951/100000 -687/62500 -709/40000 90481/250000 387213/1000000 -283099/1000000 218629/1000000 5471/50000 113253/1000000 -261773/1000000 121671/500000 215383/1000000 216533/1000000 -98767/500000 119019/500000 237511/1000000 8479/100000 74303/1000000 -42289/200000 7891/50000 515351/1000000 -205591/1000000 22659/200000 11433/125000 72631/500000 81641/1000000 -831/5000
-27869/500000 76087/1000000 49427/500000 -16611/1000000 -5369/250000 6493/62500 2453/25000 106721/1000000 99283/1000000 -138261/1000000 801/15625 23781/500000 -21183/200000 34919/1000000 7387/250000 3353/100000 -13301/500000 1087/40000 24197/1000000 -136063/250000 -90889/200000 401143/1000000 -33879/100000 -195287/1000000 -12031/62500 17423/50000 -264777/1000000 -48903/200000 -60431/250000 273751/1000000 -284387/1000000 -5601/15625 -6543/31250 -184879/1000000 209683/1000000 -28813/125000 -205591/1000000 18617/31250 -201631/1000000 -209883/1000000 -224481/1000000 -232317/1000000 43067/250000
22047/500000 -41397/500000 -56919/1000000 3317/1000000 5153/200000 -68499/1000000 -42221/500000 -2483/31250 -70643/1000000 64467/500000 -87283/1000000 -24407/500000 56383/1000000 -2059/200000 -5753/500000 -34969/1000000 20349/1000000 -17369/1000000 -2647/200000 381221/1000000 100847/250000 -497/1600 114959/500000 130289/1000000 106291/1000000 -65319/250000 241657/1000000 1471/6250 42809/200000 -12969/62500 64829/250000 251003/1000000 25713/250000 14141/200000 -209409/1000000 83579/500000 22659/200000 -201631/1000000 21183/40000 44353/500000 38409/250000 100859/1000000 -182753/1000000
8559/250000 -91083/1000000 -64547/1000000 18069/500000 -7831/1000000 -51781/500000 -32431/500000 -4363/50000 -39963/500000 135779/1000000 -34917/1000000 -31619/1000000 33763/500000 -1377/20000 -8121/250000 -9623/250000 11419/500000 -9957/500000 -16101/1000000 260077/500000 342633/1000000 -20833/62500 316239/1000000 211251/1000000 188731/1000000 -30293/100000 40829/200000 95571/500000 165941/1000000 -106363/500000 10129/50000 180163/500000 31463/200000 115991/1000000 -48063/200000 144449/1000000 11433/125000 -209883/1000000 44353/500000 69731/125000 59701/500000 83537/500000 -99141/500000
23297/500000 -19409/250000 -84457/1000000 3533/1000000 -401/62500 -8543/100000 -75303/1000000 -83477/1000000 -20373/200000 71729/500000 -61861/1000000 -10727/125000 15087/250000 -4403/250000 -353/62500 -9461/250000 7323/250000 -20403/1000000 -11059/500000 87/200 112283/250000 -21927/62500 254483/1000000 136441/1000000 137909/1000000 -296463/1000000 16859/62500 251337/1000000 250123/1000000 -55763/250000 144069/500000 297803/1000000 110199/1000000 18447/250000 -643/2500 174199/1000000 72631/500000 -224481/1000000 38409/250000 59701/500000 7091/12500 16339/125000 -90579/500000
62451/1000000 -18771/250000 -82027/1000000 4257/500000 -7781/1000000 -86243/1000000 -72143/1000000 -106649/1000000 -74471/1000000 134347/1000000 -26/625 -1017/40000 1639/25000 -35597/1000000 -65779/1000000 -18731/500000 2331/100000 -14377/1000000 -21481/1000000 16371/31250 172869/500000 -345281/1000000 318573/1000000 10089/50000 100403/500000 -5921/20000 196973/1000000 11209/62500 181053/1000000 -21431/100000 213491/1000000 72553/200000 28401/200000 66861/500000 -48407/200000 68059/500000 81641/1000000 -232317/1000000 100859/1000000 83537/500000 16339/125000 280271/500000 -178517/1000000
-15033/500000 88407/1000000 55861/1000000 -30273/1000000 -5201/250000 86741/1000000 74239/1000000 84123/1000000 36963/500000 -33179/250000 9919/200000 47337/1000000 -15551/250000 28763/1000000 2881/100000 -18283/1000000 -4233/200000 19459/1000000 6747/250000 -7168/15625 -384009/1000000 65821/200000 -143403/500000 -10831/62500 -154959/1000000 308543/1000000 -117893/500000 -214207/1000000 -19587/100000 118423/500000 -56917/250000 -300823/1000000 -88779/500000 -158303/1000000 19123/100000 -101813/500000 -831/5000 43067/250000 -182753/1000000 -99141/500000 -90579/500000 -178517/1000000 135267/250000


--- Term 10 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 63
Matrix dimension : 19

Flags :
F1  : {234}
F2  : {234, 125}
F3  : {234, 135}
F4  : {234, 125, 135}
F5  : {234, 235}
F6  : {234, 125, 235}
F7  : {234, 135, 235}
F8  : {234, 125, 135, 235}
F9  : {234, 145}
F10 : {234, 125, 145}
F11 : {234, 135, 145}
F12 : {234, 125, 135, 145}
F13 : {234, 235, 145}
F14 : {234, 125, 235, 145}
F15 : {234, 135, 235, 145}
F16 : {234, 125, 135, 235, 145}
F17 : {234, 245}
F18 : {234, 125, 245}
F19 : {234, 135, 245}
F20 : {234, 125, 135, 245}
F21 : {234, 235, 245}
F22 : {234, 125, 235, 245}
F23 : {234, 135, 235, 245}
F24 : {234, 125, 135, 235, 245}
F25 : {234, 145, 245}
F26 : {234, 125, 145, 245}
F27 : {234, 135, 145, 245}
F28 : {234, 125, 135, 145, 245}
F29 : {234, 235, 145, 245}
F30 : {234, 125, 235, 145, 245}
F31 : {234, 135, 235, 145, 245}
F32 : {234, 125, 135, 235, 145, 245}
F33 : {234, 345}
F34 : {234, 125, 345}
F35 : {234, 135, 345}
F36 : {234, 125, 135, 345}
F37 : {234, 235, 345}
F38 : {234, 125, 235, 345}
F39 : {234, 135, 235, 345}
F40 : {234, 125, 135, 235, 345}
F41 : {234, 145, 345}
F42 : {234, 125, 145, 345}
F43 : {234, 135, 145, 345}
F44 : {234, 125, 135, 145, 345}
F45 : {234, 235, 145, 345}
F46 : {234, 125, 235, 145, 345}
F47 : {234, 135, 235, 145, 345}
F48 : {234, 125, 135, 235, 145, 345}
F49 : {234, 245, 345}
F50 : {234, 125, 245, 345}
F51 : {234, 135, 245, 345}
F52 : {234, 125, 135, 245, 345}
F53 : {234, 235, 245, 345}
F54 : {234, 125, 235, 245, 345}
F55 : {234, 135, 235, 245, 345}
F56 : {234, 125, 135, 235, 245, 345}
F57 : {234, 145, 245, 345}
F58 : {234, 125, 145, 245, 345}
F59 : {234, 135, 145, 245, 345}
F60 : {234, 125, 135, 145, 245, 345}
F61 : {234, 235, 145, 245, 345}
F62 : {234, 125, 235, 145, 245, 345}
F63 : {234, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F9)
B3  : (F4)+(F10)+(F11)
B4  : (F5)+(F17)+(F33)
B5  : (F6)+(F7)+(F18)+(F25)+(F35)+(F41)
B6  : (F8)+(F26)+(F43)
B7  : (F12)
B8  : (F13)+(F19)+(F34)
B9  : (F14)+(F15)+(F20)+(F27)+(F36)+(F42)
B10 : (F16)+(F28)+(F44)
B11 : (F21)+(F37)+(F49)
B12 : (F22)+(F39)+(F57)
B13 : (F23)+(F29)+(F38)+(F45)+(F50)+(F51)
B14 : (F24)+(F30)+(F40)+(F47)+(F58)+(F59)
B15 : (F31)+(F46)+(F52)
B16 : (F32)+(F48)+(F60)
B17 : (F53)
B18 : (F54)+(F55)+(F61)
B19 : (F56)+(F62)+(F63)

Matrix :
739921/500000 48623/100000 -533731/1000000 42647/50000 339551/1000000 -589069/1000000 -174249/100000 2533/50000 -16713/20000 -45419/40000 120597/200000 210787/500000 15837/100000 -860107/1000000 -490767/500000 -520573/250000 97383/125000 85859/125000 -851893/1000000
48623/100000 1087833/1000000 381533/500000 592741/1000000 103239/125000 225349/500000 166147/1000000 -101277/250000 -73769/1000000 116401/200000 -68373/125000 -43727/200000 -291973/200000 -502279/500000 -212987/125000 -365871/1000000 -1000077/1000000 -1611217/1000000 -1871321/1000000
-533731/1000000 381533/500000 184341/100000 184927/1000000 948219/1000000 31441/20000 1715259/1000000 -31637/31250 640843/1000000 234437/125000 -1142397/1000000 -596179/1000000 -292641/125000 -103317/200000 -906349/500000 253761/200000 -896051/500000 -1528979/500000 -1158361/500000
42647/50000 592741/1000000 184927/1000000 216913/250000 548481/1000000 45863/500000 -173897/500000 36153/1000000 -254837/1000000 -7897/100000 -583/2500 -64897/250000 -741839/1000000 -1227/1250 -227941/200000 -540691/500000 -82271/100000 -177599/200000 -286321/200000
339551/1000000 103239/125000 948219/1000000 548481/1000000 1103211/1000000 137581/200000 369003/1000000 -760203/1000000 -18651/250000 22801/31250 -2677/12500 163/3125 -87387/50000 -782187/1000000 -520641/250000 -48521/250000 -43731/50000 -61313/31250 -2513517/1000000
-589069/1000000 225349/500000 31441/20000 45863/500000 137581/200000 1038043/500000 387653/250000 -281539/250000 78703/125000 848261/500000 -967061/1000000 -529377/1000000 -2020129/1000000 -184683/1000000 -1426331/1000000 1258683/1000000 -625481/500000 -1285667/500000 -37687/20000
-174249/100000 166147/1000000 1715259/1000000 -173897/500000 369003/1000000 387653/250000 4110369/1000000 84941/125000 1976479/1000000 62391/20000 -92409/31250 -2488337/1000000 -268533/125000 -247287/1000000 95431/250000 3273843/1000000 -5057619/1000000 -4234437/1000000 -46269/62500
2533/50000 -101277/250000 -31637/31250 36153/1000000 -760203/1000000 -281539/250000 84941/125000 658769/250000 182581/250000 -8081/200000 -330079/200000 -976003/500000 1054281/1000000 -114459/250000 488103/200000 241571/1000000 -1400961/500000 98951/500000 2158507/1000000
-16713/20000 -73769/1000000 640843/1000000 -254837/1000000 -18651/250000 78703/125000 1976479/1000000 182581/250000 617759/500000 766923/500000 -921889/500000 -1695617/1000000 -731393/1000000 -121517/1000000 20261/25000 874891/500000 -534739/200000 -18673/10000 327191/1000000
-45419/40000 116401/200000 234437/125000 -7897/100000 22801/31250 848261/500000 62391/20000 -8081/200000 766923/500000 299079/100000 -2596499/1000000 -1932647/1000000 -2460569/1000000 -107949/200000 -675387/1000000 621093/250000 -980819/250000 -4103581/1000000 -783411/500000
120597/200000 -68373/125000 -1142397/1000000 -583/2500 -2677/12500 -967061/1000000 -92409/31250 -330079/200000 -921889/500000 -2596499/1000000 4095361/1000000 3279687/1000000 403339/250000 1176451/1000000 -871037/1000000 -492549/250000 669319/125000 179751/50000 17057/200000
210787/500000 -43727/200000 -596179/1000000 -64897/250000 163/3125 -529377/1000000 -2488337/1000000 -976003/500000 -1695617/1000000 -1932647/1000000 3279687/1000000 3450583/1000000 99877/100000 194441/200000 -1287939/1000000 -854527/500000 199517/40000 2822907/1000000 -386311/1000000
15837/100000 -291973/200000 -292641/125000 -741839/1000000 -87387/50000 -2020129/1000000 -268533/125000 1054281/1000000 -731393/1000000 -2460569/1000000 403339/250000 99877/100000 242137/62500 664651/500000 3134643/1000000 -264937/250000 807863/250000 2355351/500000 4104581/1000000
-860107/1000000 -502279/500000 -103317/200000 -1227/1250 -782187/1000000 -184683/1000000 -247287/1000000 -114459/250000 -121517/1000000 -107949/200000 1176451/1000000 194441/200000 664651/500000 843703/500000 638947/500000 29771/40000 1115219/500000 1892941/1000000 1626123/1000000
-490767/500000 -212987/125000 -906349/500000 -227941/200000 -520641/250000 -1426331/1000000 95431/250000 488103/200000 20261/25000 -675387/1000000 -871037/1000000 -1287939/1000000 3134643/1000000 638947/500000 2547809/500000 33709/31250 -297567/1000000 1415883/500000 5085173/1000000
-520573/250000 -365871/1000000 253761/200000 -540691/500000 -48521/250000 1258683/1000000 3273843/1000000 241571/1000000 874891/500000 621093/250000 -492549/250000 -854527/500000 -264937/250000 29771/40000 33709/31250 3744587/1000000 -1389017/500000 -2447969/1000000 299897/500000
97383/125000 -1000077/1000000 -896051/500000 -82271/100000 -43731/50000 -625481/500000 -5057619/1000000 -1400961/500000 -534739/200000 -980819/250000 669319/125000 199517/40000 807863/250000 1115219/500000 -297567/1000000 -1389017/500000 9984393/1000000 3334703/500000 1671969/1000000
85859/125000 -1611217/1000000 -1528979/500000 -177599/200000 -61313/31250 -1285667/500000 -4234437/1000000 98951/500000 -18673/10000 -4103581/1000000 179751/50000 2822907/1000000 2355351/500000 1892941/1000000 1415883/500000 -2447969/1000000 3334703/500000 3796061/500000 1140283/250000
-851893/1000000 -1871321/1000000 -1158361/500000 -286321/200000 -2513517/1000000 -37687/20000 -46269/62500 2158507/1000000 327191/1000000 -783411/500000 17057/200000 -386311/1000000 4104581/1000000 1626123/1000000 5085173/1000000 299897/500000 1671969/1000000 1140283/250000 1304491/200000


--- Term 11 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 60
Matrix dimension : 44

Flags :
F1  : {234, 125}
F2  : {234, 135}
F3  : {234, 125, 135}
F4  : {234, 235}
F5  : {234, 125, 235}
F6  : {234, 135, 235}
F7  : {234, 125, 135, 235}
F8  : {234, 145}
F9  : {234, 125, 145}
F10 : {234, 135, 145}
F11 : {234, 235, 145}
F12 : {234, 125, 235, 145}
F13 : {234, 135, 235, 145}
F14 : {234, 125, 135, 235, 145}
F15 : {234, 245}
F16 : {234, 125, 245}
F17 : {234, 135, 245}
F18 : {234, 125, 135, 245}
F19 : {234, 235, 245}
F20 : {234, 125, 235, 245}
F21 : {234, 135, 235, 245}
F22 : {234, 125, 135, 235, 245}
F23 : {234, 145, 245}
F24 : {234, 125, 145, 245}
F25 : {234, 135, 145, 245}
F26 : {234, 125, 135, 145, 245}
F27 : {234, 235, 145, 245}
F28 : {234, 125, 235, 145, 245}
F29 : {234, 135, 235, 145, 245}
F30 : {234, 125, 135, 235, 145, 245}
F31 : {234, 345}
F32 : {234, 125, 345}
F33 : {234, 135, 345}
F34 : {234, 125, 135, 345}
F35 : {234, 235, 345}
F36 : {234, 125, 235, 345}
F37 : {234, 135, 235, 345}
F38 : {234, 125, 135, 235, 345}
F39 : {234, 145, 345}
F40 : {234, 125, 145, 345}
F41 : {234, 135, 145, 345}
F42 : {234, 125, 135, 145, 345}
F43 : {234, 235, 145, 345}
F44 : {234, 125, 235, 145, 345}
F45 : {234, 135, 235, 145, 345}
F46 : {234, 125, 135, 235, 145, 345}
F47 : {234, 245, 345}
F48 : {234, 125, 245, 345}
F49 : {234, 135, 245, 345}
F50 : {234, 125, 135, 245, 345}
F51 : {234, 125, 235, 245, 345}
F52 : {234, 135, 235, 245, 345}
F53 : {234, 125, 135, 235, 245, 345}
F54 : {234, 145, 245, 345}
F55 : {234, 125, 145, 245, 345}
F56 : {234, 135, 145, 245, 345}
F57 : {234, 125, 135, 145, 245, 345}
F58 : {234, 235, 145, 245, 345}
F59 : {234, 125, 235, 145, 245, 345}
F60 : {234, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F8)
B3  : (F3)-(F9)
B4  : (F3)-(F10)
B5  : (F4)-(F15)
B6  : (F4)-(F31)
B7  : (F5)-(F6)
B8  : (F5)-(F16)
B9  : (F5)-(F23)
B10 : (F5)-(F33)
B11 : (F5)-(F39)
B12 : (F7)-(F24)
B13 : (F7)-(F41)
B14 : (F11)-(F17)
B15 : (F11)-(F32)
B16 : (F12)-(F13)
B17 : (F12)-(F18)
B18 : (F12)-(F25)
B19 : (F12)-(F34)
B20 : (F12)-(F40)
B21 : (F14)-(F26)
B22 : (F14)-(F42)
B23 : (F19)-(F35)
B24 : (F19)-(F47)
B25 : (F20)-(F37)
B26 : (F20)-(F54)
B27 : (F21)-(F27)
B28 : (F21)-(F36)
B29 : (F21)-(F43)
B30 : (F21)-(F48)
B31 : (F21)-(F49)
B32 : (F22)-(F28)
B33 : (F22)-(F38)
B34 : (F22)-(F45)
B35 : (F22)-(F55)
B36 : (F22)-(F56)
B37 : (F29)-(F44)
B38 : (F29)-(F50)
B39 : (F30)-(F46)
B40 : (F30)-(F57)
B41 : (F51)-(F52)
B42 : (F51)-(F58)
B43 : (F53)-(F59)
B44 : (F53)-(F60)

Matrix :
910363/1000000 326427/1000000 -115837/500000 -64619/250000 379319/1000000 108519/200000 142469/1000000 22363/200000 224323/500000 204741/1000000 247101/500000 44629/1000000 -392301/1000000 85659/125000 12169/200000 -163053/1000000 767347/1000000 41291/1000000 118267/1000000 -5563/100000 -40367/500000 -106263/1000000 -424879/1000000 -45627/250000 -67521/250000 3429/200000 -121871/500000 -21263/62500 -7833/25000 -83049/250000 -797/6250 -211939/1000000 -136233/1000000 -93939/125000 -50497/125000 -677219/1000000 22821/100000 11807/500000 1173/250000 -402799/500000 31901/1000000 -214729/500000 -861/25000 -683581/1000000
326427/1000000 120017/125000 -71741/500000 -3551/15625 163541/500000 404493/1000000 77479/500000 -57627/500000 491469/1000000 23897/1000000 220063/500000 -121559/1000000 -524019/1000000 19983/100000 -18121/100000 -73991/1000000 353851/1000000 -31657/250000 -82103/1000000 -126443/500000 -77007/1000000 -133387/1000000 -327197/1000000 -365681/1000000 -38947/250000 -144477/1000000 -18907/250000 -13699/50000 -84869/500000 -3241/10000 -107089/500000 -107867/1000000 -18207/250000 -79579/125000 -8833/20000 -72589/100000 3481/25000 31377/500000 -83/31250 -701057/1000000 -101087/1000000 -123343/250000 -3357/31250 -728029/1000000
-115837/500000 -71741/500000 652421/1000000 11829/125000 -335401/1000000 -46483/100000 -18277/500000 -7077/40000 -216577/1000000 -80631/1000000 -38933/125000 134321/1000000 104557/500000 -70047/125000 -331653/1000000 15973/100000 -162239/200000 -82187/500000 -147323/500000 -86957/500000 47361/500000 1521/31250 -54093/500000 -1/6250 47173/500000 -9307/500000 8281/200000 -321/10000 13501/500000 -20397/1000000 -44763/1000000 391021/1000000 30453/1000000 542899/1000000 5817/12500 498579/1000000 -221093/1000000 -25523/1000000 -2183/25000 685129/1000000 -9013/125000 13949/50000 154723/1000000 521123/1000000
-64619/250000 -3551/15625 11829/125000 164937/200000 -72927/200000 -1428/15625 -22181/250000 -25399/500000 -12263/50000 72621/1000000 -64823/500000 7987/50000 280673/500000 -321/800 270099/1000000 2613/100000 -49301/100000 -69999/1000000 -98767/500000 -27107/500000 15119/200000 63679/500000 10036/15625 752359/1000000 397/2000 167007/1000000 6287/200000 115871/250000 1613/20000 235693/500000 9257/62500 122241/500000 8771/500000 126623/200000 7261/15625 704051/1000000 -68549/500000 46663/1000000 -17299/100000 117943/250000 -23461/100000 208353/1000000 40393/250000 294419/500000
379319/1000000 163541/500000 -335401/1000000 -72927/200000 901673/1000000 2641/5000 -14367/200000 200469/500000 548679/1000000 20261/200000 280379/500000 26763/1000000 -175819/500000 1105643/1000000 308489/1000000 -5907/31250 1130497/1000000 141291/1000000 16411/40000 19091/125000 -139817/1000000 -4687/50000 -506963/1000000 -27849/500000 -160973/500000 111541/1000000 -341067/1000000 -68747/200000 -181303/500000 -158023/500000 -47459/1000000 -117483/250000 -55723/500000 -881689/1000000 -301187/500000 -384137/500000 4661/15625 -14437/500000 37399/125000 -68019/62500 236233/1000000 -108903/250000 -45749/250000 -763607/1000000
108519/200000 404493/1000000 -46483/100000 -1428/15625 2641/5000 1586361/1000000 -68503/500000 6219/15625 532453/1000000 277627/500000 1175629/1000000 141397/1000000 -57513/500000 1338841/1000000 456993/500000 -51029/125000 359413/250000 30793/1000000 156773/250000 184373/500000 -29559/250000 -114181/1000000 -277/62500 633059/1000000 -2193/20000 94973/200000 -6888/15625 88639/1000000 -433209/1000000 47369/500000 40697/500000 -130201/250000 -2033/200000 -249781/250000 -406581/1000000 -788949/1000000 235823/500000 2713/31250 -116313/1000000 -1651007/1000000 -203603/1000000 -198989/250000 -911/20000 -118483/125000
142469/1000000 77479/500000 -18277/500000 -22181/250000 -14367/200000 -68503/500000 575277/1000000 -202153/1000000 -20957/200000 -3621/20000 -61653/500000 -14363/125000 -252613/1000000 -12161/62500 -55509/200000 1281/31250 -20277/250000 -27247/500000 -195431/1000000 -74429/500000 -1251/250000 -717/20000 -99609/1000000 -293689/1000000 -9467/200000 -13367/62500 14141/125000 -97501/1000000 64411/1000000 -124607/1000000 -79011/1000000 8589/125000 -18909/500000 -119227/1000000 -170813/1000000 -31707/125000 4009/1000000 5369/200000 -31931/500000 75421/1000000 -96/3125 -83629/1000000 -2657/50000 -223549/1000000
22363/200000 -57627/500000 -7077/40000 -25399/500000 200469/500000 6219/15625 -202153/1000000 837649/1000000 1477/12500 5561/125000 372661/1000000 187201/1000000 151527/1000000 21493/25000 65013/125000 -99091/1000000 764073/1000000 9859/62500 193773/500000 341159/1000000 -10531/250000 19879/1000000 -1889/25000 183523/500000 -153499/1000000 65693/250000 -133003/500000 509/500000 -52321/250000 6521/500000 138521/1000000 -64393/250000 -71613/1000000 -304973/1000000 -9601/200000 -33277/500000 36741/200000 -47977/1000000 154757/1000000 -1017/2000 78919/500000 -20591/500000 4039/50000 -22287/250000
224323/500000 491469/1000000 -216577/1000000 -12263/50000 548679/1000000 532453/1000000 -20957/200000 1477/12500 915863/1000000 93801/1000000 489741/1000000 6489/1000000 -209293/500000 320991/500000 7971/200000 -169487/1000000 719931/1000000 -16541/1000000 160783/1000000 -3711/40000 -49147/500000 -29647/250000 -19093/50000 -11477/62500 -125161/500000 1507/50000 -8037/31250 -59279/200000 -296357/1000000 -314531/1000000 -36089/250000 -225149/1000000 -62133/500000 -24763/31250 -217551/500000 -721979/1000000 225853/1000000 2347/40000 96753/1000000 -466401/500000 -11751/1000000 -63193/125000 -4417/100000 -760689/1000000
204741/1000000 23897/1000000 -80631/1000000 72621/1000000 20261/200000 277627/500000 -3621/20000 5561/125000 93801/1000000 710849/1000000 437629/1000000 46727/250000 2401/15625 515249/1000000 74133/200000 -202479/1000000 400989/1000000 20301/1000000 188603/1000000 74159/500000 -3447/500000 -12657/1000000 -3411/200000 340073/1000000 -7671/1000000 146671/500000 -107289/500000 5973/125000 -215937/1000000 38473/500000 4349/125000 -10759/100000 -13077/1000000 -18251/100000 20417/200000 117/8000 144859/1000000 611/25000 -135181/1000000 -91393/200000 -39073/500000 -159023/1000000 12911/125000 -10203/200000
247101/500000 220063/500000 -38933/125000 -64823/500000 280379/500000 1175629/1000000 -61653/500000 372661/1000000 489741/1000000 437629/1000000 765089/500000 33617/250000 -15929/100000 1090687/1000000 269339/500000 -141307/500000 596089/500000 -3161/100000 407307/1000000 240091/1000000 -51827/500000 -2853/25000 -227803/1000000 56323/200000 -73883/500000 382841/1000000 -190937/500000 -36809/500000 -86287/200000 -96511/1000000 -2709/500000 -10203/25000 -55389/1000000 -413919/500000 -61557/200000 -304251/500000 2921/8000 87481/1000000 -10951/250000 -87443/62500 -70057/1000000 -584769/1000000 -1811/125000 -69423/100000
44629/1000000 -121559/1000000 134321/1000000 7987/50000 26763/1000000 141397/1000000 -14363/125000 187201/1000000 6489/1000000 46727/250000 33617/250000 816497/1000000 51569/200000 187153/500000 27257/100000 -12007/250000 86171/1000000 -13779/1000000 88189/1000000 15301/200000 5079/125000 46499/1000000 -24199/500000 395867/1000000 -45557/1000000 43053/200000 -13503/62500 2447/500000 -3238/15625 35451/500000 38977/500000 51521/1000000 -49423/1000000 62319/1000000 24543/100000 233993/1000000 1041/40000 -8511/500000 -46043/1000000 -28421/1000000 -9921/200000 2881/40000 16989/100000 48351/250000
-392301/1000000 -524019/1000000 104557/500000 280673/500000 -175819/500000 -57513/500000 -252613/1000000 151527/1000000 -209293/500000 2401/15625 -15929/100000 51569/200000 66991/50000 -122669/1000000 514743/1000000 43377/1000000 -382731/1000000 24511/500000 16011/500000 199407/1000000 100737/1000000 17463/100000 273973/500000 842577/1000000 20557/100000 19219/62500 -16933/500000 240149/500000 81401/1000000 269179/500000 295309/1000000 81603/500000 65381/1000000 381747/500000 80179/125000 37971/40000 -62277/500000 -10663/1000000 -105721/1000000 579809/1000000 -19371/1000000 130143/250000 21039/100000 437181/500000
85659/125000 19983/100000 -70047/125000 -321/800 1105643/1000000 1338841/1000000 -12161/62500 21493/25000 320991/500000 515249/1000000 1090687/1000000 187153/500000 -122669/1000000 2923263/1000000 268669/250000 -35101/100000 1175619/500000 332423/1000000 113019/100000 255977/500000 -123303/1000000 -17017/250000 -168867/250000 618181/1000000 -188921/500000 209571/500000 -152943/200000 -189101/500000 -73813/100000 -28827/125000 40899/250000 -860769/1000000 -53393/500000 -32749/25000 -156413/200000 -1291/1250 133401/200000 -119949/1000000 310249/1000000 -1885367/1000000 45059/125000 -23219/40000 -22803/250000 -1004209/1000000
12169/200000 -18121/100000 -331653/1000000 270099/1000000 308489/1000000 456993/500000 -55509/200000 65013/125000 7971/200000 74133/200000 269339/500000 27257/100000 514743/1000000 268669/250000 5608/3125 -403467/1000000 1130311/1000000 7021/200000 151257/200000 130177/250000 -8193/200000 109289/1000000 468967/1000000 1224539/1000000 -42113/1000000 370251/1000000 -377227/1000000 9661/20000 -221323/1000000 278683/500000 379319/1000000 -391507/1000000 36533/1000000 -73899/200000 -106897/1000000 -162743/1000000 309979/1000000 -213/12500 -2141/125000 -87033/100000 -73041/1000000 -118863/500000 807/31250 -6411/31250
-163053/1000000 -73991/1000000 15973/100000 2613/100000 -5907/31250 -51029/125000 1281/31250 -99091/1000000 -169487/1000000 -202479/1000000 -141307/500000 -12007/250000 43377/1000000 -35101/100000 -403467/1000000 654567/1000000 -54259/125000 -55849/1000000 -5997/20000 -115211/1000000 5771/250000 16701/500000 -6143/200000 -226019/1000000 621/500000 -84247/500000 26413/250000 -29177/500000 70353/500000 -1367/15625 -2141/1000000 120433/1000000 -2847/125000 165777/500000 99767/1000000 123297/500000 -43897/500000 17319/1000000 54529/1000000 490001/1000000 28643/125000 160473/500000 -6439/250000 304319/1000000
767347/1000000 353851/1000000 -162239/200000 -49301/100000 1130497/1000000 359413/250000 -20277/250000 764073/1000000 719931/1000000 400989/1000000 596089/500000 86171/1000000 -382731/1000000 1175619/500000 1130311/1000000 -54259/125000 2882127/1000000 249289/1000000 239171/250000 26979/50000 -10013/50000 -381/3125 -492127/1000000 201661/500000 -88883/200000 35893/100000 -581491/1000000 -239647/1000000 -562377/1000000 -19921/100000 99179/1000000 -940089/1000000 -2489/20000 -767269/500000 -6081/6250 -663759/500000 179157/250000 -8389/100000 17333/62500 -1038651/500000 241157/1000000 -32551/40000 -6047/31250 -1317477/1000000
41291/1000000 -31657/250000 -82187/500000 -69999/1000000 141291/1000000 30793/1000000 -27247/500000 9859/62500 -16541/1000000 20301/1000000 -3161/100000 -13779/1000000 24511/500000 332423/1000000 7021/200000 -55849/1000000 249289/1000000 645071/1000000 14001/125000 9127/200000 -2799/200000 26249/1000000 -51013/1000000 13869/500000 -128701/1000000 106/15625 14009/1000000 -18533/1000000 36311/500000 6069/500000 115119/1000000 -28607/200000 -2847/100000 -10037/250000 -9027/100000 37367/1000000 24057/200000 -319/1000000 6113/50000 -26877/500000 121977/500000 124177/500000 -12023/1000000 71087/1000000
118267/1000000 -82103/1000000 -147323/500000 -98767/500000 16411/40000 156773/250000 -195431/1000000 193773/500000 160783/1000000 188603/1000000 407307/1000000 88189/1000000 16011/500000 113019/100000 151257/200000 -5997/20000 239171/250000 14001/125000 1082273/1000000 43501/125000 -77231/1000000 5979/1000000 -4179/50000 102621/250000 -45779/500000 25901/100000 -15179/50000 -6679/250000 -8493/40000 13639/1000000 30217/200000 -450659/1000000 11351/500000 -7934/15625 -347923/1000000 -48661/125000 71237/250000 -22159/200000 9503/62500 -399619/500000 4051/15625 -49853/250000 -7211/62500 -36889/100000
-5563/100000 -126443/500000 -86957/500000 -27107/500000 19091/125000 184373/500000 -74429/500000 341159/1000000 -3711/40000 74159/500000 240091/1000000 15301/200000 199407/1000000 255977/500000 130177/250000 -115211/1000000 26979/50000 9127/200000 43501/125000 442813/500000 -3459/200000 44823/1000000 2633/20000 381417/1000000 9151/1000000 246257/1000000 -37931/500000 4223/31250 2049/200000 83977/500000 13869/62500 -59823/250000 7351/500000 -22123/250000 3873/250000 17479/500000 114071/1000000 -42039/1000000 4479/100000 -308451/1000000 15723/100000 82629/500000 10467/500000 3937/62500
-40367/500000 -77007/1000000 47361/500000 15119/200000 -139817/1000000 -29559/250000 -1251/250000 -10531/250000 -49147/500000 -3447/500000 -51827/500000 5079/125000 100737/1000000 -123303/1000000 -8193/200000 5771/250000 -10013/50000 -2799/200000 -77231/1000000 -3459/200000 274889/1000000 -49693/1000000 6393/200000 5251/100000 8027/200000 -2521/1000000 14461/500000 39539/1000000 169/5000 46003/1000000 1509/100000 105159/1000000 164/15625 180449/1000000 29813/200000 177243/1000000 -12117/250000 -8117/1000000 -40191/1000000 2729/12500 -5341/250000 106587/1000000 62509/1000000 181733/1000000
-106263/1000000 -133387/1000000 1521/31250 63679/500000 -4687/50000 -114181/1000000 -717/20000 19879/1000000 -29647/250000 -12657/1000000 -2853/25000 46499/1000000 17463/100000 -17017/250000 109289/1000000 16701/500000 -381/3125 26249/1000000 5979/1000000 44823/1000000 -49693/1000000 147501/500000 29989/200000 18963/100000 716/15625 28131/1000000 4639/250000 819/8000 4391/100000 58359/500000 62867/1000000 24719/500000 6793/1000000 26357/125000 122969/1000000 5667/25000 -47179/1000000 -20257/1000000 -3079/500000 25419/125000 6727/1000000 2643/20000 1179/31250 114897/500000
-424879/1000000 -327197/1000000 -54093/500000 10036/15625 -506963/1000000 -277/62500 -99609/1000000 -1889/25000 -19093/50000 -3411/200000 -227803/1000000 -24199/500000 273973/500000 -168867/250000 468967/1000000 -6143/200000 -492127/1000000 -51013/1000000 -4179/50000 2633/20000 6393/200000 29989/200000 1528127/1000000 69309/100000 4993/20000 23807/250000 251417/1000000 410217/500000 398631/1000000 375841/500000 67421/250000 18733/125000 134471/1000000 128581/200000 415607/1000000 644297/1000000 -58683/1000000 2983/25000 -49561/200000 465341/1000000 -80963/200000 164043/1000000 90981/1000000 523339/1000000
-45627/250000 -365681/1000000 -1/6250 752359/1000000 -27849/500000 633059/1000000 -293689/1000000 183523/500000 -11477/62500 340073/1000000 56323/200000 395867/1000000 842577/1000000 618181/1000000 1224539/1000000 -226019/1000000 201661/500000 13869/500000 102621/250000 381417/1000000 5251/100000 18963/100000 69309/100000 505477/250000 125497/1000000 458977/1000000 -322311/1000000 13669/20000 -167777/1000000 156699/200000 17103/40000 -82093/1000000 29593/500000 7041/25000 39779/100000 529717/1000000 73549/500000 45397/500000 -78207/500000 -266623/1000000 -138043/500000 -17581/200000 6323/40000 10921/31250
-67521/250000 -38947/250000 47173/500000 397/2000 -160973/500000 -2193/20000 -9467/200000 -153499/1000000 -125161/500000 -7671/1000000 -73883/500000 -45557/1000000 20557/100000 -188921/500000 -42113/1000000 621/500000 -88883/200000 -128701/1000000 -45779/500000 9151/1000000 8027/200000 716/15625 4993/20000 125497/1000000 319681/500000 -6523/500000 4991/40000 191309/1000000 25373/250000 202019/1000000 15691/1000000 115829/1000000 25003/250000 383463/1000000 215183/1000000 16437/50000 -101021/500000 -1367/200000 -87729/500000 171979/500000 -217643/1000000 12443/200000 21587/500000 133739/500000
3429/200000 -144477/1000000 -9307/500000 167007/1000000 111541/1000000 94973/200000 -13367/62500 65693/250000 1507/50000 146671/500000 382841/1000000 43053/200000 19219/62500 209571/500000 370251/1000000 -84247/500000 35893/100000 106/15625 25901/100000 246257/1000000 -2521/1000000 28131/1000000 23807/250000 458977/1000000 -6523/500000 792991/1000000 -24729/125000 134759/1000000 -184553/1000000 147913/1000000 3793/50000 -96291/1000000 6751/1000000 -18371/1000000 184159/1000000 177443/1000000 9851/125000 -79171/1000000 -6721/125000 -40543/100000 -24559/250000 -152831/1000000 5097/62500 19823/500000
-121871/500000 -18907/250000 8281/200000 6287/200000 -341067/1000000 -6888/15625 14141/125000 -133003/500000 -8037/31250 -107289/500000 -190937/500000 -13503/62500 -16933/500000 -152943/200000 -377227/1000000 26413/250000 -581491/1000000 14009/1000000 -15179/50000 -37931/500000 14461/500000 4639/250000 251417/1000000 -322311/1000000 4991/40000 -24729/125000 457061/500000 70411/500000 297929/1000000 54997/1000000 2127/500000 197223/1000000 43301/1000000 37041/100000 7327/50000 260357/1000000 -19609/100000 45973/1000000 -32037/500000 294101/500000 -74769/1000000 279503/1000000 -23369/1000000 138101/500000
-21263/62500 -13699/50000 -321/10000 115871/250000 -68747/200000 88639/1000000 -97501/1000000 509/500000 -59279/200000 5973/125000 -36809/500000 2447/500000 240149/500000 -189101/500000 9661/20000 -29177/500000 -239647/1000000 -18533/1000000 -6679/250000 4223/31250 39539/1000000 819/8000 410217/500000 13669/20000 191309/1000000 134759/1000000 70411/500000 1211617/1000000 21973/100000 279527/500000 261413/1000000 91169/1000000 93161/1000000 220339/500000 41343/125000 61627/125000 -851/15625 72709/1000000 -186557/1000000 52333/200000 -271217/1000000 119579/1000000 2793/40000 6287/15625
-7833/25000 -84869/500000 13501/500000 1613/20000 -181303/500000 -433209/1000000 64411/1000000 -52321/250000 -296357/1000000 -215937/1000000 -86287/200000 -3238/15625 81401/1000000 -73813/100000 -221323/1000000 70353/500000 -562377/1000000 36311/500000 -8493/40000 2049/200000 169/5000 4391/100000 398631/1000000 -167777/1000000 25373/250000 -184553/1000000 297929/1000000 21973/100000 119199/125000 161629/1000000 63839/1000000 76631/500000 10507/200000 230359/500000 175147/1000000 184377/500000 -142907/1000000 28137/500000 -49513/1000000 625019/1000000 22239/500000 415327/1000000 -25733/1000000 387353/1000000
-83049/250000 -3241/10000 -20397/1000000 235693/500000 -158023/500000 47369/500000 -124607/1000000 6521/500000 -314531/1000000 38473/500000 -96511/1000000 35451/500000 269179/500000 -28827/125000 278683/500000 -1367/15625 -19921/100000 6069/500000 13639/1000000 83977/500000 46003/1000000 58359/500000 375841/500000 156699/200000 202019/1000000 147913/1000000 54997/1000000 279527/500000 161629/1000000 578357/500000 63087/250000 3637/40000 2591/31250 113623/250000 362397/1000000 10431/20000 -17469/250000 37089/500000 -167681/1000000 3273/12500 -276559/1000000 40579/250000 89599/1000000 218443/500000
-797/6250 -107089/500000 -44763/1000000 9257/62500 -47459/1000000 40697/500000 -79011/1000000 138521/1000000 -36089/250000 4349/125000 -2709/500000 38977/500000 295309/1000000 40899/250000 379319/1000000 -2141/1000000 99179/1000000 115119/1000000 30217/200000 13869/62500 1509/100000 62867/1000000 67421/250000 17103/40000 15691/1000000 3793/50000 2127/500000 261413/1000000 63839/1000000 63087/250000 12812/15625 -142/3125 23409/1000000 91277/500000 135381/1000000 13369/50000 47871/1000000 37283/1000000 -1311/500000 50221/1000000 5461/62500 253671/1000000 18569/500000 49407/200000
-211939/1000000 -107867/1000000 391021/1000000 122241/500000 -117483/250000 -130201/250000 8589/125000 -64393/250000 -225149/1000000 -10759/100000 -10203/25000 51521/1000000 81603/500000 -860769/1000000 -391507/1000000 120433/1000000 -940089/1000000 -28607/200000 -450659/1000000 -59823/250000 105159/1000000 24719/500000 18733/125000 -82093/1000000 115829/1000000 -96291/1000000 197223/1000000 91169/1000000 76631/500000 3637/40000 -142/3125 454707/500000 -4827/125000 500633/1000000 401647/1000000 1187/2500 -126481/500000 3797/100000 -89513/500000 196583/250000 -204367/1000000 269407/1000000 172383/1000000 469301/1000000
-136233/1000000 -18207/250000 30453/1000000 8771/500000 -55723/500000 -2033/200000 -18909/500000 -71613/1000000 -62133/500000 -13077/1000000 -55389/1000000 -49423/1000000 65381/1000000 -53393/500000 36533/1000000 -2847/125000 -2489/20000 -2847/100000 11351/500000 7351/500000 164/15625 6793/1000000 134471/1000000 29593/500000 25003/250000 6751/1000000 43301/1000000 93161/1000000 10507/200000 2591/31250 23409/1000000 -4827/125000 285147/500000 53693/500000 -94/15625 10903/200000 -631/10000 -8627/500000 -2067/250000 82787/1000000 -41509/1000000 6959/1000000 -21587/200000 66081/500000
-93939/125000 -79579/125000 542899/1000000 126623/200000 -881689/1000000 -249781/250000 -119227/1000000 -304973/1000000 -24763/31250 -18251/100000 -413919/500000 62319/1000000 381747/500000 -32749/25000 -73899/200000 165777/500000 -767269/500000 -10037/250000 -7934/15625 -22123/250000 180449/1000000 26357/125000 128581/200000 7041/25000 383463/1000000 -18371/1000000 37041/100000 220339/500000 230359/500000 113623/250000 91277/500000 500633/1000000 53693/500000 1938019/1000000 434811/500000 1371553/1000000 -484989/1000000 -14311/1000000 -33329/250000 1651113/1000000 -9761/500000 460447/500000 124633/1000000 360509/250000
-50497/125000 -8833/20000 5817/12500 7261/15625 -301187/500000 -406581/1000000 -170813/1000000 -9601/200000 -217551/500000 20417/200000 -61557/200000 24543/100000 80179/125000 -156413/200000 -106897/1000000 99767/1000000 -6081/6250 -9027/100000 -347923/1000000 3873/250000 29813/200000 122969/1000000 415607/1000000 39779/100000 215183/1000000 184159/1000000 7327/50000 41343/125000 175147/1000000 362397/1000000 135381/1000000 401647/1000000 -94/15625 434811/500000 85513/62500 1066417/1000000 -74001/250000 3453/500000 -59373/250000 979083/1000000 -19671/100000 272941/500000 361369/1000000 1087161/1000000
-677219/1000000 -72589/100000 498579/1000000 704051/1000000 -384137/500000 -788949/1000000 -31707/125000 -33277/500000 -721979/1000000 117/8000 -304251/500000 233993/1000000 37971/40000 -1291/1250 -162743/1000000 123297/500000 -663759/500000 37367/1000000 -48661/125000 17479/500000 177243/1000000 5667/25000 644297/1000000 529717/1000000 16437/50000 177443/1000000 260357/1000000 61627/125000 184377/500000 10431/20000 13369/50000 1187/2500 10903/200000 1371553/1000000 1066417/1000000 1042719/500000 -410043/1000000 -18317/1000000 -157979/1000000 1511507/1000000 -4637/1000000 194151/200000 72207/200000 100039/62500
22821/100000 3481/25000 -221093/1000000 -68549/500000 4661/15625 235823/500000 4009/1000000 36741/200000 225853/1000000 144859/1000000 2921/8000 1041/40000 -62277/500000 133401/200000 309979/1000000 -43897/500000 179157/250000 24057/200000 71237/250000 114071/1000000 -12117/250000 -47179/1000000 -58683/1000000 73549/500000 -101021/500000 9851/125000 -19609/100000 -851/15625 -142907/1000000 -17469/250000 47871/1000000 -126481/500000 -631/10000 -484989/1000000 -74001/250000 -410043/1000000 151501/250000 -52457/1000000 -6167/200000 -158053/250000 80471/1000000 -239601/1000000 -100261/1000000 -96063/250000
11807/500000 31377/500000 -25523/1000000 46663/1000000 -14437/500000 2713/31250 5369/200000 -47977/1000000 2347/40000 611/25000 87481/1000000 -8511/500000 -10663/1000000 -119949/1000000 -213/12500 17319/1000000 -8389/100000 -319/1000000 -22159/200000 -42039/1000000 -8117/1000000 -20257/1000000 2983/25000 45397/500000 -1367/200000 -79171/1000000 45973/1000000 72709/1000000 28137/500000 37089/500000 37283/1000000 3797/100000 -8627/500000 -14311/1000000 3453/500000 -18317/1000000 -52457/1000000 112553/250000 -63613/1000000 -29353/250000 -79301/1000000 -33979/1000000 706/15625 471/31250
1173/250000 -83/31250 -2183/25000 -17299/100000 37399/125000 -116313/1000000 -31931/500000 154757/1000000 96753/1000000 -135181/1000000 -10951/250000 -46043/1000000 -105721/1000000 310249/1000000 -2141/125000 54529/1000000 17333/62500 6113/50000 9503/62500 4479/100000 -40191/1000000 -3079/500000 -49561/200000 -78207/500000 -87729/500000 -6721/125000 -32037/500000 -186557/1000000 -49513/1000000 -167681/1000000 -1311/500000 -89513/500000 -2067/250000 -33329/250000 -59373/250000 -157979/1000000 -6167/200000 -63613/1000000 30953/62500 -96221/500000 144223/500000 30949/500000 -311/2000 -83961/1000000
-402799/500000 -701057/1000000 685129/1000000 117943/250000 -68019/62500 -1651007/1000000 75421/1000000 -1017/2000 -466401/500000 -91393/200000 -87443/62500 -28421/1000000 579809/1000000 -1885367/1000000 -87033/100000 490001/1000000 -1038651/500000 -26877/500000 -399619/500000 -308451/1000000 2729/12500 25419/125000 465341/1000000 -266623/1000000 171979/500000 -40543/100000 294101/500000 52333/200000 625019/1000000 3273/12500 50221/1000000 196583/250000 82787/1000000 1651113/1000000 979083/1000000 1511507/1000000 -158053/250000 -29353/250000 -96221/500000 1268749/500000 43619/1000000 289351/250000 251923/1000000 805701/500000
31901/1000000 -101087/1000000 -9013/125000 -23461/100000 236233/1000000 -203603/1000000 -96/3125 78919/500000 -11751/1000000 -39073/500000 -70057/1000000 -9921/200000 -19371/1000000 45059/125000 -73041/1000000 28643/125000 241157/1000000 121977/500000 4051/15625 15723/100000 -5341/250000 6727/1000000 -80963/200000 -138043/500000 -217643/1000000 -24559/250000 -74769/1000000 -271217/1000000 22239/500000 -276559/1000000 5461/62500 -204367/1000000 -41509/1000000 -9761/500000 -19671/100000 -4637/1000000 80471/1000000 -79301/1000000 144223/500000 43619/1000000 244869/200000 102263/250000 -51209/500000 12579/125000
-214729/500000 -123343/250000 13949/50000 208353/1000000 -108903/250000 -198989/250000 -83629/1000000 -20591/500000 -63193/125000 -159023/1000000 -584769/1000000 2881/40000 130143/250000 -23219/40000 -118863/500000 160473/500000 -32551/40000 124177/500000 -49853/250000 82629/500000 106587/1000000 2643/20000 164043/1000000 -17581/200000 12443/200000 -152831/1000000 279503/1000000 119579/1000000 415327/1000000 40579/250000 253671/1000000 269407/1000000 6959/1000000 460447/500000 272941/500000 194151/200000 -239601/1000000 -33979/1000000 30949/500000 289351/250000 102263/250000 1662451/1000000 13481/100000 1040421/1000000
-861/25000 -3357/31250 154723/1000000 40393/250000 -45749/250000 -911/20000 -2657/50000 4039/50000 -4417/100000 12911/125000 -1811/125000 16989/100000 21039/100000 -22803/250000 807/31250 -6439/250000 -6047/31250 -12023/1000000 -7211/62500 10467/500000 62509/1000000 1179/31250 90981/1000000 6323/40000 21587/500000 5097/62500 -23369/1000000 2793/40000 -25733/1000000 89599/1000000 18569/500000 172383/1000000 -21587/200000 124633/1000000 361369/1000000 72207/200000 -100261/1000000 706/15625 -311/2000 251923/1000000 -51209/500000 13481/100000 117831/200000 41969/200000
-683581/1000000 -728029/1000000 521123/1000000 294419/500000 -763607/1000000 -118483/125000 -223549/1000000 -22287/250000 -760689/1000000 -10203/200000 -69423/100000 48351/250000 437181/500000 -1004209/1000000 -6411/31250 304319/1000000 -1317477/1000000 71087/1000000 -36889/100000 3937/62500 181733/1000000 114897/500000 523339/1000000 10921/31250 133739/500000 19823/500000 138101/500000 6287/15625 387353/1000000 218443/500000 49407/200000 469301/1000000 66081/500000 360509/250000 1087161/1000000 100039/62500 -96063/250000 471/31250 -83961/1000000 805701/500000 12579/125000 1040421/1000000 41969/200000 974473/500000


--- Term 12 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 62
Matrix dimension : 21

Flags :
F1  : {134, 234}
F2  : {134, 234, 125}
F3  : {134, 234, 135}
F4  : {134, 234, 125, 135}
F5  : {134, 234, 235}
F6  : {134, 234, 125, 235}
F7  : {134, 234, 135, 235}
F8  : {134, 234, 125, 135, 235}
F9  : {134, 234, 145}
F10 : {134, 234, 125, 145}
F11 : {134, 234, 135, 145}
F12 : {134, 234, 125, 135, 145}
F13 : {134, 234, 235, 145}
F14 : {134, 234, 125, 235, 145}
F15 : {134, 234, 135, 235, 145}
F16 : {134, 234, 125, 135, 235, 145}
F17 : {134, 234, 245}
F18 : {134, 234, 125, 245}
F19 : {134, 234, 135, 245}
F20 : {134, 234, 125, 135, 245}
F21 : {134, 234, 235, 245}
F22 : {134, 234, 125, 235, 245}
F23 : {134, 234, 135, 235, 245}
F24 : {134, 234, 125, 135, 235, 245}
F25 : {134, 234, 145, 245}
F26 : {134, 234, 125, 145, 245}
F27 : {134, 234, 135, 145, 245}
F28 : {134, 234, 125, 135, 145, 245}
F29 : {134, 234, 235, 145, 245}
F30 : {134, 234, 125, 235, 145, 245}
F31 : {134, 234, 135, 235, 145, 245}
F32 : {134, 234, 345}
F33 : {134, 234, 125, 345}
F34 : {134, 234, 135, 345}
F35 : {134, 234, 125, 135, 345}
F36 : {134, 234, 235, 345}
F37 : {134, 234, 125, 235, 345}
F38 : {134, 234, 135, 235, 345}
F39 : {134, 234, 125, 135, 235, 345}
F40 : {134, 234, 145, 345}
F41 : {134, 234, 125, 145, 345}
F42 : {134, 234, 135, 145, 345}
F43 : {134, 234, 125, 135, 145, 345}
F44 : {134, 234, 235, 145, 345}
F45 : {134, 234, 125, 235, 145, 345}
F46 : {134, 234, 135, 235, 145, 345}
F47 : {134, 234, 125, 135, 235, 145, 345}
F48 : {134, 234, 245, 345}
F49 : {134, 234, 125, 245, 345}
F50 : {134, 234, 135, 245, 345}
F51 : {134, 234, 125, 135, 245, 345}
F52 : {134, 234, 235, 245, 345}
F53 : {134, 234, 125, 235, 245, 345}
F54 : {134, 234, 135, 235, 245, 345}
F55 : {134, 234, 125, 135, 235, 245, 345}
F56 : {134, 234, 145, 245, 345}
F57 : {134, 234, 125, 145, 245, 345}
F58 : {134, 234, 135, 145, 245, 345}
F59 : {134, 234, 125, 135, 145, 245, 345}
F60 : {134, 234, 235, 145, 245, 345}
F61 : {134, 234, 125, 235, 145, 245, 345}
F62 : {134, 234, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)
B3  : (F3)+(F5)+(F9)+(F17)
B4  : (F4)+(F6)+(F10)+(F18)
B5  : (F8)+(F26)
B6  : (F11)+(F21)
B7  : (F12)+(F22)
B8  : (F13)+(F19)
B9  : (F14)+(F20)
B10 : (F15)+(F23)+(F27)+(F29)
B11 : (F16)+(F24)+(F28)+(F30)
B12 : (F33)
B13 : (F34)+(F36)+(F40)+(F48)
B14 : (F35)+(F37)+(F41)+(F49)
B15 : (F39)+(F57)
B16 : (F42)+(F52)
B17 : (F43)+(F53)
B18 : (F44)+(F50)
B19 : (F45)+(F51)
B20 : (F46)+(F54)+(F58)+(F60)
B21 : (F7)+(F25)-(F31)+(F32)-(F38)-2(F47)-2(F55)-(F56)-2(F59)-2(F61)-3(F62)

Matrix :
925877/1000000 1191083/1000000 586371/1000000 287113/500000 30707/200000 44517/125000 -16337/250000 -114197/125000 -1029057/1000000 -120443/200000 -203319/500000 -78953/40000 96017/100000 -8277/10000 -1328379/1000000 740099/1000000 -86043/200000 -37077/200000 -959981/500000 6789/1000000 8711649/17000000
1191083/1000000 489479/100000 14567/31250 1637237/500000 1410083/500000 527087/500000 499223/500000 -5000459/1000000 -293073/125000 -1696359/1000000 93357/1000000 -1076669/250000 777379/500000 -2137757/1000000 -873407/500000 31037/12500 -408959/500000 -2460569/1000000 -5531639/1000000 -31551/31250 4944801/4250000
586371/1000000 14567/31250 33923/31250 26949/250000 -69947/500000 117361/250000 6629/50000 -98531/500000 -7427/8000 -54651/100000 -55113/125000 -37287/20000 833471/1000000 -600811/1000000 -1011927/1000000 273463/1000000 -389987/1000000 -11377/250000 -160011/125000 -264879/500000 7905237/17000000
287113/500000 1637237/500000 26949/250000 118219/40000 2802299/1000000 102937/125000 623291/500000 -528493/125000 -1470391/1000000 -1196433/1000000 55891/125000 -164197/62500 687191/1000000 -287097/200000 -372717/1000000 820739/500000 -220411/500000 -301471/125000 -755377/200000 -174319/125000 12409497/17000000
30707/200000 1410083/500000 -69947/500000 2802299/1000000 3478471/1000000 193177/250000 313023/200000 -4207331/1000000 -1006233/1000000 -13079/12500 76879/100000 -1807073/1000000 19223/125000 -1019237/1000000 516243/1000000 90609/62500 -214357/1000000 -2670101/1000000 -2979231/1000000 -35447/20000 8493231/17000000
44517/125000 527087/500000 117361/250000 102937/125000 193177/250000 30847/31250 482941/1000000 -1465527/1000000 -797091/1000000 -620177/1000000 -71233/1000000 -159721/100000 301747/500000 -632271/1000000 -416609/1000000 695741/1000000 -268373/1000000 -389313/500000 -154503/100000 -66213/100000 845397/2125000
-16337/250000 499223/500000 6629/50000 623291/500000 313023/200000 482941/1000000 698783/500000 -1822253/1000000 -436109/1000000 -450059/1000000 426297/1000000 -795229/1000000 -62397/1000000 -366599/1000000 555987/1000000 207213/500000 -653/10000 -43403/31250 -1137811/1000000 -339281/250000 3699813/17000000
-114197/125000 -5000459/1000000 -98531/500000 -528493/125000 -4207331/1000000 -1465527/1000000 -1822253/1000000 3517239/500000 1123939/500000 8037/4000 -495371/1000000 4271267/1000000 -1440279/1000000 2270163/1000000 708759/1000000 -50089/15625 172237/250000 3601487/1000000 5807461/1000000 214603/125000 -47427/42500
-1029057/1000000 -293073/125000 -7427/8000 -1470391/1000000 -1006233/1000000 -797091/1000000 -436109/1000000 1123939/500000 1756431/1000000 110513/100000 8933/25000 3303729/1000000 -69339/50000 1413997/1000000 416663/250000 -1367549/1000000 133339/200000 233387/250000 3368703/1000000 144109/250000 -14862363/17000000
-120443/200000 -1696359/1000000 -54651/100000 -1196433/1000000 -13079/12500 -620177/1000000 -450059/1000000 8037/4000 110513/100000 1078293/1000000 67349/500000 1102887/500000 -977049/1000000 954003/1000000 792211/1000000 -281063/250000 82309/200000 244907/250000 1176563/500000 529961/1000000 -9353061/17000000
-203319/500000 93357/1000000 -55113/125000 55891/125000 76879/100000 -71233/1000000 426297/1000000 -495371/1000000 8933/25000 67349/500000 593109/1000000 99691/125000 -170583/250000 255647/1000000 438887/500000 -31831/200000 41157/200000 -71379/125000 19123/62500 -487033/1000000 -3048063/17000000
-78953/40000 -1076669/250000 -37287/20000 -164197/62500 -1807073/1000000 -159721/100000 -795229/1000000 4271267/1000000 3303729/1000000 1102887/500000 99691/125000 1327551/200000 -560609/200000 81731/31250 320557/100000 -2741041/1000000 636693/500000 874791/500000 6338963/1000000 545793/500000 -13991001/8500000
96017/100000 777379/500000 833471/1000000 687191/1000000 19223/125000 301747/500000 -62397/1000000 -1440279/1000000 -69339/50000 -977049/1000000 -170583/250000 -560609/200000 1676427/1000000 -1198231/1000000 -539/320 1241537/1000000 -73019/125000 -168771/500000 -2514127/1000000 127711/1000000 11747949/17000000
-8277/10000 -2137757/1000000 -600811/1000000 -287097/200000 -1019237/1000000 -632271/1000000 -366599/1000000 2270163/1000000 1413997/1000000 954003/1000000 255647/1000000 81731/31250 -1198231/1000000 1500603/1000000 1334423/1000000 -54689/40000 132597/250000 462643/500000 735791/250000 158489/500000 -11954793/17000000
-1328379/1000000 -873407/500000 -1011927/1000000 -372717/1000000 516243/1000000 -416609/1000000 555987/1000000 708759/1000000 416663/250000 792211/1000000 438887/500000 320557/100000 -539/320 1334423/1000000 167103/50000 -606423/500000 743879/1000000 -11757/25000 1387817/500000 -72909/100000 -880839/1062500
740099/1000000 31037/12500 273463/1000000 820739/500000 90609/62500 695741/1000000 207213/500000 -50089/15625 -1367549/1000000 -281063/250000 -31831/200000 -2741041/1000000 1241537/1000000 -54689/40000 -606423/500000 2508631/1000000 -64903/125000 -1218733/1000000 -1586939/500000 -71239/1000000 5768883/8500000
-86043/200000 -408959/500000 -389987/1000000 -220411/500000 -214357/1000000 -268373/1000000 -653/10000 172237/250000 133339/200000 82309/200000 41157/200000 636693/500000 -73019/125000 132597/250000 743879/1000000 -64903/125000 31907/100000 221657/1000000 1238679/1000000 99191/1000000 -5645997/17000000
-37077/200000 -2460569/1000000 -11377/250000 -301471/125000 -2670101/1000000 -389313/500000 -43403/31250 3601487/1000000 233387/250000 244907/250000 -71379/125000 874791/500000 -168771/500000 462643/500000 -11757/25000 -1218733/1000000 221657/1000000 351781/125000 666613/250000 1619489/1000000 -986547/2125000
-959981/500000 -5531639/1000000 -160011/125000 -755377/200000 -2979231/1000000 -154503/100000 -1137811/1000000 5807461/1000000 3368703/1000000 1176563/500000 19123/62500 6338963/1000000 -2514127/1000000 735791/250000 1387817/500000 -1586939/500000 1238679/1000000 666613/250000 753877/100000 1267629/1000000 -7119903/4250000
6789/1000000 -31551/31250 -264879/500000 -174319/125000 -35447/20000 -66213/100000 -339281/250000 214603/125000 144109/250000 529961/1000000 -487033/1000000 545793/500000 127711/1000000 158489/500000 -72909/100000 -71239/1000000 99191/1000000 1619489/1000000 1267629/1000000 603649/250000 -984087/3400000
8711649/17000000 4944801/4250000 7905237/17000000 12409497/17000000 8493231/17000000 845397/2125000 3699813/17000000 -47427/42500 -14862363/17000000 -9353061/17000000 -3048063/17000000 -13991001/8500000 11747949/17000000 -11954793/17000000 -880839/1062500 5768883/8500000 -5645997/17000000 -986547/2125000 -7119903/4250000 -984087/3400000 62955639/144500000


--- Term 13 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 52
Matrix dimension : 33

Flags :
F1  : {134, 234, 135}
F2  : {134, 234, 125, 135}
F3  : {134, 234, 235}
F4  : {134, 234, 125, 235}
F5  : {134, 234, 125, 135, 235}
F6  : {134, 234, 145}
F7  : {134, 234, 125, 145}
F8  : {134, 234, 135, 145}
F9  : {134, 234, 125, 135, 145}
F10 : {134, 234, 235, 145}
F11 : {134, 234, 125, 235, 145}
F12 : {134, 234, 135, 235, 145}
F13 : {134, 234, 125, 135, 235, 145}
F14 : {134, 234, 245}
F15 : {134, 234, 125, 245}
F16 : {134, 234, 135, 245}
F17 : {134, 234, 125, 135, 245}
F18 : {134, 234, 235, 245}
F19 : {134, 234, 125, 235, 245}
F20 : {134, 234, 135, 235, 245}
F21 : {134, 234, 125, 135, 235, 245}
F22 : {134, 234, 125, 145, 245}
F23 : {134, 234, 135, 145, 245}
F24 : {134, 234, 125, 135, 145, 245}
F25 : {134, 234, 235, 145, 245}
F26 : {134, 234, 125, 235, 145, 245}
F27 : {134, 234, 135, 345}
F28 : {134, 234, 125, 135, 345}
F29 : {134, 234, 235, 345}
F30 : {134, 234, 125, 235, 345}
F31 : {134, 234, 125, 135, 235, 345}
F32 : {134, 234, 145, 345}
F33 : {134, 234, 125, 145, 345}
F34 : {134, 234, 135, 145, 345}
F35 : {134, 234, 125, 135, 145, 345}
F36 : {134, 234, 235, 145, 345}
F37 : {134, 234, 125, 235, 145, 345}
F38 : {134, 234, 135, 235, 145, 345}
F39 : {134, 234, 125, 135, 235, 145, 345}
F40 : {134, 234, 245, 345}
F41 : {134, 234, 125, 245, 345}
F42 : {134, 234, 135, 245, 345}
F43 : {134, 234, 125, 135, 245, 345}
F44 : {134, 234, 235, 245, 345}
F45 : {134, 234, 125, 235, 245, 345}
F46 : {134, 234, 135, 235, 245, 345}
F47 : {134, 234, 125, 135, 235, 245, 345}
F48 : {134, 234, 125, 145, 245, 345}
F49 : {134, 234, 135, 145, 245, 345}
F50 : {134, 234, 125, 135, 145, 245, 345}
F51 : {134, 234, 235, 145, 245, 345}
F52 : {134, 234, 125, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F3)
B2  : (F1)-(F6)
B3  : (F1)-(F14)
B4  : (F2)-(F4)
B5  : (F2)-(F7)
B6  : (F2)-(F15)
B7  : (F5)-(F22)
B8  : (F8)-(F18)
B9  : (F9)-(F19)
B10 : (F10)-(F16)
B11 : (F11)-(F17)
B12 : (F12)-(F20)
B13 : (F12)-(F23)
B14 : (F12)-(F25)
B15 : (F13)-(F21)
B16 : (F13)-(F24)
B17 : (F13)-(F26)
B18 : (F27)-(F29)
B19 : (F27)-(F32)
B20 : (F27)-(F40)
B21 : (F28)-(F30)
B22 : (F28)-(F33)
B23 : (F28)-(F41)
B24 : (F31)-(F48)
B25 : (F34)-(F44)
B26 : (F35)-(F45)
B27 : (F36)-(F42)
B28 : (F37)-(F43)
B29 : (F38)-(F46)
B30 : (F38)-(F49)
B31 : (F38)-(F51)
B32 : (F47)-(F50)
B33 : (F39)-(F52)

Matrix :
2012207/1000000 458019/500000 951991/1000000 214019/1000000 832/3125 -25101/500000 -311199/1000000 -67047/250000 -557299/1000000 -250661/200000 -17397/100000 -14206/15625 -20843/50000 -159171/250000 34931/125000 162963/500000 -15141/25000 192667/500000 159329/200000 -43599/500000 200657/200000 519/2500 144599/250000 -216021/500000 -803959/500000 -1361873/1000000 -296701/500000 146667/1000000 -1107109/1000000 -415871/1000000 -110577/100000 400989/1000000 -311259/500000
458019/500000 144003/100000 465009/1000000 288063/500000 486567/1000000 79837/1000000 -329759/1000000 59583/1000000 164403/1000000 -256581/200000 -43267/62500 -7381/12500 -22321/62500 -39431/500000 70777/100000 90319/200000 -379579/1000000 559053/1000000 45861/125000 165029/500000 270873/250000 32011/500000 367467/500000 -39907/200000 -109281/500000 119869/500000 -190487/500000 120427/1000000 -342443/1000000 -177749/500000 -323799/1000000 -53759/500000 7599/250000
951991/1000000 465009/1000000 296919/200000 -24923/125000 47983/500000 -45357/500000 -62493/200000 -93391/250000 -1037207/1000000 -152467/500000 195449/500000 -530243/1000000 -10157/125000 -29897/50000 -84307/200000 7653/125000 -112873/250000 -25001/100000 608763/1000000 -526329/1000000 31397/1000000 157197/1000000 -87341/1000000 -390177/1000000 -2177703/1000000 -2419999/1000000 -297011/1000000 17433/125000 -1201731/1000000 -307011/1000000 -138689/100000 93213/125000 -1029101/1000000
214019/1000000 288063/500000 -24923/125000 963929/500000 533447/500000 74593/1000000 -5859/100000 23427/500000 253537/500000 -795619/1000000 -1526001/1000000 -261337/1000000 8597/250000 -31213/500000 827117/1000000 441423/500000 -564263/1000000 -48367/500000 -40227/100000 87323/250000 434777/1000000 -67419/200000 54821/125000 -4293/100000 323149/1000000 250509/250000 62431/200000 254277/1000000 245019/1000000 54641/1000000 1777/6250 -314677/1000000 94043/250000
832/3125 486567/1000000 47983/500000 533447/500000 444151/250000 -215601/1000000 -5037/250000 23051/500000 -709/1000000 -135277/250000 -4483/3125 24169/200000 152713/1000000 301443/1000000 285967/500000 52383/62500 -250051/500000 -540203/1000000 -503139/1000000 17489/1000000 -475133/1000000 -93353/250000 -37911/125000 -34207/500000 -57903/125000 -336401/1000000 2889/6250 141737/500000 -63671/1000000 14389/125000 -95253/1000000 228883/2000000 -64871/500000
-25101/500000 79837/1000000 -45357/500000 74593/1000000 -215601/1000000 365547/500000 -4461/200000 -123309/500000 -22273/1000000 -961/100000 44711/200000 -195579/500000 -17339/500000 -570147/1000000 -28333/200000 -16729/500000 -151753/1000000 46841/500000 23521/100000 19/10000 172829/500000 -43889/1000000 8627/50000 -155987/1000000 16519/1000000 10253/40000 -135049/1000000 -143/15625 -919/40000 -21147/500000 8923/1000000 -80123/1000000 36933/500000
-311199/1000000 -329759/1000000 -62493/200000 -5859/100000 -5037/250000 -4461/200000 190733/200000 13401/100000 213961/1000000 247411/1000000 -60511/1000000 8877/31250 64309/500000 35281/100000 9711/250000 -26497/500000 197803/1000000 -11559/250000 -106271/500000 14839/125000 -219037/1000000 -3233/62500 -135243/1000000 34387/250000 230283/500000 230761/500000 3697/25000 -12183/250000 12383/40000 101353/1000000 288049/1000000 -269593/2000000 218723/1000000
-67047/250000 59583/1000000 -93391/250000 23427/500000 23051/500000 -123309/500000 13401/100000 596309/200000 48217/15625 -60083/62500 -153717/100000 1589637/1000000 -229273/500000 1633223/500000 1122619/500000 -46573/1000000 294221/200000 1717269/1000000 -484117/500000 1913469/1000000 2057843/1000000 -5039/100000 361617/200000 854813/1000000 3921663/1000000 5072857/1000000 4623/200000 -318779/1000000 56761/31250 104061/1000000 1049911/500000 -1637561/1000000 2104623/1000000
-557299/1000000 164403/1000000 -1037207/1000000 253537/500000 -709/1000000 -22273/1000000 213961/1000000 48217/15625 744991/125000 -448707/250000 -1316653/500000 914449/500000 -390739/500000 1090417/250000 489511/125000 23949/1000000 34302/15625 3326123/1000000 -718913/500000 3576047/1000000 1940889/500000 -3413/50000 51437/15625 666223/500000 7760489/1000000 10060711/1000000 -121853/1000000 -56859/100000 1816637/500000 13513/100000 4174341/1000000 -6505541/2000000 826551/200000
-250661/200000 -256581/200000 -152467/500000 -795619/1000000 -135277/250000 -961/100000 247411/1000000 -60083/62500 -448707/250000 130863/50000 213971/125000 207023/1000000 683667/1000000 -226177/200000 -2128983/1000000 -601987/1000000 -140081/1000000 -1802257/1000000 -31061/250000 -1477601/1000000 -263507/100000 -29037/200000 -962439/500000 -35007/250000 -381813/200000 -641027/200000 258047/500000 309/25000 -302423/500000 16947/62500 -769791/1000000 133271/125000 -155523/125000
-17397/100000 -43267/62500 195449/500000 -1526001/1000000 -4483/3125 44711/200000 -60511/1000000 -153717/100000 -1316653/500000 213971/125000 666343/200000 -484171/500000 153737/1000000 -1211379/500000 -43611/15625 -609409/500000 -63891/200000 -531089/500000 129711/100000 -904661/500000 -1579421/1000000 295809/1000000 -1412829/1000000 -119907/200000 -196463/62500 -1124401/250000 -251591/500000 20489/1000000 -335857/200000 -11867/40000 -889449/500000 72537/50000 -57971/31250
-14206/15625 -7381/12500 -530243/1000000 -261337/1000000 24169/200000 -195579/500000 8877/31250 1589637/1000000 914449/500000 207023/1000000 -484171/500000 2318611/1000000 -641/8000 136213/50000 557957/500000 -203437/1000000 1254267/1000000 425131/1000000 -1248187/1000000 508113/500000 -10007/100000 -32197/200000 105289/500000 370113/500000 76631/31250 165709/62500 64363/125000 -14857/62500 170257/125000 344369/1000000 1468007/1000000 -168763/200000 587001/500000
-20843/50000 -22321/62500 -10157/125000 8597/250000 152713/1000000 -17339/500000 64309/500000 -229273/500000 -390739/500000 683667/1000000 153737/1000000 -641/8000 36183/40000 -207961/500000 -771457/1000000 65101/500000 -28433/125000 -975571/1000000 -272319/1000000 -643009/1000000 -302597/250000 -147627/1000000 -853673/1000000 -4189/200000 -491843/500000 -1447939/1000000 10157/25000 84817/1000000 -259901/1000000 23389/125000 -368861/1000000 486407/1000000 -279099/500000
-159171/250000 -39431/500000 -29897/50000 -31213/500000 301443/1000000 -570147/1000000 35281/100000 1633223/500000 1090417/250000 -226177/200000 -1211379/500000 136213/50000 -207961/500000 1173507/200000 1616023/500000 3073/500000 118129/50000 2299717/1000000 -355079/200000 691529/250000 1005323/500000 -59907/1000000 1915709/1000000 57347/40000 1128089/200000 6956503/1000000 269781/1000000 -118017/250000 2697483/1000000 15369/50000 3057827/1000000 -560857/250000 2945313/1000000
34931/125000 70777/100000 -84307/200000 827117/1000000 285967/500000 -28333/200000 9711/250000 1122619/500000 489511/125000 -2128983/1000000 -43611/15625 557957/500000 -771457/1000000 1616023/500000 3715413/1000000 113863/250000 292169/250000 336513/125000 -951359/1000000 2885941/1000000 1612863/500000 -1953/200000 1313597/500000 163373/200000 5193343/1000000 7123569/1000000 -44287/250000 -325587/1000000 2327559/1000000 731/50000 2647529/1000000 -928683/400000 2899989/1000000
162963/500000 90319/200000 7653/125000 441423/500000 52383/62500 -16729/500000 -26497/500000 -46573/1000000 23949/1000000 -601987/1000000 -609409/500000 -203437/1000000 65101/500000 3073/500000 113863/250000 988169/1000000 -585199/1000000 -278167/1000000 -24401/100000 -542/15625 11619/250000 -143789/1000000 9993/250000 -19837/500000 -323869/1000000 -11287/125000 258891/1000000 73461/500000 -25319/500000 3693/31250 -90261/1000000 70941/2000000 -10197/250000
-15141/25000 -379579/1000000 -112873/250000 -564263/1000000 -250051/500000 -151753/1000000 197803/1000000 294221/200000 34302/15625 -140081/1000000 -63891/200000 1254267/1000000 -28433/125000 118129/50000 292169/250000 -585199/1000000 834893/500000 1430611/1000000 -352131/500000 1438889/1000000 281647/250000 13929/200000 131163/125000 370297/500000 411327/125000 781139/200000 -729/10000 -350431/1000000 374861/250000 107513/1000000 442397/250000 -1257551/1000000 1644747/1000000
192667/500000 559053/1000000 -25001/100000 -48367/500000 -540203/1000000 46841/500000 -11559/250000 1717269/1000000 3326123/1000000 -1802257/1000000 -531089/500000 425131/1000000 -975571/1000000 2299717/1000000 336513/125000 -278167/1000000 1430611/1000000 3499389/1000000 -3631/20000 621363/250000 3615207/1000000 280563/1000000 556413/200000 313543/500000 948199/200000 6497721/1000000 -13629/15625 -220813/500000 225711/125000 -256107/1000000 2234707/1000000 -1063061/500000 2608329/1000000
159329/200000 45861/125000 608763/1000000 -40227/100000 -503139/1000000 23521/100000 -106271/500000 -484117/500000 -718913/500000 -31061/250000 129711/100000 -1248187/1000000 -272319/1000000 -355079/200000 -951359/1000000 -24401/100000 -352131/500000 -3631/20000 164217/100000 -5027/6250 60241/500000 75609/250000 -29729/200000 -142373/250000 -507127/250000 -2365301/1000000 -43813/62500 40061/500000 -310961/250000 -40097/100000 -1305911/1000000 296151/400000 -514781/500000
-43599/500000 165029/500000 -526329/1000000 87323/250000 17489/1000000 19/10000 14839/125000 1913469/1000000 3576047/1000000 -1477601/1000000 -904661/500000 508113/500000 -643009/1000000 691529/250000 2885941/1000000 -542/15625 1438889/1000000 621363/250000 -5027/6250 1545103/500000 2983281/1000000 47517/1000000 495027/200000 787083/1000000 5050489/1000000 6801219/1000000 -241893/1000000 -14779/40000 442349/200000 567/125000 127349/50000 -2208771/1000000 2769061/1000000
200657/200000 270873/250000 31397/1000000 434777/1000000 -475133/1000000 172829/500000 -219037/1000000 2057843/1000000 1940889/500000 -263507/100000 -1579421/1000000 -10007/100000 -302597/250000 1005323/500000 1612863/500000 11619/250000 281647/250000 3615207/1000000 60241/500000 2983281/1000000 577123/100000 135439/500000 1976139/500000 245423/500000 519199/100000 1502663/200000 -531191/500000 -383589/1000000 893179/500000 -429809/1000000 225939/100000 -1234823/500000 593107/200000
519/2500 32011/500000 157197/1000000 -67419/200000 -93353/250000 -43889/1000000 -3233/62500 -5039/100000 -3413/50000 -29037/200000 295809/1000000 -32197/200000 -147627/1000000 -59907/1000000 -1953/200000 -143789/1000000 13929/200000 280563/1000000 75609/250000 47517/1000000 135439/500000 88001/125000 10567/250000 -52519/1000000 -23957/500000 -27879/500000 -124609/500000 -34517/500000 -124601/1000000 -103357/1000000 -106347/1000000 12071/2000000 -1909/62500
144599/250000 367467/500000 -87341/1000000 54821/125000 -37911/125000 8627/50000 -135243/1000000 361617/200000 51437/15625 -962439/500000 -1412829/1000000 105289/500000 -853673/1000000 1915709/1000000 1313597/500000 9993/250000 131163/125000 556413/200000 -29729/200000 495027/200000 1976139/500000 10567/250000 1804919/500000 482313/1000000 69072/15625 3134951/500000 -680293/1000000 -315579/1000000 1634093/1000000 -244037/1000000 2004677/1000000 -4107831/2000000 2494639/1000000
-216021/500000 -39907/200000 -390177/1000000 -4293/100000 -34207/500000 -155987/1000000 34387/250000 854813/1000000 666223/500000 -35007/250000 -119907/200000 370113/500000 -4189/200000 57347/40000 163373/200000 -19837/500000 370297/500000 313543/500000 -142373/250000 787083/1000000 245423/500000 -52519/1000000 482313/1000000 1153417/1000000 982581/500000 584039/250000 5187/40000 -176651/1000000 968367/1000000 43871/200000 592347/500000 -180769/250000 1015633/1000000
-803959/500000 -109281/500000 -2177703/1000000 323149/1000000 -57903/125000 16519/1000000 230283/500000 3921663/1000000 7760489/1000000 -381813/200000 -196463/62500 76631/31250 -491843/500000 1128089/200000 5193343/1000000 -323869/1000000 411327/125000 948199/200000 -507127/250000 5050489/1000000 519199/100000 -23957/500000 69072/15625 982581/500000 1254359/100000 3819023/250000 -144601/1000000 -115033/125000 5531127/1000000 160433/500000 1583961/250000 -985347/200000 391931/62500
-1361873/1000000 119869/500000 -2419999/1000000 250509/250000 -336401/1000000 10253/40000 230761/500000 5072857/1000000 10060711/1000000 -641027/200000 -1124401/250000 165709/62500 -1447939/1000000 6956503/1000000 7123569/1000000 -11287/125000 781139/200000 6497721/1000000 -2365301/1000000 6801219/1000000 1502663/200000 -27879/500000 3134951/500000 584039/250000 3819023/250000 20249057/1000000 -209087/500000 -1098939/1000000 3448309/500000 263209/1000000 7945103/1000000 -13032467/2000000 4109333/500000
-296701/500000 -190487/500000 -297011/1000000 62431/200000 2889/6250 -135049/1000000 3697/25000 4623/200000 -121853/1000000 258047/500000 -251591/500000 64363/125000 10157/25000 269781/1000000 -44287/250000 258891/1000000 -729/10000 -13629/15625 -43813/62500 -241893/1000000 -531191/500000 -124609/500000 -680293/1000000 5187/40000 -144601/1000000 -209087/500000 55739/50000 29151/500000 21777/100000 11933/40000 133283/1000000 78331/500000 -3881/31250
146667/1000000 120427/1000000 17433/125000 254277/1000000 141737/500000 -143/15625 -12183/250000 -318779/1000000 -56859/100000 309/25000 20489/1000000 -14857/62500 84817/1000000 -118017/250000 -325587/1000000 73461/500000 -350431/1000000 -220813/500000 40061/500000 -14779/40000 -383589/1000000 -34517/500000 -315579/1000000 -176651/1000000 -115033/125000 -1098939/1000000 29151/500000 214311/500000 -22839/50000 -65337/1000000 -462767/1000000 89057/250000 -458809/1000000
-1107109/1000000 -342443/1000000 -1201731/1000000 245019/1000000 -63671/1000000 -919/40000 12383/40000 56761/31250 1816637/500000 -302423/500000 -335857/200000 170257/125000 -259901/1000000 2697483/1000000 2327559/1000000 -25319/500000 374861/250000 225711/125000 -310961/250000 442349/200000 893179/500000 -124601/1000000 1634093/1000000 968367/1000000 5531127/1000000 3448309/500000 21777/100000 -22839/50000 1619711/500000 270777/1000000 1512713/500000 -4440643/2000000 114487/40000
-415871/1000000 -177749/500000 -307011/1000000 54641/1000000 14389/125000 -21147/500000 101353/1000000 104061/1000000 13513/100000 16947/62500 -11867/40000 344369/1000000 23389/125000 15369/50000 731/50000 3693/31250 107513/1000000 -256107/1000000 -40097/100000 567/125000 -429809/1000000 -103357/1000000 -244037/1000000 43871/200000 160433/500000 263209/1000000 11933/40000 -65337/1000000 270777/1000000 732231/1000000 139329/500000 -22073/400000 6157/40000
-110577/100000 -323799/1000000 -138689/100000 1777/6250 -95253/1000000 8923/1000000 288049/1000000 1049911/500000 4174341/1000000 -769791/1000000 -889449/500000 1468007/1000000 -368861/1000000 3057827/1000000 2647529/1000000 -90261/1000000 442397/250000 2234707/1000000 -1305911/1000000 127349/50000 225939/100000 -106347/1000000 2004677/1000000 592347/500000 1583961/250000 7945103/1000000 133283/1000000 -462767/1000000 1512713/500000 139329/500000 1002349/250000 -508259/200000 3307561/1000000
400989/1000000 -53759/500000 93213/125000 -314677/1000000 228883/2000000 -80123/1000000 -269593/2000000 -1637561/1000000 -6505541/2000000 133271/125000 72537/50000 -168763/200000 486407/1000000 -560857/250000 -928683/400000 70941/2000000 -1257551/1000000 -1063061/500000 296151/400000 -2208771/1000000 -1234823/500000 12071/2000000 -4107831/2000000 -180769/250000 -985347/200000 -13032467/2000000 78331/500000 89057/250000 -4440643/2000000 -22073/400000 -508259/200000 8689199/4000000 -5287509/2000000
-311259/500000 7599/250000 -1029101/1000000 94043/250000 -64871/500000 36933/500000 218723/1000000 2104623/1000000 826551/200000 -155523/125000 -57971/31250 587001/500000 -279099/500000 2945313/1000000 2899989/1000000 -10197/250000 1644747/1000000 2608329/1000000 -514781/500000 2769061/1000000 593107/200000 -1909/62500 2494639/1000000 1015633/1000000 391931/62500 4109333/500000 -3881/31250 -458809/1000000 114487/40000 6157/40000 3307561/1000000 -5287509/2000000 3432423/1000000


--- Term 14 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 47
Matrix dimension : 12

Flags :
F1  : {124, 134, 234}
F2  : {124, 134, 234, 125}
F3  : {124, 134, 234, 135}
F4  : {124, 134, 234, 125, 135}
F5  : {124, 134, 234, 235}
F6  : {124, 134, 234, 125, 235}
F7  : {124, 134, 234, 135, 235}
F8  : {124, 134, 234, 125, 135, 235}
F9  : {124, 134, 234, 145}
F10 : {124, 134, 234, 125, 145}
F11 : {124, 134, 234, 135, 145}
F12 : {124, 134, 234, 125, 135, 145}
F13 : {124, 134, 234, 235, 145}
F14 : {124, 134, 234, 125, 235, 145}
F15 : {124, 134, 234, 135, 235, 145}
F16 : {124, 134, 234, 245}
F17 : {124, 134, 234, 125, 245}
F18 : {124, 134, 234, 135, 245}
F19 : {124, 134, 234, 125, 135, 245}
F20 : {124, 134, 234, 235, 245}
F21 : {124, 134, 234, 125, 235, 245}
F22 : {124, 134, 234, 135, 235, 245}
F23 : {124, 134, 234, 145, 245}
F24 : {124, 134, 234, 125, 145, 245}
F25 : {124, 134, 234, 135, 145, 245}
F26 : {124, 134, 234, 125, 135, 145, 245}
F27 : {124, 134, 234, 235, 145, 245}
F28 : {124, 134, 234, 125, 235, 145, 245}
F29 : {124, 134, 234, 345}
F30 : {124, 134, 234, 125, 345}
F31 : {124, 134, 234, 135, 345}
F32 : {124, 134, 234, 125, 135, 345}
F33 : {124, 134, 234, 235, 345}
F34 : {124, 134, 234, 125, 235, 345}
F35 : {124, 134, 234, 135, 235, 345}
F36 : {124, 134, 234, 145, 345}
F37 : {124, 134, 234, 125, 145, 345}
F38 : {124, 134, 234, 135, 145, 345}
F39 : {124, 134, 234, 125, 135, 145, 345}
F40 : {124, 134, 234, 235, 145, 345}
F41 : {124, 134, 234, 135, 235, 145, 345}
F42 : {124, 134, 234, 245, 345}
F43 : {124, 134, 234, 125, 245, 345}
F44 : {124, 134, 234, 135, 245, 345}
F45 : {124, 134, 234, 235, 245, 345}
F46 : {124, 134, 234, 125, 235, 245, 345}
F47 : {124, 134, 234, 135, 235, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F5)
B3  : (F4)+(F6)+(F7)
B4  : 13(F8)-3(F23)-2(F26)-2(F28)-3(F36)-2(F39)-2(F41)-3(F42)-2(F46)-2(F47)
B5  : (F9)+(F16)+(F29)
B6  : (F10)+(F11)+(F17)+(F20)+(F31)+(F33)
B7  : (F12)+(F21)+(F35)
B8  : (F13)+(F18)+(F30)
B9  : (F14)+(F15)+(F19)+(F22)+(F32)+(F34)
B10 : (F24)+(F38)+(F45)
B11 : (F25)+(F27)+(F37)+(F40)+(F43)+(F44)
B12 : (F8)+3(F23)-5(F26)-5(F28)+3(F36)-5(F39)-5(F41)+3(F42)-5(F46)-5(F47)

Matrix :
417177/250000 1179301/1000000 131109/500000 -62757/2800000 969869/1000000 244347/250000 -79339/62500 -293509/125000 -375039/250000 390433/500000 -1709871/1000000 3480501/7000000
1179301/1000000 69543/50000 58611/250000 -269509/14000000 8067/10000 75507/100000 -129589/125000 -2078623/1000000 -1321717/1000000 561643/1000000 -692329/500000 3003633/7000000
131109/500000 58611/250000 264311/500000 -17487/3500000 210827/1000000 286839/1000000 -228373/1000000 -221931/250000 -360137/1000000 175779/500000 -655623/1000000 440421/3500000
-62757/2800000 -269509/14000000 -17487/3500000 76669/196000000 -449/28000 -251497/14000000 128327/7000000 298997/7000000 14431/560000 -43919/2800000 202017/7000000 -823247/98000000
969869/1000000 8067/10000 210827/1000000 -449/28000 469243/500000 383673/500000 -10809/12500 -93411/50000 -107221/100000 29269/40000 -182813/125000 2523427/7000000
244347/250000 75507/100000 286839/1000000 -251497/14000000 383673/500000 59357/40000 -542701/1000000 -794389/250000 -1332117/1000000 322263/200000 -2001139/1000000 762781/1750000
-79339/62500 -129589/125000 -228373/1000000 128327/7000000 -10809/12500 -542701/1000000 57273/40000 165113/125000 1102739/1000000 -142819/500000 1279563/1000000 -545067/1400000
-293509/125000 -2078623/1000000 -221931/250000 298997/7000000 -93411/50000 -794389/250000 165113/125000 7716571/1000000 3207049/1000000 -733967/200000 2291167/500000 -1820913/1750000
-375039/250000 -1321717/1000000 -360137/1000000 14431/560000 -107221/100000 -1332117/1000000 1102739/1000000 3207049/1000000 1899613/1000000 -562379/500000 23779/12500 -163517/280000
390433/500000 561643/1000000 175779/500000 -43919/2800000 29269/40000 322263/200000 -142819/500000 -733967/200000 -562379/500000 510123/200000 -2558147/1000000 2852939/7000000
-1709871/1000000 -692329/500000 -655623/1000000 202017/7000000 -182813/125000 -2001139/1000000 1279563/1000000 2291167/500000 23779/12500 -2558147/1000000 1871793/500000 -2434991/3500000
3480501/7000000 3003633/7000000 440421/3500000 -823247/98000000 2523427/7000000 762781/1750000 -545067/1400000 -1820913/1750000 -163517/280000 2852939/7000000 -2434991/3500000 132730929813251255117531/696150013736251872000000


--- Term 15 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 45
Matrix dimension : 32

Flags :
F1  : {124, 134, 234, 125}
F2  : {124, 134, 234, 135}
F3  : {124, 134, 234, 125, 135}
F4  : {124, 134, 234, 235}
F5  : {124, 134, 234, 125, 235}
F6  : {124, 134, 234, 135, 235}
F7  : {124, 134, 234, 145}
F8  : {124, 134, 234, 125, 145}
F9  : {124, 134, 234, 135, 145}
F10 : {124, 134, 234, 125, 135, 145}
F11 : {124, 134, 234, 235, 145}
F12 : {124, 134, 234, 125, 235, 145}
F13 : {124, 134, 234, 135, 235, 145}
F14 : {124, 134, 234, 245}
F15 : {124, 134, 234, 125, 245}
F16 : {124, 134, 234, 135, 245}
F17 : {124, 134, 234, 125, 135, 245}
F18 : {124, 134, 234, 235, 245}
F19 : {124, 134, 234, 125, 235, 245}
F20 : {124, 134, 234, 135, 235, 245}
F21 : {124, 134, 234, 145, 245}
F22 : {124, 134, 234, 125, 145, 245}
F23 : {124, 134, 234, 135, 145, 245}
F24 : {124, 134, 234, 125, 135, 145, 245}
F25 : {124, 134, 234, 235, 145, 245}
F26 : {124, 134, 234, 125, 235, 145, 245}
F27 : {124, 134, 234, 345}
F28 : {124, 134, 234, 125, 345}
F29 : {124, 134, 234, 135, 345}
F30 : {124, 134, 234, 125, 135, 345}
F31 : {124, 134, 234, 235, 345}
F32 : {124, 134, 234, 125, 235, 345}
F33 : {124, 134, 234, 135, 235, 345}
F34 : {124, 134, 234, 145, 345}
F35 : {124, 134, 234, 125, 145, 345}
F36 : {124, 134, 234, 135, 145, 345}
F37 : {124, 134, 234, 125, 135, 145, 345}
F38 : {124, 134, 234, 235, 145, 345}
F39 : {124, 134, 234, 135, 235, 145, 345}
F40 : {124, 134, 234, 245, 345}
F41 : {124, 134, 234, 125, 245, 345}
F42 : {124, 134, 234, 135, 245, 345}
F43 : {124, 134, 234, 235, 245, 345}
F44 : {124, 134, 234, 125, 235, 245, 345}
F45 : {124, 134, 234, 135, 235, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F3)-(F5)
B4  : (F3)-(F6)
B5  : (F7)-(F14)
B6  : (F7)-(F27)
B7  : (F8)-(F9)
B8  : (F8)-(F15)
B9  : (F8)-(F18)
B10 : (F8)-(F29)
B11 : (F8)-(F31)
B12 : (F10)-(F19)
B13 : (F10)-(F33)
B14 : (F11)-(F16)
B15 : (F11)-(F28)
B16 : (F12)-(F13)
B17 : (F12)-(F17)
B18 : (F12)-(F20)
B19 : (F12)-(F30)
B20 : (F12)-(F32)
B21 : (F21)-(F34)
B22 : (F21)-(F40)
B23 : (F22)-(F36)
B24 : (F22)-(F43)
B25 : (F23)-(F25)
B26 : (F23)-(F35)
B27 : (F23)-(F38)
B28 : (F23)-(F41)
B29 : (F23)-(F42)
B30 : (F26)-(F39)
B31 : (F37)-(F44)
B32 : (F24)-(F45)

Matrix :
260529/250000 75761/125000 25717/200000 228939/500000 -16643/500000 67063/100000 388681/1000000 191283/1000000 329303/500000 161431/250000 238391/200000 8226/15625 40593/25000 86653/250000 -274257/1000000 312371/250000 -43813/1000000 279271/500000 -10581/200000 385049/1000000 7699/125000 214313/200000 703189/1000000 613003/500000 -504351/1000000 -29487/250000 1189397/1000000 693783/1000000 1377743/1000000 760517/1000000 1751239/2000000 500449/250000
75761/125000 805767/500000 96547/500000 747923/1000000 -18081/250000 261899/250000 3381/8000 168649/1000000 501631/500000 871911/1000000 913711/500000 817387/1000000 2458891/1000000 113609/250000 -432629/1000000 1854939/1000000 -12401/100000 102907/100000 -43143/1000000 480117/1000000 2111/20000 1616229/1000000 915811/1000000 1693089/1000000 -77041/125000 -8913/62500 364961/200000 126161/100000 2345911/1000000 2306659/2000000 647847/500000 596301/200000
25717/200000 96547/500000 459099/1000000 59373/500000 -8833/250000 51783/200000 2141/20000 15929/1000000 84133/500000 223769/1000000 100751/250000 238683/1000000 58647/100000 13281/125000 -66951/1000000 493641/1000000 -631/40000 4939/20000 29747/1000000 75883/1000000 -266/15625 427813/1000000 152463/1000000 231589/500000 -24929/250000 -2703/40000 385009/1000000 174907/500000 561633/1000000 126073/500000 698907/2000000 186661/250000
228939/500000 747923/1000000 59373/500000 665541/500000 -6497/500000 1113777/1000000 469159/1000000 156381/500000 56909/62500 117939/125000 1864169/1000000 226101/250000 2869689/1000000 420139/1000000 -26787/125000 1032677/500000 -1541/1000000 827619/1000000 -79/20000 2807/5000 58453/500000 1909361/1000000 1657639/1000000 2641601/1000000 -135709/200000 -292001/1000000 10533/6250 600037/500000 1011529/500000 1421151/1000000 121037/80000 3618093/1000000
-16643/500000 -18081/250000 -8833/250000 -6497/500000 43889/125000 -3177/31250 973/500000 2519/200000 -8789/250000 -3713/200000 -4827/125000 812/15625 -8543/1000000 -28383/1000000 20007/500000 -87299/1000000 901/25000 -102863/1000000 -25843/1000000 38593/1000000 -73367/1000000 44223/1000000 116159/1000000 100577/1000000 -841/200000 -19737/250000 -79323/500000 -3487/62500 -75063/500000 -113377/2000000 179917/2000000 46377/1000000
67063/100000 261899/250000 51783/200000 1113777/1000000 -3177/31250 1870661/1000000 177007/250000 93799/200000 252491/200000 1336169/1000000 1331171/500000 1263433/1000000 1898877/500000 282057/500000 -196/625 378811/125000 -3251/100000 233167/200000 -45273/1000000 847139/1000000 71483/500000 1279829/500000 19931/10000 3216223/1000000 -198577/200000 -378289/1000000 1168499/500000 1600263/1000000 1318711/500000 929919/500000 4127987/2000000 4867737/1000000
388681/1000000 3381/8000 2141/20000 469159/1000000 973/500000 177007/250000 555873/500000 384843/1000000 502713/1000000 633203/1000000 57277/40000 125927/200000 910681/500000 105847/500000 -2248/15625 953513/500000 5037/25000 178171/1000000 -122/3125 61197/100000 12547/200000 245251/200000 1380451/1000000 194313/100000 -356209/500000 -239957/500000 57843/50000 549671/1000000 77697/100000 351641/400000 511499/500000 478803/200000
191283/1000000 168649/1000000 15929/1000000 156381/500000 2519/200000 93799/200000 384843/1000000 854233/1000000 338933/1000000 49253/125000 985609/1000000 31539/62500 1263627/1000000 21177/250000 -10537/250000 127713/100000 202523/1000000 22313/1000000 -47873/500000 23933/50000 -6241/500000 886483/1000000 125043/125000 1385429/1000000 -97427/200000 -9869/25000 335373/500000 398581/1000000 370057/1000000 563813/1000000 804223/1000000 342361/200000
329303/500000 501631/500000 84133/500000 56909/62500 -8789/250000 252491/200000 502713/1000000 338933/1000000 803581/500000 269743/250000 1087471/500000 1070657/1000000 3073989/1000000 228591/500000 -343421/1000000 472831/200000 -8221/100000 1016527/1000000 -6691/125000 355627/500000 38533/500000 83107/40000 405803/250000 326307/125000 -760293/1000000 -177491/500000 1950709/1000000 656943/500000 2303727/1000000 573687/400000 137731/80000 3904277/1000000
161431/250000 871911/1000000 223769/1000000 117939/125000 -3713/200000 1336169/1000000 633203/1000000 49253/125000 269743/250000 1720937/1000000 36826/15625 555899/500000 3362103/1000000 496671/1000000 -7537/25000 2722151/1000000 -17029/1000000 93167/100000 -4473/1000000 758957/1000000 121223/1000000 2246767/1000000 1911739/1000000 2960573/1000000 -46369/50000 -203361/500000 203421/100000 40187/31250 2221483/1000000 3274407/2000000 3660939/2000000 1079379/250000
238391/200000 913711/500000 100751/250000 1864169/1000000 -4827/125000 1331171/500000 57277/40000 985609/1000000 1087471/500000 36826/15625 676497/125000 2256339/1000000 6618717/1000000 905117/1000000 -306429/500000 5677717/1000000 134683/1000000 1761041/1000000 -19913/125000 53163/31250 218389/1000000 444747/100000 3774261/1000000 2956423/500000 -944839/500000 -975669/1000000 2094783/500000 666967/250000 853061/200000 254993/80000 912177/250000 4245871/500000
8226/15625 817387/1000000 238683/1000000 226101/250000 812/15625 1263433/1000000 125927/200000 31539/62500 1070657/1000000 555899/500000 2256339/1000000 1507699/1000000 302581/100000 453091/1000000 -30561/125000 2610597/1000000 47603/500000 16449/20000 -5843/1000000 44581/62500 -8507/500000 1089729/500000 1701563/1000000 711457/250000 -168489/200000 -120519/250000 926047/500000 19887/15625 2013749/1000000 2743531/2000000 117419/62500 2026671/500000
40593/25000 2458891/1000000 58647/100000 2869689/1000000 -8543/1000000 1898877/500000 910681/500000 1263627/1000000 3073989/1000000 3362103/1000000 6618717/1000000 302581/100000 243917/25000 51761/40000 -347263/500000 73529/10000 27083/200000 2444611/1000000 -66371/1000000 429391/200000 64997/200000 6329871/1000000 687767/125000 8602269/1000000 -2461451/1000000 -1196737/1000000 5524719/1000000 1863831/500000 3021649/500000 1157783/250000 10268737/2000000 75731/6250
86653/250000 113609/250000 13281/125000 420139/1000000 -28383/1000000 282057/500000 105847/500000 21177/250000 228591/500000 496671/1000000 905117/1000000 453091/1000000 51761/40000 31633/50000 -120379/500000 976637/1000000 -44477/500000 147081/250000 -11113/500000 234331/1000000 3473/62500 429937/500000 112429/250000 456931/500000 -3113/12500 -117/62500 495697/500000 66791/100000 591609/500000 9797/16000 1375689/2000000 792619/500000
-274257/1000000 -432629/1000000 -66951/1000000 -26787/125000 20007/500000 -196/625 -2248/15625 -10537/250000 -343421/1000000 -7537/25000 -306429/500000 -30561/125000 -347263/500000 -120379/500000 516191/1000000 -59021/100000 16719/250000 -371927/1000000 34023/1000000 -153603/1000000 -8709/250000 -46961/100000 -38281/250000 -73621/200000 30093/125000 -19453/500000 -73783/125000 -5753/12500 -396597/500000 -64769/200000 -151499/400000 -423109/500000
312371/250000 1854939/1000000 493641/1000000 1032677/500000 -87299/1000000 378811/125000 953513/500000 127713/100000 472831/200000 2722151/1000000 5677717/1000000 2610597/1000000 73529/10000 976637/1000000 -59021/100000 1858759/250000 127097/500000 363047/200000 -94721/1000000 1934451/1000000 132711/500000 2496893/500000 2286449/500000 6932869/1000000 -1200051/500000 -237889/200000 2431911/500000 113237/40000 4434919/1000000 6971653/2000000 1635239/400000 300251/31250
-43813/1000000 -12401/100000 -631/40000 -1541/1000000 901/25000 -3251/100000 5037/25000 202523/1000000 -8221/100000 -17029/1000000 134683/1000000 47603/500000 27083/200000 -44477/500000 16719/250000 127097/500000 609697/1000000 -30703/50000 -1107/62500 100727/1000000 -1147/40000 17187/200000 375479/1000000 424843/1000000 -138891/1000000 -44393/200000 -68269/1000000 -623/5000 -595911/1000000 64281/2000000 53689/500000 34353/125000
279271/500000 102907/100000 4939/20000 827619/1000000 -102863/1000000 233167/200000 178171/1000000 22313/1000000 1016527/1000000 93167/100000 1761041/1000000 16449/20000 2444611/1000000 147081/250000 -371927/1000000 363047/200000 -30703/50000 37513/20000 -9693/125000 34487/100000 35711/250000 824113/500000 332973/500000 1487333/1000000 -204503/500000 171401/1000000 31419/15625 45539/31250 357107/125000 478441/400000 2552193/2000000 369043/125000
-10581/200000 -43143/1000000 29747/1000000 -79/20000 -25843/1000000 -45273/1000000 -122/3125 -47873/500000 -6691/125000 -4473/1000000 -19913/125000 -5843/1000000 -66371/1000000 -11113/500000 34023/1000000 -94721/1000000 -1107/62500 -9693/125000 473287/1000000 -355299/1000000 10221/1000000 -7129/100000 3771/250000 -3383/250000 11967/200000 14239/200000 -6703/100000 -105259/500000 -92149/1000000 -31/1000 -56223/2000000 -13713/125000
385049/1000000 480117/1000000 75883/1000000 2807/5000 38593/1000000 847139/1000000 61197/100000 23933/50000 355627/500000 758957/1000000 53163/31250 44581/62500 429391/200000 234331/1000000 -153603/1000000 1934451/1000000 100727/1000000 34487/100000 -355299/1000000 265113/250000 8643/200000 1462299/1000000 362983/250000 534127/250000 -42371/62500 -146371/250000 642043/500000 398823/500000 272043/250000 406087/400000 591959/500000 563723/200000
7699/125000 2111/20000 -266/15625 58453/500000 -73367/1000000 71483/500000 12547/200000 -6241/500000 38533/500000 121223/1000000 218389/1000000 -8507/500000 64997/200000 3473/62500 -8709/250000 132711/500000 -1147/40000 35711/250000 10221/1000000 8643/200000 170884075837719983817/1381250027254468000000 137909/1000000 192961/1000000 225801/1000000 -4469/62500 1801/50000 53109/200000 129177/1000000 62973/250000 258197/1000000 65119/2000000 178631/500000
214313/200000 1616229/1000000 427813/1000000 1909361/1000000 44223/1000000 1279829/500000 245251/200000 886483/1000000 83107/40000 2246767/1000000 444747/100000 1089729/500000 6329871/1000000 429937/500000 -46961/100000 2496893/500000 17187/200000 824113/500000 -7129/100000 1462299/1000000 137909/1000000 4312057/1000000 364617/100000 2881661/500000 -831949/500000 -840463/1000000 1831841/500000 2506379/1000000 2011719/500000 6048147/2000000 3548739/1000000 1020913/125000
703189/1000000 915811/1000000 152463/1000000 1657639/1000000 116159/1000000 19931/10000 1380451/1000000 125043/125000 405803/250000 1911739/1000000 3774261/1000000 1701563/1000000 687767/125000 112429/250000 -38281/250000 2286449/500000 375479/1000000 332973/500000 3771/250000 362983/250000 192961/1000000 364617/100000 31953/6250 6096531/1000000 -1499531/1000000 -38947/31250 1294781/500000 797741/500000 269493/125000 5604033/2000000 2947147/1000000 7246337/1000000
613003/500000 1693089/1000000 231589/500000 2641601/1000000 100577/1000000 3216223/1000000 194313/100000 1385429/1000000 326307/125000 2960573/1000000 2956423/500000 711457/250000 8602269/1000000 456931/500000 -73621/200000 6932869/1000000 424843/1000000 1487333/1000000 -3383/250000 534127/250000 225801/1000000 2881661/500000 6096531/1000000 385757/40000 -228363/100000 -396659/250000 4432261/1000000 1389137/500000 817339/200000 8442011/2000000 9500037/2000000 5616459/500000
-504351/1000000 -77041/125000 -24929/250000 -135709/200000 -841/200000 -198577/200000 -356209/500000 -97427/200000 -760293/1000000 -46369/50000 -944839/500000 -168489/200000 -2461451/1000000 -3113/12500 30093/125000 -1200051/500000 -138891/1000000 -204503/500000 11967/200000 -42371/62500 -4469/62500 -831949/500000 -1499531/1000000 -228363/100000 169919/125000 204789/500000 -1683769/1000000 -932813/1000000 -1343277/1000000 -1150819/1000000 -1382243/1000000 -3199641/1000000
-29487/250000 -8913/62500 -2703/40000 -292001/1000000 -19737/250000 -378289/1000000 -239957/500000 -9869/25000 -177491/500000 -203361/500000 -975669/1000000 -120519/250000 -1196737/1000000 -117/62500 -19453/500000 -237889/200000 -44393/200000 171401/1000000 14239/200000 -146371/250000 1801/50000 -840463/1000000 -38947/31250 -396659/250000 204789/500000 1015977/1000000 -67889/125000 -104247/250000 -134533/1000000 -1067963/2000000 -370107/500000 -826097/500000
1189397/1000000 364961/200000 385009/1000000 10533/6250 -79323/500000 1168499/500000 57843/50000 335373/500000 1950709/1000000 203421/100000 2094783/500000 926047/500000 5524719/1000000 495697/500000 -73783/125000 2431911/500000 -68269/1000000 31419/15625 -6703/100000 642043/500000 53109/200000 1831841/500000 1294781/500000 4432261/1000000 -1683769/1000000 -67889/125000 4454181/1000000 1206649/500000 429081/100000 5260879/2000000 2938503/1000000 3465381/500000
693783/1000000 126161/100000 174907/500000 600037/500000 -3487/62500 1600263/1000000 549671/1000000 398581/1000000 656943/500000 40187/31250 666967/250000 19887/15625 1863831/500000 66791/100000 -5753/12500 113237/40000 -623/5000 45539/31250 -105259/500000 398823/500000 129177/1000000 2506379/1000000 797741/500000 1389137/500000 -932813/1000000 -104247/250000 1206649/500000 462047/200000 308503/100000 1778389/1000000 250193/125000 4649097/1000000
1377743/1000000 2345911/1000000 561633/1000000 1011529/500000 -75063/500000 1318711/500000 77697/100000 370057/1000000 2303727/1000000 2221483/1000000 853061/200000 2013749/1000000 3021649/500000 591609/500000 -396597/500000 4434919/1000000 -595911/1000000 357107/125000 -92149/1000000 272043/250000 62973/250000 2011719/500000 269493/125000 817339/200000 -1343277/1000000 -134533/1000000 429081/100000 308503/100000 3181097/500000 71727/25000 3200673/1000000 7375643/1000000
760517/1000000 2306659/2000000 126073/500000 1421151/1000000 -113377/2000000 929919/500000 351641/400000 563813/1000000 573687/400000 3274407/2000000 254993/80000 2743531/2000000 1157783/250000 9797/16000 -64769/200000 6971653/2000000 64281/2000000 478441/400000 -31/1000 406087/400000 258197/1000000 6048147/2000000 5604033/2000000 8442011/2000000 -1150819/1000000 -1067963/2000000 5260879/2000000 1778389/1000000 71727/25000 495817/200000 2373919/1000000 735389/125000
1751239/2000000 647847/500000 698907/2000000 121037/80000 179917/2000000 4127987/2000000 511499/500000 804223/1000000 137731/80000 3660939/2000000 912177/250000 117419/62500 10268737/2000000 1375689/2000000 -151499/400000 1635239/400000 53689/500000 2552193/2000000 -56223/2000000 591959/500000 65119/2000000 3548739/1000000 2947147/1000000 9500037/2000000 -1382243/1000000 -370107/500000 2938503/1000000 250193/125000 3200673/1000000 2373919/1000000 6187551/2000000 1666217/250000
500449/250000 596301/200000 186661/250000 3618093/1000000 46377/1000000 4867737/1000000 478803/200000 342361/200000 3904277/1000000 1079379/250000 4245871/500000 2026671/500000 75731/6250 792619/500000 -423109/500000 300251/31250 34353/125000 369043/125000 -13713/125000 563723/200000 178631/500000 1020913/125000 7246337/1000000 5616459/500000 -3199641/1000000 -826097/500000 3465381/500000 4649097/1000000 7375643/1000000 735389/125000 1666217/250000 15746699/1000000


--- Term 16 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 38
Matrix dimension : 5

Flags :
F1  : {123, 124, 134, 234}
F2  : {123, 124, 134, 234, 125}
F3  : {123, 124, 134, 234, 135}
F4  : {123, 124, 134, 234, 125, 135}
F5  : {123, 124, 134, 234, 235}
F6  : {123, 124, 134, 234, 125, 235}
F7  : {123, 124, 134, 234, 135, 235}
F8  : {123, 124, 134, 234, 125, 135, 235}
F9  : {123, 124, 134, 234, 145}
F10 : {123, 124, 134, 234, 125, 145}
F11 : {123, 124, 134, 234, 135, 145}
F12 : {123, 124, 134, 234, 235, 145}
F13 : {123, 124, 134, 234, 125, 235, 145}
F14 : {123, 124, 134, 234, 135, 235, 145}
F15 : {123, 124, 134, 234, 245}
F16 : {123, 124, 134, 234, 125, 245}
F17 : {123, 124, 134, 234, 135, 245}
F18 : {123, 124, 134, 234, 125, 135, 245}
F19 : {123, 124, 134, 234, 235, 245}
F20 : {123, 124, 134, 234, 135, 235, 245}
F21 : {123, 124, 134, 234, 145, 245}
F22 : {123, 124, 134, 234, 125, 145, 245}
F23 : {123, 124, 134, 234, 135, 145, 245}
F24 : {123, 124, 134, 234, 235, 145, 245}
F25 : {123, 124, 134, 234, 345}
F26 : {123, 124, 134, 234, 125, 345}
F27 : {123, 124, 134, 234, 135, 345}
F28 : {123, 124, 134, 234, 125, 135, 345}
F29 : {123, 124, 134, 234, 235, 345}
F30 : {123, 124, 134, 234, 125, 235, 345}
F31 : {123, 124, 134, 234, 145, 345}
F32 : {123, 124, 134, 234, 125, 145, 345}
F33 : {123, 124, 134, 234, 135, 145, 345}
F34 : {123, 124, 134, 234, 235, 145, 345}
F35 : {123, 124, 134, 234, 245, 345}
F36 : {123, 124, 134, 234, 125, 245, 345}
F37 : {123, 124, 134, 234, 135, 245, 345}
F38 : {123, 124, 134, 234, 235, 245, 345}

Basis :
B1 : (F1)
B2 : (F2)+(F3)+(F5)+(F9)+(F15)+(F25)
B3 : (F4)+(F6)+(F7)+(F10)+(F11)+(F16)+(F19)+(F21)+(F27)+(F29)+(F31)+(F35)
B4 : (F12)+(F17)+(F26)
B5 : (F8)-2(F13)-2(F14)-2(F18)-2(F20)+(F22)-2(F23)-2(F24)-2(F28)-2(F30)-2(F32)+(F33)-2(F34)-2(F36)-2(F37)+(F38)

Matrix :
2163/15625 -3581/500000 -19857/1000000 27971/1000000 -9937/2500000
-3581/500000 4331/25000 10693/200000 -382353/1000000 31699/1250000
-19857/1000000 10693/200000 45113/200000 -660361/1000000 68203/1250000
27971/1000000 -382353/1000000 -660361/1000000 250671/100000 -45233/250000
-9937/2500000 31699/1250000 68203/1250000 -45233/250000 800223460188080419541/46800000923445504000000


--- Term 17 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 37
Matrix dimension : 27

Flags :
F1  : {123, 124, 134, 234, 125}
F2  : {123, 124, 134, 234, 135}
F3  : {123, 124, 134, 234, 125, 135}
F4  : {123, 124, 134, 234, 235}
F5  : {123, 124, 134, 234, 125, 235}
F6  : {123, 124, 134, 234, 135, 235}
F7  : {123, 124, 134, 234, 125, 135, 235}
F8  : {123, 124, 134, 234, 145}
F9  : {123, 124, 134, 234, 125, 145}
F10 : {123, 124, 134, 234, 135, 145}
F11 : {123, 124, 134, 234, 235, 145}
F12 : {123, 124, 134, 234, 125, 235, 145}
F13 : {123, 124, 134, 234, 135, 235, 145}
F14 : {123, 124, 134, 234, 245}
F15 : {123, 124, 134, 234, 125, 245}
F16 : {123, 124, 134, 234, 135, 245}
F17 : {123, 124, 134, 234, 125, 135, 245}
F18 : {123, 124, 134, 234, 235, 245}
F19 : {123, 124, 134, 234, 135, 235, 245}
F20 : {123, 124, 134, 234, 145, 245}
F21 : {123, 124, 134, 234, 125, 145, 245}
F22 : {123, 124, 134, 234, 135, 145, 245}
F23 : {123, 124, 134, 234, 235, 145, 245}
F24 : {123, 124, 134, 234, 345}
F25 : {123, 124, 134, 234, 125, 345}
F26 : {123, 124, 134, 234, 135, 345}
F27 : {123, 124, 134, 234, 125, 135, 345}
F28 : {123, 124, 134, 234, 235, 345}
F29 : {123, 124, 134, 234, 125, 235, 345}
F30 : {123, 124, 134, 234, 145, 345}
F31 : {123, 124, 134, 234, 125, 145, 345}
F32 : {123, 124, 134, 234, 135, 145, 345}
F33 : {123, 124, 134, 234, 235, 145, 345}
F34 : {123, 124, 134, 234, 245, 345}
F35 : {123, 124, 134, 234, 125, 245, 345}
F36 : {123, 124, 134, 234, 135, 245, 345}
F37 : {123, 124, 134, 234, 235, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F1)-(F8)
B4  : (F1)-(F14)
B5  : (F1)-(F24)
B6  : (F3)-(F5)
B7  : (F3)-(F6)
B8  : (F3)-(F9)
B9  : (F3)-(F10)
B10 : (F3)-(F15)
B11 : (F3)-(F18)
B12 : (F3)-(F20)
B13 : (F3)-(F26)
B14 : (F3)-(F28)
B15 : (F3)-(F30)
B16 : (F3)-(F34)
B17 : (F7)-(F21)
B18 : (F7)-(F32)
B19 : (F7)-(F37)
B20 : (F11)-(F16)
B21 : (F11)-(F25)
B22 : (F19)-(F22)
B23 : (F13)-(F23)
B24 : (F29)-(F31)
B25 : (F12)-(F33)
B26 : (F27)-(F35)
B27 : (F17)-(F36)

Matrix :
487869/1000000 603/40000 -121161/1000000 -3727/25000 -93401/1000000 29353/1000000 17381/250000 -20689/125000 -5761/100000 -73153/1000000 -4179/250000 -102341/1000000 -17589/250000 41633/1000000 1187/50000 -228297/1000000 -232827/1000000 -27957/250000 -51659/200000 891/20000 -49/2500 -44057/2000000 -8603/400000 -44057/2000000 391673/1000000 -14609/100000 -26621/250000
603/40000 33909/62500 -10253/50000 -21127/125000 -154591/1000000 347/5000 63339/500000 -8609/40000 -5147/40000 -67839/500000 -19671/500000 -36657/250000 -17281/125000 9293/500000 -2377/40000 -372879/1000000 -335093/1000000 -335739/1000000 -30841/100000 -6809/250000 -6303/200000 -66153/1000000 9031/1000000 -66153/1000000 354707/1000000 -43243/200000 -209259/1000000
-121161/1000000 -10253/50000 772509/1000000 63131/250000 352449/1000000 -391/800 -45263/125000 6109/100000 161201/500000 261861/1000000 161227/1000000 176189/1000000 26481/100000 314353/1000000 23199/50000 727349/1000000 56087/100000 732027/1000000 6097/8000 -28257/1000000 -61169/500000 94631/1000000 -8781/500000 94631/1000000 5901/6250 785161/2000000 57531/125000
-3727/25000 -21127/125000 63131/250000 360797/500000 32937/100000 -469541/1000000 -341879/1000000 63567/1000000 290411/1000000 11027/50000 153281/1000000 161049/1000000 219183/1000000 32061/100000 10689/25000 339137/500000 32491/62500 577813/1000000 804137/1000000 46303/1000000 -90681/1000000 62579/1000000 10617/1000000 62579/1000000 902619/1000000 154311/400000 423717/1000000
-93401/1000000 -154591/1000000 352449/1000000 32937/100000 1013053/1000000 -212549/250000 -12201/25000 -61101/250000 434749/1000000 259829/1000000 266359/1000000 29257/250000 265999/1000000 325151/500000 81797/100000 406887/500000 61731/125000 205089/250000 970029/1000000 2621/1000000 -3601/50000 151033/2000000 -19729/1000000 151033/2000000 2392749/1000000 214481/500000 1156871/2000000
29353/1000000 347/5000 -391/800 -469541/1000000 -212549/250000 442443/200000 43749/62500 985009/1000000 -155339/250000 -178623/500000 -490933/1000000 -1869/500000 -149417/500000 -61803/40000 -369217/200000 -180859/200000 -4871/8000 -872719/1000000 -999323/1000000 -10259/500000 126819/1000000 -20701/250000 -8481/2000000 -13169/62500 -155901/25000 -98377/200000 -1373013/2000000
17381/250000 63339/500000 -45263/125000 -341879/1000000 -12201/25000 43749/62500 926487/1000000 9059/100000 -426527/1000000 -270729/1000000 -66267/250000 -82871/250000 -64349/200000 -565461/1000000 -170357/250000 -403247/500000 -597049/1000000 -354429/500000 -1373/1600 -1569/250000 73763/1000000 -16137/80000 -107619/1000000 -1181/16000 -861417/500000 -83043/200000 -106203/200000
-20689/125000 -8609/40000 6109/100000 63567/1000000 -61101/250000 985009/1000000 9059/100000 76101/40000 -109541/1000000 45559/250000 -47603/250000 206423/500000 86911/500000 -1290121/1000000 -27761/25000 1642/3125 423417/1000000 159291/500000 379281/1000000 -22221/1000000 101/5000 22137/400000 6103/400000 91621/500000 -555229/100000 13849/40000 345311/2000000
-5761/100000 -5147/40000 161201/500000 290411/1000000 434749/1000000 -155339/250000 -426527/1000000 -109541/1000000 876361/1000000 62453/250000 26091/1000000 11427/125000 137549/500000 217611/500000 37347/62500 784883/1000000 97003/200000 703727/1000000 90881/125000 133/500000 -39433/500000 103593/500000 -3601/25000 158573/2000000 383513/250000 36373/80000 44291/80000
-73153/1000000 -67839/500000 261861/1000000 11027/50000 259829/1000000 -178623/500000 -270729/1000000 45559/250000 62453/250000 725143/1000000 9963/200000 179473/1000000 56287/1000000 29941/200000 130211/500000 38193/62500 493907/1000000 113179/250000 77959/125000 -541/1000000 -12093/250000 37611/400000 -6347/400000 37611/400000 40067/125000 254087/500000 71551/250000
-4179/250000 -19671/500000 161227/1000000 153281/1000000 266359/1000000 -490933/1000000 -66267/250000 -47603/250000 26091/1000000 9963/200000 24827/40000 -25459/1000000 96341/1000000 89573/250000 79373/200000 178317/500000 4291/20000 246313/1000000 441663/1000000 2477/1000000 -46857/1000000 -185723/2000000 237249/2000000 17519/500000 1367919/1000000 15329/80000 548567/2000000
-102341/1000000 -36657/250000 176189/1000000 161049/1000000 29257/250000 -1869/500000 -82871/250000 206423/500000 11427/125000 179473/1000000 -25459/1000000 143057/200000 80149/500000 -155477/1000000 -51243/500000 474777/1000000 229107/500000 419689/1000000 260849/500000 -1089/250000 -413/15625 358961/2000000 114289/1000000 103161/2000000 -248461/250000 36897/125000 515581/2000000
-17589/250000 -17281/125000 26481/100000 219183/1000000 265999/1000000 -149417/500000 -64349/200000 86911/500000 137549/500000 56287/1000000 96341/1000000 80149/500000 365313/500000 10883/125000 27521/100000 62273/100000 183873/500000 294853/500000 633543/1000000 9/500000 -1191/25000 190999/2000000 -26747/2000000 190999/2000000 251347/1000000 52229/200000 1089409/2000000
41633/1000000 9293/500000 314353/1000000 32061/100000 325151/500000 -61803/40000 -565461/1000000 -1290121/1000000 217611/500000 29941/200000 89573/250000 -155477/1000000 10883/125000 936781/500000 352863/250000 247677/500000 251703/1000000 452607/1000000 126519/200000 10363/1000000 -101169/1000000 95409/2000000 28523/2000000 -160389/2000000 1501699/250000 289661/1000000 229423/500000
1187/50000 -2377/40000 23199/50000 10689/25000 81797/100000 -369217/200000 -170357/250000 -27761/25000 37347/62500 130211/500000 79373/200000 -51243/500000 27521/100000 352863/250000 1074753/500000 387569/500000 27257/50000 211817/250000 919199/1000000 471/40000 -31689/250000 158399/2000000 -18397/400000 414199/2000000 6218169/1000000 13281/31250 1335687/2000000
-228297/1000000 -372879/1000000 727349/1000000 339137/500000 406887/500000 -180859/200000 -403247/500000 1642/3125 784883/1000000 38193/62500 178317/500000 474777/1000000 62273/100000 247677/500000 387569/500000 2559789/1000000 125999/100000 1534997/1000000 404627/200000 -397/250000 -17579/125000 370549/2000000 -22953/500000 370549/2000000 848951/1000000 2572809/2000000 43233/31250
-232827/1000000 -335093/1000000 56087/100000 32491/62500 61731/125000 -4871/8000 -597049/1000000 423417/1000000 97003/200000 493907/1000000 4291/20000 229107/500000 183873/500000 251703/1000000 27257/50000 125999/100000 37893875888180568814129/26520000523285785600000 481807/500000 595707/500000 -769/125000 -48919/500000 111543/1000000 -17259/500000 111543/1000000 511959/1000000 1344423/2000000 1470427/2000000
-27957/250000 -335739/1000000 732027/1000000 577813/1000000 205089/250000 -872719/1000000 -354429/500000 159291/500000 703727/1000000 113179/250000 246313/1000000 419689/1000000 294853/500000 452607/1000000 211817/250000 1534997/1000000 481807/500000 1877897/1000000 1521423/1000000 61/500000 -150453/1000000 136523/1000000 -33599/1000000 136523/1000000 1024137/1000000 1646829/2000000 914639/1000000
-51659/200000 -30841/100000 6097/8000 804137/1000000 970029/1000000 -999323/1000000 -1373/1600 379281/1000000 90881/125000 77959/125000 441663/1000000 260849/500000 633543/1000000 126519/200000 919199/1000000 404627/200000 595707/500000 1521423/1000000 2514457/1000000 307/1000000 -173627/1000000 375683/2000000 -98891/2000000 375683/2000000 1181391/1000000 418347/400000 2326677/2000000
891/20000 -6809/250000 -28257/1000000 46303/1000000 2621/1000000 -10259/500000 -1569/250000 -22221/1000000 133/500000 -541/1000000 2477/1000000 -1089/250000 9/500000 10363/1000000 471/40000 -397/250000 -769/125000 61/500000 307/1000000 333549/1000000 -2947/40000 -129/1000000 -349/2000000 -129/1000000 66437/1000000 -31/8000 -13/2000000
-49/2500 -6303/200000 -61169/500000 -90681/1000000 -3601/50000 126819/1000000 73763/1000000 101/5000 -39433/500000 -12093/250000 -46857/1000000 -413/15625 -1191/25000 -101169/1000000 -31689/250000 -17579/125000 -48919/500000 -150453/1000000 -173627/1000000 -2947/40000 72689/200000 -1493/125000 1567/500000 -1493/125000 -73361/200000 -153481/2000000 -9753/100000
-44057/2000000 -66153/1000000 94631/1000000 62579/1000000 151033/2000000 -20701/250000 -16137/80000 22137/400000 103593/500000 37611/400000 -185723/2000000 358961/2000000 190999/2000000 95409/2000000 158399/2000000 370549/2000000 111543/1000000 136523/1000000 375683/2000000 -129/1000000 -1493/125000 2362773/4000000 -3499/800000 145727/4000000 147883/2000000 7651/62500 65827/500000
-8603/400000 9031/1000000 -8781/500000 10617/1000000 -19729/1000000 -8481/2000000 -107619/1000000 6103/400000 -3601/25000 -6347/400000 237249/2000000 114289/1000000 -26747/2000000 28523/2000000 -18397/400000 -22953/500000 -17259/500000 -33599/1000000 -98891/2000000 -349/2000000 1567/500000 -3499/800000 568597/1000000 -3499/800000 -46669/2000000 -43657/4000000 -10611/400000
-44057/2000000 -66153/1000000 94631/1000000 62579/1000000 151033/2000000 -13169/62500 -1181/16000 91621/500000 158573/2000000 37611/400000 17519/500000 103161/2000000 190999/2000000 -160389/2000000 414199/2000000 370549/2000000 111543/1000000 136523/1000000 375683/2000000 -129/1000000 -1493/125000 145727/4000000 -3499/800000 2362773/4000000 147883/2000000 7651/62500 65827/500000
391673/1000000 354707/1000000 5901/6250 902619/1000000 2392749/1000000 -155901/25000 -861417/500000 -555229/100000 383513/250000 40067/125000 1367919/1000000 -248461/250000 251347/1000000 1501699/250000 6218169/1000000 848951/1000000 511959/1000000 1024137/1000000 1181391/1000000 66437/1000000 -73361/200000 147883/2000000 -46669/2000000 147883/2000000 215327/8000 216781/500000 1254219/1000000
-14609/100000 -43243/200000 785161/2000000 154311/400000 214481/500000 -98377/200000 -83043/200000 13849/40000 36373/80000 254087/500000 15329/80000 36897/125000 52229/200000 289661/1000000 13281/31250 2572809/2000000 1344423/2000000 1646829/2000000 418347/400000 -31/8000 -153481/2000000 7651/62500 -43657/4000000 7651/62500 216781/500000 4935827/4000000 2867257/4000000
-26621/250000 -209259/1000000 57531/125000 423717/1000000 1156871/2000000 -1373013/2000000 -106203/200000 345311/2000000 44291/80000 71551/250000 548567/2000000 515581/2000000 1089409/2000000 229423/500000 1335687/2000000 43233/31250 1470427/2000000 914639/1000000 2326677/2000000 -13/2000000 -9753/100000 65827/500000 -10611/400000 65827/500000 1254219/1000000 2867257/4000000 2737653/2000000



==> 8-27-prf.txt <==
#Density : 8/27

Program                       : DensityChecker

Order of subgraphs H          : 6
Number of forbidden graphs    : 6
Forbidden graphs              :
4 : {123, 124, 134, 234}
6 : {123, 124, 125, 345, 346}
6 : {123, 124, 345, 156, 256}
6 : {123, 124, 125, 346, 356, 456}
#Forbidden graphs added by supersaturation argument :
5 : {234, 125, 135, 145}
5 : {125, 135, 235, 145, 245, 345}
Forbid only induced subgraphs : no
Number of terms               : 6


--- Term 1 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 11
Matrix dimension : 5

Flags :
F1  : {}
F2  : {124}
F3  : {134}
F4  : {124, 134}
F5  : {234}
F6  : {124, 234}
F7  : {134, 234}
F8  : {124, 134, 234}
F9  : {123, 124}
F10 : {123, 124, 134}
F11 : {123, 124, 234}

Basis :
B1 : (F2)
B2 : (F3)+(F5)
B3 : 4432(F1)-2621(F4)-2621(F6)-10526(F7)-6068(F8)-2648(F9)+1903(F10)+1903(F11)
B4 : 5296(F1)+12520(F4)+12520(F6)-12578(F7)+15625(F8)-75404(F9)-3746(F10)-3746(F11)
B5 : 15224(F1)-69805(F4)-69805(F6)-36157(F7)+82700(F8)+14984(F9)+286466(F10)+286466(F11)

Matrix :
207501/1000000 -16413/62500 -1017/91421875 -28399/4388250000 811817/333507000000
-16413/62500 366691/1000000 623491/17553000000 40373/5558450000 -1238569/333507000000
-1017/91421875 623491/17553000000 440044469048864924929/20893339518774072326550000000 -774841/731756046375000 -108285192860063547163/188040055668966650938950000000
-28399/4388250000 40373/5558450000 -774841/731756046375000 454728761601523253/1332483387676917877968750000 -77762151252060748811/1343143254778333220992500000000
811817/333507000000 -1238569/333507000000 -108285192860063547163/188040055668966650938950000000 -77762151252060748811/1343143254778333220992500000000 99140510459545622857/2350500695862083136736875000000


--- Term 2 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 6
Matrix dimension : 2

Flags :
F1 : {134}
F2 : {124, 134}
F3 : {234}
F4 : {124, 234}
F5 : {123, 124, 134}
F6 : {123, 124, 234}

Basis :
B1 : (F1)-(F3)
B2 : (F2)-(F4)+(F5)-(F6)

Matrix :
770089/1000000 946261/2000000
946261/2000000 512406918478019029/1690598438550000000


--- Term 3 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 49
Matrix dimension : 13

Flags :
F1  : {234}
F2  : {234, 125}
F3  : {234, 135}
F4  : {234, 125, 135}
F5  : {234, 235}
F6  : {234, 125, 235}
F7  : {234, 135, 235}
F8  : {234, 125, 135, 235}
F9  : {234, 145}
F10 : {234, 125, 145}
F11 : {234, 135, 145}
F12 : {234, 235, 145}
F13 : {234, 125, 235, 145}
F14 : {234, 135, 235, 145}
F15 : {234, 245}
F16 : {234, 125, 245}
F17 : {234, 135, 245}
F18 : {234, 125, 135, 245}
F19 : {234, 235, 245}
F20 : {234, 125, 235, 245}
F21 : {234, 135, 235, 245}
F22 : {234, 125, 135, 235, 245}
F23 : {234, 145, 245}
F24 : {234, 125, 145, 245}
F25 : {234, 135, 145, 245}
F26 : {234, 235, 145, 245}
F27 : {234, 125, 235, 145, 245}
F28 : {234, 135, 235, 145, 245}
F29 : {234, 345}
F30 : {234, 125, 345}
F31 : {234, 135, 345}
F32 : {234, 125, 135, 345}
F33 : {234, 235, 345}
F34 : {234, 125, 235, 345}
F35 : {234, 135, 235, 345}
F36 : {234, 125, 135, 235, 345}
F37 : {234, 145, 345}
F38 : {234, 125, 145, 345}
F39 : {234, 135, 145, 345}
F40 : {234, 235, 145, 345}
F41 : {234, 125, 235, 145, 345}
F42 : {234, 135, 235, 145, 345}
F43 : {234, 245, 345}
F44 : {234, 125, 245, 345}
F45 : {234, 135, 245, 345}
F46 : {234, 125, 135, 245, 345}
F47 : {234, 145, 245, 345}
F48 : {234, 125, 145, 245, 345}
F49 : {234, 135, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F9)
B3  : (F4)+(F10)+(F11)
B4  : (F5)+(F15)+(F29)
B5  : (F6)+(F7)+(F16)+(F23)+(F31)+(F37)
B6  : (F8)+(F24)+(F39)
B7  : (F12)+(F17)+(F30)
B8  : (F13)+(F14)+(F18)+(F25)+(F32)+(F38)
B9  : (F19)+(F33)+(F43)
B10 : (F20)+(F35)+(F47)
B11 : (F21)+(F26)+(F34)+(F40)+(F44)+(F45)
B12 : (F22)+(F27)+(F36)+(F42)+(F48)+(F49)
B13 : (F28)+(F41)+(F46)

Matrix :
737203/1000000 74567/250000 -446121/1000000 579/1000 240129/500000 -43899/100000 -225319/1000000 -10067/10000 -89903/1000000 -65171/200000 196047/1000000 -1304477/1000000 -95711/250000
74567/250000 104859/250000 -188773/500000 381207/1000000 79031/250000 -356469/1000000 -139897/1000000 -118451/200000 -11449/125000 -28679/250000 4997/200000 -182603/200000 -54393/250000
-446121/1000000 -188773/500000 516019/1000000 -10489/20000 -432957/1000000 17171/40000 100263/500000 203057/250000 7733/125000 16041/100000 -66729/1000000 1186243/1000000 32559/100000
579/1000 381207/1000000 -10489/20000 366521/500000 29291/50000 -549637/1000000 -287123/1000000 -1091281/1000000 -57517/1000000 -219601/1000000 11809/100000 -1585367/1000000 -450341/1000000
240129/500000 79031/250000 -432957/1000000 29291/50000 568203/1000000 -97677/200000 -231627/1000000 -899773/1000000 -15491/250000 -204801/1000000 51017/500000 -264903/200000 -377853/1000000
-43899/100000 -356469/1000000 17171/40000 -549637/1000000 -97677/200000 332527/500000 54133/250000 810871/1000000 1527/25000 23591/125000 -47217/1000000 622511/500000 367157/1000000
-225319/1000000 -139897/1000000 100263/500000 -287123/1000000 -231627/1000000 54133/250000 65893/250000 105767/250000 -3441/25000 96447/1000000 -99519/1000000 310231/500000 183001/1000000
-10067/10000 -118451/200000 203057/250000 -1091281/1000000 -899773/1000000 810871/1000000 105767/250000 1820619/1000000 14107/125000 402379/1000000 -294561/1000000 2397027/1000000 323847/500000
-89903/1000000 -11449/125000 7733/125000 -57517/1000000 -15491/250000 1527/25000 -3441/25000 14107/125000 207377/500000 49233/1000000 10481/250000 15811/100000 16251/500000
-65171/200000 -28679/250000 16041/100000 -219601/1000000 -204801/1000000 23591/125000 96447/1000000 402379/1000000 49233/1000000 509559/1000000 -201233/1000000 521023/1000000 9581/62500
196047/1000000 4997/200000 -66729/1000000 11809/100000 51017/500000 -47217/1000000 -99519/1000000 -294561/1000000 10481/250000 -201233/1000000 206011/500000 -130163/500000 -4811/200000
-1304477/1000000 -182603/200000 1186243/1000000 -1585367/1000000 -264903/200000 622511/500000 310231/500000 2397027/1000000 15811/100000 521023/1000000 -130163/500000 716053/200000 492529/500000
-95711/250000 -54393/250000 32559/100000 -450341/1000000 -377853/1000000 367157/1000000 183001/1000000 323847/500000 16251/500000 9581/62500 -4811/200000 492529/500000 523239/1000000


--- Term 4 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 48
Matrix dimension : 36

Flags :
F1  : {234, 125}
F2  : {234, 135}
F3  : {234, 125, 135}
F4  : {234, 235}
F5  : {234, 125, 235}
F6  : {234, 135, 235}
F7  : {234, 125, 135, 235}
F8  : {234, 145}
F9  : {234, 125, 145}
F10 : {234, 135, 145}
F11 : {234, 235, 145}
F12 : {234, 125, 235, 145}
F13 : {234, 135, 235, 145}
F14 : {234, 245}
F15 : {234, 125, 245}
F16 : {234, 135, 245}
F17 : {234, 125, 135, 245}
F18 : {234, 235, 245}
F19 : {234, 125, 235, 245}
F20 : {234, 135, 235, 245}
F21 : {234, 125, 135, 235, 245}
F22 : {234, 145, 245}
F23 : {234, 125, 145, 245}
F24 : {234, 135, 145, 245}
F25 : {234, 235, 145, 245}
F26 : {234, 125, 235, 145, 245}
F27 : {234, 135, 235, 145, 245}
F28 : {234, 345}
F29 : {234, 125, 345}
F30 : {234, 135, 345}
F31 : {234, 125, 135, 345}
F32 : {234, 235, 345}
F33 : {234, 125, 235, 345}
F34 : {234, 135, 235, 345}
F35 : {234, 125, 135, 235, 345}
F36 : {234, 145, 345}
F37 : {234, 125, 145, 345}
F38 : {234, 135, 145, 345}
F39 : {234, 235, 145, 345}
F40 : {234, 125, 235, 145, 345}
F41 : {234, 135, 235, 145, 345}
F42 : {234, 245, 345}
F43 : {234, 125, 245, 345}
F44 : {234, 135, 245, 345}
F45 : {234, 125, 135, 245, 345}
F46 : {234, 145, 245, 345}
F47 : {234, 125, 145, 245, 345}
F48 : {234, 135, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F8)
B3  : (F3)-(F9)
B4  : (F3)-(F10)
B5  : (F4)-(F14)
B6  : (F4)-(F28)
B7  : (F5)-(F6)
B8  : (F5)-(F15)
B9  : (F5)-(F22)
B10 : (F5)-(F30)
B11 : (F5)-(F36)
B12 : (F7)-(F23)
B13 : (F7)-(F38)
B14 : (F11)-(F16)
B15 : (F11)-(F29)
B16 : (F12)-(F13)
B17 : (F12)-(F17)
B18 : (F12)-(F24)
B19 : (F12)-(F31)
B20 : (F12)-(F37)
B21 : (F18)-(F32)
B22 : (F18)-(F42)
B23 : (F19)-(F34)
B24 : (F19)-(F46)
B25 : (F20)-(F25)
B26 : (F20)-(F33)
B27 : (F20)-(F39)
B28 : (F20)-(F43)
B29 : (F20)-(F44)
B30 : (F21)-(F26)
B31 : (F21)-(F35)
B32 : (F21)-(F41)
B33 : (F21)-(F47)
B34 : (F21)-(F48)
B35 : (F27)-(F40)
B36 : (F27)-(F45)

Matrix :
314781/500000 150459/500000 -104321/1000000 81807/1000000 -33623/500000 -11341/200000 74851/1000000 -38091/250000 -3881/125000 -35137/500000 -139747/500000 -74349/1000000 -99309/1000000 -106479/1000000 -381431/1000000 -39679/1000000 -14893/1000000 -39209/200000 -15903/200000 -7763/20000 -52623/500000 -25863/100000 -8537/125000 -103713/500000 -42113/500000 6241/1000000 -163197/1000000 -29313/1000000 -11397/250000 26219/500000 -136549/1000000 -13941/62500 -33249/200000 -141603/1000000 -15541/500000 -2267/250000
150459/500000 137617/200000 -8497/250000 1983/15625 -49629/1000000 -34433/1000000 8721/250000 -70713/1000000 48753/1000000 -6701/250000 -36783/500000 -26127/1000000 -18561/1000000 -9273/40000 -93027/200000 -6737/250000 5087/250000 -38539/250000 -8269/200000 -121147/500000 -43671/500000 -31373/100000 -3689/62500 -65317/500000 1521/500000 -2801/500000 -54171/1000000 -161/15625 -7247/250000 13977/200000 -24469/250000 -35583/250000 -194377/1000000 -184589/1000000 -7193/250000 -32911/1000000
-104321/1000000 -8497/250000 40933/250000 -26783/1000000 20123/500000 20431/1000000 -24919/1000000 38307/500000 10267/250000 44139/1000000 32983/200000 8853/200000 34601/500000 69391/1000000 4983/40000 39/250000 20347/1000000 85273/1000000 24947/1000000 48251/250000 10397/1000000 83601/1000000 2867/500000 101379/1000000 6927/200000 -5573/250000 3693/62500 1679/250000 3119/200000 1337/200000 1523/1000000 47171/1000000 29701/500000 20203/500000 -1313/250000 -249/31250
81807/1000000 1983/15625 -26783/1000000 102867/500000 9543/500000 37899/1000000 -1207/200000 17161/250000 2233/40000 18471/200000 263513/1000000 41391/1000000 57677/500000 1201/125000 2439/50000 941/1000000 4623/200000 64553/1000000 42643/1000000 9731/40000 -4031/1000000 26791/1000000 9841/500000 128297/1000000 168/3125 -19207/500000 20933/250000 89/100000 17991/1000000 30367/1000000 -13417/250000 4201/500000 5789/250000 10853/1000000 -3569/1000000 -27647/1000000
-33623/500000 -49629/1000000 20123/500000 9543/500000 71321/500000 -18611/1000000 4231/500000 57531/500000 33323/500000 101707/1000000 133411/500000 32367/500000 50981/500000 4707/62500 24821/200000 -6321/1000000 10819/500000 17959/200000 179/6250 291797/1000000 8187/1000000 43413/500000 6489/200000 14297/100000 1149/20000 -62901/1000000 35793/500000 -1201/500000 22359/1000000 1921/31250 -3563/250000 22077/500000 1127/10000 9619/250000 -51089/1000000 -4457/200000
-11341/200000 -34433/1000000 20431/1000000 37899/1000000 -18611/1000000 73829/500000 -60209/1000000 85231/1000000 4183/500000 32341/500000 83577/500000 3647/100000 12047/125000 38009/1000000 149827/1000000 21279/1000000 1171/1000000 115329/1000000 28351/1000000 99767/500000 4383/200000 48851/500000 -1249/500000 97589/1000000 10207/250000 313/25000 92687/1000000 46031/1000000 2763/62500 -1647/100000 -21863/1000000 90337/1000000 43531/1000000 85593/1000000 11903/250000 809/20000
74851/1000000 8721/250000 -24919/1000000 -1207/200000 4231/500000 -60209/1000000 75549/250000 -36729/1000000 -78857/1000000 -47259/1000000 491/40000 -39717/1000000 -227/8000 -633/100000 -2251/40000 29973/1000000 8611/500000 -51107/500000 -67/62500 -277/100000 -4149/500000 -42723/1000000 11787/500000 -177/4000 -33583/1000000 -6487/200000 -34487/1000000 -45349/1000000 -36057/1000000 28563/1000000 -1349/1000000 -2617/50000 -663/31250 -62053/1000000 -23099/500000 -15057/500000
-38091/250000 -70713/1000000 38307/500000 17161/250000 57531/500000 85231/1000000 -36729/1000000 268697/500000 5953/40000 142213/1000000 94003/125000 2461/15625 283587/1000000 4963/125000 59439/250000 17339/500000 52727/500000 68981/250000 13163/200000 98089/125000 4451/125000 155879/1000000 961/62500 15583/40000 26283/125000 -8651/100000 152379/500000 26069/500000 1869/31250 2859/50000 -6183/125000 1341/10000 217937/1000000 33597/250000 5507/1000000 -67711/1000000
-3881/125000 48753/1000000 10267/250000 2233/40000 33323/500000 4183/500000 -78857/1000000 5953/40000 174213/500000 20571/200000 417523/1000000 13383/125000 176619/1000000 -2681/125000 8607/200000 -39341/1000000 67549/1000000 73087/500000 57529/1000000 6572/15625 849/250000 1093/40000 -8377/1000000 222441/1000000 152233/1000000 -10409/200000 43787/250000 67/3125 3549/125000 11047/200000 -40287/1000000 779/31250 102333/1000000 28861/1000000 -8271/500000 -87893/1000000
-35137/500000 -6701/250000 44139/1000000 18471/200000 101707/1000000 32341/500000 -47259/1000000 142213/1000000 20571/200000 227387/500000 667613/1000000 100189/1000000 9/32 49467/1000000 91219/500000 17/800 18441/1000000 104947/500000 12877/100000 680793/1000000 11781/500000 121473/1000000 18523/200000 46071/125000 78473/500000 -114443/1000000 48479/200000 -1687/125000 66721/1000000 54047/1000000 -44479/1000000 14239/125000 87147/500000 114143/1000000 -12469/250000 -85471/1000000
-139747/500000 -36783/500000 32983/200000 263513/1000000 133411/500000 83577/500000 491/40000 94003/125000 417523/1000000 667613/1000000 2600151/1000000 385279/1000000 45313/50000 12967/100000 125017/200000 35843/250000 147033/500000 11323/15625 10353/25000 2394187/1000000 3311/31250 403827/1000000 14397/62500 299949/250000 36137/62500 -181497/500000 4489/5000 -29257/1000000 149269/1000000 148083/1000000 -58363/500000 173193/500000 252187/500000 73209/250000 -8893/200000 -168603/500000
-74349/1000000 -26127/1000000 8853/200000 41391/1000000 32367/500000 3647/100000 -39717/1000000 2461/15625 13383/125000 100189/1000000 385279/1000000 324339/1000000 136043/1000000 62607/1000000 29829/200000 -15601/1000000 50359/1000000 82377/500000 37621/1000000 6426/15625 2857/200000 96677/1000000 879/40000 101047/500000 97269/1000000 -643/12500 70103/500000 6829/500000 32037/1000000 14491/500000 -2631/100000 15259/250000 25589/250000 31487/500000 -8059/1000000 -1531/40000
-99309/1000000 -18561/1000000 34601/500000 57677/500000 50981/500000 12047/125000 -227/8000 283587/1000000 176619/1000000 9/32 45313/50000 136043/1000000 597349/1000000 38933/500000 298357/1000000 22009/500000 41347/500000 63201/200000 160911/1000000 931999/1000000 9881/250000 18773/100000 73139/1000000 28479/62500 106591/500000 -24333/200000 168731/500000 183/20000 8709/125000 6337/125000 -7357/125000 27907/200000 98883/500000 128217/1000000 -4191/1000000 -100337/1000000
-106479/1000000 -9273/40000 69391/1000000 1201/125000 4707/62500 38009/1000000 -633/100000 4963/125000 -2681/125000 49467/1000000 12967/100000 62607/1000000 38933/500000 43177/50000 347951/500000 -701/100000 -43701/1000000 137999/1000000 -747/250000 75581/250000 -5537/200000 538689/1000000 3213/50000 16171/200000 -113367/1000000 -38247/1000000 -38051/1000000 -84763/1000000 -17319/500000 15283/1000000 957/200000 39483/500000 105773/1000000 1069/12500 211/200000 3831/200000
-381431/1000000 -93027/200000 4983/40000 2439/50000 24821/200000 149827/1000000 -2251/40000 59439/250000 8607/200000 91219/500000 125017/200000 29829/200000 298357/1000000 347951/500000 1621137/1000000 19969/250000 -25091/1000000 201283/500000 26339/200000 186009/200000 1081/5000 957041/1000000 57309/500000 368801/1000000 2621/200000 -37869/500000 162341/1000000 -11433/250000 -14249/1000000 -663/50000 16273/500000 262917/1000000 16977/62500 118513/500000 40339/1000000 -3551/1000000
-39679/1000000 -6737/250000 39/250000 941/1000000 -6321/1000000 21279/1000000 29973/1000000 17339/500000 -39341/1000000 17/800 35843/250000 -15601/1000000 22009/500000 -701/100000 19969/250000 140553/500000 -1883/1000000 -23293/500000 37/2000 14349/100000 26143/1000000 11503/250000 15399/500000 38421/1000000 -1423/100000 -24773/1000000 5041/100000 -7481/500000 -473/200000 -18021/1000000 2211/250000 5721/125000 4551/250000 13623/1000000 2413/62500 1/160
-14893/1000000 5087/250000 20347/1000000 4623/200000 10819/500000 1171/1000000 8611/500000 52727/500000 67549/1000000 18441/1000000 147033/500000 50359/1000000 41347/500000 -43701/1000000 -25091/1000000 -1883/1000000 9431/31250 17513/250000 -8623/250000 269317/1000000 1453/1000000 -13119/1000000 -24027/1000000 140609/1000000 5889/50000 -5573/200000 148093/1000000 5757/250000 -2247/250000 6137/250000 -3887/200000 699/25000 2293/50000 -141/200000 4337/250000 -16287/250000
-39209/200000 -38539/250000 85273/1000000 64553/1000000 17959/200000 115329/1000000 -51107/500000 68981/250000 73087/500000 104947/500000 11323/15625 82377/500000 63201/200000 137999/1000000 201283/500000 -23293/500000 17513/250000 9053/15625 25323/250000 798237/1000000 56489/1000000 257061/1000000 2527/200000 16549/40000 246359/1000000 -45153/1000000 86703/250000 1341/20000 16891/200000 14677/500000 -3851/200000 173463/1000000 103777/500000 2547/15625 11041/200000 -16997/500000
-15903/200000 -8269/200000 24947/1000000 42643/1000000 179/6250 28351/1000000 -67/62500 13163/200000 57529/1000000 12877/100000 10353/25000 37621/1000000 160911/1000000 -747/250000 26339/200000 37/2000 -8623/250000 25323/250000 167447/500000 422367/1000000 18857/500000 81601/1000000 10937/125000 122347/500000 3183/31250 -83217/1000000 1101/6250 -26079/500000 33657/1000000 11307/1000000 -1251/1000000 77059/1000000 34633/500000 54061/1000000 9841/1000000 -80531/1000000
-7763/20000 -121147/500000 48251/250000 9731/40000 291797/1000000 99767/500000 -277/100000 98089/125000 6572/15625 680793/1000000 2394187/1000000 6426/15625 931999/1000000 75581/250000 186009/200000 14349/100000 269317/1000000 798237/1000000 422367/1000000 692797/250000 140791/1000000 595049/1000000 127077/500000 1259349/1000000 282317/500000 -96573/250000 921037/1000000 -37391/1000000 154283/1000000 32853/250000 -14509/125000 50481/125000 563353/1000000 42799/125000 -1379/62500 -287199/1000000
-52623/500000 -43671/500000 10397/1000000 -4031/1000000 8187/1000000 4383/200000 -4149/500000 4451/125000 849/250000 11781/500000 3311/31250 2857/200000 9881/250000 -5537/200000 1081/5000 26143/1000000 1453/1000000 56489/1000000 18857/500000 140791/1000000 155049/500000 45699/500000 1749/100000 3129/50000 4883/250000 -13147/1000000 4567/100000 -2247/500000 1751/500000 -9787/1000000 22413/1000000 26591/500000 611/15625 7289/200000 14277/1000000 -479/200000
-25863/100000 -31373/100000 83601/1000000 26791/1000000 43413/500000 48851/500000 -42723/1000000 155879/1000000 1093/40000 121473/1000000 403827/1000000 96677/1000000 18773/100000 538689/1000000 957041/1000000 11503/250000 -13119/1000000 257061/1000000 81601/1000000 595049/1000000 45699/500000 858179/1000000 36397/500000 117841/500000 9409/1000000 -30529/500000 113461/1000000 -35143/1000000 -773/250000 -357/100000 3383/125000 178373/1000000 89849/500000 153099/1000000 26597/1000000 39/12500
-8537/125000 -3689/62500 2867/500000 9841/500000 6489/200000 -1249/500000 11787/500000 961/62500 -8377/1000000 18523/200000 14397/62500 879/40000 73139/1000000 3213/50000 57309/500000 15399/500000 -24027/1000000 2527/200000 10937/125000 127077/500000 1749/100000 36397/500000 35413/100000 111257/1000000 -8099/1000000 -89673/1000000 5537/125000 -76779/1000000 6561/500000 3427/500000 1479/200000 40281/1000000 51999/1000000 5989/200000 -2551/62500 -43631/1000000
-103713/500000 -65317/500000 101379/1000000 128297/1000000 14297/100000 97589/1000000 -177/4000 15583/40000 222441/1000000 46071/125000 299949/250000 101047/500000 28479/62500 16171/200000 368801/1000000 38421/1000000 140609/1000000 16549/40000 122347/500000 1259349/1000000 3129/50000 117841/500000 111257/1000000 913231/1000000 325437/1000000 -94263/500000 489837/1000000 -13451/1000000 48251/500000 12091/200000 -3139/62500 198137/1000000 142063/500000 90111/500000 -14413/1000000 -34157/200000
-42113/500000 1521/500000 6927/200000 168/3125 1149/20000 10207/250000 -33583/1000000 26283/125000 152233/1000000 78473/500000 36137/62500 97269/1000000 106591/500000 -113367/1000000 2621/200000 -1423/100000 5889/50000 246359/1000000 3183/31250 282317/500000 4883/250000 9409/1000000 -8099/1000000 325437/1000000 66779/125000 -7109/125000 28389/100000 42961/1000000 7587/125000 5081/125000 -773/31250 85019/1000000 14721/125000 64679/1000000 4029/1000000 -1142/15625
6241/1000000 -2801/500000 -5573/250000 -19207/500000 -62901/1000000 313/25000 -6487/200000 -8651/100000 -10409/200000 -114443/1000000 -181497/500000 -643/12500 -24333/200000 -38247/1000000 -37869/500000 -24773/1000000 -5573/200000 -45153/1000000 -83217/1000000 -96573/250000 -13147/1000000 -30529/500000 -89673/1000000 -94263/500000 -7109/125000 184501/500000 -136011/1000000 9097/250000 -131/6250 -45507/1000000 5723/200000 -591/25000 -35587/500000 -18327/1000000 8153/250000 62553/1000000
-163197/1000000 -54171/1000000 3693/62500 20933/250000 35793/500000 92687/1000000 -34487/1000000 152379/500000 43787/250000 48479/200000 4489/5000 70103/500000 168731/500000 -38051/1000000 162341/1000000 5041/100000 148093/1000000 86703/250000 1101/6250 921037/1000000 4567/100000 113461/1000000 5537/125000 489837/1000000 28389/100000 -136011/1000000 678007/1000000 473/25000 32783/500000 843/25000 -6527/250000 162947/1000000 187741/1000000 7717/62500 7069/250000 -51007/500000
-29313/1000000 -161/15625 1679/250000 89/100000 -1201/500000 46031/1000000 -45349/1000000 26069/500000 67/3125 -1687/125000 -29257/1000000 6829/500000 183/20000 -84763/1000000 -11433/250000 -7481/500000 5757/250000 1341/20000 -26079/500000 -37391/1000000 -2247/500000 -35143/1000000 -76779/1000000 -13451/1000000 42961/1000000 9097/250000 473/25000 345543/1000000 -3797/1000000 -8089/500000 -5191/1000000 11393/500000 17989/1000000 2007/62500 2173/125000 36337/1000000
-11397/250000 -7247/250000 3119/200000 17991/1000000 22359/1000000 2763/62500 -36057/1000000 1869/31250 3549/125000 66721/1000000 149269/1000000 32037/1000000 8709/125000 -17319/500000 -14249/1000000 -473/200000 -2247/250000 16891/200000 33657/1000000 154283/1000000 1751/500000 -773/250000 6561/500000 48251/500000 7587/125000 -131/6250 32783/500000 -3797/1000000 156581/500000 1571/1000000 -247/31250 21791/500000 12897/250000 2469/50000 3243/500000 7439/1000000
26219/500000 13977/200000 1337/200000 30367/1000000 1921/31250 -1647/100000 28563/1000000 2859/50000 11047/200000 54047/1000000 148083/1000000 14491/500000 6337/125000 15283/1000000 -663/50000 -18021/1000000 6137/250000 14677/500000 11307/1000000 32853/250000 -9787/1000000 -357/100000 3427/500000 12091/200000 5081/125000 -45507/1000000 843/25000 -8089/500000 1571/1000000 30411/125000 -24951/500000 -7933/250000 -2093/250000 -18161/500000 -15689/500000 -20839/1000000
-136549/1000000 -24469/250000 1523/1000000 -13417/250000 -3563/250000 -21863/1000000 -1349/1000000 -6183/125000 -40287/1000000 -44479/1000000 -58363/500000 -2631/100000 -7357/125000 957/200000 16273/500000 2211/250000 -3887/200000 -3851/200000 -1251/1000000 -14509/125000 22413/1000000 3383/125000 1479/200000 -3139/62500 -773/31250 5723/200000 -6527/250000 -5191/1000000 -247/31250 -24951/500000 126771/500000 12119/1000000 -4377/200000 -6717/500000 4993/500000 521/40000
-13941/62500 -35583/250000 47171/1000000 4201/500000 22077/500000 90337/1000000 -2617/50000 1341/10000 779/31250 14239/125000 173193/500000 15259/250000 27907/200000 39483/500000 262917/1000000 5721/125000 699/25000 173463/1000000 77059/1000000 50481/125000 26591/500000 178373/1000000 40281/1000000 198137/1000000 85019/1000000 -591/25000 162947/1000000 11393/500000 21791/500000 -7933/250000 12119/1000000 323003/1000000 23227/250000 14589/200000 7471/250000 1731/1000000
-33249/200000 -194377/1000000 29701/500000 5789/250000 1127/10000 43531/1000000 -663/31250 217937/1000000 102333/1000000 87147/500000 252187/500000 25589/250000 98883/500000 105773/1000000 16977/62500 4551/250000 2293/50000 103777/500000 34633/500000 563353/1000000 611/15625 89849/500000 51999/1000000 142063/500000 14721/125000 -35587/500000 187741/1000000 17989/1000000 12897/250000 -2093/250000 -4377/200000 23227/250000 367943/1000000 10237/100000 -22179/1000000 -219/5000
-141603/1000000 -184589/1000000 20203/500000 10853/1000000 9619/250000 85593/1000000 -62053/1000000 33597/250000 28861/1000000 114143/1000000 73209/250000 31487/500000 128217/1000000 1069/12500 118513/500000 13623/1000000 -141/200000 2547/15625 54061/1000000 42799/125000 7289/200000 153099/1000000 5989/200000 90111/500000 64679/1000000 -18327/1000000 7717/62500 2007/62500 2469/50000 -18161/500000 -6717/500000 14589/200000 10237/100000 149161/500000 19259/1000000 4493/1000000
-15541/500000 -7193/250000 -1313/250000 -3569/1000000 -51089/1000000 11903/250000 -23099/500000 5507/1000000 -8271/500000 -12469/250000 -8893/200000 -8059/1000000 -4191/1000000 211/200000 40339/1000000 2413/62500 4337/250000 11041/200000 9841/1000000 -1379/62500 14277/1000000 26597/1000000 -2551/62500 -14413/1000000 4029/1000000 8153/250000 7069/250000 2173/125000 3243/500000 -15689/500000 4993/500000 7471/250000 -22179/1000000 19259/1000000 265569/1000000 143/62500
-2267/250000 -32911/1000000 -249/31250 -27647/1000000 -4457/200000 809/20000 -15057/500000 -67711/1000000 -87893/1000000 -85471/1000000 -168603/500000 -1531/40000 -100337/1000000 3831/200000 -3551/1000000 1/160 -16287/250000 -16997/500000 -80531/1000000 -287199/1000000 -479/200000 39/12500 -43631/1000000 -34157/200000 -1142/15625 62553/1000000 -51007/500000 36337/1000000 7439/1000000 -20839/1000000 521/40000 1731/1000000 -219/5000 4493/1000000 143/62500 60429/200000


--- Term 5 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 34
Matrix dimension : 13

Flags :
F1  : {134, 234}
F2  : {134, 234, 125}
F3  : {134, 234, 135}
F4  : {134, 234, 125, 135}
F5  : {134, 234, 235}
F6  : {134, 234, 125, 235}
F7  : {134, 234, 135, 235}
F8  : {134, 234, 125, 135, 235}
F9  : {134, 234, 145}
F10 : {134, 234, 125, 145}
F11 : {134, 234, 135, 145}
F12 : {134, 234, 235, 145}
F13 : {134, 234, 125, 235, 145}
F14 : {134, 234, 135, 235, 145}
F15 : {134, 234, 245}
F16 : {134, 234, 125, 245}
F17 : {134, 234, 135, 245}
F18 : {134, 234, 125, 135, 245}
F19 : {134, 234, 235, 245}
F20 : {134, 234, 135, 235, 245}
F21 : {134, 234, 145, 245}
F22 : {134, 234, 125, 145, 245}
F23 : {134, 234, 135, 145, 245}
F24 : {134, 234, 235, 145, 245}
F25 : {134, 234, 135, 235, 145, 245}
F26 : {134, 234, 345}
F27 : {134, 234, 135, 345}
F28 : {134, 234, 235, 345}
F29 : {134, 234, 135, 235, 345}
F30 : {134, 234, 145, 345}
F31 : {134, 234, 235, 145, 345}
F32 : {134, 234, 245, 345}
F33 : {134, 234, 135, 245, 345}
F34 : {134, 234, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)
B3  : (F3)+(F5)+(F9)+(F15)
B4  : (F4)+(F6)+(F10)+(F16)
B5  : (F8)+(F22)
B6  : (F11)+(F19)
B7  : (F12)+(F17)
B8  : (F13)+(F18)
B9  : (F14)+(F20)+(F23)+(F24)
B10 : 44(F7)+44(F21)+47(F25)-90(F26)-20(F29)-20(F34)
B11 : (F27)+(F28)+(F30)+(F32)
B12 : 82(F7)+82(F21)-104(F25)-40(F26)-165(F29)-165(F34)
B13 : (F31)+(F33)

Matrix :
2145647/1000000 416437/1000000 187583/200000 45829/125000 -144561/100000 -15619/100000 -470123/1000000 -937133/250000 -735071/500000 -1593599/70250000 227549/1000000 110046/4390625 -205057/250000
416437/1000000 100299/250000 9777/50000 72613/500000 -321707/1000000 -58367/1000000 -111039/1000000 -420079/500000 -42121/125000 -182657/35125000 -22423/1000000 780357/140500000 -22419/125000
187583/200000 9777/50000 681037/1000000 208567/1000000 -336417/500000 -25639/125000 -80339/1000000 -1739401/1000000 -217897/250000 -93021/8781250 -80617/500000 412919/35125000 -447909/1000000
45829/125000 72613/500000 208567/1000000 397207/1000000 -147947/500000 -20803/250000 -2003/500000 -785161/1000000 -53707/125000 -677227/140500000 -47889/250000 1501237/281000000 -185691/1000000
-144561/100000 -321707/1000000 -336417/500000 -147947/500000 299733/250000 25589/250000 351093/1000000 1363299/500000 269373/250000 2329777/140500000 -40901/250000 -5076167/281000000 59773/100000
-15619/100000 -58367/1000000 -25639/125000 -20803/250000 25589/250000 370551/1000000 -131513/1000000 55751/250000 265921/1000000 188719/140500000 25493/125000 -61061/35125000 59027/500000
-470123/1000000 -111039/1000000 -80339/1000000 -2003/500000 351093/1000000 -131513/1000000 235977/500000 481733/500000 13979/125000 415959/70250000 -91011/250000 -843857/140500000 72011/500000
-937133/250000 -420079/500000 -1739401/1000000 -785161/1000000 1363299/500000 55751/250000 481733/500000 7270027/1000000 1384541/500000 6212171/140500000 -251209/500000 -6717631/140500000 770709/500000
-735071/500000 -42121/125000 -217897/250000 -53707/125000 269373/250000 265921/1000000 13979/125000 1384541/500000 188771/125000 237659/14050000 156761/1000000 -2613561/140500000 683791/1000000
-1593599/70250000 -182657/35125000 -93021/8781250 -677227/140500000 2329777/140500000 188719/140500000 415959/70250000 6212171/140500000 237659/14050000 5357973/19740250000 -52819/17562500 -11497079/39480500000 1302749/140500000
227549/1000000 -22423/1000000 -80617/500000 -47889/250000 -40901/250000 25493/125000 -91011/250000 -251209/500000 156761/1000000 -52819/17562500 28639/40000 804063/281000000 -2231/200000
110046/4390625 780357/140500000 412919/35125000 1501237/281000000 -5076167/281000000 -61061/35125000 -843857/140500000 -6717631/140500000 -2613561/140500000 -11497079/39480500000 804063/281000000 12557489/39480500000 -1453873/140500000
-205057/250000 -22419/125000 -447909/1000000 -185691/1000000 59773/100000 59027/500000 72011/500000 770709/500000 683791/1000000 1302749/140500000 -2231/200000 -1453873/140500000 126461/250000


--- Term 6 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 30
Matrix dimension : 18

Flags :
F1  : {134, 234, 135}
F2  : {134, 234, 125, 135}
F3  : {134, 234, 235}
F4  : {134, 234, 125, 235}
F5  : {134, 234, 135, 235}
F6  : {134, 234, 125, 135, 235}
F7  : {134, 234, 145}
F8  : {134, 234, 125, 145}
F9  : {134, 234, 135, 145}
F10 : {134, 234, 235, 145}
F11 : {134, 234, 125, 235, 145}
F12 : {134, 234, 135, 235, 145}
F13 : {134, 234, 245}
F14 : {134, 234, 125, 245}
F15 : {134, 234, 135, 245}
F16 : {134, 234, 125, 135, 245}
F17 : {134, 234, 235, 245}
F18 : {134, 234, 135, 235, 245}
F19 : {134, 234, 145, 245}
F20 : {134, 234, 125, 145, 245}
F21 : {134, 234, 135, 145, 245}
F22 : {134, 234, 235, 145, 245}
F23 : {134, 234, 135, 345}
F24 : {134, 234, 235, 345}
F25 : {134, 234, 135, 235, 345}
F26 : {134, 234, 145, 345}
F27 : {134, 234, 235, 145, 345}
F28 : {134, 234, 245, 345}
F29 : {134, 234, 135, 245, 345}
F30 : {134, 234, 145, 245, 345}

Basis :
B1  : (F1)-(F3)
B2  : (F1)-(F7)
B3  : (F1)-(F13)
B4  : (F2)-(F4)
B5  : (F2)-(F8)
B6  : (F2)-(F14)
B7  : 2(F5)-2(F19)+(F25)-(F30)
B8  : (F6)-(F20)
B9  : (F9)-(F17)
B10 : (F10)-(F15)
B11 : (F11)-(F16)
B12 : (F12)-(F18)
B13 : (F12)-(F21)
B14 : (F12)-(F22)
B15 : (F23)-(F24)
B16 : (F23)-(F26)
B17 : (F23)-(F28)
B18 : (F27)-(F29)

Matrix :
71603/125000 99731/500000 36809/200000 -81143/500000 -114693/500000 623/10000 -33113/250000 -138559/1000000 25457/200000 -390549/1000000 17691/500000 -156151/500000 -102477/200000 -33611/250000 343/8000 10049/500000 3633/125000 -34653/250000
99731/500000 690391/1000000 567037/1000000 -18633/200000 23499/62500 114671/250000 161431/625000 39979/125000 134003/1000000 13877/100000 17653/500000 37007/1000000 176079/1000000 54891/500000 199259/1000000 306189/1000000 24287/200000 -110889/1000000
36809/200000 567037/1000000 1405893/1000000 10207/100000 526413/500000 874277/1000000 872121/1250000 822977/1000000 282069/1000000 857977/1000000 4381/250000 494231/1000000 130251/125000 82067/250000 379599/1000000 29423/50000 47931/200000 1037/500000
-81143/500000 -18633/200000 10207/100000 49509/125000 36003/100000 12277/125000 62341/250000 131689/500000 223/200000 552609/1000000 -177/15625 410437/1000000 346683/500000 193439/1000000 349/4000 29577/200000 3697/250000 46497/500000
-114693/500000 23499/62500 526413/500000 36003/100000 1866713/1000000 978907/1000000 1455133/1250000 661163/500000 40907/250000 345613/200000 -1799/200000 1144039/1000000 44391/20000 180887/250000 511691/1000000 804103/1000000 137913/500000 135273/1000000
623/10000 114671/250000 874277/1000000 12277/125000 978907/1000000 997009/1000000 470323/625000 6831/8000 179479/1000000 837381/1000000 10929/1000000 532311/1000000 719/625 239999/500000 31333/100000 138227/250000 6703/31250 -1583/1000000
-33113/250000 161431/625000 872121/1250000 62341/250000 1455133/1250000 470323/625000 2723281/3125000 2428077/2500000 141189/1250000 2853123/2500000 -9361/1250000 1895003/2500000 3893727/2500000 92017/156250 843871/2500000 344353/625000 19301/100000 187467/2500000
-138559/1000000 39979/125000 822977/1000000 131689/500000 661163/500000 6831/8000 2428077/2500000 50957/40000 2769/20000 1287163/1000000 -7573/1000000 105171/125000 345863/200000 126501/200000 78061/200000 637971/1000000 28143/125000 15861/200000
25457/200000 134003/1000000 282069/1000000 223/200000 40907/250000 179479/1000000 141189/1250000 2769/20000 164003/500000 105833/1000000 2361/250000 9439/200000 62199/500000 5187/125000 88429/1000000 113427/1000000 55239/1000000 -25589/1000000
-390549/1000000 13877/100000 857977/1000000 552609/1000000 345613/200000 837381/1000000 2853123/2500000 1287163/1000000 105833/1000000 455103/200000 -45053/1000000 1413947/1000000 1281721/500000 722181/1000000 23917/40000 170431/200000 207293/1000000 200321/1000000
17691/500000 17653/500000 4381/250000 -177/15625 -1799/200000 10929/1000000 -9361/1250000 -7573/1000000 2361/250000 -45053/1000000 10629/250000 -17773/500000 -52711/1000000 -2331/500000 -537/200000 -433/1000000 4771/1000000 -3637/250000
-156151/500000 37007/1000000 494231/1000000 410437/1000000 1144039/1000000 532311/1000000 1895003/2500000 105171/125000 9439/200000 1413947/1000000 -17773/500000 300177/250000 862563/500000 484911/1000000 355679/1000000 261757/500000 35413/250000 143591/1000000
-102477/200000 176079/1000000 130251/125000 346683/500000 44391/20000 719/625 3893727/2500000 345863/200000 62199/500000 1281721/500000 -52711/1000000 862563/500000 1792441/500000 557191/500000 658413/1000000 1007059/1000000 14027/50000 60221/250000
-33611/250000 54891/500000 82067/250000 193439/1000000 180887/250000 239999/500000 92017/156250 126501/200000 5187/125000 722181/1000000 -2331/500000 484911/1000000 557191/500000 188301/250000 194779/1000000 162183/500000 25073/200000 47713/1000000
343/8000 199259/1000000 379599/1000000 349/4000 511691/1000000 31333/100000 843871/2500000 78061/200000 88429/1000000 23917/40000 -537/200000 355679/1000000 658413/1000000 194779/1000000 12859/25000 9557/31250 3447/40000 -2883/500000
10049/500000 306189/1000000 29423/50000 29577/200000 804103/1000000 138227/250000 344353/625000 637971/1000000 113427/1000000 170431/200000 -433/1000000 261757/500000 1007059/1000000 162183/500000 9557/31250 146483/200000 67383/500000 1099/125000
3633/125000 24287/200000 47931/200000 3697/250000 137913/500000 6703/31250 19301/100000 28143/125000 55239/1000000 207293/1000000 4771/1000000 35413/250000 14027/50000 25073/200000 3447/40000 67383/500000 341703/1000000 -69/125000
-34653/250000 -110889/1000000 1037/500000 46497/500000 135273/1000000 -1583/1000000 187467/2500000 15861/200000 -25589/1000000 200321/1000000 -3637/250000 143591/1000000 60221/250000 47713/1000000 -2883/500000 1099/125000 -69/125000 61431/250000



==> FRV-12-49-prf.txt <==
#Density : 12/49
#Theorem 4 from Falgas-Ravry and Vaughan http://arxiv.org/pdf/1110.1623v1
Program                       : DensityChecker

Order of subgraphs H          : 7
Number of forbidden graphs    : 3
Forbidden graphs              :
4 : {123, 124, 134}
5 : {123, 124, 125, 345}
5 : {123, 234, 125, 145, 345}
Forbid only induced subgraphs : no
Number of terms               : 7


--- Term 1 ---

Order of type    : 1
Order of flags   : 4
Number of flags  : 5
Matrix dimension : 4

Flags :
F1 : {}
F2 : {134}
F3 : {124, 134}
F4 : {234}
F5 : {134, 234}

Basis :
B1 : 5436(F1)-33313(F2)+2592(F3)+432(F4)+2592(F5)
B2 : 10872(F1)+2592(F2)-29425(F3)+864(F4)+5184(F5)
B3 : 1812(F1)+432(F2)+864(F3)-34465(F4)+864(F5)
B4 : 10872(F1)+2592(F2)+5184(F3)+864(F4)-29425(F5)

Matrix :
16748418885715740521614539707135629803075771707827960826690305073398168578555597853229211433500279733/2737158590670468659473523256411372998287871661718095208896967179192522372058692939272574663438709325791735500000 186705765242457045692977496568529053496439298456540224152352795351292194215470323315156561544868653343/21897268725363749275788186051290983986302973293744761671175737433540178976469543514180597307509674606333884000000 -3412998203054312727769268287065577551563938895302886013982263364661723376543698648382699579142864877/437945374507274985515763721025819679726059465874895233423514748670803579529390870283611946150193492126677680000 67847101982104000607389201800119520541277482652909563607492419991476575489327700246170727117453782211/10948634362681874637894093025645491993151486646872380835587868716770089488234771757090298653754837303166942000000
186705765242457045692977496568529053496439298456540224152352795351292194215470323315156561544868653343/21897268725363749275788186051290983986302973293744761671175737433540178976469543514180597307509674606333884000000 37824062396168094633394843162357394061097918783786344772891939807345654151928107321226067023248463031/1094863436268187463789409302564549199315148664687238083558786871677008948823477175709029865375483730316694200000 7982698831316480515185983333099083624859801647948845692410244426058328343015507677954744937216121749/1368579295335234329736761628205686499143935830859047604448483589596261186029346469636287331719354662895867750000 151240716299939314327266543106170605578096247342649023114133486652568430759913096326942550343693846593/3981321586429772595597852009325633452055086053408138485668315897007305268449007911669199510456304473878888000000
-3412998203054312727769268287065577551563938895302886013982263364661723376543698648382699579142864877/437945374507274985515763721025819679726059465874895233423514748670803579529390870283611946150193492126677680000 7982698831316480515185983333099083624859801647948845692410244426058328343015507677954744937216121749/1368579295335234329736761628205686499143935830859047604448483589596261186029346469636287331719354662895867750000 11523/239556576200000 2669/47911315240000
67847101982104000607389201800119520541277482652909563607492419991476575489327700246170727117453782211/10948634362681874637894093025645491993151486646872380835587868716770089488234771757090298653754837303166942000000 151240716299939314327266543106170605578096247342649023114133486652568430759913096326942550343693846593/3981321586429772595597852009325633452055086053408138485668315897007305268449007911669199510456304473878888000000 2669/47911315240000 168633/1197782881000000


--- Term 2 ---

Order of type    : 3
Order of flags   : 5
Number of flags  : 89
Matrix dimension : 21

Flags :
F1  : {}
F2  : {125}
F3  : {135}
F4  : {125, 135}
F5  : {235}
F6  : {125, 235}
F7  : {135, 235}
F8  : {145}
F9  : {125, 145}
F10 : {135, 145}
F11 : {125, 135, 145}
F12 : {235, 145}
F13 : {125, 235, 145}
F14 : {135, 235, 145}
F15 : {245}
F16 : {125, 245}
F17 : {135, 245}
F18 : {125, 135, 245}
F19 : {235, 245}
F20 : {125, 235, 245}
F21 : {135, 235, 245}
F22 : {145, 245}
F23 : {135, 145, 245}
F24 : {235, 145, 245}
F25 : {135, 235, 145, 245}
F26 : {345}
F27 : {125, 345}
F28 : {135, 345}
F29 : {125, 135, 345}
F30 : {235, 345}
F31 : {125, 235, 345}
F32 : {135, 235, 345}
F33 : {145, 345}
F34 : {125, 145, 345}
F35 : {235, 145, 345}
F36 : {125, 235, 145, 345}
F37 : {245, 345}
F38 : {125, 245, 345}
F39 : {135, 245, 345}
F40 : {125, 135, 245, 345}
F41 : {145, 245, 345}
F42 : {124, 125}
F43 : {124, 125, 135}
F44 : {124, 125, 235}
F45 : {124, 125, 345}
F46 : {124, 125, 135, 345}
F47 : {124, 125, 235, 345}
F48 : {134, 125}
F49 : {134, 135}
F50 : {134, 125, 135}
F51 : {134, 125, 235}
F52 : {134, 135, 235}
F53 : {134, 125, 145}
F54 : {134, 125, 235, 145}
F55 : {134, 125, 245}
F56 : {134, 135, 245}
F57 : {134, 125, 135, 245}
F58 : {134, 135, 235, 245}
F59 : {134, 125, 345}
F60 : {134, 125, 235, 345}
F61 : {134, 125, 245, 345}
F62 : {124, 134, 125, 135}
F63 : {234, 125}
F64 : {234, 135}
F65 : {234, 125, 135}
F66 : {234, 235}
F67 : {234, 125, 235}
F68 : {234, 135, 235}
F69 : {234, 125, 145}
F70 : {234, 135, 145}
F71 : {234, 235, 145}
F72 : {234, 125, 235, 145}
F73 : {234, 135, 235, 145}
F74 : {234, 125, 245}
F75 : {234, 135, 245}
F76 : {234, 125, 135, 245}
F77 : {234, 135, 145, 245}
F78 : {234, 125, 345}
F79 : {234, 135, 345}
F80 : {234, 125, 135, 345}
F81 : {234, 125, 145, 345}
F82 : {124, 234, 125, 135}
F83 : {124, 234, 125, 235}
F84 : {134, 234, 125}
F85 : {134, 234, 125, 135}
F86 : {134, 234, 125, 235}
F87 : {134, 234, 135, 235}
F88 : {134, 234, 125, 145}
F89 : {134, 234, 125, 245}

Basis :
B1  : 3192(F1)-1109134(F2)-1109134(F3)-86992(F4)-1109134(F5)-86992(F6)-86992(F7)-43496(F8)+277900(F9)+277900(F10)+103916(F11)-43496(F15)+277900(F16)+277900(F19)+103916(F20)-43496(F22)-35034(F25)-43496(F26)+277900(F28)+277900(F30)+103916(F32)-43496(F33)-35034(F36)-43496(F37)-35034(F40)-9842(F41)+69475(F42)+138950(F46)+138950(F47)+69475(F49)+138950(F54)+138950(F57)+138950(F58)+138950(F60)+69475(F61)-17517(F62)+69475(F66)+138950(F72)+138950(F73)+138950(F76)+69475(F77)+138950(F80)+69475(F81)+69475(F82)-17517(F83)+69475(F85)+69475(F86)-17517(F87)+138950(F88)+138950(F89)
B2  : 7800(F1)-21748(F2)-21748(F3)-271225(F4)-21748(F5)-271225(F6)-271225(F7)+20398(F8)-43496(F9)-43496(F10)+38096(F11)+20398(F15)-43496(F16)-43496(F19)+38096(F20)+20398(F22)+59844(F25)+20398(F26)-43496(F28)-43496(F30)+38096(F32)+20398(F33)+59844(F36)+20398(F37)+59844(F40)-24050(F41)-10874(F42)-21748(F46)-21748(F47)-10874(F49)-21748(F54)-21748(F57)-21748(F58)-21748(F60)-10874(F61)+29922(F62)-10874(F66)-21748(F72)-21748(F73)-21748(F76)-10874(F77)-21748(F80)-10874(F81)-10874(F82)+29922(F83)-10874(F85)-10874(F86)+29922(F87)-21748(F88)-21748(F89)
B3  : 3900(F1)-10874(F2)-10874(F3)+20398(F4)-10874(F5)+20398(F6)+20398(F7)-301822(F8)-21748(F9)-21748(F10)+19048(F11)-301822(F15)-21748(F16)-21748(F19)+19048(F20)+10199(F22)+29922(F25)-301822(F26)-21748(F28)-21748(F30)+19048(F32)+10199(F33)+29922(F36)+10199(F37)+29922(F40)-12025(F41)-5437(F42)-10874(F46)-10874(F47)-5437(F49)-10874(F54)-10874(F57)-10874(F58)-10874(F60)-5437(F61)+14961(F62)-5437(F66)-10874(F72)-10874(F73)-10874(F76)-5437(F77)-10874(F80)-5437(F81)-5437(F82)+14961(F83)-5437(F85)-5437(F86)+14961(F87)-10874(F88)-10874(F89)
B4  : (F12)+(F17)+(F27)
B5  : (F13)+(F14)+(F18)+(F21)+(F29)+(F31)
B6  : 3900(F1)-10874(F2)-10874(F3)+20398(F4)-10874(F5)+20398(F6)+20398(F7)+10199(F8)-21748(F9)-21748(F10)+19048(F11)+10199(F15)-21748(F16)-21748(F19)+19048(F20)-301822(F22)+29922(F25)+10199(F26)-21748(F28)-21748(F30)+19048(F32)-301822(F33)+29922(F36)-301822(F37)+29922(F40)-12025(F41)-5437(F42)-10874(F46)-10874(F47)-5437(F49)-10874(F54)-10874(F57)-10874(F58)-10874(F60)-5437(F61)+14961(F62)-5437(F66)-10874(F72)-10874(F73)-10874(F76)-5437(F77)-10874(F80)-5437(F81)-5437(F82)+14961(F83)-5437(F85)-5437(F86)+14961(F87)-10874(F88)-10874(F89)
B7  : (F23)+(F24)+(F34)+(F35)+(F38)+(F39)
B8  : 21864(F1)-11678(F2)-11678(F3)+79792(F4)-11678(F5)+79792(F6)+79792(F7)+39896(F8)-23356(F9)-23356(F10)+136228(F11)+39896(F15)-23356(F16)-23356(F19)+136228(F20)+39896(F22)-268122(F25)+39896(F26)-23356(F28)-23356(F30)+136228(F32)+39896(F33)-268122(F36)+39896(F37)-268122(F40)-67414(F41)-5839(F42)-11678(F46)-11678(F47)-5839(F49)-11678(F54)-11678(F57)-11678(F58)-11678(F60)-5839(F61)+73953(F62)-5839(F66)-11678(F72)-11678(F73)-11678(F76)-5839(F77)-11678(F80)-5839(F81)-5839(F82)+73953(F83)-5839(F85)-5839(F86)+73953(F87)-11678(F88)-11678(F89)
B9  : 9048(F1)-266(F2)-266(F3)-2600(F4)-266(F5)-2600(F6)-2600(F7)-1300(F8)-532(F9)-532(F10)-5732(F11)-1300(F15)-532(F16)-532(F19)-5732(F20)-1300(F22)-5466(F25)-1300(F26)-532(F28)-532(F30)-5732(F32)-1300(F33)-5466(F36)-1300(F37)-5466(F40)-27898(F41)-133(F42)-266(F46)-266(F47)-133(F49)-266(F54)-266(F57)-266(F58)-266(F60)-133(F61)-2733(F62)-133(F66)-266(F72)-266(F73)-266(F76)-133(F77)-266(F80)-133(F81)-133(F82)-2733(F83)-133(F85)-133(F86)-2733(F87)-266(F88)-266(F89)
B10 : 3192(F1)+138950(F2)+138950(F3)-86992(F4)+138950(F5)-86992(F6)-86992(F7)-43496(F8)+277900(F9)+277900(F10)+103916(F11)-43496(F15)+277900(F16)+277900(F19)+103916(F20)-43496(F22)-35034(F25)-43496(F26)+277900(F28)+277900(F30)+103916(F32)-43496(F33)-35034(F36)-43496(F37)-35034(F40)-9842(F41)-2426693(F42)+138950(F46)+138950(F47)-2426693(F49)+138950(F54)+138950(F57)+138950(F58)+138950(F60)+69475(F61)-17517(F62)-2426693(F66)+138950(F72)+138950(F73)+138950(F76)+69475(F77)+138950(F80)+69475(F81)+69475(F82)-17517(F83)+69475(F85)+69475(F86)-17517(F87)+138950(F88)+138950(F89)
B11 : (F43)+(F44)+(F50)+(F52)+(F67)+(F68)
B12 : (F45)+(F56)+(F71)
B13 : 3192(F1)+138950(F2)+138950(F3)-86992(F4)+138950(F5)-86992(F6)-86992(F7)-43496(F8)+277900(F9)+277900(F10)+103916(F11)-43496(F15)+277900(F16)+277900(F19)+103916(F20)-43496(F22)-35034(F25)-43496(F26)+277900(F28)+277900(F30)+103916(F32)-43496(F33)-35034(F36)-43496(F37)-35034(F40)-9842(F41)+69475(F42)-1109134(F46)-1109134(F47)+69475(F49)+138950(F54)-1109134(F57)-1109134(F58)+138950(F60)+69475(F61)-17517(F62)+69475(F66)-1109134(F72)-1109134(F73)+138950(F76)+69475(F77)+138950(F80)+69475(F81)+69475(F82)-17517(F83)+69475(F85)+69475(F86)-17517(F87)+138950(F88)+138950(F89)
B14 : (F48)+(F63)+(F64)
B15 : (F51)+(F65)+(F84)
B16 : (F53)+(F74)+(F79)
B17 : 3192(F1)+138950(F2)+138950(F3)-86992(F4)+138950(F5)-86992(F6)-86992(F7)-43496(F8)+277900(F9)+277900(F10)+103916(F11)-43496(F15)+277900(F16)+277900(F19)+103916(F20)-43496(F22)-35034(F25)-43496(F26)+277900(F28)+277900(F30)+103916(F32)-43496(F33)-35034(F36)-43496(F37)-35034(F40)-9842(F41)+69475(F42)+138950(F46)+138950(F47)+69475(F49)-1109134(F54)+138950(F57)+138950(F58)-1109134(F60)+69475(F61)-17517(F62)+69475(F66)+138950(F72)+138950(F73)-1109134(F76)+69475(F77)-1109134(F80)+69475(F81)+69475(F82)-17517(F83)+69475(F85)+69475(F86)-17517(F87)-1109134(F88)-1109134(F89)
B18 : (F55)+(F59)+(F69)+(F70)+(F75)+(F78)
B19 : 3192(F1)+138950(F2)+138950(F3)-86992(F4)+138950(F5)-86992(F6)-86992(F7)-43496(F8)+277900(F9)+277900(F10)+103916(F11)-43496(F15)+277900(F16)+277900(F19)+103916(F20)-43496(F22)-35034(F25)-43496(F26)+277900(F28)+277900(F30)+103916(F32)-43496(F33)-35034(F36)-43496(F37)-35034(F40)-9842(F41)+69475(F42)+138950(F46)+138950(F47)+69475(F49)+138950(F54)+138950(F57)+138950(F58)+138950(F60)-2426693(F61)-17517(F62)+69475(F66)+138950(F72)+138950(F73)+138950(F76)-2426693(F77)+138950(F80)-2426693(F81)+69475(F82)-17517(F83)+69475(F85)+69475(F86)-17517(F87)+138950(F88)+138950(F89)
B20 : 21864(F1)-11678(F2)-11678(F3)+79792(F4)-11678(F5)+79792(F6)+79792(F7)+39896(F8)-23356(F9)-23356(F10)+136228(F11)+39896(F15)-23356(F16)-23356(F19)+136228(F20)+39896(F22)+147906(F25)+39896(F26)-23356(F28)-23356(F30)+136228(F32)+39896(F33)+147906(F36)+39896(F37)+147906(F40)-67414(F41)-5839(F42)-11678(F46)-11678(F47)-5839(F49)-11678(F54)-11678(F57)-11678(F58)-11678(F60)-5839(F61)-758103(F62)-5839(F66)-11678(F72)-11678(F73)-11678(F76)-5839(F77)-11678(F80)-5839(F81)-5839(F82)-758103(F83)-5839(F85)-5839(F86)-758103(F87)-11678(F88)-11678(F89)
B21 : 3192(F1)+138950(F2)+138950(F3)-86992(F4)+138950(F5)-86992(F6)-86992(F7)-43496(F8)+277900(F9)+277900(F10)+103916(F11)-43496(F15)+277900(F16)+277900(F19)+103916(F20)-43496(F22)-35034(F25)-43496(F26)+277900(F28)+277900(F30)+103916(F32)-43496(F33)-35034(F36)-43496(F37)-35034(F40)-9842(F41)+69475(F42)+138950(F46)+138950(F47)+69475(F49)+138950(F54)+138950(F57)+138950(F58)+138950(F60)+69475(F61)-17517(F62)+69475(F66)+138950(F72)+138950(F73)+138950(F76)+69475(F77)+138950(F80)+69475(F81)-2426693(F82)-17517(F83)-2426693(F85)-2426693(F86)-17517(F87)+138950(F88)+138950(F89)

Matrix :
1558297088074054831626418489820689537985282002410112244213229866142466137319350617118244454705899/10813433131558149922251347741384519556957110698806797928828409600006829113392325195643230721397854003328000000 15227/77885683552800000 -14783/38942841776400000 521/41602800000 1857/69338000000 -48517/194714208882000000 -30851/624042000000 257291/519237890352000000 -2813647415820700170155194949393230787074233846650523130538610348298994505212258955402944989/722002227117602522630110616311650468301620103214660627064391606120984185452282938998445532071416000000 1762648027598943109256401319973328692632016355064847594579474082528737972495257769559025797247539/33985075556325614041361378615779918607579490767678507776317858742878605784947307757735867981536112581888000000 22373/416028000000 64979/1248084000000 -1277/21050184744000000 -2641/16641120000 63911/1248084000000 -68681/1248084000000 -2219/389428417764000000 89/13000875000 3512071379622638952081478578817968025735719046312308362274954791761007176235599277592659038778389/237895528894279298289529650310459430253056435373749554434225011200150240494631154304151075870752788073216000000 613/7692413190400000 -33757/3115427342112000000
15227/77885683552800000 40093/6490473629400000 -247291/48678552220500000 3119/3250218750 -21161/312021000000 -117299/48678552220500000 90107/156010500000 261793/129809472588000000 410383/5262546186000000 175307/259618945176000000 -157711/104007000000 -60751/312021000000 220817/194714208882000000 -38173/156010500000 -14359/78005250000 9957/34669000000 260527/389428417764000000 41/31202100000 40757/155771367105600000 28421/17307929678400000 25291/43269824196000000
-14783/38942841776400000 -247291/48678552220500000 190529/32452368147000000 -352691/312021000000 8981/31202100000 65561/24339276110250000 -128947/156010500000 -967/1802909341500000 -78469/877091031000000 -537683/778856835528000000 261677/156010500000 24341/312021000000 -118429/97357104441000000 4081/15601050000 74123/312021000000 -3527/20801400000 -35359/48678552220500000 9569/78005250000 -263471/778856835528000000 -112649/64904736294000000 -84751/155771367105600000
521/41602800000 3119/3250218750 -352691/312021000000 76917/125000 -14437/100000 -33551/52003500000 98371/500000 -28499/41602800000 108181/3748000000 157417/1248084000000 -603817/1000000 -1603/125000 226691/416028000000 17073/200000 -84963/500000 22427/125000 349189/1248084000000 69/200000 -2453/104007000000 128341/277352000000 169493/832056000000
1857/69338000000 -21161/312021000000 8981/31202100000 -14437/100000 19397/125000 81167/312021000000 -173373/1000000 137269/208014000000 -118157/11244000000 36781/2496168000000 47071/200000 4939/500000 -308051/1248084000000 -10987/200000 89859/1000000 -40161/1000000 -15961/124808400000 9763/125000 -25589/1248084000000 -41493/277352000000 -29353/416028000000
-48517/194714208882000000 -117299/48678552220500000 65561/24339276110250000 -33551/52003500000 81167/312021000000 40031/16226184073500000 -29867/78005250000 733/2704364012250000 -13453/389818236000000 -9043/51923789035200000 5839/5200350000 -1421/34669000000 -53759/48678552220500000 457/1300087500 8341/19501312500 -56821/312021000000 -50177/77885683552800000 30497/156010500000 -5527/259618945176000000 -15421/12980947258800000 -73211/155771367105600000
-30851/624042000000 90107/156010500000 -128947/156010500000 98371/500000 -173373/1000000 -29867/78005250000 449673/1000000 -379231/416028000000 278803/11244000000 1413/34669000000 -456983/1000000 -41117/1000000 30287/78005250000 126477/1000000 -110427/1000000 32039/500000 133427/624042000000 -58107/500000 71183/624042000000 58747/208014000000 29663/249616800000
257291/519237890352000000 261793/129809472588000000 -967/1802909341500000 -28499/41602800000 137269/208014000000 733/2704364012250000 -379231/416028000000 367213/57693098928000000 -238489/4677818832000000 90223/259618945176000000 243509/208014000000 4337/69338000000 -458306888581150522747650471611874718413713054989811642718602161505684735378847924582615203/361001113558801261315055308155825234150810051607330313532195803060492092726141469499222766035708000000 -181267/208014000000 10817/16641120000 -4787/13867600000 -23107/43269824196000000 23779/69338000000 22417/259618945176000000 -2001/7692413190400000 -155849/519237890352000000
-2813647415820700170155194949393230787074233846650523130538610348298994505212258955402944989/722002227117602522630110616311650468301620103214660627064391606120984185452282938998445532071416000000 410383/5262546186000000 -78469/877091031000000 108181/3748000000 -118157/11244000000 -13453/389818236000000 278803/11244000000 -238489/4677818832000000 2887511/1137847824000000 276119/28066912992000000 -747059/16866000000 -8607/1874000000 388319/10525092372000000 1399/131765625 -120623/11244000000 129167/11244000000 157763/8420073897600000 -7649/2811000000 429247/84200738976000000 863021/28066912992000000 56081/4210036948800000
1762648027598943109256401319973328692632016355064847594579474082528737972495257769559025797247539/33985075556325614041361378615779918607579490767678507776317858742878605784947307757735867981536112581888000000 175307/259618945176000000 -537683/778856835528000000 157417/1248084000000 36781/2496168000000 -9043/51923789035200000 1413/34669000000 90223/259618945176000000 276119/28066912992000000 2249/13846343742720000 -468223/2496168000000 -6029/624042000000 5708444142204078109276318413039913350281068199946074058305915810889407529219562170995284057/190608587959047065974349202706275723631627707248670405544999384015939824959402695895589620466853824000000 1/27735200000 11723/208014000000 15923/624042000000 7187/3115427342112000000 227137/2496168000000 46161791319952591046757875954551142011713667265523616816912811572646922161023698047572617984929/1359403022253024561654455144631196744303179630707140311052714349715144231397892310309434719261444503275520000 104309/519237890352000000 245869/6230854684224000000
22373/416028000000 -157711/104007000000 261677/156010500000 -603817/1000000 47071/200000 5839/5200350000 -456983/1000000 243509/208014000000 -747059/16866000000 -468223/2496168000000 4937/4000 17499/500000 -68449/69338000000 -72683/500000 362723/1000000 -310511/1000000 -4009/8667250000 -26323/1000000 -1213/277352000000 -257379/277352000000 -1012819/2496168000000
64979/1248084000000 -60751/312021000000 24341/312021000000 -1603/125000 4939/500000 -1421/34669000000 -41117/1000000 4337/69338000000 -8607/1874000000 -6029/624042000000 17499/500000 2332/15625 -2307/69338000000 -513/10000 1579/62500 -2681/250000 499/104007000000 167/1000000 -18193/1248084000000 27193/832056000000 -131/832056000000
-1277/21050184744000000 220817/194714208882000000 -118429/97357104441000000 226691/416028000000 -308051/1248084000000 -53759/48678552220500000 30287/78005250000 -458306888581150522747650471611874718413713054989811642718602161505684735378847924582615203/361001113558801261315055308155825234150810051607330313532195803060492092726141469499222766035708000000 388319/10525092372000000 5708444142204078109276318413039913350281068199946074058305915810889407529219562170995284057/190608587959047065974349202706275723631627707248670405544999384015939824959402695895589620466853824000000 -68449/69338000000 -2307/69338000000 202331/194714208882000000 12809/208014000000 -537703/1248084000000 126523/416028000000 33841/64904736294000000 -22093/208014000000 -35323/1038475780704000000 97381/129809472588000000 1191247/3115427342112000000
-2641/16641120000 -38173/156010500000 4081/15601050000 17073/200000 -10987/200000 457/1300087500 126477/1000000 -181267/208014000000 1399/131765625 1/27735200000 -72683/500000 -513/10000 12809/208014000000 66981/200000 239/250000 58903/1000000 -23023/1248084000000 27207/1000000 11299/2496168000000 -30143/416028000000 -387/277352000000
63911/1248084000000 -14359/78005250000 74123/312021000000 -84963/500000 89859/1000000 8341/19501312500 -110427/1000000 10817/16641120000 -120623/11244000000 11723/208014000000 362723/1000000 1579/62500 -537703/1248084000000 239/250000 182653/500000 -115071/1000000 -277207/1248084000000 25791/500000 117467/2496168000000 -183299/832056000000 -76429/499233600000
-68681/1248084000000 9957/34669000000 -3527/20801400000 22427/125000 -40161/1000000 -56821/312021000000 32039/500000 -4787/13867600000 129167/11244000000 15923/624042000000 -310511/1000000 -2681/250000 126523/416028000000 58903/1000000 -115071/1000000 90513/500000 1129/8320560000 32729/1000000 -23159/499233600000 88141/416028000000 51593/416028000000
-2219/389428417764000000 260527/389428417764000000 -35359/48678552220500000 349189/1248084000000 -15961/124808400000 -50177/77885683552800000 133427/624042000000 -23107/43269824196000000 157763/8420073897600000 7187/3115427342112000000 -4009/8667250000 499/104007000000 33841/64904736294000000 -23023/1248084000000 -277207/1248084000000 1129/8320560000 236861/778856835528000000 -134201/1248084000000 4751/1557713671056000000 390089/1038475780704000000 602531/3115427342112000000
89/13000875000 41/31202100000 9569/78005250000 69/200000 9763/125000 30497/156010500000 -58107/500000 23779/69338000000 -7649/2811000000 227137/2496168000000 -26323/1000000 167/1000000 -22093/208014000000 27207/1000000 25791/500000 32729/1000000 -134201/1248084000000 41259/200000 -107051/2496168000000 329/17334500000 -12403/832056000000
3512071379622638952081478578817968025735719046312308362274954791761007176235599277592659038778389/237895528894279298289529650310459430253056435373749554434225011200150240494631154304151075870752788073216000000 40757/155771367105600000 -263471/778856835528000000 -2453/104007000000 -25589/1248084000000 -5527/259618945176000000 71183/624042000000 22417/259618945176000000 429247/84200738976000000 46161791319952591046757875954551142011713667265523616816912811572646922161023698047572617984929/1359403022253024561654455144631196744303179630707140311052714349715144231397892310309434719261444503275520000 -1213/277352000000 -18193/1248084000000 -35323/1038475780704000000 11299/2496168000000 117467/2496168000000 -23159/499233600000 4751/1557713671056000000 -107051/2496168000000 262733/3115427342112000000 4963/346158593568000000 -19303/1038475780704000000
613/7692413190400000 28421/17307929678400000 -112649/64904736294000000 128341/277352000000 -41493/277352000000 -15421/12980947258800000 58747/208014000000 -2001/7692413190400000 863021/28066912992000000 104309/519237890352000000 -257379/277352000000 27193/832056000000 97381/129809472588000000 -30143/416028000000 -183299/832056000000 88141/416028000000 390089/1038475780704000000 329/17334500000 4963/346158593568000000 657337/692317187136000000 242839/692317187136000000
-33757/3115427342112000000 25291/43269824196000000 -84751/155771367105600000 169493/832056000000 -29353/416028000000 -73211/155771367105600000 29663/249616800000 -155849/519237890352000000 56081/4210036948800000 245869/6230854684224000000 -1012819/2496168000000 -131/832056000000 1191247/3115427342112000000 -387/277352000000 -76429/499233600000 51593/416028000000 602531/3115427342112000000 -12403/832056000000 -19303/1038475780704000000 242839/692317187136000000 523201/3115427342112000000


--- Term 3 ---

Order of type    : 3
Order of flags   : 5
Number of flags  : 87
Matrix dimension : 61

Flags :
F1  : {125}
F2  : {135}
F3  : {125, 135}
F4  : {235}
F5  : {125, 235}
F6  : {135, 235}
F7  : {145}
F8  : {125, 145}
F9  : {135, 145}
F10 : {125, 135, 145}
F11 : {235, 145}
F12 : {125, 235, 145}
F13 : {135, 235, 145}
F14 : {245}
F15 : {125, 245}
F16 : {135, 245}
F17 : {125, 135, 245}
F18 : {235, 245}
F19 : {125, 235, 245}
F20 : {135, 235, 245}
F21 : {145, 245}
F22 : {135, 145, 245}
F23 : {235, 145, 245}
F24 : {135, 235, 145, 245}
F25 : {345}
F26 : {125, 345}
F27 : {135, 345}
F28 : {125, 135, 345}
F29 : {235, 345}
F30 : {125, 235, 345}
F31 : {135, 235, 345}
F32 : {145, 345}
F33 : {125, 145, 345}
F34 : {235, 145, 345}
F35 : {125, 235, 145, 345}
F36 : {245, 345}
F37 : {125, 245, 345}
F38 : {135, 245, 345}
F39 : {125, 135, 245, 345}
F40 : {124, 125}
F41 : {124, 125, 135}
F42 : {124, 125, 235}
F43 : {124, 125, 345}
F44 : {124, 125, 135, 345}
F45 : {124, 125, 235, 345}
F46 : {134, 125}
F47 : {134, 135}
F48 : {134, 125, 135}
F49 : {134, 125, 235}
F50 : {134, 135, 235}
F51 : {134, 125, 145}
F52 : {134, 125, 235, 145}
F53 : {134, 125, 245}
F54 : {134, 135, 245}
F55 : {134, 125, 135, 245}
F56 : {134, 135, 235, 245}
F57 : {134, 125, 345}
F58 : {134, 125, 235, 345}
F59 : {134, 125, 245, 345}
F60 : {124, 134, 125, 135}
F61 : {234, 125}
F62 : {234, 135}
F63 : {234, 125, 135}
F64 : {234, 235}
F65 : {234, 125, 235}
F66 : {234, 135, 235}
F67 : {234, 125, 145}
F68 : {234, 135, 145}
F69 : {234, 235, 145}
F70 : {234, 125, 235, 145}
F71 : {234, 135, 235, 145}
F72 : {234, 125, 245}
F73 : {234, 135, 245}
F74 : {234, 125, 135, 245}
F75 : {234, 135, 145, 245}
F76 : {234, 125, 345}
F77 : {234, 135, 345}
F78 : {234, 125, 135, 345}
F79 : {234, 125, 145, 345}
F80 : {124, 234, 125, 135}
F81 : {124, 234, 125, 235}
F82 : {134, 234, 125}
F83 : {134, 234, 125, 135}
F84 : {134, 234, 125, 235}
F85 : {134, 234, 135, 235}
F86 : {134, 234, 125, 145}
F87 : {134, 234, 125, 245}

Basis :
B1  : 14720(F1)-178632(F2)+3997237(F3)+163912(F4)-4267033(F5)+269796(F6)-519760(F7)+29440(F8)-178632(F9)-1066128(F10)+384862(F14)+163912(F18)+854360(F19)-115066(F21)-445544(F24)+134898(F25)-178632(F27)+163912(F29)+211768(F31)+249964(F32)+821224(F35)-134898(F36)-375680(F39)+7360(F40)+1042352(F44)-342544(F45)-89316(F47)-1012912(F52)-178632(F55)-342544(F56)+163912(F58)-506456(F59)-786292(F60)+81956(F64)-178632(F70)+342544(F74)+163912(F75)+163912(F78)+342544(F79)-14720(F80)+598452(F81)+178632(F83)-163912(F84)+187840(F85)+342544(F87)
B2  : 126360(F1)-36992(F2)-1404851(F3)-89368(F4)-89932(F5)+1494783(F6)+137034(F7)+252720(F8)-36992(F9)+264648(F10)-44966(F14)-89368(F18)-75112(F19)-139170(F21)-430320(F24)-92068(F25)-36992(F27)-89368(F29)-189536(F31)+47102(F32)+151416(F35)+92068(F36)+278904(F39)+63180(F40)-30768(F44)+52376(F45)-18496(F47)+283488(F52)-36992(F55)+52376(F56)-89368(F58)+141744(F59)+203196(F60)-44684(F64)-36992(F70)-52376(F74)-89368(F75)-89368(F78)-52376(F79)-126360(F80)-63744(F81)+36992(F83)+89368(F84)-139452(F85)-52376(F87)
B3  : 7360(F1)-89316(F2)-519760(F3)+81956(F4)+384862(F5)+134898(F6)+4776877(F7)+14720(F8)-89316(F9)-533064(F10)-4844326(F14)+81956(F18)+427180(F19)-57533(F21)-222772(F24)+67449(F25)-89316(F27)+81956(F29)+105884(F31)+124982(F32)+410612(F35)-67449(F36)-187840(F39)+3680(F40)+521176(F44)-171272(F45)-44658(F47)-506456(F52)-89316(F55)-171272(F56)+81956(F58)-253228(F59)-393146(F60)+40978(F64)-89316(F70)+171272(F74)+81956(F75)+81956(F78)+171272(F79)-7360(F80)+299226(F81)+89316(F83)-81956(F84)+93920(F85)+171272(F87)
B4  : 63180(F1)-18496(F2)+137034(F3)-44684(F4)-44966(F5)-92068(F6)-1610402(F7)+126360(F8)-18496(F9)+132324(F10)-22483(F14)-44684(F18)-37556(F19)-69585(F21)-215160(F24)+1632885(F25)-18496(F27)-44684(F29)-94768(F31)+23551(F32)+75708(F35)+46034(F36)+139452(F39)+31590(F40)-15384(F44)+26188(F45)-9248(F47)+141744(F52)-18496(F55)+26188(F56)-44684(F58)+70872(F59)+101598(F60)-22342(F64)-18496(F70)-26188(F74)-44684(F75)-44684(F78)-26188(F79)-63180(F80)-31872(F81)+18496(F83)+44684(F84)-69726(F85)-26188(F87)
B5  : 240128(F1)-169364(F2)-22552(F3)-70764(F4)+59544(F5)-36992(F6)-11276(F7)-1198663(F8)+1509555(F9)+10568(F10)+29772(F14)-70764(F18)-78112(F19)-66764(F21)-26928(F24)-18496(F25)-169364(F27)-70764(F29)+67544(F31)+48268(F32)+23708(F35)+18496(F36)+3220(F39)+120064(F40)+535928(F44)-98600(F45)-84682(F47)-55672(F52)-169364(F55)-98600(F56)-70764(F58)-27836(F59)-8634(F60)-35382(F64)-169364(F70)+98600(F74)-70764(F75)-70764(F78)+98600(F79)-240128(F80)+10244(F81)+169364(F83)+70764(F84)-1610(F85)+98600(F87)
B6  : (F8)-(F15)
B7  : 648188(F1)-212292(F2)+432016(F3)-435896(F4)-163912(F5)-268104(F6)+216008(F7)-3740381(F8)-212292(F9)-454968(F10)-81956(F14)+4600861(F18)+119384(F19)-186148(F21)-96404(F24)-134052(F25)-212292(F27)-435896(F29)+335584(F31)+52096(F32)-3908(F35)+134052(F36)+100312(F39)+324094(F40)-22624(F44)+223604(F45)-106146(F47)+1319000(F52)-212292(F55)+223604(F56)-435896(F58)+659500(F59)+102266(F60)-217948(F64)-212292(F70)-223604(F74)-435896(F75)-435896(F78)-223604(F79)-648188(F80)-52110(F81)+212292(F83)+435896(F84)-50156(F85)-223604(F87)
B8  : 240128(F1)-169364(F2)-22552(F3)-70764(F4)+59544(F5)-36992(F6)-11276(F7)-1198663(F8)-169364(F9)+10568(F10)+29772(F14)-70764(F18)-78112(F19)-66764(F21)-26928(F24)-18496(F25)+1509555(F27)-70764(F29)+67544(F31)+48268(F32)+23708(F35)+18496(F36)+3220(F39)+120064(F40)+535928(F44)-98600(F45)-84682(F47)-55672(F52)-169364(F55)-98600(F56)-70764(F58)-27836(F59)-8634(F60)-35382(F64)-169364(F70)+98600(F74)-70764(F75)-70764(F78)+98600(F79)-240128(F80)+10244(F81)+169364(F83)+70764(F84)-1610(F85)+98600(F87)
B9  : 648188(F1)-212292(F2)+432016(F3)-435896(F4)-163912(F5)-268104(F6)+216008(F7)-3740381(F8)-212292(F9)-454968(F10)-81956(F14)-435896(F18)+119384(F19)-186148(F21)-96404(F24)-134052(F25)-212292(F27)+4600861(F29)+335584(F31)+52096(F32)-3908(F35)+134052(F36)+100312(F39)+324094(F40)-22624(F44)+223604(F45)-106146(F47)+1319000(F52)-212292(F55)+223604(F56)-435896(F58)+659500(F59)+102266(F60)-217948(F64)-212292(F70)-223604(F74)-435896(F75)-435896(F78)-223604(F79)-648188(F80)-52110(F81)+212292(F83)+435896(F84)-50156(F85)-223604(F87)
B10 : (F11)-(F16)
B11 : (F11)-(F26)
B12 : (F12)-(F13)
B13 : (F12)-(F17)
B14 : (F12)-(F20)
B15 : (F12)-(F28)
B16 : (F12)-(F30)
B17 : 17900(F1)-13164(F2)-9878(F3)-4736(F4)+22724(F5)-12846(F6)-4939(F7)+35800(F8)-13164(F9)-12372(F10)+11362(F14)-4736(F18)+28592(F19)+433679(F21)-78932(F24)-6423(F25)-13164(F27)-4736(F29)-16220(F31)-440102(F32)+57976(F35)+6423(F36)+20956(F39)+8950(F40)+43184(F44)-8428(F45)-6582(F47)-7384(F52)-13164(F55)-8428(F56)-4736(F58)-3692(F59)-8032(F60)-2368(F64)-13164(F70)+8428(F74)-4736(F75)-4736(F78)+8428(F79)-17900(F80)+18510(F81)+13164(F83)+4736(F84)-10478(F85)+8428(F87)
B18 : 63180(F1)-18496(F2)+137034(F3)-44684(F4)-44966(F5)-92068(F6)+68517(F7)+126360(F8)-18496(F9)+132324(F10)-22483(F14)-44684(F18)-37556(F19)+1609334(F21)-215160(F24)-46034(F25)-18496(F27)-44684(F29)-94768(F31)+23551(F32)+75708(F35)-1632885(F36)+139452(F39)+31590(F40)-15384(F44)+26188(F45)-9248(F47)+141744(F52)-18496(F55)+26188(F56)-44684(F58)+70872(F59)+101598(F60)-22342(F64)-18496(F70)-26188(F74)-44684(F75)-44684(F78)-26188(F79)-63180(F80)-31872(F81)+18496(F83)+44684(F84)-69726(F85)-26188(F87)
B19 : (F22)-(F23)
B20 : (F22)-(F33)
B21 : (F22)-(F34)
B22 : (F22)-(F37)
B23 : (F22)-(F38)
B24 : 67216(F1)-71124(F2)-366976(F3)+3908(F4)+821224(F5)-454248(F6)-183488(F7)+134432(F8)-71124(F9)-576072(F10)+410612(F14)+3908(F18)+1492384(F19)-864860(F21)+1644533(F24)-227124(F25)-71124(F27)+3908(F29)-916312(F31)+637736(F32)-2556937(F35)+227124(F36)+912404(F39)+33608(F40)+292312(F44)-75032(F45)-35562(F47)-157880(F52)-71124(F55)-75032(F56)+3908(F58)-78940(F59)-327506(F60)+1954(F64)-71124(F70)+75032(F74)+3908(F75)+3908(F78)+75032(F79)-67216(F80)+783708(F81)+71124(F83)-3908(F84)-456202(F85)+75032(F87)
B25 : 109972(F1)-9660(F2)+1212392(F3)-100312(F4)-375680(F5)-836712(F6)+606196(F7)+219944(F8)-9660(F9)+2042856(F10)-187840(F14)-100312(F18)-570056(F19)-648872(F21)+2551241(F24)-418356(F25)-9660(F27)-100312(F29)-1472800(F31)+230516(F32)+912404(F35)+418356(F36)-3463645(F39)+54986(F40)-161984(F44)+90652(F45)-4830(F47)+381928(F52)-9660(F55)+90652(F56)-100312(F58)+190964(F59)+1116910(F60)-50156(F64)-9660(F70)-90652(F74)-100312(F75)-100312(F78)-90652(F79)-109972(F80)-330354(F81)+9660(F83)+100312(F84)-786556(F85)-90652(F87)
B26 : 120064(F1)-84682(F2)-11276(F3)-35382(F4)+29772(F5)-18496(F6)-5638(F7)+240128(F8)-84682(F9)+5284(F10)+14886(F14)-35382(F18)-39056(F19)-33382(F21)-13464(F24)-9248(F25)-84682(F27)-35382(F29)+33772(F31)+24134(F32)+11854(F35)+9248(F36)+1610(F39)-1618887(F40)+267964(F44)-49300(F45)+1636578(F47)-27836(F52)-84682(F55)-49300(F56)-35382(F58)-13918(F59)-4317(F60)-17691(F64)-84682(F70)+49300(F74)-35382(F75)-35382(F78)+49300(F79)-120064(F80)+5122(F81)+84682(F83)+35382(F84)-805(F85)+49300(F87)
B27 : 324094(F1)-106146(F2)+216008(F3)-217948(F4)-81956(F5)-134052(F6)+108004(F7)+648188(F8)-106146(F9)-227484(F10)-40978(F14)-217948(F18)+59692(F19)-93074(F21)-48202(F24)-67026(F25)-106146(F27)-217948(F29)+167792(F31)+26048(F32)-1954(F35)+67026(F36)+50156(F39)-4874710(F40)-11312(F44)+111802(F45)-53073(F47)+659500(F52)-106146(F55)+111802(F56)-217948(F58)+329750(F59)+51133(F60)+4927783(F64)-106146(F70)-111802(F74)-217948(F75)-217948(F78)-111802(F79)-324094(F80)-26055(F81)+106146(F83)+217948(F84)-25078(F85)-111802(F87)
B28 : (F41)-(F42)
B29 : (F41)-(F48)
B30 : (F41)-(F50)
B31 : (F41)-(F65)
B32 : (F41)-(F66)
B33 : (F43)-(F54)
B34 : (F43)-(F69)
B35 : 72196(F1)-295800(F2)-499672(F3)+223604(F4)+342544(F5)+157128(F6)-249836(F7)+144392(F8)-295800(F9)+486672(F10)+171272(F14)+223604(F18)-353720(F19)-14144(F21)+15620(F24)+78564(F25)-295800(F27)+223604(F29)-132952(F31)+92708(F32)+75032(F35)-78564(F36)-90652(F39)+36098(F40)-3406349(F44)+4517353(F45)-147900(F47)-1486016(F52)-295800(F55)-519404(F56)+223604(F58)-743008(F59)-128168(F60)+111802(F64)-295800(F70)+519404(F74)+223604(F75)+223604(F78)+519404(F79)-72196(F80)+82842(F81)+295800(F83)-223604(F84)+45326(F85)+519404(F87)
B36 : 240128(F1)-169364(F2)-22552(F3)-70764(F4)+59544(F5)-36992(F6)-11276(F7)+480256(F8)-169364(F9)+10568(F10)+29772(F14)-70764(F18)-78112(F19)-66764(F21)-26928(F24)-18496(F25)-169364(F27)-70764(F29)+67544(F31)+48268(F32)+23708(F35)+18496(F36)+3220(F39)+120064(F40)-1142991(F44)-98600(F45)-84682(F47)-55672(F52)+1509555(F55)-98600(F56)-70764(F58)-27836(F59)-8634(F60)-35382(F64)-169364(F70)+98600(F74)-70764(F75)-70764(F78)+98600(F79)-240128(F80)+10244(F81)+169364(F83)+70764(F84)-1610(F85)+98600(F87)
B37 : 72196(F1)-295800(F2)-499672(F3)+223604(F4)+342544(F5)+157128(F6)-249836(F7)+144392(F8)-295800(F9)+486672(F10)+171272(F14)+223604(F18)-353720(F19)-14144(F21)+15620(F24)+78564(F25)-295800(F27)+223604(F29)-132952(F31)+92708(F32)+75032(F35)-78564(F36)-90652(F39)+36098(F40)-3406349(F44)-519404(F45)-147900(F47)-1486016(F52)-295800(F55)+4517353(F56)+223604(F58)-743008(F59)-128168(F60)+111802(F64)-295800(F70)+519404(F74)+223604(F75)+223604(F78)+519404(F79)-72196(F80)+82842(F81)+295800(F83)-223604(F84)+45326(F85)+519404(F87)
B38 : 240128(F1)-169364(F2)-22552(F3)-70764(F4)+59544(F5)-36992(F6)-11276(F7)+480256(F8)-169364(F9)+10568(F10)+29772(F14)-70764(F18)-78112(F19)-66764(F21)-26928(F24)-18496(F25)-169364(F27)-70764(F29)+67544(F31)+48268(F32)+23708(F35)+18496(F36)+3220(F39)+120064(F40)-1142991(F44)-98600(F45)-84682(F47)-55672(F52)-169364(F55)-98600(F56)-70764(F58)-27836(F59)-8634(F60)-35382(F64)+1509555(F70)+98600(F74)-70764(F75)-70764(F78)+98600(F79)-240128(F80)+10244(F81)+169364(F83)+70764(F84)-1610(F85)+98600(F87)
B39 : (F44)-(F71)
B40 : (F46)-(F61)
B41 : (F46)-(F62)
B42 : (F49)-(F63)
B43 : (F49)-(F82)
B44 : (F51)-(F72)
B45 : (F51)-(F77)
B46 : 648188(F1)-212292(F2)+432016(F3)-435896(F4)-163912(F5)-268104(F6)+216008(F7)+1296376(F8)-212292(F9)-454968(F10)-81956(F14)-435896(F18)+119384(F19)-186148(F21)-96404(F24)-134052(F25)-212292(F27)-435896(F29)+335584(F31)+52096(F32)-3908(F35)+134052(F36)+100312(F39)+324094(F40)-22624(F44)+223604(F45)-106146(F47)-3717757(F52)-212292(F55)+223604(F56)+4600861(F58)+659500(F59)+102266(F60)-217948(F64)-212292(F70)-223604(F74)-435896(F75)-435896(F78)-223604(F79)-648188(F80)-52110(F81)+212292(F83)+435896(F84)-50156(F85)-223604(F87)
B47 : 72196(F1)-295800(F2)-499672(F3)+223604(F4)+342544(F5)+157128(F6)-249836(F7)+144392(F8)-295800(F9)+486672(F10)+171272(F14)+223604(F18)-353720(F19)-14144(F21)+15620(F24)+78564(F25)-295800(F27)+223604(F29)-132952(F31)+92708(F32)+75032(F35)-78564(F36)-90652(F39)+36098(F40)+1630408(F44)-519404(F45)-147900(F47)+3550741(F52)-295800(F55)-519404(F56)+223604(F58)-743008(F59)-128168(F60)+111802(F64)-295800(F70)-4517353(F74)+223604(F75)+223604(F78)+519404(F79)-72196(F80)+82842(F81)+295800(F83)-223604(F84)+45326(F85)+519404(F87)
B48 : 648188(F1)-212292(F2)+432016(F3)-435896(F4)-163912(F5)-268104(F6)+216008(F7)+1296376(F8)-212292(F9)-454968(F10)-81956(F14)-435896(F18)+119384(F19)-186148(F21)-96404(F24)-134052(F25)-212292(F27)-435896(F29)+335584(F31)+52096(F32)-3908(F35)+134052(F36)+100312(F39)+324094(F40)-22624(F44)+223604(F45)-106146(F47)-3717757(F52)-212292(F55)+223604(F56)-435896(F58)+659500(F59)+102266(F60)-217948(F64)-212292(F70)-223604(F74)-435896(F75)+4600861(F78)-223604(F79)-648188(F80)-52110(F81)+212292(F83)+435896(F84)-50156(F85)-223604(F87)
B49 : (F52)-(F86)
B50 : 72196(F1)-295800(F2)-499672(F3)+223604(F4)+342544(F5)+157128(F6)-249836(F7)+144392(F8)-295800(F9)+486672(F10)+171272(F14)+223604(F18)-353720(F19)-14144(F21)+15620(F24)+78564(F25)-295800(F27)+223604(F29)-132952(F31)+92708(F32)+75032(F35)-78564(F36)-90652(F39)+36098(F40)+1630408(F44)-519404(F45)-147900(F47)+3550741(F52)-295800(F55)-519404(F56)+223604(F58)-743008(F59)-128168(F60)+111802(F64)-295800(F70)+519404(F74)+223604(F75)+223604(F78)+519404(F79)-72196(F80)+82842(F81)+295800(F83)-223604(F84)+45326(F85)-4517353(F87)
B51 : (F53)-(F57)
B52 : (F53)-(F67)
B53 : (F53)-(F68)
B54 : (F53)-(F73)
B55 : (F53)-(F76)
B56 : 648188(F1)-212292(F2)+432016(F3)-435896(F4)-163912(F5)-268104(F6)+216008(F7)+1296376(F8)-212292(F9)-454968(F10)-81956(F14)-435896(F18)+119384(F19)-186148(F21)-96404(F24)-134052(F25)-212292(F27)-435896(F29)+335584(F31)+52096(F32)-3908(F35)+134052(F36)+100312(F39)+324094(F40)-22624(F44)+223604(F45)-106146(F47)+1319000(F52)-212292(F55)+223604(F56)-435896(F58)-4377257(F59)+102266(F60)-217948(F64)-212292(F70)-223604(F74)+4600861(F75)-435896(F78)-223604(F79)-648188(F80)-52110(F81)+212292(F83)+435896(F84)-50156(F85)-223604(F87)
B57 : 72196(F1)-295800(F2)-499672(F3)+223604(F4)+342544(F5)+157128(F6)-249836(F7)+144392(F8)-295800(F9)+486672(F10)+171272(F14)+223604(F18)-353720(F19)-14144(F21)+15620(F24)+78564(F25)-295800(F27)+223604(F29)-132952(F31)+92708(F32)+75032(F35)-78564(F36)-90652(F39)+36098(F40)+1630408(F44)-519404(F45)-147900(F47)-1486016(F52)-295800(F55)-519404(F56)+223604(F58)+4293749(F59)-128168(F60)+111802(F64)-295800(F70)+519404(F74)+223604(F75)+223604(F78)-4517353(F79)-72196(F80)+82842(F81)+295800(F83)-223604(F84)+45326(F85)+519404(F87)
B58 : 7126(F1)+10244(F2)+263228(F3)-17370(F4)-199484(F5)-63744(F6)+131614(F7)+14252(F8)+10244(F9)+436488(F10)-99742(F14)-17370(F18)-343740(F19)+35998(F21)+151118(F24)-31872(F25)+10244(F27)-17370(F29)-92748(F31)-67870(F32)-261236(F35)+31872(F36)+110118(F39)+3563(F40)-75716(F44)+27614(F45)+5122(F47)+89968(F52)+10244(F55)+27614(F56)-17370(F58)+44984(F59)-1438183(F60)-8685(F64)+10244(F70)-27614(F74)-17370(F75)-17370(F78)-27614(F79)-7126(F80)+1493242(F81)-10244(F83)+17370(F84)-55059(F85)-27614(F87)
B59 : 54986(F1)-4830(F2)+606196(F3)-50156(F4)-187840(F5)-418356(F6)+303098(F7)+109972(F8)-4830(F9)+1021428(F10)-93920(F14)-50156(F18)-285028(F19)-324436(F21)-1242758(F24)-209178(F25)-4830(F27)-50156(F29)-736400(F31)+115258(F32)+456202(F35)+209178(F36)+786556(F39)+27493(F40)-80992(F44)+45326(F45)-2415(F47)+190964(F52)-4830(F55)+45326(F56)-50156(F58)+95482(F59)-4478302(F60)-25078(F64)-4830(F70)-45326(F74)-50156(F75)-50156(F78)-45326(F79)-54986(F80)-165177(F81)+4830(F83)+50156(F84)+4643479(F85)-45326(F87)
B60 : 240128(F1)-169364(F2)-22552(F3)-70764(F4)+59544(F5)-36992(F6)-11276(F7)+480256(F8)-169364(F9)+10568(F10)+29772(F14)-70764(F18)-78112(F19)-66764(F21)-26928(F24)-18496(F25)-169364(F27)-70764(F29)+67544(F31)+48268(F32)+23708(F35)+18496(F36)+3220(F39)+120064(F40)+535928(F44)-98600(F45)-84682(F47)-55672(F52)-169364(F55)-98600(F56)-70764(F58)-27836(F59)-8634(F60)-35382(F64)-169364(F70)+98600(F74)-70764(F75)-70764(F78)+98600(F79)+1438791(F80)+10244(F81)-1509555(F83)+70764(F84)-1610(F85)+98600(F87)
B61 : 648188(F1)-212292(F2)+432016(F3)-435896(F4)-163912(F5)-268104(F6)+216008(F7)+1296376(F8)-212292(F9)-454968(F10)-81956(F14)-435896(F18)+119384(F19)-186148(F21)-96404(F24)-134052(F25)-212292(F27)-435896(F29)+335584(F31)+52096(F32)-3908(F35)+134052(F36)+100312(F39)+324094(F40)-22624(F44)+223604(F45)-106146(F47)+1319000(F52)-212292(F55)+223604(F56)-435896(F58)+659500(F59)+102266(F60)-217948(F64)-212292(F70)-223604(F74)-435896(F75)-435896(F78)-223604(F79)+4388569(F80)-52110(F81)+212292(F83)-4600861(F84)-50156(F85)-223604(F87)

Matrix :
779557/12684460538524500000 -882983/8456307025683000000 351383/8456307025683000000 -849/16015733003187500 -18637/2818769008561000000 1239/83945950000 -68311/4228153512841500000 134753/2818769008561000000 -166261/25368921077049000000 1579/20147028000 13669/201470280000 5719/1678919000000 108187/1259189250000 -17249/839459500000 41741/629594625000 -4889/1678919000000 108307/384377592076500000 -378173/4228153512841500000 -87689/1007351400000 13531/839459500000 -125947/1007351400000 -17431/419729750000 -236669/5036757000000 2323/140938450428050000 -455219/6342230269262250000 4551/70469225214025000 581/52415126192250000 -104101/5036757000000 -76781/1007351400000 -14353/125918925000 -264431/1678919000000 -76553/419729750000 1621/114471750000 3257/2518378500000 819017/12684460538524500000 -35503/2114076756420750000 58823/1014756843081960000 5728/132129797276296875 -8011/167891900000 -111371/1678919000000 -9881/91577400000 16787/1259189250000 36523/839459500000 -143829/1678919000000 -115651/1007351400000 -16121/317111513463112500 1291819/25368921077049000000 -137603/2306265552459000000 -102139/5036757000000 453419/8456307025683000000 14897/5036757000000 -165679/2518378500000 -60999/419729750000 -423761/5036757000000 92443/5036757000000 -217993/5073784215409800000 754187/25368921077049000000 -21623/176173063035062500 -10651/352346126070125000 -44179/1691261405136600000 -441101/6342230269262250000
-882983/8456307025683000000 146601/563753801712200000 -599713/8456307025683000000 539861/2818769008561000000 70617/2818769008561000000 -58511/1678919000000 305149/8456307025683000000 -209229/2818769008561000000 19391/1691261405136600000 -286901/1678919000000 -206791/1678919000000 43101/1678919000000 -74857/419729750000 1231/16789190000 -212309/1678919000000 5067/152629000000 -6063/25625172805100000 35027/140938450428050000 18553/104932437500 -107/2384828125 58821/209864875000 111481/1678919000000 36389/335783800000 1519/8456307025683000000 126169/768755184153000000 -164859/1409384504280500000 -155039/8456307025683000000 35887/839459500000 262233/1678919000000 406283/1678919000000 109739/335783800000 646169/1678919000000 12471/1678919000000 43141/1678919000000 -88177/704692252140250000 70673/2818769008561000000 -1058273/8456307025683000000 -5179/70469225214025000 144137/839459500000 248971/1678919000000 368563/1678919000000 -3061/335783800000 -4769/76314500000 148641/839459500000 451563/1678919000000 168683/1691261405136600000 -281991/2818769008561000000 342989/2818769008561000000 171983/1678919000000 -240277/2818769008561000000 -78959/1678919000000 43063/335783800000 487903/1678919000000 46307/335783800000 -31197/419729750000 34831/422815351284150000 -7279/128125864025500000 601573/2818769008561000000 1768/26425959455259375 106977/1409384504280500000 74941/528519189105187500
351383/8456307025683000000 -599713/8456307025683000000 336041/8456307025683000000 -150423/2818769008561000000 -34937/2818769008561000000 20341/1007351400000 -133361/12684460538524500000 238963/8456307025683000000 -46237/12684460538524500000 24733/335783800000 256831/5036757000000 25409/1678919000000 13853/209864875000 -69277/5036757000000 92247/1678919000000 -493/839459500000 149563/768755184153000000 -14763/176173063035062500 -10489/152629000000 -1063/1007351400000 -127499/1259189250000 -5483/167891900000 -18611/503675700000 6217/576566388114750000 -69571/1585557567315562500 9803/264259594552593750 20239/2306265552459000000 -353/11447175000 -927/20986487500 -11243/157398656250 -3047/28617937500 -94383/839459500000 4759/2518378500000 -2971/251837850000 1014917/25368921077049000000 -59/38437759207650000 920603/25368921077049000000 62563/1691261405136600000 -27583/839459500000 -102973/2518378500000 -282599/5036757000000 847/152629000000 14231/419729750000 -150521/2518378500000 -6069/83945950000 -675017/25368921077049000000 47493/1409384504280500000 -343753/8456307025683000000 -4721/457887000000 747313/25368921077049000000 -19111/5036757000000 -92129/1678919000000 -167141/1678919000000 -3593/83945950000 13423/629594625000 -32077/2114076756420750000 106693/12684460538524500000 -677701/8456307025683000000 -55531/3171115134631125000 -21621/2818769008561000000 -1124627/25368921077049000000
-849/16015733003187500 539861/2818769008561000000 -150423/2818769008561000000 251979/704692252140250000 5003/70469225214025000 -84663/1678919000000 285239/8456307025683000000 8433/1409384504280500000 35633/4228153512841500000 -29373/152629000000 -178861/1678919000000 -1741/1678919000000 -62373/419729750000 106769/1678919000000 -100123/839459500000 6629/209864875000 98399/256251728051000000 60517/176173063035062500 248433/1678919000000 -38101/1678919000000 80661/335783800000 871/33578380000 39491/419729750000 339847/8456307025683000000 601/5285191891051875 -139817/2818769008561000000 -7943/845630702568300000 26051/335783800000 120977/1678919000000 122689/839459500000 174027/839459500000 88643/419729750000 28239/419729750000 54937/839459500000 -525407/8456307025683000000 53913/2818769008561000000 -15349/192188796038250000 -4083/1409384504280500000 14769/76314500000 31567/335783800000 196091/1678919000000 46149/1678919000000 -30003/1678919000000 46763/419729750000 155543/839459500000 2297/52851918910518750 -538643/8456307025683000000 8761/105703837821037500 7539/38157250000 5987/845630702568300000 -17557/335783800000 151663/1678919000000 142723/839459500000 -8141/1678919000000 -3819/30525800000 4831/845630702568300000 16381/4228153512841500000 30427/352346126070125000 29977/768755184153000000 208951/2818769008561000000 805513/8456307025683000000
-18637/2818769008561000000 70617/2818769008561000000 -34937/2818769008561000000 5003/70469225214025000 79161/563753801712200000 -17767/419729750000 7213/352346126070125000 95881/1409384504280500000 74237/4228153512841500000 -31301/419729750000 -33531/839459500000 -96733/839459500000 -4557/67156760000 -8749/209864875000 -155567/1678919000000 -99503/1678919000000 136363/384377592076500000 361083/2818769008561000000 2477/52466218750 50627/839459500000 68693/839459500000 30627/1678919000000 65907/1678919000000 11677/338252281027320000 11929/256251728051000000 105511/2818769008561000000 38743/2818769008561000000 61993/839459500000 -7597/152629000000 -77047/1678919000000 16389/335783800000 -579/83945950000 9411/335783800000 4943/419729750000 -659/264259594552593750 1421/32031466006375000 -2143/528519189105187500 64857/2818769008561000000 19333/419729750000 11673/209864875000 69089/1678919000000 1003/167891900000 -3061/104932437500 16021/419729750000 -259/152629000000 66853/4228153512841500000 2927/768755184153000000 40219/1691261405136600000 97947/1678919000000 62033/2818769008561000000 8571/419729750000 1764/26233109375 27193/1678919000000 -8729/839459500000 -4077/419729750000 697/88086531517531250 85567/8456307025683000000 6869/704692252140250000 3793/704692252140250000 23651/2818769008561000000 42301/8456307025683000000
1239/83945950000 -58511/1678919000000 20341/1007351400000 -84663/1678919000000 -17767/419729750000 141857/500000 -809/67156760000 -1359/16789190000 -31223/1678919000000 21209/1000000 22283/500000 48607/1000000 24491/1000000 3/2000 19037/500000 4947/250000 -36467/228943500000 -11349/167891900000 -33897/1000000 -1399/125000 -16377/1000000 35877/500000 144/3125 -10261/503675700000 -286919/5036757000000 54853/1678919000000 31307/5036757000000 -15013/250000 -33871/500000 -19861/200000 -30207/200000 -173767/1000000 -419/1000000 3523/250000 24383/1678919000000 -66249/839459500000 42589/5036757000000 -123601/1678919000000 12703/250000 -18531/200000 -49643/500000 1163/250000 559/15625 1543/125000 -8883/500000 -48223/2518378500000 8647/1007351400000 -35133/1678919000000 8223/1000000 -15811/2518378500000 1841/1000000 -50147/1000000 -3309/62500 -251/3125 -1781/250000 -2416/78699328125 11641/1007351400000 -29921/1678919000000 -28301/5036757000000 -40037/839459500000 -9257/1007351400000
-68311/4228153512841500000 305149/8456307025683000000 -133361/12684460538524500000 285239/8456307025683000000 7213/352346126070125000 -809/67156760000 109357/6342230269262250000 57883/8456307025683000000 263683/25368921077049000000 -157133/5036757000000 -188087/5036757000000 -95077/5036757000000 -1847/67156760000 -1783/167891900000 -25739/839459500000 -29357/1678919000000 22337/576566388114750000 420863/8456307025683000000 28937/1678919000000 753/1678919000000 25121/839459500000 1593/839459500000 23993/2518378500000 189287/25368921077049000000 891713/25368921077049000000 -88267/8456307025683000000 5791/1585557567315562500 11681/1007351400000 9941/839459500000 19021/839459500000 60359/1678919000000 193313/5036757000000 -4079/2518378500000 -8791/839459500000 -256087/12684460538524500000 90181/4228153512841500000 -3971/209660504769000000 437/34943417461500000 53093/5036757000000 1037/31479731250 20289/419729750000 51/33578380000 -10891/1259189250000 38549/2518378500000 44227/2518378500000 189061/8456307025683000000 -2113/132129797276296875 296413/12684460538524500000 61969/2518378500000 -292513/25368921077049000000 -22397/5036757000000 3281/314797312500 11491/503675700000 17099/1259189250000 -18043/2518378500000 56911/2536892107704900000 -125023/8456307025683000000 260779/8456307025683000000 269597/25368921077049000000 37799/2818769008561000000 515071/25368921077049000000
134753/2818769008561000000 -209229/2818769008561000000 238963/8456307025683000000 8433/1409384504280500000 95881/1409384504280500000 -1359/16789190000 57883/8456307025683000000 100391/563753801712200000 8621/422815351284150000 29/763145000 26057/1678919000000 -3271/33578380000 73967/1678919000000 -55127/839459500000 -4529/839459500000 -86953/1678919000000 20867/34943417461500000 20601/2818769008561000000 -7063/104932437500 13831/335783800000 -182657/1678919000000 -124369/1678919000000 -65317/839459500000 59557/1057038378210375000 -2623/422815351284150000 114023/1409384504280500000 19643/845630702568300000 66419/1678919000000 -128771/1678919000000 -5763/67156760000 -68539/839459500000 -198167/1678919000000 36709/1678919000000 -26511/839459500000 44509/845630702568300000 179203/2818769008561000000 422551/8456307025683000000 172133/1409384504280500000 -36807/839459500000 7349/419729750000 -1981/104932437500 10541/839459500000 3467/335783800000 -129079/1678919000000 -226027/1678919000000 -33703/1409384504280500000 1319/28187690085610000 -69031/2114076756420750000 15849/1678919000000 553643/8456307025683000000 7657/839459500000 -32447/839459500000 -221333/1678919000000 -114747/1678919000000 15689/839459500000 -23077/4228153512841500000 4207/211407675642075000 -151411/1409384504280500000 -28643/1409384504280500000 -4179/563753801712200000 -92281/1409384504280500000
-166261/25368921077049000000 19391/1691261405136600000 -46237/12684460538524500000 35633/4228153512841500000 74237/4228153512841500000 -31223/1678919000000 263683/25368921077049000000 8621/422815351284150000 52693/3171115134631125000 -2747/201470280000 -30367/1259189250000 -20033/629594625000 -53923/5036757000000 -128453/5036757000000 -48227/2518378500000 -11959/457887000000 26131/461253110491800000 62639/2818769008561000000 621/1678919000000 20431/2518378500000 -4393/503675700000 -44611/5036757000000 -50051/5036757000000 35597/4228153512841500000 282319/12684460538524500000 17341/8456307025683000000 281/38437759207650000 9563/1007351400000 -28621/5036757000000 -2031/1678919000000 13951/5036757000000 521/91577400000 -28871/5036757000000 -7011/419729750000 -2271/256251728051000000 679/35234612607012500 -167347/25368921077049000000 33323/1691261405136600000 -89563/5036757000000 21157/839459500000 12753/419729750000 64/78699328125 -13487/2518378500000 -1703/503675700000 -4667/251837850000 41989/3171115134631125000 -219/32031466006375000 55457/5073784215409800000 35831/5036757000000 -1697/317111513463112500 8407/2518378500000 5617/5036757000000 -25723/2518378500000 109/20986487500 2531/503675700000 58217/3171115134631125000 -156877/12684460538524500000 35743/2818769008561000000 7631/2114076756420750000 -501/140938450428050000 2149/792778783657781250
1579/20147028000 -286901/1678919000000 24733/335783800000 -29373/152629000000 -31301/419729750000 21209/1000000 -157133/5036757000000 29/763145000 -2747/201470280000 155203/500000 31803/250000 37107/500000 20371/100000 -3567/500000 173901/1000000 2259/100000 4813/57235875000 -111211/419729750000 -178279/1000000 -13457/500000 -133227/500000 -39471/500000 -11997/125000 4343/1007351400000 -591433/5036757000000 117891/1678919000000 1807/251837850000 -48747/500000 -66363/1000000 -137903/1000000 -117177/500000 -233999/1000000 -19339/1000000 -5691/100000 426857/5036757000000 -2947/1678919000000 217313/2518378500000 24407/419729750000 -112589/1000000 -11629/100000 -2621/20000 -1049/62500 63419/1000000 -148181/1000000 -4983/31250 -316163/5036757000000 113957/1678919000000 -9413/104932437500 -108573/1000000 3381/76314500000 2043/125000 -66297/500000 -204609/1000000 -27019/500000 9639/125000 -24449/1007351400000 30937/5036757000000 -261871/1678919000000 -93767/2518378500000 -43971/1678919000000 -165393/1678919000000
13669/201470280000 -206791/1678919000000 256831/5036757000000 -178861/1678919000000 -33531/839459500000 22283/500000 -188087/5036757000000 26057/1678919000000 -30367/1259189250000 31803/250000 71991/250000 18131/1000000 123657/1000000 16357/1000000 56707/500000 7801/200000 137383/457887000000 -199567/1678919000000 -1508/15625 66703/1000000 -99637/1000000 -753/500000 -12871/500000 -72113/5036757000000 -564131/5036757000000 35271/335783800000 72629/5036757000000 -633/250000 -5761/40000 -211453/1000000 -8197/50000 -3889/15625 53183/1000000 12807/250000 24303/335783800000 -211197/1678919000000 5453/100735140000 -84343/839459500000 9821/125000 -67173/1000000 -35411/200000 -27/8000 2909/100000 -61797/1000000 -5641/62500 -70101/839459500000 6557/114471750000 -67201/839459500000 -6929/125000 5837/104932437500 6713/500000 -137/25000 -124483/1000000 -92169/1000000 44391/1000000 -24021/419729750000 26483/1259189250000 -200897/1678919000000 -61607/1678919000000 -1421/15262900000 -510751/5036757000000
5719/1678919000000 43101/1678919000000 25409/1678919000000 -1741/1678919000000 -96733/839459500000 48607/1000000 -95077/5036757000000 -3271/33578380000 -20033/629594625000 37107/500000 18131/1000000 289127/1000000 2721/50000 55107/500000 94009/1000000 116247/1000000 -2143/9157740000 -58921/839459500000 -23951/1000000 -5301/50000 -16569/1000000 -1323/62500 1829/500000 -1293/76314500000 -117367/5036757000000 -80083/1678919000000 -4463/201470280000 -96587/1000000 52257/500000 22449/200000 2873/250000 46723/500000 -923/62500 5767/500000 -6359/1007351400000 -2653/83945950000 -17299/1007351400000 -17999/1678919000000 33041/1000000 -54541/1000000 217/500000 -3689/500000 3841/125000 -6301/1000000 108879/1000000 -533/125918925000 -2851/209864875000 -11531/1678919000000 -3913/500000 -98563/5036757000000 -29833/500000 -6071/100000 46581/1000000 4453/200000 -13013/500000 -2443/839459500000 -2979/419729750000 -5683/839459500000 9629/839459500000 89709/1678919000000 1439/50367570000
108187/1259189250000 -74857/419729750000 13853/209864875000 -62373/419729750000 -4557/67156760000 24491/1000000 -1847/67156760000 73967/1678919000000 -53923/5036757000000 20371/100000 123657/1000000 2721/50000 288191/1000000 -36009/1000000 18849/125000 3353/250000 14867/76314500000 -382559/1678919000000 -177087/1000000 -6431/1000000 -271879/1000000 -71289/1000000 -108069/1000000 15029/2518378500000 -160357/1259189250000 69651/839459500000 51977/5036757000000 -35813/500000 -22797/250000 -148971/1000000 -281189/1000000 -36773/125000 -18899/1000000 -21857/500000 99577/1007351400000 -3801/335783800000 4691/50367570000 6551/83945950000 -146411/1000000 -18253/125000 -34797/200000 -473/62500 28323/500000 -86879/500000 -42041/200000 -3761/50367570000 16129/228943500000 -479147/5036757000000 -10359/125000 3859/62959462500 18429/1000000 -147553/1000000 -24597/100000 -4399/40000 5079/100000 -46351/839459500000 48297/1678919000000 -293649/1678919000000 -57193/1259189250000 -38469/839459500000 -9911/91577400000
-17249/839459500000 1231/16789190000 -69277/5036757000000 106769/1678919000000 -8749/209864875000 3/2000 -1783/167891900000 -55127/839459500000 -128453/5036757000000 -3567/500000 16357/1000000 55107/500000 -36009/1000000 205547/1000000 9047/1000000 4747/50000 -349/3663096000 42893/839459500000 7261/125000 -22187/500000 114121/1000000 9571/500000 10391/200000 -2071/157398656250 8791/419729750000 -2939/104932437500 -3741/209864875000 -363/20000 9229/125000 93271/1000000 4487/40000 29037/200000 19551/1000000 25311/500000 -5763/209864875000 -80857/1678919000000 -449/11447175000 -23719/335783800000 8439/62500 3319/500000 2977/100000 -14679/1000000 -13807/1000000 37659/500000 81867/500000 1859/457887000000 -39503/1678919000000 35269/1678919000000 2449/250000 -5443/314797312500 -1773/40000 22121/500000 15881/125000 18259/500000 -9203/250000 541/503675700000 -8199/1678919000000 83717/1678919000000 110723/5036757000000 62973/1678919000000 18731/457887000000
41741/629594625000 -212309/1678919000000 92247/1678919000000 -100123/839459500000 -155567/1678919000000 19037/500000 -25739/839459500000 -4529/839459500000 -48227/2518378500000 173901/1000000 56707/500000 94009/1000000 18849/125000 9047/1000000 60179/250000 19771/500000 211/7631450000 -13281/67156760000 -13661/100000 -30481/1000000 -95423/500000 -3629/62500 -31459/500000 -5039/1259189250000 -176191/1678919000000 68659/1678919000000 -3211/1259189250000 -79427/1000000 -8161/250000 -21593/250000 -7933/40000 -189491/1000000 -5281/1000000 -7441/500000 176951/2518378500000 -69471/1678919000000 2113/33578380000 25673/839459500000 -18399/250000 -3723/31250 -149591/1000000 -989/1000000 501/8000 -63149/500000 -110617/1000000 -102581/1678919000000 84103/1678919000000 -25607/335783800000 -35039/500000 2351/62959462500 -3401/1000000 -14223/125000 -80301/500000 -1064/15625 32581/1000000 -212657/5036757000000 53503/2518378500000 -233147/1678919000000 -55061/1678919000000 -3529/152629000000 -11351/152629000000
-4889/1678919000000 5067/152629000000 -493/839459500000 6629/209864875000 -99503/1678919000000 4947/250000 -29357/1678919000000 -86953/1678919000000 -11959/457887000000 2259/100000 7801/200000 116247/1000000 3353/250000 4747/50000 19771/500000 9527/50000 -2321/19078625000 -14077/1678919000000 20043/1000000 -1541/31250 4991/100000 2357/250000 26643/1000000 -2707/251837850000 -923/125918925000 -2229/67156760000 -381/19078625000 -18837/500000 11887/200000 33347/500000 6201/125000 40837/500000 5143/500000 8347/250000 -26699/5036757000000 -731/20986487500 -4817/335783800000 -1531/38157250000 38509/500000 -12621/500000 -18361/1000000 -13719/1000000 3173/250000 36671/1000000 106673/1000000 -25067/2518378500000 -18797/2518378500000 -7/11447175000 -347/100000 -19663/5036757000000 -19071/500000 269/250000 33943/500000 6247/500000 -25413/1000000 -17261/1678919000000 1681/314797312500 18357/1678919000000 54017/5036757000000 3167/104932437500 4027/201470280000
108307/384377592076500000 -6063/25625172805100000 149563/768755184153000000 98399/256251728051000000 136363/384377592076500000 -36467/228943500000 22337/576566388114750000 20867/34943417461500000 26131/461253110491800000 4813/57235875000 137383/457887000000 -2143/9157740000 14867/76314500000 -349/3663096000 211/7631450000 -2321/19078625000 489571/104830252384500000 47693/128125864025500000 -12797/45788700000 102469/457887000000 -125191/457887000000 -127639/457887000000 -31651/228943500000 78319/256251728051000000 -32279/768755184153000000 2467/4804719900956250 174721/1153132776229500000 8299/45788700000 -246071/457887000000 -281779/457887000000 -78413/152629000000 -35623/45788700000 162287/457887000000 899/7154484375 119687/461253110491800000 -1097/192188796038250000 16117/104830252384500000 40113/128125864025500000 197/572358750 941/22894350000 -15827/76314500000 9961/76314500000 2191/15262900000 -8733/30525800000 -3733/9157740000 -49337/288283194057375000 457621/2306265552459000000 -402077/2306265552459000000 16613/38157250000 44659/115313277622950000 -44947/457887000000 -1991/19078625000 -7289/11447175000 -10591/19078625000 -1217/15262900000 -48727/384377592076500000 194707/2306265552459000000 -22127/38437759207650000 -1066/12011799752390625 -4949/48047199009562500 -716651/2306265552459000000
-378173/4228153512841500000 35027/140938450428050000 -14763/176173063035062500 60517/176173063035062500 361083/2818769008561000000 -11349/167891900000 420863/8456307025683000000 20601/2818769008561000000 62639/2818769008561000000 -111211/419729750000 -199567/1678919000000 -58921/839459500000 -382559/1678919000000 42893/839459500000 -13281/67156760000 -14077/1678919000000 47693/128125864025500000 1353857/2818769008561000000 360243/1678919000000 11153/419729750000 27789/76314500000 55183/839459500000 240391/1678919000000 159029/4228153512841500000 369301/2114076756420750000 -54211/1409384504280500000 1751/768755184153000000 122829/839459500000 97957/1678919000000 49737/335783800000 54519/167891900000 503149/1678919000000 80983/839459500000 22013/209864875000 -144823/1409384504280500000 -2803/563753801712200000 -168877/1409384504280500000 -47477/563753801712200000 238759/839459500000 303273/1678919000000 78827/419729750000 65277/1678919000000 -118223/1678919000000 157097/839459500000 206837/839459500000 148303/2114076756420750000 -374029/4228153512841500000 1025903/8456307025683000000 168849/839459500000 -17713/845630702568300000 -35349/839459500000 325921/1678919000000 89391/335783800000 68229/1678919000000 -100073/839459500000 2659/76875518415300000 -43929/2818769008561000000 56597/352346126070125000 435103/8456307025683000000 115767/2818769008561000000 95797/845630702568300000
-87689/1007351400000 18553/104932437500 -10489/152629000000 248433/1678919000000 2477/52466218750 -33897/1000000 28937/1678919000000 -7063/104932437500 621/1678919000000 -178279/1000000 -1508/15625 -23951/1000000 -177087/1000000 7261/125000 -13661/100000 20043/1000000 -12797/45788700000 360243/1678919000000 68303/250000 -1609/250000 272357/1000000 79911/1000000 110721/1000000 -100327/5036757000000 560003/5036757000000 -147881/1678919000000 -6469/314797312500 69457/1000000 49599/500000 82503/500000 73393/250000 30411/100000 1807/125000 1599/25000 -462181/5036757000000 13231/1678919000000 -13669/157398656250 -3103/30525800000 137331/1000000 20789/200000 35199/250000 -13371/1000000 -38527/500000 179431/1000000 112313/500000 77333/1259189250000 -346241/5036757000000 149729/1678919000000 74189/1000000 -294127/5036757000000 -3993/500000 168803/1000000 54157/200000 383/3125 -2289/50000 17161/503675700000 -15437/1007351400000 76381/419729750000 213077/5036757000000 71571/1678919000000 7221/67156760000
13531/839459500000 -107/2384828125 -1063/1007351400000 -38101/1678919000000 50627/839459500000 -1399/125000 753/1678919000000 13831/335783800000 20431/2518378500000 -13457/500000 66703/1000000 -5301/50000 -6431/1000000 -22187/500000 -30481/1000000 -1541/31250 102469/457887000000 11153/419729750000 -1609/250000 94077/500000 2123/100000 2347/100000 6151/500000 -1171/1259189250000 -54773/2518378500000 7547/104932437500 100163/5036757000000 76513/1000000 -67539/500000 -80903/500000 -54397/1000000 -153149/1000000 819/25000 1659/50000 7609/335783800000 -557/8394595000 787/45788700000 -125109/1678919000000 32607/1000000 601/40000 -33651/500000 1173/1000000 -12347/500000 1079/500000 -78329/1000000 -37217/1259189250000 30047/1259189250000 -12657/839459500000 -4349/200000 15251/629594625000 40701/1000000 68557/1000000 -26473/500000 -54039/1000000 29111/1000000 -21007/839459500000 32393/2518378500000 -4967/209864875000 -87259/5036757000000 -11437/152629000000 -119843/2518378500000
-125947/1007351400000 58821/209864875000 -127499/1259189250000 80661/335783800000 68693/839459500000 -16377/1000000 25121/839459500000 -182657/1678919000000 -4393/503675700000 -133227/500000 -99637/1000000 -16569/1000000 -271879/1000000 114121/1000000 -95423/500000 4991/100000 -125191/457887000000 27789/76314500000 272357/1000000 2123/100000 143667/250000 17653/125000 220157/1000000 -36559/1678919000000 171449/1007351400000 -167113/1678919000000 -10819/419729750000 129793/1000000 6819/62500 182871/1000000 54803/125000 25667/62500 78937/1000000 133637/1000000 -12829/91577400000 -127309/1678919000000 -374479/2518378500000 -49763/209864875000 347609/1000000 86229/500000 182639/1000000 -169/250000 -97483/1000000 28747/100000 380713/1000000 430213/5036757000000 -172119/1678919000000 230751/1678919000000 53869/500000 -420733/5036757000000 -33367/1000000 274147/1000000 5277/12500 71789/500000 -21907/250000 249287/5036757000000 -53/1907862500 38901/152629000000 20947/314797312500 42949/839459500000 785183/5036757000000
-17431/419729750000 111481/1678919000000 -5483/167891900000 871/33578380000 30627/1678919000000 35877/500000 1593/839459500000 -124369/1678919000000 -44611/5036757000000 -39471/500000 -753/500000 -1323/62500 -71289/1000000 9571/500000 -3629/62500 2357/250000 -127639/457887000000 55183/839459500000 79911/1000000 2347/100000 17653/125000 179549/1000000 87119/1000000 -49239/1678919000000 21517/839459500000 -40033/1678919000000 -1429/157398656250 4673/125000 -253/50000 8767/1000000 7907/100000 44111/1000000 -1261/1000000 3297/100000 -11977/335783800000 -70667/1678919000000 -171367/5036757000000 -98257/839459500000 2901/31250 12291/1000000 15211/1000000 -1767/100000 -23177/500000 47571/500000 81899/1000000 26047/1259189250000 -23093/839459500000 59853/1678919000000 2747/250000 -59223/1678919000000 4269/200000 44311/500000 115621/1000000 27111/1000000 -3243/250000 -727/5036757000000 -7423/5036757000000 164649/1678919000000 2791/157398656250 -1141/76314500000 109679/2518378500000
-236669/5036757000000 36389/335783800000 -18611/503675700000 39491/419729750000 65907/1678919000000 144/3125 23993/2518378500000 -65317/839459500000 -50051/5036757000000 -11997/125000 -12871/500000 1829/500000 -108069/1000000 10391/200000 -31459/500000 26643/1000000 -31651/228943500000 240391/1678919000000 110721/1000000 6151/500000 220157/1000000 87119/1000000 43993/200000 -23201/1678919000000 279271/5036757000000 -4863/167891900000 -58661/5036757000000 42181/1000000 16619/1000000 16077/500000 70039/500000 13257/125000 9539/200000 70607/1000000 -10251/209864875000 -98667/1678919000000 -141307/2518378500000 -29281/209864875000 176251/1000000 11609/250000 22783/500000 -417/1000000 -6371/250000 121603/1000000 81499/500000 135277/5036757000000 -12271/335783800000 43247/839459500000 58427/1000000 -16871/503675700000 -287/125000 121039/1000000 167087/1000000 21931/500000 -40979/1000000 8951/1259189250000 -623/152629000000 41313/419729750000 129509/5036757000000 4559/335783800000 106257/1678919000000
2323/140938450428050000 1519/8456307025683000000 6217/576566388114750000 339847/8456307025683000000 11677/338252281027320000 -10261/503675700000 189287/25368921077049000000 59557/1057038378210375000 35597/4228153512841500000 4343/1007351400000 -72113/5036757000000 -1293/76314500000 15029/2518378500000 -2071/157398656250 -5039/1259189250000 -2707/251837850000 78319/256251728051000000 159029/4228153512841500000 -100327/5036757000000 -1171/1259189250000 -36559/1678919000000 -49239/1678919000000 -23201/1678919000000 123283/3171115134631125000 59941/4228153512841500000 2951/132129797276296875 6067/792778783657781250 1429/335783800000 -1751/228943500000 -2271/1678919000000 -106901/5036757000000 -44791/2518378500000 15623/1259189250000 -16233/1678919000000 365113/25368921077049000000 164573/4228153512841500000 127319/12684460538524500000 538729/8456307025683000000 1709/335783800000 11687/2518378500000 2341/209864875000 49097/5036757000000 14059/1678919000000 -118013/5036757000000 -116539/5036757000000 8731/25368921077049000000 4843/422815351284150000 -6297/2818769008561000000 4429/125918925000 43049/1691261405136600000 -57811/5036757000000 -115787/5036757000000 -48239/1259189250000 -69371/2518378500000 -12941/839459500000 21841/8456307025683000000 188191/25368921077049000000 -350663/8456307025683000000 6517/12684460538524500000 154217/8456307025683000000 -257017/25368921077049000000
-455219/6342230269262250000 126169/768755184153000000 -69571/1585557567315562500 601/5285191891051875 11929/256251728051000000 -286919/5036757000000 891713/25368921077049000000 -2623/422815351284150000 282319/12684460538524500000 -591433/5036757000000 -564131/5036757000000 -117367/5036757000000 -160357/1259189250000 8791/419729750000 -176191/1678919000000 -923/125918925000 -32279/768755184153000000 369301/2114076756420750000 560003/5036757000000 -54773/2518378500000 171449/1007351400000 21517/839459500000 279271/5036757000000 59941/4228153512841500000 1739797/12684460538524500000 -100913/1409384504280500000 -97561/25368921077049000000 189377/5036757000000 257093/2518378500000 817397/5036757000000 1156007/5036757000000 273079/1007351400000 -12911/5036757000000 -11953/1259189250000 -55997/634223026926225000 162669/2818769008561000000 -534983/6342230269262250000 -50353/8456307025683000000 78839/839459500000 334919/2518378500000 488791/2518378500000 -2963/457887000000 -25801/503675700000 3819/33578380000 73357/457887000000 27829/338252281027320000 -5707/88086531517531250 2237639/25368921077049000000 346061/5036757000000 -493369/8456307025683000000 -83/2861793750 209713/2518378500000 22811/125918925000 27343/251837850000 -21001/629594625000 1044233/12684460538524500000 -1301081/25368921077049000000 306931/2114076756420750000 1211633/25368921077049000000 168547/2818769008561000000 584189/6342230269262250000
4551/70469225214025000 -164859/1409384504280500000 9803/264259594552593750 -139817/2818769008561000000 105511/2818769008561000000 54853/1678919000000 -88267/8456307025683000000 114023/1409384504280500000 17341/8456307025683000000 117891/1678919000000 35271/335783800000 -80083/1678919000000 69651/839459500000 -2939/104932437500 68659/1678919000000 -2229/67156760000 2467/4804719900956250 -54211/1409384504280500000 -147881/1678919000000 7547/104932437500 -167113/1678919000000 -40033/1678919000000 -4863/167891900000 2951/132129797276296875 -100913/1409384504280500000 503329/2818769008561000000 94079/2818769008561000000 54887/1678919000000 -155261/839459500000 -400111/1678919000000 -333401/1678919000000 -496457/1678919000000 78597/1678919000000 32591/1678919000000 303707/4228153512841500000 -41291/563753801712200000 159669/2818769008561000000 -36143/1409384504280500000 5427/209864875000 -78057/1678919000000 -224989/1678919000000 2943/209864875000 28619/839459500000 -32167/419729750000 -29243/209864875000 -112697/1691261405136600000 474347/8456307025683000000 -263971/4228153512841500000 -43563/1678919000000 183433/2818769008561000000 51661/1678919000000 -6029/335783800000 -5243/30525800000 -23497/167891900000 55851/1678919000000 -439183/8456307025683000000 124759/4228153512841500000 -182331/1409384504280500000 -11639/352346126070125000 -124833/1409384504280500000 -68447/704692252140250000
581/52415126192250000 -155039/8456307025683000000 20239/2306265552459000000 -7943/845630702568300000 38743/2818769008561000000 31307/5036757000000 5791/1585557567315562500 19643/845630702568300000 281/38437759207650000 1807/251837850000 72629/5036757000000 -4463/201470280000 51977/5036757000000 -3741/209864875000 -3211/1259189250000 -381/19078625000 174721/1153132776229500000 1751/768755184153000000 -6469/314797312500 100163/5036757000000 -10819/419729750000 -1429/157398656250 -58661/5036757000000 6067/792778783657781250 -97561/25368921077049000000 94079/2818769008561000000 438847/25368921077049000000 51497/5036757000000 -237029/5036757000000 -71393/1259189250000 -4313/91577400000 -342413/5036757000000 5471/629594625000 -87/26233109375 12239/1268446053852450000 -16201/1409384504280500000 5077/792778783657781250 -487/264259594552593750 5747/1259189250000 21779/2518378500000 -15189/1678919000000 20041/5036757000000 17713/2518378500000 -3619/228943500000 -12059/335783800000 -14941/2114076756420750000 8497/1057038378210375000 -9827/1153132776229500000 131/503675700000 123653/12684460538524500000 7739/1678919000000 -9569/1678919000000 -230273/5036757000000 -15131/503675700000 50531/5036757000000 -263/845630702568300000 -30073/8456307025683000000 -6161/338252281027320000 -26657/6342230269262250000 -99391/4228153512841500000 -499481/25368921077049000000
-104101/5036757000000 35887/839459500000 -353/11447175000 26051/335783800000 61993/839459500000 -15013/250000 11681/1007351400000 66419/1678919000000 9563/1007351400000 -48747/500000 -633/250000 -96587/1000000 -35813/500000 -363/20000 -79427/1000000 -18837/500000 8299/45788700000 122829/839459500000 69457/1000000 76513/1000000 129793/1000000 4673/125000 42181/1000000 1429/335783800000 189377/5036757000000 54887/1678919000000 51497/5036757000000 189553/1000000 -13247/250000 -6059/125000 74873/1000000 4433/500000 10217/200000 48941/1000000 -5521/335783800000 -68951/1678919000000 -55777/2518378500000 -122541/1678919000000 97793/1000000 70751/1000000 1177/200000 25039/1000000 -2433/62500 52131/1000000 20087/1000000 1849/839459500000 -1621/152629000000 111401/5036757000000 14967/500000 15757/2518378500000 673/31250 12549/125000 54157/1000000 -19871/1000000 -243/12500 -359/33578380000 15457/1678919000000 51379/1678919000000 791/314797312500 -33707/839459500000 769/2518378500000
-76781/1007351400000 262233/1678919000000 -927/20986487500 120977/1678919000000 -7597/152629000000 -33871/500000 9941/839459500000 -128771/1678919000000 -28621/5036757000000 -66363/1000000 -5761/40000 52257/500000 -22797/250000 9229/125000 -8161/250000 11887/200000 -246071/457887000000 97957/1678919000000 49599/500000 -67539/500000 6819/62500 -253/50000 16619/1000000 -1751/228943500000 257093/2518378500000 -155261/839459500000 -237029/5036757000000 -13247/250000 186109/500000 179403/500000 13639/50000 215969/500000 -5241/100000 -33521/1000000 -437879/5036757000000 17599/152629000000 -10969/152629000000 12871/167891900000 -983/200000 54077/1000000 47333/250000 -7971/1000000 -19007/500000 258/3125 13059/62500 35793/419729750000 -347267/5036757000000 78049/1007351400000 6173/200000 -25581/335783800000 -57081/1000000 -73/8000 232719/1000000 180763/1000000 -62309/1000000 365947/5036757000000 -54357/1678919000000 230827/1678919000000 236827/5036757000000 248791/1678919000000 630403/5036757000000
-14353/125918925000 406283/1678919000000 -11243/157398656250 122689/839459500000 -77047/1678919000000 -19861/200000 19021/839459500000 -5763/67156760000 -2031/1678919000000 -137903/1000000 -211453/1000000 22449/200000 -148971/1000000 93271/1000000 -21593/250000 33347/500000 -281779/457887000000 49737/335783800000 82503/500000 -80903/500000 182871/1000000 8767/1000000 16077/500000 -2271/1678919000000 817397/5036757000000 -400111/1678919000000 -71393/1259189250000 -6059/125000 179403/500000 113353/200000 49029/125000 580937/1000000 -68167/1000000 -37869/1000000 -42599/335783800000 8711/52466218750 -553909/5036757000000 84781/839459500000 1073/125000 24461/250000 143559/500000 -9247/1000000 -4727/62500 33221/250000 142857/500000 312799/2518378500000 -8077/78699328125 20209/167891900000 37717/500000 -34417/335783800000 -73041/1000000 4607/250000 163333/500000 230457/1000000 -99013/1000000 14793/152629000000 -15129/335783800000 88087/419729750000 117167/1678919000000 314943/1678919000000 222989/1259189250000
-264431/1678919000000 109739/335783800000 -3047/28617937500 174027/839459500000 16389/335783800000 -30207/200000 60359/1678919000000 -68539/839459500000 13951/5036757000000 -117177/500000 -8197/50000 2873/250000 -281189/1000000 4487/40000 -7933/40000 6201/125000 -78413/152629000000 54519/167891900000 73393/250000 -54397/1000000 54803/125000 7907/100000 70039/500000 -106901/5036757000000 1156007/5036757000000 -333401/1678919000000 -4313/91577400000 74873/1000000 13639/50000 49029/125000 678233/1000000 13603/20000 7007/500000 54253/1000000 -304857/1678919000000 102407/1678919000000 -142831/839459500000 -45609/419729750000 232169/1000000 245251/1000000 85433/250000 -287/31250 -123593/1000000 284437/1000000 429633/1000000 351721/2518378500000 -43399/335783800000 828481/5036757000000 46833/500000 -627101/5036757000000 -27703/500000 241807/1000000 505003/1000000 72781/250000 -35329/500000 307273/2518378500000 -31669/457887000000 64891/209864875000 541/6295946250 14171/104932437500 127067/629594625000
-76553/419729750000 646169/1678919000000 -94383/839459500000 88643/419729750000 -579/83945950000 -173767/1000000 193313/5036757000000 -198167/1678919000000 521/91577400000 -233999/1000000 -3889/15625 46723/500000 -36773/125000 29037/200000 -189491/1000000 40837/500000 -35623/45788700000 503149/1678919000000 30411/100000 -153149/1000000 25667/62500 44111/1000000 13257/125000 -44791/2518378500000 273079/1007351400000 -496457/1678919000000 -342413/5036757000000 4433/500000 215969/500000 580937/1000000 13603/20000 195341/200000 -11379/250000 9271/500000 -91061/419729750000 122509/839459500000 -977159/5036757000000 -19741/1678919000000 30803/200000 63351/250000 4531/10000 -22021/1000000 -130007/1000000 74117/250000 499987/1000000 83963/457887000000 -66383/419729750000 325229/1678919000000 97359/1000000 -814769/5036757000000 -51949/500000 19199/100000 142233/250000 37917/100000 -85533/1000000 420011/2518378500000 -94643/1007351400000 608459/1678919000000 88313/839459500000 16453/76314500000 431597/1678919000000
1621/114471750000 12471/1678919000000 4759/2518378500000 28239/419729750000 9411/335783800000 -419/1000000 -4079/2518378500000 36709/1678919000000 -28871/5036757000000 -19339/1000000 53183/1000000 -923/62500 -18899/1000000 19551/1000000 -5281/1000000 5143/500000 162287/457887000000 80983/839459500000 1807/125000 819/25000 78937/1000000 -1261/1000000 9539/200000 15623/1259189250000 -12911/5036757000000 78597/1678919000000 5471/629594625000 10217/200000 -5241/100000 -68167/1000000 7007/500000 -11379/250000 183307/1000000 9141/125000 12839/1259189250000 -134249/1678919000000 -39761/5036757000000 -61253/839459500000 74101/500000 11973/500000 -43763/1000000 15447/500000 2067/125000 9383/500000 32241/1000000 -2257/91577400000 8359/1007351400000 -48043/5036757000000 829/15625 39859/1259189250000 -1327/100000 6143/125000 10061/1000000 -52003/1000000 -14001/500000 -69133/2518378500000 811/57235875000 -61641/1678919000000 -13597/1678919000000 -13383/335783800000 -843/38157250000
3257/2518378500000 43141/1678919000000 -2971/251837850000 54937/839459500000 4943/419729750000 3523/250000 -8791/839459500000 -26511/839459500000 -7011/419729750000 -5691/100000 12807/250000 5767/500000 -21857/500000 25311/500000 -7441/500000 8347/250000 899/7154484375 22013/209864875000 1599/25000 1659/50000 133637/1000000 3297/100000 70607/1000000 -16233/1678919000000 -11953/1259189250000 32591/1678919000000 -87/26233109375 48941/1000000 -33521/1000000 -37869/1000000 54253/1000000 9271/500000 9141/125000 106309/500000 3083/2518378500000 -87101/839459500000 -14767/1007351400000 -103153/839459500000 2233/15625 2031/250000 -58957/1000000 11073/500000 77/1000000 30009/500000 78649/1000000 -73247/2518378500000 -1247/629594625000 -173/104932437500 197/5000 92359/5036757000000 -23681/1000000 47707/500000 67849/1000000 -1657/62500 -7347/250000 -36387/839459500000 26149/1007351400000 93/839459500000 -5003/629594625000 -5987/167891900000 -526/78699328125
819017/12684460538524500000 -88177/704692252140250000 1014917/25368921077049000000 -525407/8456307025683000000 -659/264259594552593750 24383/1678919000000 -256087/12684460538524500000 44509/845630702568300000 -2271/256251728051000000 426857/5036757000000 24303/335783800000 -6359/1007351400000 99577/1007351400000 -5763/209864875000 176951/2518378500000 -26699/5036757000000 119687/461253110491800000 -144823/1409384504280500000 -462181/5036757000000 7609/335783800000 -12829/91577400000 -11977/335783800000 -10251/209864875000 365113/25368921077049000000 -55997/634223026926225000 303707/4228153512841500000 12239/1268446053852450000 -5521/335783800000 -437879/5036757000000 -42599/335783800000 -304857/1678919000000 -91061/419729750000 12839/1259189250000 3083/2518378500000 28803/352346126070125000 -109561/8456307025683000000 914387/12684460538524500000 13129/264259594552593750 -120437/1678919000000 -469507/5036757000000 -58053/419729750000 43903/5036757000000 8083/209864875000 -15401/152629000000 -711179/5036757000000 -309977/5073784215409800000 1502167/25368921077049000000 -8741/126844605385245000 -193/6295946250 144871/2306265552459000000 29443/1678919000000 -178543/2518378500000 -55419/335783800000 -245147/2518378500000 18283/1007351400000 -17147/288283194057375000 565933/12684460538524500000 -1142359/8456307025683000000 -10427/288283194057375000 -55571/1691261405136600000 -2027051/25368921077049000000
-35503/2114076756420750000 70673/2818769008561000000 -59/38437759207650000 53913/2818769008561000000 1421/32031466006375000 -66249/839459500000 90181/4228153512841500000 179203/2818769008561000000 679/35234612607012500 -2947/1678919000000 -211197/1678919000000 -2653/83945950000 -3801/335783800000 -80857/1678919000000 -69471/1678919000000 -731/20986487500 -1097/192188796038250000 -2803/563753801712200000 13231/1678919000000 -557/8394595000 -127309/1678919000000 -70667/1678919000000 -98667/1678919000000 164573/4228153512841500000 162669/2818769008561000000 -41291/563753801712200000 -16201/1409384504280500000 -68951/1678919000000 17599/152629000000 8711/52466218750 102407/1678919000000 122509/839459500000 -134249/1678919000000 -87101/839459500000 -109561/8456307025683000000 41587/176173063035062500 25447/4228153512841500000 52211/256251728051000000 -12323/83945950000 14097/1678919000000 116689/839459500000 -25189/1678919000000 -40983/1678919000000 -34673/1678919000000 -4069/209864875000 78657/1409384504280500000 -76831/8456307025683000000 244831/8456307025683000000 387/9539312500 -291/51250345610200000 2721/839459500000 -100909/1678919000000 17981/1678919000000 131379/1678919000000 -2273/335783800000 17441/338252281027320000 -5403/563753801712200000 13517/704692252140250000 26973/1409384504280500000 158079/1409384504280500000 12027/281876900856100000
58823/1014756843081960000 -1058273/8456307025683000000 920603/25368921077049000000 -15349/192188796038250000 -2143/528519189105187500 42589/5036757000000 -3971/209660504769000000 422551/8456307025683000000 -167347/25368921077049000000 217313/2518378500000 5453/100735140000 -17299/1007351400000 4691/50367570000 -449/11447175000 2113/33578380000 -4817/335783800000 16117/104830252384500000 -168877/1409384504280500000 -13669/157398656250 787/45788700000 -374479/2518378500000 -171367/5036757000000 -141307/2518378500000 127319/12684460538524500000 -534983/6342230269262250000 159669/2818769008561000000 5077/792778783657781250 -55777/2518378500000 -10969/152629000000 -553909/5036757000000 -142831/839459500000 -977159/5036757000000 -39761/5036757000000 -14767/1007351400000 914387/12684460538524500000 25447/4228153512841500000 649789/8456307025683000000 176489/2818769008561000000 -262093/2518378500000 -462617/5036757000000 -9613/78699328125 9169/2518378500000 168647/5036757000000 -98441/1007351400000 -738853/5036757000000 -272633/5073784215409800000 119123/2114076756420750000 -547103/8456307025683000000 -105461/2518378500000 61777/1153132776229500000 68743/2518378500000 -182249/2518378500000 -388667/2518378500000 -1179/15262900000 159637/5036757000000 -6838/132129797276296875 25979/634223026926225000 -172367/1409384504280500000 -293291/8456307025683000000 -218101/8456307025683000000 -464459/6342230269262250000
5728/132129797276296875 -5179/70469225214025000 62563/1691261405136600000 -4083/1409384504280500000 64857/2818769008561000000 -123601/1678919000000 437/34943417461500000 172133/1409384504280500000 33323/1691261405136600000 24407/419729750000 -84343/839459500000 -17999/1678919000000 6551/83945950000 -23719/335783800000 25673/839459500000 -1531/38157250000 40113/128125864025500000 -47477/563753801712200000 -3103/30525800000 -125109/1678919000000 -49763/209864875000 -98257/839459500000 -29281/209864875000 538729/8456307025683000000 -50353/8456307025683000000 -36143/1409384504280500000 -487/264259594552593750 -122541/1678919000000 12871/167891900000 84781/839459500000 -45609/419729750000 -19741/1678919000000 -61253/839459500000 -103153/839459500000 13129/264259594552593750 52211/256251728051000000 176489/2818769008561000000 991417/2818769008561000000 -401957/1678919000000 -2007/33578380000 75621/1678919000000 1167/167891900000 13243/419729750000 -5341/38157250000 -663/4197297500 83341/8456307025683000000 31189/845630702568300000 -74867/2818769008561000000 15363/419729750000 428063/8456307025683000000 -19127/839459500000 -31563/167891900000 -141717/839459500000 -10969/419729750000 -8821/839459500000 4733/422815351284150000 91967/4228153512841500000 -63429/563753801712200000 -82757/8456307025683000000 291917/2818769008561000000 -174169/8456307025683000000
-8011/167891900000 144137/839459500000 -27583/839459500000 14769/76314500000 19333/419729750000 12703/250000 53093/5036757000000 -36807/839459500000 -89563/5036757000000 -112589/1000000 9821/125000 33041/1000000 -146411/1000000 8439/62500 -18399/250000 38509/500000 197/572358750 238759/839459500000 137331/1000000 32607/1000000 347609/1000000 2901/31250 176251/1000000 1709/335783800000 78839/839459500000 5427/209864875000 5747/1259189250000 97793/1000000 -983/200000 1073/125000 232169/1000000 30803/200000 74101/500000 2233/15625 -120437/1678919000000 -12323/83945950000 -262093/2518378500000 -401957/1678919000000 11297/20000 124659/1000000 61297/1000000 6637/250000 -3157/100000 194877/1000000 58489/200000 1943/78699328125 -48743/1007351400000 172849/2518378500000 25149/200000 -10189/503675700000 -33467/500000 1853/10000 50093/200000 701/500000 -2871/31250 2011/76314500000 -33943/1259189250000 84101/839459500000 199799/5036757000000 -8103/1678919000000 1047/16789190000
-111371/1678919000000 248971/1678919000000 -102973/2518378500000 31567/335783800000 11673/209864875000 -18531/200000 1037/31479731250 7349/419729750000 21157/839459500000 -11629/100000 -67173/1000000 -54541/1000000 -18253/125000 3319/500000 -3723/31250 -12621/500000 941/22894350000 303273/1678919000000 20789/200000 601/40000 86229/500000 12291/1000000 11609/250000 11687/2518378500000 334919/2518378500000 -78057/1678919000000 21779/2518378500000 70751/1000000 54077/1000000 24461/250000 245251/1000000 63351/250000 11973/500000 2031/250000 -469507/5036757000000 14097/1678919000000 -462617/5036757000000 -2007/33578380000 124659/1000000 14107/50000 40453/200000 -6471/1000000 -26493/500000 124353/1000000 3129/20000 18107/251837850000 -20371/335783800000 17243/209864875000 283/6250 -281851/5036757000000 -6077/200000 128529/1000000 180907/1000000 112553/1000000 -813/500000 226057/2518378500000 -332983/5036757000000 11473/76314500000 203039/5036757000000 1559/67156760000 368249/5036757000000
-9881/91577400000 368563/1678919000000 -282599/5036757000000 196091/1678919000000 69089/1678919000000 -49643/500000 20289/419729750000 -1981/104932437500 12753/419729750000 -2621/20000 -35411/200000 217/500000 -34797/200000 2977/100000 -149591/1000000 -18361/1000000 -15827/76314500000 78827/419729750000 35199/250000 -33651/500000 182639/1000000 15211/1000000 22783/500000 2341/209864875000 488791/2518378500000 -224989/1678919000000 -15189/1678919000000 1177/200000 47333/250000 143559/500000 85433/250000 4531/10000 -43763/1000000 -58957/1000000 -58053/419729750000 116689/839459500000 -9613/78699328125 75621/1678919000000 61297/1000000 40453/200000 439059/1000000 -5791/200000 -68043/1000000 76977/500000 58703/250000 670267/5036757000000 -499129/5036757000000 215487/1678919000000 85107/1000000 -31283/314797312500 -12357/250000 89409/1000000 272029/1000000 214843/1000000 -26091/1000000 365209/2518378500000 -3101/33578380000 189957/839459500000 30803/419729750000 39713/335783800000 373207/2518378500000
16787/1259189250000 -3061/335783800000 847/152629000000 46149/1678919000000 1003/167891900000 1163/250000 51/33578380000 10541/839459500000 64/78699328125 -1049/62500 -27/8000 -3689/500000 -473/62500 -14679/1000000 -989/1000000 -13719/1000000 9961/76314500000 65277/1678919000000 -13371/1000000 1173/1000000 -169/250000 -1767/100000 -417/1000000 49097/5036757000000 -2963/457887000000 2943/209864875000 20041/5036757000000 25039/1000000 -7971/1000000 -9247/1000000 -287/31250 -22021/1000000 15447/500000 11073/500000 43903/5036757000000 -25189/1678919000000 9169/2518378500000 1167/167891900000 6637/250000 -6471/1000000 -5791/200000 130861/1000000 18257/1000000 -9949/500000 -2167/125000 -15151/1678919000000 224/26233109375 -4439/457887000000 28339/1000000 8243/503675700000 -17897/1000000 -2887/125000 -8377/250000 -8749/250000 -12091/500000 -30953/1678919000000 2077/114471750000 -787/16789190000 -16527/1678919000000 -4819/1678919000000 -14867/1259189250000
36523/839459500000 -4769/76314500000 14231/419729750000 -30003/1678919000000 -3061/104932437500 559/15625 -10891/1259189250000 3467/335783800000 -13487/2518378500000 63419/1000000 2909/100000 3841/125000 28323/500000 -13807/1000000 501/8000 3173/250000 2191/15262900000 -118223/1678919000000 -38527/500000 -12347/500000 -97483/1000000 -23177/500000 -6371/250000 14059/1678919000000 -25801/503675700000 28619/839459500000 17713/2518378500000 -2433/62500 -19007/500000 -4727/62500 -123593/1000000 -130007/1000000 2067/125000 77/1000000 8083/209864875000 -40983/1678919000000 168647/5036757000000 13243/419729750000 -3157/100000 -26493/500000 -68043/1000000 18257/1000000 15737/100000 -4291/62500 -599/10000 -79957/2518378500000 28099/1007351400000 -33599/839459500000 363/62500 82393/2518378500000 -14081/500000 -79943/1000000 -117751/1000000 -6993/100000 -9553/1000000 -52537/2518378500000 26503/1678919000000 -40453/419729750000 -85999/5036757000000 -2593/419729750000 -193121/5036757000000
-143829/1678919000000 148641/839459500000 -150521/2518378500000 46763/419729750000 16021/419729750000 1543/125000 38549/2518378500000 -129079/1678919000000 -1703/503675700000 -148181/1000000 -61797/1000000 -6301/1000000 -86879/500000 37659/500000 -63149/500000 36671/1000000 -8733/30525800000 157097/839459500000 179431/1000000 1079/500000 28747/100000 47571/500000 121603/1000000 -118013/5036757000000 3819/33578380000 -32167/419729750000 -3619/228943500000 52131/1000000 258/3125 33221/250000 284437/1000000 74117/250000 9383/500000 30009/500000 -15401/152629000000 -34673/1678919000000 -98441/1007351400000 -5341/38157250000 194877/1000000 124353/1000000 76977/500000 -9949/500000 -4291/62500 135393/500000 48131/200000 67207/1007351400000 -58767/839459500000 462931/5036757000000 2137/40000 -34907/503675700000 -12889/500000 85313/500000 2217/8000 63589/500000 -28281/1000000 11141/201470280000 -12119/335783800000 320927/1678919000000 48403/1007351400000 33207/839459500000 538331/5036757000000
-115651/1007351400000 451563/1678919000000 -6069/83945950000 155543/839459500000 -259/152629000000 -8883/500000 44227/2518378500000 -226027/1678919000000 -4667/251837850000 -4983/31250 -5641/62500 108879/1000000 -42041/200000 81867/500000 -110617/1000000 106673/1000000 -3733/9157740000 206837/839459500000 112313/500000 -78329/1000000 380713/1000000 81899/1000000 81499/500000 -116539/5036757000000 73357/457887000000 -29243/209864875000 -12059/335783800000 20087/1000000 13059/62500 142857/500000 429633/1000000 499987/1000000 32241/1000000 78649/1000000 -711179/5036757000000 -4069/209864875000 -738853/5036757000000 -663/4197297500 58489/200000 3129/20000 58703/250000 -2167/125000 -599/10000 48131/200000 243171/500000 479497/5036757000000 -88239/839459500000 313597/2518378500000 9189/100000 -164991/1678919000000 -72171/1000000 182543/1000000 410467/1000000 198633/1000000 -74783/1000000 10411/125918925000 -33983/629594625000 100469/419729750000 371609/5036757000000 88507/839459500000 83593/503675700000
-16121/317111513463112500 168683/1691261405136600000 -675017/25368921077049000000 2297/52851918910518750 66853/4228153512841500000 -48223/2518378500000 189061/8456307025683000000 -33703/1409384504280500000 41989/3171115134631125000 -316163/5036757000000 -70101/839459500000 -533/125918925000 -3761/50367570000 1859/457887000000 -102581/1678919000000 -25067/2518378500000 -49337/288283194057375000 148303/2114076756420750000 77333/1259189250000 -37217/1259189250000 430213/5036757000000 26047/1259189250000 135277/5036757000000 8731/25368921077049000000 27829/338252281027320000 -112697/1691261405136600000 -14941/2114076756420750000 1849/839459500000 35793/419729750000 312799/2518378500000 351721/2518378500000 83963/457887000000 -2257/91577400000 -73247/2518378500000 -309977/5073784215409800000 78657/1409384504280500000 -272633/5073784215409800000 83341/8456307025683000000 1943/78699328125 18107/251837850000 670267/5036757000000 -15151/1678919000000 -79957/2518378500000 67207/1007351400000 479497/5036757000000 1630913/25368921077049000000 -25287/563753801712200000 747163/12684460538524500000 36577/1007351400000 -1264999/25368921077049000000 -18413/1259189250000 41047/1259189250000 73061/629594625000 443519/5036757000000 -14747/1007351400000 517051/8456307025683000000 -984767/25368921077049000000 3629/34943417461500000 12838/396389391828890625 38737/768755184153000000 218719/3171115134631125000
1291819/25368921077049000000 -281991/2818769008561000000 47493/1409384504280500000 -538643/8456307025683000000 2927/768755184153000000 8647/1007351400000 -2113/132129797276296875 1319/28187690085610000 -219/32031466006375000 113957/1678919000000 6557/114471750000 -2851/209864875000 16129/228943500000 -39503/1678919000000 84103/1678919000000 -18797/2518378500000 457621/2306265552459000000 -374029/4228153512841500000 -346241/5036757000000 30047/1259189250000 -172119/1678919000000 -23093/839459500000 -12271/335783800000 4843/422815351284150000 -5707/88086531517531250 474347/8456307025683000000 8497/1057038378210375000 -1621/152629000000 -347267/5036757000000 -8077/78699328125 -43399/335783800000 -66383/419729750000 8359/1007351400000 -1247/629594625000 1502167/25368921077049000000 -76831/8456307025683000000 119123/2114076756420750000 31189/845630702568300000 -48743/1007351400000 -20371/335783800000 -499129/5036757000000 224/26233109375 28099/1007351400000 -58767/839459500000 -88239/839459500000 -25287/563753801712200000 43589/845630702568300000 -37297/704692252140250000 -1897/57235875000 148271/3171115134631125000 1573/114471750000 -14941/314797312500 -601189/5036757000000 -30257/457887000000 29063/1259189250000 -1007201/25368921077049000000 407497/12684460538524500000 -297041/2818769008561000000 -29627/1057038378210375000 -15309/704692252140250000 -531761/8456307025683000000
-137603/2306265552459000000 342989/2818769008561000000 -343753/8456307025683000000 8761/105703837821037500 40219/1691261405136600000 -35133/1678919000000 296413/12684460538524500000 -69031/2114076756420750000 55457/5073784215409800000 -9413/104932437500 -67201/839459500000 -11531/1678919000000 -479147/5036757000000 35269/1678919000000 -25607/335783800000 -7/11447175000 -402077/2306265552459000000 1025903/8456307025683000000 149729/1678919000000 -12657/839459500000 230751/1678919000000 59853/1678919000000 43247/839459500000 -6297/2818769008561000000 2237639/25368921077049000000 -263971/4228153512841500000 -9827/1153132776229500000 111401/5036757000000 78049/1007351400000 20209/167891900000 828481/5036757000000 325229/1678919000000 -48043/5036757000000 -173/104932437500 -8741/126844605385245000 244831/8456307025683000000 -547103/8456307025683000000 -74867/2818769008561000000 172849/2518378500000 17243/209864875000 215487/1678919000000 -4439/457887000000 -33599/839459500000 462931/5036757000000 313597/2518378500000 747163/12684460538524500000 -37297/704692252140250000 1799957/25368921077049000000 115271/2518378500000 -104129/2114076756420750000 -9253/629594625000 327071/5036757000000 16903/114471750000 135467/1678919000000 -7091/251837850000 22327/422815351284150000 -866827/25368921077049000000 342619/2818769008561000000 19851/563753801712200000 35197/845630702568300000 1941571/25368921077049000000
-102139/5036757000000 171983/1678919000000 -4721/457887000000 7539/38157250000 97947/1678919000000 8223/1000000 61969/2518378500000 15849/1678919000000 35831/5036757000000 -108573/1000000 -6929/125000 -3913/500000 -10359/125000 2449/250000 -35039/500000 -347/100000 16613/38157250000 168849/839459500000 74189/1000000 -4349/200000 53869/500000 2747/250000 58427/1000000 4429/125918925000 346061/5036757000000 -43563/1678919000000 131/503675700000 14967/500000 6173/200000 37717/500000 46833/500000 97359/1000000 829/15625 197/5000 -193/6295946250 387/9539312500 -105461/2518378500000 15363/419729750000 25149/200000 283/6250 85107/1000000 28339/1000000 363/62500 2137/40000 9189/100000 36577/1007351400000 -1897/57235875000 115271/2518378500000 221407/1000000 49883/5036757000000 -8329/200000 493/15625 72027/1000000 -2153/250000 -18769/250000 557/50367570000 -7597/5036757000000 6437/209864875000 3833/167891900000 95461/1678919000000 270469/5036757000000
453419/8456307025683000000 -240277/2818769008561000000 747313/25368921077049000000 5987/845630702568300000 62033/2818769008561000000 -15811/2518378500000 -292513/25368921077049000000 553643/8456307025683000000 -1697/317111513463112500 3381/76314500000 5837/104932437500 -98563/5036757000000 3859/62959462500 -5443/314797312500 2351/62959462500 -19663/5036757000000 44659/115313277622950000 -17713/845630702568300000 -294127/5036757000000 15251/629594625000 -420733/5036757000000 -59223/1678919000000 -16871/503675700000 43049/1691261405136600000 -493369/8456307025683000000 183433/2818769008561000000 123653/12684460538524500000 15757/2518378500000 -25581/335783800000 -34417/335783800000 -627101/5036757000000 -814769/5036757000000 39859/1259189250000 92359/5036757000000 144871/2306265552459000000 -291/51250345610200000 61777/1153132776229500000 428063/8456307025683000000 -10189/503675700000 -281851/5036757000000 -31283/314797312500 8243/503675700000 82393/2518378500000 -34907/503675700000 -164991/1678919000000 -1264999/25368921077049000000 148271/3171115134631125000 -104129/2114076756420750000 49883/5036757000000 858461/12684460538524500000 439/83945950000 -34831/839459500000 -611777/5036757000000 -233543/2518378500000 -1841/839459500000 -1307309/25368921077049000000 58461/1409384504280500000 -987409/8456307025683000000 -697913/25368921077049000000 -145759/8456307025683000000 -522403/8456307025683000000
14897/5036757000000 -78959/1678919000000 -19111/5036757000000 -17557/335783800000 8571/419729750000 1841/1000000 -22397/5036757000000 7657/839459500000 8407/2518378500000 2043/125000 6713/500000 -29833/500000 18429/1000000 -1773/40000 -3401/1000000 -19071/500000 -44947/457887000000 -35349/839459500000 -3993/500000 40701/1000000 -33367/1000000 4269/200000 -287/125000 -57811/5036757000000 -83/2861793750 51661/1678919000000 7739/1678919000000 673/31250 -57081/1000000 -73041/1000000 -27703/500000 -51949/500000 -1327/100000 -23681/1000000 29443/1678919000000 2721/839459500000 68743/2518378500000 -19127/839459500000 -33467/500000 -6077/200000 -12357/250000 -17897/1000000 -14081/500000 -12889/500000 -72171/1000000 -18413/1259189250000 1573/114471750000 -9253/629594625000 -8329/200000 439/83945950000 8631/62500 2027/200000 -23639/500000 -6249/500000 11199/500000 -30919/1678919000000 4643/335783800000 -713/104932437500 -63641/5036757000000 -60153/1678919000000 -3743/157398656250
-165679/2518378500000 43063/335783800000 -92129/1678919000000 151663/1678919000000 1764/26233109375 -50147/1000000 3281/314797312500 -32447/839459500000 5617/5036757000000 -66297/500000 -137/25000 -6071/100000 -147553/1000000 22121/500000 -14223/125000 269/250000 -1991/19078625000 325921/1678919000000 168803/1000000 68557/1000000 274147/1000000 44311/500000 121039/1000000 -115787/5036757000000 209713/2518378500000 -6029/335783800000 -9569/1678919000000 12549/125000 -73/8000 4607/250000 241807/1000000 19199/100000 6143/125000 47707/500000 -178543/2518378500000 -100909/1678919000000 -182249/2518378500000 -31563/167891900000 1853/10000 128529/1000000 89409/1000000 -2887/125000 -79943/1000000 85313/500000 182543/1000000 41047/1259189250000 -14941/314797312500 327071/5036757000000 493/15625 -34831/839459500000 2027/200000 61143/200000 224323/1000000 19923/200000 -3051/1000000 29171/1259189250000 -42679/2518378500000 252819/1678919000000 22753/839459500000 -17077/839459500000 295087/5036757000000
-60999/419729750000 487903/1678919000000 -167141/1678919000000 142723/839459500000 27193/1678919000000 -3309/62500 11491/503675700000 -221333/1678919000000 -25723/2518378500000 -204609/1000000 -124483/1000000 46581/1000000 -24597/100000 15881/125000 -80301/500000 33943/500000 -7289/11447175000 89391/335783800000 54157/200000 -26473/500000 5277/12500 115621/1000000 167087/1000000 -48239/1259189250000 22811/125918925000 -5243/30525800000 -230273/5036757000000 54157/1000000 232719/1000000 163333/500000 505003/1000000 142233/250000 10061/1000000 67849/1000000 -55419/335783800000 17981/1678919000000 -388667/2518378500000 -141717/839459500000 50093/200000 180907/1000000 272029/1000000 -8377/250000 -117751/1000000 2217/8000 410467/1000000 73061/629594625000 -601189/5036757000000 16903/114471750000 72027/1000000 -611777/5036757000000 -23639/500000 224323/1000000 68983/125000 49667/200000 -67661/1000000 46171/503675700000 -46021/839459500000 252961/839459500000 197777/2518378500000 16387/152629000000 939181/5036757000000
-423761/5036757000000 46307/335783800000 -3593/83945950000 -8141/1678919000000 -8729/839459500000 -251/3125 17099/1259189250000 -114747/1678919000000 109/20986487500 -27019/500000 -92169/1000000 4453/200000 -4399/40000 18259/500000 -1064/15625 6247/500000 -10591/19078625000 68229/1678919000000 383/3125 -54039/1000000 71789/500000 27111/1000000 21931/500000 -69371/2518378500000 27343/251837850000 -23497/167891900000 -15131/503675700000 -19871/1000000 180763/1000000 230457/1000000 72781/250000 37917/100000 -52003/1000000 -1657/62500 -245147/2518378500000 131379/1678919000000 -1179/15262900000 -10969/419729750000 701/500000 112553/1000000 214843/1000000 -8749/250000 -6993/100000 63589/500000 198633/1000000 443519/5036757000000 -30257/457887000000 135467/1678919000000 -2153/250000 -233543/2518378500000 -6249/500000 19923/200000 49667/200000 154369/500000 6561/500000 472331/5036757000000 -19807/335783800000 151807/839459500000 75291/1678919000000 28777/335783800000 550861/5036757000000
92443/5036757000000 -31197/419729750000 13423/629594625000 -3819/30525800000 -4077/419729750000 -1781/250000 -18043/2518378500000 15689/839459500000 2531/503675700000 9639/125000 44391/1000000 -13013/500000 5079/100000 -9203/250000 32581/1000000 -25413/1000000 -1217/15262900000 -100073/839459500000 -2289/50000 29111/1000000 -21907/250000 -3243/250000 -40979/1000000 -12941/839459500000 -21001/629594625000 55851/1678919000000 50531/5036757000000 -243/12500 -62309/1000000 -99013/1000000 -35329/500000 -85533/1000000 -14001/500000 -7347/250000 18283/1007351400000 -2273/335783800000 159637/5036757000000 -8821/839459500000 -2871/31250 -813/500000 -26091/1000000 -12091/500000 -9553/1000000 -28281/1000000 -74783/1000000 -14747/1007351400000 29063/1259189250000 -7091/251837850000 -18769/250000 -1841/839459500000 11199/500000 -3051/1000000 -67661/1000000 6561/500000 158797/1000000 8291/839459500000 -14107/1259189250000 -8251/419729750000 -5101/314797312500 -60459/1678919000000 -63583/1678919000000
-217993/5073784215409800000 34831/422815351284150000 -32077/2114076756420750000 4831/845630702568300000 697/88086531517531250 -2416/78699328125 56911/2536892107704900000 -23077/4228153512841500000 58217/3171115134631125000 -24449/1007351400000 -24021/419729750000 -2443/839459500000 -46351/839459500000 541/503675700000 -212657/5036757000000 -17261/1678919000000 -48727/384377592076500000 2659/76875518415300000 17161/503675700000 -21007/839459500000 249287/5036757000000 -727/5036757000000 8951/1259189250000 21841/8456307025683000000 1044233/12684460538524500000 -439183/8456307025683000000 -263/845630702568300000 -359/33578380000 365947/5036757000000 14793/152629000000 307273/2518378500000 420011/2518378500000 -69133/2518378500000 -36387/839459500000 -17147/288283194057375000 17441/338252281027320000 -6838/132129797276296875 4733/422815351284150000 2011/76314500000 226057/2518378500000 365209/2518378500000 -30953/1678919000000 -52537/2518378500000 11141/201470280000 10411/125918925000 517051/8456307025683000000 -1007201/25368921077049000000 22327/422815351284150000 557/50367570000 -1307309/25368921077049000000 -30919/1678919000000 29171/1259189250000 46171/503675700000 472331/5036757000000 8291/839459500000 2115851/25368921077049000000 -43171/792778783657781250 799309/8456307025683000000 263627/8456307025683000000 11233/264259594552593750 1407281/25368921077049000000
754187/25368921077049000000 -7279/128125864025500000 106693/12684460538524500000 16381/4228153512841500000 85567/8456307025683000000 11641/1007351400000 -125023/8456307025683000000 4207/211407675642075000 -156877/12684460538524500000 30937/5036757000000 26483/1259189250000 -2979/419729750000 48297/1678919000000 -8199/1678919000000 53503/2518378500000 1681/314797312500 194707/2306265552459000000 -43929/2818769008561000000 -15437/1007351400000 32393/2518378500000 -53/1907862500 -7423/5036757000000 -623/152629000000 188191/25368921077049000000 -1301081/25368921077049000000 124759/4228153512841500000 -30073/8456307025683000000 15457/1678919000000 -54357/1678919000000 -15129/335783800000 -31669/457887000000 -94643/1007351400000 811/57235875000 26149/1007351400000 565933/12684460538524500000 -5403/563753801712200000 25979/634223026926225000 91967/4228153512841500000 -33943/1259189250000 -332983/5036757000000 -3101/33578380000 2077/114471750000 26503/1678919000000 -12119/335783800000 -33983/629594625000 -984767/25368921077049000000 407497/12684460538524500000 -866827/25368921077049000000 -7597/5036757000000 58461/1409384504280500000 4643/335783800000 -42679/2518378500000 -46021/839459500000 -19807/335783800000 -14107/1259189250000 -43171/792778783657781250 1316543/25368921077049000000 -38771/528519189105187500 -527887/25368921077049000000 -7063/845630702568300000 -287887/8456307025683000000
-21623/176173063035062500 601573/2818769008561000000 -677701/8456307025683000000 30427/352346126070125000 6869/704692252140250000 -29921/1678919000000 260779/8456307025683000000 -151411/1409384504280500000 35743/2818769008561000000 -261871/1678919000000 -200897/1678919000000 -5683/839459500000 -293649/1678919000000 83717/1678919000000 -233147/1678919000000 18357/1678919000000 -22127/38437759207650000 56597/352346126070125000 76381/419729750000 -4967/209864875000 38901/152629000000 164649/1678919000000 41313/419729750000 -350663/8456307025683000000 306931/2114076756420750000 -182331/1409384504280500000 -6161/338252281027320000 51379/1678919000000 230827/1678919000000 88087/419729750000 64891/209864875000 608459/1678919000000 -61641/1678919000000 93/839459500000 -1142359/8456307025683000000 13517/704692252140250000 -172367/1409384504280500000 -63429/563753801712200000 84101/839459500000 11473/76314500000 189957/839459500000 -787/16789190000 -40453/419729750000 320927/1678919000000 100469/419729750000 3629/34943417461500000 -297041/2818769008561000000 342619/2818769008561000000 6437/209864875000 -987409/8456307025683000000 -713/104932437500 252819/1678919000000 252961/839459500000 151807/839459500000 -8251/419729750000 799309/8456307025683000000 -38771/528519189105187500 818561/2818769008561000000 524003/8456307025683000000 1547/35234612607012500 73739/528519189105187500
-10651/352346126070125000 1768/26425959455259375 -55531/3171115134631125000 29977/768755184153000000 3793/704692252140250000 -28301/5036757000000 269597/25368921077049000000 -28643/1409384504280500000 7631/2114076756420750000 -93767/2518378500000 -61607/1678919000000 9629/839459500000 -57193/1259189250000 110723/5036757000000 -55061/1678919000000 54017/5036757000000 -1066/12011799752390625 435103/8456307025683000000 213077/5036757000000 -87259/5036757000000 20947/314797312500 2791/157398656250 129509/5036757000000 6517/12684460538524500000 1211633/25368921077049000000 -11639/352346126070125000 -26657/6342230269262250000 791/314797312500 236827/5036757000000 117167/1678919000000 541/6295946250 88313/839459500000 -13597/1678919000000 -5003/629594625000 -10427/288283194057375000 26973/1409384504280500000 -293291/8456307025683000000 -82757/8456307025683000000 199799/5036757000000 203039/5036757000000 30803/419729750000 -16527/1678919000000 -85999/5036757000000 48403/1007351400000 371609/5036757000000 12838/396389391828890625 -29627/1057038378210375000 19851/563753801712200000 3833/167891900000 -697913/25368921077049000000 -63641/5036757000000 22753/839459500000 197777/2518378500000 75291/1678919000000 -5101/314797312500 263627/8456307025683000000 -527887/25368921077049000000 524003/8456307025683000000 27989/1153132776229500000 74249/2818769008561000000 130057/3171115134631125000
-44179/1691261405136600000 106977/1409384504280500000 -21621/2818769008561000000 208951/2818769008561000000 23651/2818769008561000000 -40037/839459500000 37799/2818769008561000000 -4179/563753801712200000 -501/140938450428050000 -43971/1678919000000 -1421/15262900000 89709/1678919000000 -38469/839459500000 62973/1678919000000 -3529/152629000000 3167/104932437500 -4949/48047199009562500 115767/2818769008561000000 71571/1678919000000 -11437/152629000000 42949/839459500000 -1141/76314500000 4559/335783800000 154217/8456307025683000000 168547/2818769008561000000 -124833/1409384504280500000 -99391/4228153512841500000 -33707/839459500000 248791/1678919000000 314943/1678919000000 14171/104932437500 16453/76314500000 -13383/335783800000 -5987/167891900000 -55571/1691261405136600000 158079/1409384504280500000 -218101/8456307025683000000 291917/2818769008561000000 -8103/1678919000000 1559/67156760000 39713/335783800000 -4819/1678919000000 -2593/419729750000 33207/839459500000 88507/839459500000 38737/768755184153000000 -15309/704692252140250000 35197/845630702568300000 95461/1678919000000 -145759/8456307025683000000 -60153/1678919000000 -17077/839459500000 16387/152629000000 28777/335783800000 -60459/1678919000000 11233/264259594552593750 -7063/845630702568300000 1547/35234612607012500 74249/2818769008561000000 445051/2818769008561000000 53149/768755184153000000
-441101/6342230269262250000 74941/528519189105187500 -1124627/25368921077049000000 805513/8456307025683000000 42301/8456307025683000000 -9257/1007351400000 515071/25368921077049000000 -92281/1409384504280500000 2149/792778783657781250 -165393/1678919000000 -510751/5036757000000 1439/50367570000 -9911/91577400000 18731/457887000000 -11351/152629000000 4027/201470280000 -716651/2306265552459000000 95797/845630702568300000 7221/67156760000 -119843/2518378500000 785183/5036757000000 109679/2518378500000 106257/1678919000000 -257017/25368921077049000000 584189/6342230269262250000 -68447/704692252140250000 -499481/25368921077049000000 769/2518378500000 630403/5036757000000 222989/1259189250000 127067/629594625000 431597/1678919000000 -843/38157250000 -526/78699328125 -2027051/25368921077049000000 12027/281876900856100000 -464459/6342230269262250000 -174169/8456307025683000000 1047/16789190000 368249/5036757000000 373207/2518378500000 -14867/1259189250000 -193121/5036757000000 538331/5036757000000 83593/503675700000 218719/3171115134631125000 -531761/8456307025683000000 1941571/25368921077049000000 270469/5036757000000 -522403/8456307025683000000 -3743/157398656250 295087/5036757000000 939181/5036757000000 550861/5036757000000 -63583/1678919000000 1407281/25368921077049000000 -287887/8456307025683000000 73739/528519189105187500 130057/3171115134631125000 53149/768755184153000000 238831/2306265552459000000


--- Term 4 ---

Order of type    : 3
Order of flags   : 5
Number of flags  : 40
Matrix dimension : 10

Flags :
F1  : {123}
F2  : {123, 125}
F3  : {123, 135}
F4  : {123, 235}
F5  : {123, 145}
F6  : {123, 125, 145}
F7  : {123, 135, 145}
F8  : {123, 235, 145}
F9  : {123, 245}
F10 : {123, 125, 245}
F11 : {123, 135, 245}
F12 : {123, 235, 245}
F13 : {123, 145, 245}
F14 : {123, 135, 145, 245}
F15 : {123, 235, 145, 245}
F16 : {123, 345}
F17 : {123, 125, 345}
F18 : {123, 135, 345}
F19 : {123, 235, 345}
F20 : {123, 145, 345}
F21 : {123, 125, 145, 345}
F22 : {123, 235, 145, 345}
F23 : {123, 245, 345}
F24 : {123, 125, 245, 345}
F25 : {123, 135, 245, 345}
F26 : {123, 124, 125}
F27 : {123, 134, 125}
F28 : {123, 134, 135}
F29 : {123, 134, 125, 145}
F30 : {123, 134, 125, 245}
F31 : {123, 134, 125, 345}
F32 : {123, 234, 125}
F33 : {123, 234, 135}
F34 : {123, 234, 235}
F35 : {123, 234, 125, 145}
F36 : {123, 234, 135, 145}
F37 : {123, 234, 125, 245}
F38 : {123, 234, 135, 245}
F39 : {123, 234, 125, 345}
F40 : {123, 234, 135, 345}

Basis :
B1  : 96(F1)-(F2)-(F3)-(F4)-(F14)-(F15)-(F21)-(F22)-(F24)-(F25)-2(F26)-2(F28)-3(F29)-(F30)-(F31)-2(F34)-(F35)-(F36)-3(F37)-(F38)-(F39)-3(F40)
B2  : 6(F1)-541(F2)-541(F3)-541(F4)+36(F14)+36(F15)+36(F21)+36(F22)+36(F24)+36(F25)+72(F26)+72(F28)+108(F29)+36(F30)+36(F31)+72(F34)+36(F35)+36(F36)+108(F37)+36(F38)+36(F39)+108(F40)
B3  : (F5)+(F9)+(F16)
B4  : (F6)+(F7)+(F10)+(F12)+(F18)+(F19)
B5  : (F8)+(F11)+(F17)
B6  : (F13)+(F20)+(F23)
B7  : 6(F1)+36(F2)+36(F3)+36(F4)-541(F14)-541(F15)-541(F21)-541(F22)-541(F24)-541(F25)+72(F26)+72(F28)+108(F29)+36(F30)+36(F31)+72(F34)+36(F35)+36(F36)+108(F37)+36(F38)+36(F39)+108(F40)
B8  : 12(F1)+72(F2)+72(F3)+72(F4)+72(F14)+72(F15)+72(F21)+72(F22)+72(F24)+72(F25)-433(F26)-433(F28)+216(F29)+72(F30)+72(F31)-433(F34)+72(F35)+72(F36)+216(F37)+72(F38)+72(F39)+216(F40)
B9  : (F27)+(F32)+(F33)
B10 : 6(F1)+36(F2)+36(F3)+36(F4)+36(F14)+36(F15)+36(F21)+36(F22)+36(F24)+36(F25)+72(F26)+72(F28)+108(F29)-541(F30)-541(F31)+72(F34)-541(F35)-541(F36)+108(F37)-541(F38)-541(F39)+108(F40)

Matrix :
1557/26634320 -106659/166464500000 338811/288500000 45759/18031250 -78831/144250000 -528519/288500000 139041/33292900000 -32601/33292900000 -61797/28850000 272121/83232250000
-106659/166464500000 41613/166464500000 -557/14425000 -7277/288500000 6297/144250000 45157/288500000 -8364445691139043810746261602298376799832256398848352088269845773466571687892756932006211376635417/50845236843527823950771026395497154352554940970794104761931969259314941930117668475697754920669744000000 -6932020043618127546018186967638887924664413678883447762547328137760608327482833269266575732029247/152535710530583471852313079186491463057664822912382314285795907777944825790353005427093264762009232000000 5741/28850000 2618714894067862669427169681589252520127303151509300874878557704986410012984159896323715461725791/38133927632645867963078269796622865764416205728095578571448976944486206447588251356773316190502308000000
338811/288500000 -557/14425000 271253/1000000 128269/1000000 23583/200000 -12473/500000 251031/577000000 219623/577000000 -21337/500000 12357/115400000
45759/18031250 -7277/288500000 128269/1000000 55977/250000 37977/1000000 -23871/500000 4071/9015625 54447/577000000 -36987/1000000 150439/577000000
-78831/144250000 6297/144250000 23583/200000 37977/1000000 194421/1000000 1579/25000 115957/577000000 22811/72125000 20027/250000 12559/288500000
-528519/288500000 45157/288500000 -12473/500000 -23871/500000 1579/25000 97793/500000 -11709/144250000 27169/577000000 13119/62500 -507/57700000
139041/33292900000 -8364445691139043810746261602298376799832256398848352088269845773466571687892756932006211376635417/50845236843527823950771026395497154352554940970794104761931969259314941930117668475697754920669744000000 251031/577000000 4071/9015625 115957/577000000 -11709/144250000 240613/166464500000 27949/41616125000 2133/36062500 22855002643599011672956351505321609080844549810945218675037500336420747003396573332312383952582491/50845236843527823950771026395497154352554940970794104761931969259314941930117668475697754920669744000000
-32601/33292900000 -6932020043618127546018186967638887924664413678883447762547328137760608327482833269266575732029247/152535710530583471852313079186491463057664822912382314285795907777944825790353005427093264762009232000000 219623/577000000 54447/577000000 22811/72125000 27169/577000000 27949/41616125000 1603776630907200179482488877810051219692340332302601135243620186764615570041783955911066168813001/1361925986880209570109938207022245205872007347431984948980320605160221658842437548456189863946511000000 -21/1442500 -10466437598826124219122889954838325073644726717919859349693745945534481584630485559662979354553/99307103210015281153849660928705379594833869083582235863148377459599495957261071241597177579433093750
-61797/28850000 5741/28850000 -21337/500000 -36987/1000000 20027/250000 13119/62500 2133/36062500 -21/1442500 448591/1000000 23401/288500000
272121/83232250000 2618714894067862669427169681589252520127303151509300874878557704986410012984159896323715461725791/38133927632645867963078269796622865764416205728095578571448976944486206447588251356773316190502308000000 12357/115400000 150439/577000000 12559/288500000 -507/57700000 22855002643599011672956351505321609080844549810945218675037500336420747003396573332312383952582491/50845236843527823950771026395497154352554940970794104761931969259314941930117668475697754920669744000000 -10466437598826124219122889954838325073644726717919859349693745945534481584630485559662979354553/99307103210015281153849660928705379594833869083582235863148377459599495957261071241597177579433093750 23401/288500000 153071/332929000000


--- Term 5 ---

Order of type    : 3
Order of flags   : 5
Number of flags  : 39
Matrix dimension : 28

Flags :
F1  : {123, 125}
F2  : {123, 135}
F3  : {123, 235}
F4  : {123, 145}
F5  : {123, 125, 145}
F6  : {123, 135, 145}
F7  : {123, 235, 145}
F8  : {123, 245}
F9  : {123, 125, 245}
F10 : {123, 135, 245}
F11 : {123, 235, 245}
F12 : {123, 145, 245}
F13 : {123, 135, 145, 245}
F14 : {123, 235, 145, 245}
F15 : {123, 345}
F16 : {123, 125, 345}
F17 : {123, 135, 345}
F18 : {123, 235, 345}
F19 : {123, 145, 345}
F20 : {123, 125, 145, 345}
F21 : {123, 235, 145, 345}
F22 : {123, 245, 345}
F23 : {123, 125, 245, 345}
F24 : {123, 135, 245, 345}
F25 : {123, 124, 125}
F26 : {123, 134, 125}
F27 : {123, 134, 135}
F28 : {123, 134, 125, 145}
F29 : {123, 134, 125, 245}
F30 : {123, 134, 125, 345}
F31 : {123, 234, 125}
F32 : {123, 234, 135}
F33 : {123, 234, 235}
F34 : {123, 234, 125, 145}
F35 : {123, 234, 135, 145}
F36 : {123, 234, 125, 245}
F37 : {123, 234, 135, 245}
F38 : {123, 234, 125, 345}
F39 : {123, 234, 135, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F3)
B3  : (F4)-(F8)
B4  : (F4)-(F15)
B5  : (F5)-(F6)
B6  : (F5)-(F9)
B7  : (F5)-(F11)
B8  : (F5)-(F17)
B9  : (F5)-(F18)
B10 : (F7)-(F10)
B11 : (F7)-(F16)
B12 : (F12)-(F19)
B13 : (F12)-(F22)
B14 : 3(F13)+(F14)-5(F20)+(F24)+3(F29)-(F30)-(F34)-(F37)
B15 : (F13)-(F21)
B16 : (F13)-(F23)
B17 : 3(F13)+(F14)+(F20)-5(F24)+3(F29)-(F30)-(F34)-(F37)
B18 : (F25)-(F27)
B19 : (F25)-(F33)
B20 : (F26)-(F31)
B21 : (F26)-(F32)
B22 : (F28)-(F36)
B23 : (F28)-(F39)
B24 : 3(F13)-(F14)-(F20)-(F24)+3(F29)-5(F30)+(F34)+(F37)
B25 : 3(F13)-(F14)-(F20)-(F24)+3(F29)+(F30)-5(F34)+(F37)
B26 : (F29)-(F35)
B27 : 3(F13)-(F14)-(F20)-(F24)+3(F29)+(F30)+(F34)-5(F37)
B28 : (F29)-(F38)

Matrix :
35091/200000 204153/1000000 -58137/1000000 -12721/500000 23519/500000 -36813/500000 141869/1000000 -35917/1000000 119033/1000000 -86459/1000000 -18367/125000 20287/1000000 2861/100000 -128737/3000000 27577/250000 -219/25000 -21923/1200000 1443772863602452657033288694619239756942235695747456189396151408860885322828311529941667777370643/76360480528172409058344311242783227583891672054393136016886437137219860586067402472746073368000000 231527/1000000 -4009/500000 2909/62500 7903/200000 96803/1000000 95267/3000000 336913/6000000 107569/500000 8371/125000 73849/1000000
204153/1000000 194497/250000 -195391/1000000 -23081/200000 91237/1000000 -285501/1000000 424681/1000000 -163839/1000000 386341/1000000 -175693/500000 -30687/62500 32099/1000000 14071/125000 -247223/1500000 289907/1000000 -1399/1000000 -4109/46875 -16629/1000000 388619/500000 25397/500000 49239/250000 16293/100000 344929/1000000 11897/93750 10577/48000 706897/1000000 238043/1000000 383303/1000000
-58137/1000000 -195391/1000000 147951/1000000 8831/200000 -1649/250000 90817/1000000 -1801/15625 65303/1000000 -22559/200000 68453/500000 4733/31250 -23/2000 -21729/1000000 50499/1000000 -44179/500000 10307/1000000 17291/500000 5499/250000 -61849/250000 -24957/1000000 -31727/500000 -82877/1000000 -30761/250000 -124553/3000000 -72759/1000000 -8137/40000 -461941/6000000 -137607/1000000
-12721/500000 -23081/200000 8831/200000 118751/1000000 -3863/200000 65709/1000000 -80989/1000000 20999/500000 -33619/500000 83891/1000000 15101/125000 863/500000 -8163/1000000 113621/3000000 -44761/1000000 5911/250000 77783/3000000 4179/500000 -41837/250000 -11469/500000 -8473/200000 -11117/200000 -49433/500000 -91813/3000000 -94237/2000000 -9451/62500 -81083/1500000 -53703/500000
23519/500000 91237/1000000 -1649/250000 -3863/200000 372109/1000000 -64407/1000000 221779/1000000 52697/500000 193003/1000000 43/4000 -122293/500000 21593/1000000 1553/62500 -41459/1200000 145327/1000000 -20459/200000 2603/125000 20337/125000 26767/125000 -52107/1000000 -4641/125000 -2973/500000 96697/1000000 3223/500000 5327/600000 51419/250000 50501/1500000 36943/1000000
-36813/500000 -285501/1000000 90817/1000000 65709/1000000 -64407/1000000 248819/1000000 -233499/1000000 2291/40000 -23431/125000 86093/500000 274283/1000000 -22067/1000000 -32729/500000 157409/2000000 -35581/250000 6491/250000 10403/240000 1239/62500 -356431/1000000 -47027/1000000 -28127/250000 -89233/1000000 -16719/100000 -1877/30000 -593359/6000000 -303221/1000000 -641429/6000000 -37957/200000
141869/1000000 424681/1000000 -1801/15625 -80989/1000000 221779/1000000 -233499/1000000 62769/125000 -38721/1000000 377167/1000000 -57993/250000 -471297/1000000 16377/500000 39991/500000 -719293/6000000 280607/1000000 -70397/1000000 -123271/3000000 24773/250000 602189/1000000 -5787/200000 9467/125000 55357/500000 271529/1000000 242311/3000000 411383/3000000 12377/25000 38407/240000 227933/1000000
-35917/1000000 -163839/1000000 65303/1000000 20999/500000 52697/500000 2291/40000 -38721/1000000 186019/1000000 -2217/40000 27799/200000 63573/1000000 87/500000 -6369/250000 45743/1200000 -15867/500000 -20387/500000 17011/400000 22001/250000 -155287/1000000 -46803/1000000 -91471/1000000 -74899/1000000 -9327/125000 -3793/100000 -39401/600000 -56621/500000 -361417/6000000 -3531/31250
119033/1000000 386341/1000000 -22559/200000 -33619/500000 193003/1000000 -23431/125000 377167/1000000 -2217/40000 86889/200000 -22653/100000 -102979/250000 12097/500000 65933/1000000 -21661/200000 271647/1000000 -45201/1000000 -230497/6000000 83369/1000000 279017/500000 -26101/1000000 51751/1000000 55047/500000 31123/125000 5749/80000 383191/3000000 445147/1000000 175333/1200000 207451/1000000
-86459/1000000 -175693/500000 68453/500000 83891/1000000 43/4000 86093/500000 -57993/250000 27799/200000 -22653/100000 181097/500000 14781/50000 -1807/200000 -65483/1000000 132019/1500000 -10917/62500 1741/250000 368063/6000000 12977/250000 -4411/10000 -8761/200000 -3657/31250 -2408/15625 -110469/500000 -435637/6000000 -377647/3000000 -325433/1000000 -397033/3000000 -10729/50000
-18367/125000 -30687/62500 4733/31250 15101/125000 -122293/500000 274283/1000000 -471297/1000000 63573/1000000 -102979/250000 14781/50000 40999/62500 -7769/200000 -27263/250000 822793/6000000 -9511/31250 46969/500000 56253/1000000 -81939/1000000 -693031/1000000 -5577/500000 -129407/1000000 -5073/31250 -335771/1000000 -142453/1500000 -936229/6000000 -28247/50000 -184137/1000000 -297509/1000000
20287/1000000 32099/1000000 -23/2000 863/500000 21593/1000000 -22067/1000000 16377/500000 87/500000 12097/500000 -1807/200000 -7769/200000 41167/500000 6377/1000000 -1397/187500 24051/1000000 -491/500000 -951/500000 5577/1000000 19939/500000 -437/62500 487/25000 139/125000 19347/1000000 30547/6000000 8439/1000000 17321/500000 59867/6000000 2923/250000
2861/100000 14071/125000 -21729/1000000 -8163/1000000 1553/62500 -32729/500000 39991/500000 -6369/250000 65933/1000000 -65483/1000000 -27263/250000 6377/1000000 56027/500000 -24441/1000000 46983/1000000 -221/200000 -70727/6000000 -8613/1000000 111079/1000000 21593/1000000 61587/1000000 31479/1000000 3183/50000 18711/1000000 11339/375000 10043/100000 33331/1000000 15349/250000
-128737/3000000 -247223/1500000 50499/1000000 113621/3000000 -41459/1200000 157409/2000000 -719293/6000000 45743/1200000 -21661/200000 132019/1500000 822793/6000000 -1397/187500 -24441/1000000 599329/12000000 -460133/6000000 111/16000 239893/9000000 16319/3000000 -1254683/6000000 -34381/3000000 -130471/3000000 -280061/6000000 -573901/6000000 -30429/800000 -24159/400000 -282791/1500000 -259223/4000000 -214779/2000000
27577/250000 289907/1000000 -44179/500000 -44761/1000000 145327/1000000 -35581/250000 280607/1000000 -15867/500000 271647/1000000 -10917/62500 -9511/31250 24051/1000000 46983/1000000 -460133/6000000 291781/1000000 -16671/500000 -21529/1000000 86767/1000000 108083/250000 -6727/250000 10111/250000 84337/1000000 161071/1000000 9923/240000 54857/600000 313637/1000000 102307/1000000 121733/1000000
-219/25000 -1399/1000000 10307/1000000 5911/250000 -20459/200000 6491/250000 -70397/1000000 -20387/500000 -45201/1000000 1741/250000 46969/500000 -491/500000 -221/200000 111/16000 -16671/500000 123803/1000000 -3367/600000 -27283/500000 -18261/500000 1493/125000 21251/1000000 -169/40000 -41163/1000000 -763/300000 16921/6000000 -47531/1000000 -5409/400000 -5601/200000
-21923/1200000 -4109/46875 17291/500000 77783/3000000 2603/125000 10403/240000 -123271/3000000 17011/400000 -230497/6000000 368063/6000000 56253/1000000 -951/500000 -70727/6000000 239893/9000000 -21529/1000000 -3367/600000 5843/240000 179263/6000000 -18163/187500 -3127/187500 -71047/2000000 -19187/600000 -312277/6000000 -180227/7200000 -1358353/36000000 -537779/6000000 -1367471/36000000 -222997/3000000
1443772863602452657033288694619239756942235695747456189396151408860885322828311529941667777370643/76360480528172409058344311242783227583891672054393136016886437137219860586067402472746073368000000 -16629/1000000 5499/250000 4179/500000 20337/125000 1239/62500 24773/250000 22001/250000 83369/1000000 12977/250000 -81939/1000000 5577/1000000 -8613/1000000 16319/3000000 86767/1000000 -27283/500000 179263/6000000 890485885226239710236725411675099011616742076387550864326846099797895346060274230042045400515781/4772530033010775566146519452673951723993229503399571001055402321076241286629212654546629585500000 45913/1000000 -29883/500000 -3577/50000 -3789/1000000 -211/200000 -55309/3000000 -41079/2000000 30487/1000000 -13419/2000000 -13433/200000
231527/1000000 388619/500000 -61849/250000 -41837/250000 26767/125000 -356431/1000000 602189/1000000 -155287/1000000 279017/500000 -4411/10000 -693031/1000000 19939/500000 111079/1000000 -1254683/6000000 108083/250000 -18261/500000 -18163/187500 45913/1000000 44217/40000 10567/500000 178139/1000000 208693/1000000 210093/500000 909853/6000000 805619/3000000 867849/1000000 1744147/6000000 434829/1000000
-4009/500000 25397/500000 -24957/1000000 -11469/500000 -52107/1000000 -47027/1000000 -5787/200000 -46803/1000000 -26101/1000000 -8761/200000 -5577/500000 -437/62500 21593/1000000 -34381/3000000 -6727/250000 1493/125000 -3127/187500 -29883/500000 10567/500000 69003/500000 61357/1000000 14679/500000 22483/1000000 16379/1200000 2371/120000 16257/500000 103001/6000000 34153/500000
2909/62500 49239/250000 -31727/500000 -8473/200000 -4641/125000 -28127/250000 9467/125000 -91471/1000000 51751/1000000 -3657/31250 -129407/1000000 487/25000 61587/1000000 -130471/3000000 10111/250000 21251/1000000 -71047/2000000 -3577/50000 178139/1000000 61357/1000000 212799/1000000 29269/500000 47569/500000 82261/2000000 390053/6000000 86573/500000 196637/3000000 13939/100000
7903/200000 16293/100000 -82877/1000000 -11117/200000 -2973/500000 -89233/1000000 55357/500000 -74899/1000000 55047/500000 -2408/15625 -5073/31250 139/125000 31479/1000000 -280061/6000000 84337/1000000 -169/40000 -19187/600000 -3789/1000000 208693/1000000 14679/500000 29269/500000 167877/1000000 57733/500000 43069/1200000 76589/1200000 161041/1000000 417097/6000000 31961/250000
96803/1000000 344929/1000000 -30761/250000 -49433/500000 96697/1000000 -16719/100000 271529/1000000 -9327/125000 31123/125000 -110469/500000 -335771/1000000 19347/1000000 3183/50000 -573901/6000000 161071/1000000 -41163/1000000 -312277/6000000 -211/200000 210093/500000 22483/1000000 47569/500000 57733/500000 161239/500000 55823/750000 236083/2000000 195737/500000 817199/6000000 124833/500000
95267/3000000 11897/93750 -124553/3000000 -91813/3000000 3223/500000 -1877/30000 242311/3000000 -3793/100000 5749/80000 -435637/6000000 -142453/1500000 30547/6000000 18711/1000000 -30429/800000 9923/240000 -763/300000 -180227/7200000 -55309/3000000 909853/6000000 16379/1200000 82261/2000000 43069/1200000 55823/750000 250697/7200000 1791709/36000000 830989/6000000 929611/18000000 267103/3000000
336913/6000000 10577/48000 -72759/1000000 -94237/2000000 5327/600000 -593359/6000000 411383/3000000 -39401/600000 383191/3000000 -377647/3000000 -936229/6000000 8439/1000000 11339/375000 -24159/400000 54857/600000 16921/6000000 -1358353/36000000 -41079/2000000 805619/3000000 2371/120000 390053/6000000 76589/1200000 236083/2000000 1791709/36000000 1534447/18000000 682351/3000000 67869/800000 162923/1200000
107569/500000 706897/1000000 -8137/40000 -9451/62500 51419/250000 -303221/1000000 12377/25000 -56621/500000 445147/1000000 -325433/1000000 -28247/50000 17321/500000 10043/100000 -282791/1500000 313637/1000000 -47531/1000000 -537779/6000000 30487/1000000 867849/1000000 16257/500000 86573/500000 161041/1000000 195737/500000 830989/6000000 682351/3000000 175813/200000 508229/2000000 416057/1000000
8371/125000 238043/1000000 -461941/6000000 -81083/1500000 50501/1500000 -641429/6000000 38407/240000 -361417/6000000 175333/1200000 -397033/3000000 -184137/1000000 59867/6000000 33331/1000000 -259223/4000000 102307/1000000 -5409/400000 -1367471/36000000 -13419/2000000 1744147/6000000 103001/6000000 196637/3000000 417097/6000000 817199/6000000 929611/18000000 67869/800000 508229/2000000 842557/9000000 445927/3000000
73849/1000000 383303/1000000 -137607/1000000 -53703/500000 36943/1000000 -37957/200000 227933/1000000 -3531/31250 207451/1000000 -10729/50000 -297509/1000000 2923/250000 15349/250000 -214779/2000000 121733/1000000 -5601/200000 -222997/3000000 -13433/200000 434829/1000000 34153/500000 13939/100000 31961/250000 124833/500000 267103/3000000 162923/1200000 416057/1000000 445927/3000000 196751/500000


--- Term 6 ---

Order of type    : 5
Order of flags   : 6
Number of flags  : 63
Matrix dimension : 16

Flags :
F1  : {135, 235, 145, 245}
F2  : {135, 235, 145, 245, 126}
F3  : {135, 235, 145, 245, 136}
F4  : {135, 235, 145, 245, 126, 136}
F5  : {135, 235, 145, 245, 236}
F6  : {135, 235, 145, 245, 126, 236}
F7  : {135, 235, 145, 245, 136, 236}
F8  : {135, 235, 145, 245, 146}
F9  : {135, 235, 145, 245, 126, 146}
F10 : {135, 235, 145, 245, 136, 146}
F11 : {135, 235, 145, 245, 126, 136, 146}
F12 : {135, 235, 145, 245, 236, 146}
F13 : {135, 235, 145, 245, 126, 236, 146}
F14 : {135, 235, 145, 245, 136, 236, 146}
F15 : {135, 235, 145, 245, 246}
F16 : {135, 235, 145, 245, 126, 246}
F17 : {135, 235, 145, 245, 136, 246}
F18 : {135, 235, 145, 245, 126, 136, 246}
F19 : {135, 235, 145, 245, 236, 246}
F20 : {135, 235, 145, 245, 126, 236, 246}
F21 : {135, 235, 145, 245, 136, 236, 246}
F22 : {135, 235, 145, 245, 146, 246}
F23 : {135, 235, 145, 245, 136, 146, 246}
F24 : {135, 235, 145, 245, 236, 146, 246}
F25 : {135, 235, 145, 245, 136, 236, 146, 246}
F26 : {135, 235, 145, 245, 346}
F27 : {135, 235, 145, 245, 126, 346}
F28 : {135, 235, 145, 245, 136, 346}
F29 : {135, 235, 145, 245, 126, 136, 346}
F30 : {135, 235, 145, 245, 236, 346}
F31 : {135, 235, 145, 245, 126, 236, 346}
F32 : {135, 235, 145, 245, 136, 236, 346}
F33 : {135, 235, 145, 245, 146, 346}
F34 : {135, 235, 145, 245, 126, 146, 346}
F35 : {135, 235, 145, 245, 236, 146, 346}
F36 : {135, 235, 145, 245, 126, 236, 146, 346}
F37 : {135, 235, 145, 245, 246, 346}
F38 : {135, 235, 145, 245, 126, 246, 346}
F39 : {135, 235, 145, 245, 136, 246, 346}
F40 : {135, 235, 145, 245, 126, 136, 246, 346}
F41 : {135, 235, 145, 245, 146, 246, 346}
F42 : {135, 235, 145, 245, 156}
F43 : {135, 235, 145, 245, 126, 156}
F44 : {135, 235, 145, 245, 236, 156}
F45 : {135, 235, 145, 245, 246, 156}
F46 : {135, 235, 145, 245, 236, 246, 156}
F47 : {135, 235, 145, 245, 256}
F48 : {135, 235, 145, 245, 126, 256}
F49 : {135, 235, 145, 245, 136, 256}
F50 : {135, 235, 145, 245, 146, 256}
F51 : {135, 235, 145, 245, 136, 146, 256}
F52 : {135, 235, 145, 245, 156, 256}
F53 : {135, 235, 145, 245, 356}
F54 : {135, 235, 145, 245, 146, 356}
F55 : {135, 235, 145, 245, 246, 356}
F56 : {135, 235, 145, 245, 146, 246, 356}
F57 : {135, 235, 145, 245, 346, 356}
F58 : {135, 235, 145, 245, 456}
F59 : {135, 235, 145, 245, 136, 456}
F60 : {135, 235, 145, 245, 236, 456}
F61 : {135, 235, 145, 245, 136, 236, 456}
F62 : {135, 235, 145, 245, 346, 456}
F63 : {135, 235, 145, 245, 356, 456}

Basis :
B1  : 32(F1)+7(F11)+7(F20)-6(F25)+7(F32)+7(F41)+7(F43)+7(F46)+7(F48)+7(F51)-5(F52)+7(F56)+7(F57)+7(F61)+7(F62)-5(F63)
B2  : (F2)+(F26)
B3  : (F3)+(F5)+(F8)+(F15)
B4  : (F4)+(F6)+(F9)+(F16)+(F28)+(F30)+(F33)+(F37)
B5  : (F7)+(F10)+(F19)+(F22)
B6  : (F12)+(F17)
B7  : (F13)+(F18)+(F35)+(F39)
B8  : (F14)+(F21)+(F23)+(F24)
B9  : 12(F1)-7(F11)-7(F20)-60(F25)-7(F32)-7(F41)-7(F43)-7(F46)-7(F48)-7(F51)+27(F52)-7(F56)-7(F57)-7(F61)-7(F62)+27(F63)
B10 : (F27)
B11 : (F29)+(F31)+(F34)+(F38)
B12 : (F36)+(F40)
B13 : (F42)+(F47)+(F53)+(F58)
B14 : 2(F1)-3(F11)-3(F20)+(F25)-3(F32)-3(F41)+8(F43)-3(F46)+8(F48)-3(F51)-(F52)-3(F56)+8(F57)-3(F61)+8(F62)-(F63)
B15 : (F44)+(F45)+(F49)+(F50)+(F54)+(F55)+(F59)+(F60)
B16 : 2(F1)-3(F11)-3(F20)+(F25)-3(F32)-3(F41)-3(F43)+8(F46)-3(F48)+8(F51)-(F52)+8(F56)-3(F57)+8(F61)-3(F62)-(F63)

Matrix :
59223/741125000 841/38500000 -181/38500000 2491/38500000 -89/687500 351/38500000 1/62500 -577/38500000 -807/67375000 19/7700000 -717/38500000 9/250000 -2031/9625000 -3271/30250000 -6219/19250000 -4709/52937500
841/38500000 16359/200000 -47/1000000 9/12500 -89/62500 61/500000 -31/500000 -141/200000 -57/1100000 -119/1000000 -269/1000000 559/1000000 -767/1000000 -2039/11000000 -1321/1000000 -3151/5500000
-181/38500000 -47/1000000 84263/1000000 -161/100000 1/125000 -1/40000 -389/1000000 -353/1000000 -323/19250000 -7/200000 -1323/1000000 -643/1000000 -751/1000000 -433/2200000 -19/8000 3/1000000
2491/38500000 9/12500 -161/100000 8179/100000 -97/250000 -3/500000 159/1000000 27/200000 -1819/11000000 3/250000 -93/500000 2011/1000000 -3697/1000000 -9887/11000000 -3727/500000 -6709/11000000
-89/687500 -89/62500 1/125000 -97/250000 19283/250000 69/1000000 221/1000000 67/500000 -27/15400000 -103/500000 -497/500000 73/100000 -501/500000 117/5500000 -207/500000 1387/5500000
351/38500000 61/500000 -1/40000 -3/500000 69/1000000 87429/1000000 -531/1000000 -93/1000000 -359/77000000 11/250000 -143/1000000 -37/500000 111/1000000 -127/11000000 -73/200000 -1/110000
1/62500 -31/500000 -389/1000000 159/1000000 221/1000000 -531/1000000 173/2000 47/1000000 -1059/77000000 19/250000 -69/250000 47/200000 -147/200000 -207/1000000 -2163/1000000 17/2750000
-577/38500000 -141/200000 -353/1000000 27/200000 67/500000 -93/1000000 47/1000000 17393/200000 -167/19250000 -7/15625 -91/500000 169/1000000 -343/500000 -93/1100000 -363/250000 -471/5500000
-807/67375000 -57/1100000 -323/19250000 -1819/11000000 -27/15400000 -359/77000000 -1059/77000000 -167/19250000 57623/2964500000 83/77000000 53/15400000 -1237/9625000 281/77000000 34193/847000000 4327/38500000 3897/121000000
19/7700000 -119/1000000 -7/200000 3/250000 -103/500000 11/250000 19/250000 -7/15625 83/77000000 87713/1000000 11/200000 7/1000000 -71/1000000 51/11000000 -13/50000 -83/5500000
-717/38500000 -269/1000000 -1323/1000000 -93/500000 -497/500000 -143/1000000 -69/250000 -91/500000 53/15400000 11/200000 43963/500000 -99/500000 -913/500000 1/2200000 -3871/1000000 -461/2200000
9/250000 559/1000000 -643/1000000 2011/1000000 73/100000 -37/500000 47/200000 169/1000000 -1237/9625000 7/1000000 -99/500000 69357/1000000 -1833/1000000 -1217/5500000 -1501/250000 2613/11000000
-2031/9625000 -767/1000000 -751/1000000 -3697/1000000 -501/500000 111/1000000 -147/200000 -343/500000 281/77000000 -71/1000000 -913/500000 -1833/1000000 66479/1000000 6753/11000000 -1057/1000000 -219/5500000
-3271/30250000 -2039/11000000 -433/2200000 -9887/11000000 117/5500000 -127/11000000 -207/1000000 -93/1100000 34193/847000000 51/11000000 1/2200000 -1217/5500000 6753/11000000 56279/60500000 1671/2750000 2377/6050000
-6219/19250000 -1321/1000000 -19/8000 -3727/500000 -207/500000 -73/200000 -2163/1000000 -363/250000 4327/38500000 -13/50000 -3871/1000000 -1501/250000 -1057/1000000 1671/2750000 17373/250000 659/1100000
-4709/52937500 -3151/5500000 3/1000000 -6709/11000000 1387/5500000 -1/110000 17/2750000 -471/5500000 3897/121000000 -83/5500000 -461/2200000 2613/11000000 -219/5500000 2377/6050000 659/1100000 2701/2750000


--- Term 7 ---

Order of type    : 5
Order of flags   : 6
Number of flags  : 60
Matrix dimension : 42

Flags :
F1  : {135, 235, 145, 245, 126}
F2  : {135, 235, 145, 245, 136}
F3  : {135, 235, 145, 245, 126, 136}
F4  : {135, 235, 145, 245, 236}
F5  : {135, 235, 145, 245, 126, 236}
F6  : {135, 235, 145, 245, 136, 236}
F7  : {135, 235, 145, 245, 146}
F8  : {135, 235, 145, 245, 126, 146}
F9  : {135, 235, 145, 245, 136, 146}
F10 : {135, 235, 145, 245, 126, 136, 146}
F11 : {135, 235, 145, 245, 236, 146}
F12 : {135, 235, 145, 245, 126, 236, 146}
F13 : {135, 235, 145, 245, 136, 236, 146}
F14 : {135, 235, 145, 245, 246}
F15 : {135, 235, 145, 245, 126, 246}
F16 : {135, 235, 145, 245, 136, 246}
F17 : {135, 235, 145, 245, 126, 136, 246}
F18 : {135, 235, 145, 245, 236, 246}
F19 : {135, 235, 145, 245, 126, 236, 246}
F20 : {135, 235, 145, 245, 136, 236, 246}
F21 : {135, 235, 145, 245, 146, 246}
F22 : {135, 235, 145, 245, 136, 146, 246}
F23 : {135, 235, 145, 245, 236, 146, 246}
F24 : {135, 235, 145, 245, 346}
F25 : {135, 235, 145, 245, 136, 346}
F26 : {135, 235, 145, 245, 126, 136, 346}
F27 : {135, 235, 145, 245, 236, 346}
F28 : {135, 235, 145, 245, 126, 236, 346}
F29 : {135, 235, 145, 245, 136, 236, 346}
F30 : {135, 235, 145, 245, 146, 346}
F31 : {135, 235, 145, 245, 126, 146, 346}
F32 : {135, 235, 145, 245, 236, 146, 346}
F33 : {135, 235, 145, 245, 126, 236, 146, 346}
F34 : {135, 235, 145, 245, 246, 346}
F35 : {135, 235, 145, 245, 126, 246, 346}
F36 : {135, 235, 145, 245, 136, 246, 346}
F37 : {135, 235, 145, 245, 126, 136, 246, 346}
F38 : {135, 235, 145, 245, 146, 246, 346}
F39 : {135, 235, 145, 245, 156}
F40 : {135, 235, 145, 245, 126, 156}
F41 : {135, 235, 145, 245, 236, 156}
F42 : {135, 235, 145, 245, 246, 156}
F43 : {135, 235, 145, 245, 236, 246, 156}
F44 : {135, 235, 145, 245, 256}
F45 : {135, 235, 145, 245, 126, 256}
F46 : {135, 235, 145, 245, 136, 256}
F47 : {135, 235, 145, 245, 146, 256}
F48 : {135, 235, 145, 245, 136, 146, 256}
F49 : {135, 235, 145, 245, 156, 256}
F50 : {135, 235, 145, 245, 356}
F51 : {135, 235, 145, 245, 146, 356}
F52 : {135, 235, 145, 245, 246, 356}
F53 : {135, 235, 145, 245, 146, 246, 356}
F54 : {135, 235, 145, 245, 346, 356}
F55 : {135, 235, 145, 245, 456}
F56 : {135, 235, 145, 245, 136, 456}
F57 : {135, 235, 145, 245, 236, 456}
F58 : {135, 235, 145, 245, 136, 236, 456}
F59 : {135, 235, 145, 245, 346, 456}
F60 : {135, 235, 145, 245, 356, 456}

Basis :
B1  : (F1)-(F24)
B2  : (F2)-(F4)
B3  : (F2)-(F7)
B4  : (F2)-(F14)
B5  : (F3)-(F5)
B6  : (F3)-(F8)
B7  : (F3)-(F15)
B8  : (F3)-(F25)
B9  : (F3)-(F27)
B10 : (F3)-(F30)
B11 : (F3)-(F34)
B12 : (F6)-(F9)
B13 : (F6)-(F18)
B14 : (F6)-(F21)
B15 : (F11)-(F16)
B16 : (F12)-(F17)
B17 : (F12)-(F32)
B18 : (F12)-(F36)
B19 : (F13)-(F20)
B20 : (F13)-(F22)
B21 : (F13)-(F23)
B22 : (F26)-(F28)
B23 : (F26)-(F31)
B24 : (F26)-(F35)
B25 : (F33)-(F37)
B26 : (F39)-(F44)
B27 : (F39)-(F50)
B28 : (F39)-(F55)
B29 : 9(F10)-5(F19)-2(F29)-2(F38)+11(F40)+9(F43)-17(F45)-5(F48)+(F49)-2(F53)+3(F54)-2(F58)+3(F59)-(F60)
B30 : 3(F10)-9(F19)-8(F29)+14(F38)+33(F40)+3(F43)+9(F45)-9(F48)+15(F49)-8(F53)-43(F54)+14(F58)+(F59)-15(F60)
B31 : 3(F10)-9(F19)+14(F29)-8(F38)+33(F40)+3(F43)+9(F45)-9(F48)+15(F49)+14(F53)+(F54)-8(F58)-43(F59)-15(F60)
B32 : (F41)-(F42)
B33 : (F41)-(F46)
B34 : (F41)-(F47)
B35 : (F41)-(F51)
B36 : (F41)-(F52)
B37 : (F41)-(F56)
B38 : (F41)-(F57)
B39 : 9(F10)-5(F19)-2(F29)-2(F38)-11(F40)-13(F43)+5(F45)+17(F48)+(F49)-2(F53)+3(F54)-2(F58)+3(F59)-(F60)
B40 : 12(F10)-3(F19)-10(F29)+(F38)-21(F43)+3(F45)-3(F48)-6(F49)+23(F53)+4(F54)+(F58)-7(F59)+6(F60)
B41 : 12(F10)-3(F19)+(F29)-10(F38)-21(F43)+3(F45)-3(F48)-6(F49)+(F53)-7(F54)+23(F58)+4(F59)+6(F60)
B42 : 7(F10)+(F19)-4(F29)-4(F38)+11(F40)+7(F43)-(F45)+(F48)+13(F49)-4(F53)-5(F54)-4(F58)-5(F59)-13(F60)

Matrix :
83123/1000000 3/100000 0/1 7/200000 9/1000000 0/1 9/500000 1/20000 -63/1000000 53/1000000 -31/500000 27/31250 583/500000 -7/125000 1/1000000 3/1000000 -13/500000 -7/250000 1/1000000 1/500000 1/250000 71/1000000 1/250000 79/1000000 41/1000000 39/200000 -417/1000000 -209/500000 -23/2000000 -57/2750000 -441/22000000 -1/500000 1/62500 1/1000000 1/5000 -11/125000 201/1000000 -43/500000 -3/4400000 269/1650000 2719/16500000 1759/22000000
3/100000 43399/500000 -503/1000000 -551/1000000 33/1000000 -11/1000000 41/1000000 43/500000 -49/1000000 73/1000000 -7/200000 -19/200000 9/100000 -3/1000000 3/200000 -53/1000000 -3/1000000 -27/500000 -177/1000000 -2/15625 -13/250000 -131/1000000 -23/250000 -1/25000 71/200000 -161/500000 -21/200000 -3/40000 377/22000000 53/33000000 71/33000000 -7/250000 -61/500000 -101/1000000 -77/1000000 -17/500000 -9/100000 -11/1000000 587/22000000 277/33000000 37/4125000 -61/22000000
0/1 -503/1000000 86783/1000000 -283/500000 -3/250000 -53/500000 -23/250000 -71/1000000 -79/1000000 -1/25000 -11/500000 23/500000 3/100000 113/1000000 1/62500 -1/20000 1/500000 -1/20000 -1/8000 -173/1000000 -43/1000000 -91/1000000 -131/1000000 -19/500000 79/200000 3/100000 107/500000 -19/100000 1/5500000 -97/33000000 203/66000000 81/1000000 -3/500000 111/1000000 47/500000 7/100000 0/1 17/1000000 -23/22000000 -149/16500000 73/8250000 13/22000000
7/200000 -551/1000000 -283/500000 86739/1000000 23/500000 -3/31250 -49/1000000 3/200000 -27/250000 57/1000000 -31/500000 -27/500000 131/1000000 59/500000 1/200000 3/1000000 -3/1000000 1/500000 -9/250000 -7/200000 -99/1000000 -17/500000 -7/200000 -77/1000000 -1/40000 -313/1000000 123/1000000 -57/200000 379/22000000 -103/66000000 313/66000000 103/1000000 -87/1000000 13/1000000 3/125000 43/500000 -47/1000000 3/250000 587/22000000 0/1 313/16500000 -21/22000000
9/1000000 33/1000000 -3/250000 23/500000 8683/100000 -97/200000 -659/1000000 -127/250000 -633/1000000 -621/1000000 -523/1000000 -57/500000 129/1000000 0/1 -1/40000 -1/500000 9/500000 -27/1000000 -11/1000000 -39/500000 43/1000000 -39/1000000 -27/1000000 -11/500000 -59/500000 139/1000000 99/1000000 67/1000000 779/22000000 119/22000000 97/16500000 -163/1000000 -147/500000 -3/20000 -157/1000000 -13/125000 -133/1000000 -67/500000 63/4400000 3/2200000 217/33000000 -21/22000000
0/1 -11/1000000 -53/500000 -3/31250 -97/200000 17443/200000 -49/200000 -303/1000000 -419/1000000 -107/250000 -307/1000000 3/62500 49/1000000 67/500000 -7/250000 0/1 27/1000000 -1/40000 -9/125000 0/1 37/500000 -3/125000 13/1000000 19/500000 -9/125000 -1/1000000 -63/1000000 33/500000 -3/5500000 -13/3000000 71/16500000 39/500000 -157/1000000 47/200000 3/250000 3/100000 67/1000000 21/500000 -1/22000000 313/11000000 -17/600000 37/22000000
9/500000 41/1000000 -23/250000 -49/1000000 -659/1000000 -49/200000 21761/250000 -459/1000000 -467/1000000 -233/500000 -119/250000 -13/200000 37/200000 63/500000 0/1 1/500000 1/250000 3/1000000 31/500000 73/1000000 137/1000000 -3/250000 9/250000 1/40000 37/1000000 9/50000 13/500000 79/500000 809/22000000 7/4400000 317/33000000 237/1000000 -13/125000 23/200000 11/250000 17/250000 1/12500 27/250000 333/22000000 17/500000 -129/5500000 -1/2200000
1/20000 43/500000 -71/1000000 3/200000 -127/250000 -303/1000000 -459/1000000 87213/1000000 -461/1000000 -43/200000 -63/200000 -9/500000 1/200000 -29/1000000 0/1 21/1000000 21/1000000 -1/1000000 -9/1000000 0/1 -3/250000 -9/250000 13/500000 -3/250000 -49/1000000 9/125000 -241/1000000 -269/1000000 193/11000000 299/16500000 533/33000000 -3/1000000 -221/1000000 -1/31250 -127/500000 -267/1000000 -77/1000000 -11/40000 63/1100000 241/33000000 -259/11000000 -949/5500000
-63/1000000 -49/1000000 -79/1000000 -27/250000 -633/1000000 -419/1000000 -467/1000000 -461/1000000 17421/200000 -429/1000000 -13/62500 -51/1000000 -1/500000 -29/1000000 -27/1000000 -3/100000 1/500000 -1/50000 -3/500000 -71/1000000 31/500000 -49/1000000 1/500000 0/1 -29/250000 23/250000 -203/1000000 -23/100000 201/5500000 211/8250000 31/1320000 21/1000000 -69/500000 3/125000 -353/1000000 -163/1000000 -333/1000000 -3/200000 -717/22000000 -277/11000000 -463/8250000 -1017/5500000
53/1000000 73/1000000 -1/25000 57/1000000 -621/1000000 -107/250000 -233/500000 -43/200000 -429/1000000 87093/1000000 -467/1000000 53/1000000 77/1000000 33/200000 -27/1000000 -3/100000 -1/200000 -27/1000000 -41/500000 -9/1000000 47/1000000 -61/1000000 -3/200000 -3/100000 -123/1000000 17/250000 -311/1000000 -19/100000 381/22000000 727/66000000 1519/66000000 33/500000 -99/500000 1/100000 -71/1000000 -61/250000 -47/250000 -29/125000 1257/22000000 1/687500 -283/16500000 -943/5500000
-31/500000 -7/200000 -11/500000 -31/500000 -523/1000000 -307/1000000 -119/250000 -63/200000 -13/62500 -467/1000000 87219/1000000 19/1000000 9/125000 21/125000 -1/500000 1/50000 7/250000 1/200000 63/1000000 3/50000 63/500000 -1/40000 9/1000000 -1/62500 -29/500000 93/1000000 -143/500000 -3/20000 203/5500000 13/687500 2059/66000000 9/200000 -171/1000000 73/1000000 -357/1000000 -11/1000000 -317/1000000 -19/125000 -709/22000000 -13/412500 -557/11000000 -4113/22000000
27/31250 -19/200000 23/500000 -27/500000 -57/500000 3/62500 -13/200000 -9/500000 -51/1000000 53/1000000 19/1000000 3373/40000 -739/250000 37/500000 1/1000000 0/1 -3/500000 -3/500000 29/1000000 -1/50000 7/1000000 -51/250000 117/1000000 -89/1000000 7/1000000 11/250000 417/500000 7/10000 -779/5500000 -19/400000 -263/66000000 -17/250000 11/125000 7/500000 -9/250000 87/500000 -41/500000 2/15625 -1761/11000000 -1019/33000000 1879/33000000 3453/22000000
583/500000 9/100000 3/100000 131/1000000 129/1000000 49/1000000 37/200000 1/200000 -1/500000 77/1000000 9/125000 -739/250000 84557/1000000 19/250000 -1/500000 0/1 -3/500000 -1/125000 -13/500000 -21/1000000 -43/1000000 127/500000 57/500000 3/8000 1/125000 -23/500000 791/1000000 83/125000 2881/22000000 -523/66000000 2383/66000000 -69/1000000 -21/500000 -107/1000000 21/62500 -63/1000000 287/1000000 -109/1000000 3603/22000000 69/1000000 13/82500 121/1000000
-7/125000 -3/1000000 113/1000000 59/500000 0/1 67/500000 63/500000 -29/1000000 -29/1000000 33/200000 21/125000 37/500000 19/250000 43557/500000 -1/500000 -1/250000 -3/1000000 -1/500000 -1/500000 -11/200000 -57/1000000 -1/125000 79/250000 311/1000000 -9/200000 3/500000 83/1000000 -257/1000000 3/2750000 -533/11000000 551/11000000 -1/5000 -31/1000000 -21/100000 -31/500000 -13/250000 -91/500000 -11/62500 1/687500 -3563/33000000 67/660000 -39/11000000
1/1000000 3/200000 1/62500 1/200000 -1/40000 -7/250000 0/1 0/1 -27/1000000 -27/1000000 -1/500000 1/1000000 -1/500000 -1/500000 5493/62500 183/1000000 -1/1000000 91/500000 -7/250000 -7/250000 0/1 -3/50000 -61/1000000 0/1 -47/125000 1/500000 3/1000000 1/500000 -1/11000000 -7/66000000 -17/66000000 -11/1000000 -1/200000 0/1 1/500000 -1/125000 -7/1000000 3/1000000 -1/4400000 3/11000000 1/5500000 19/22000000
3/1000000 -53/1000000 -1/20000 3/1000000 -1/500000 0/1 1/500000 21/1000000 -3/100000 -3/100000 1/50000 0/1 0/1 -1/250000 183/1000000 8753/100000 -1/5000 -109/500000 1/200000 3/500000 1/250000 -71/1000000 -71/1000000 1/500000 29/500000 11/1000000 0/1 7/1000000 3/22000000 -1/8250000 -41/66000000 33/250000 143/1000000 7/1000000 81/500000 -3/125000 -11/500000 81/500000 -1/11000000 47/33000000 -1/11000000 3/2000000
-13/500000 -3/1000000 1/500000 -3/1000000 9/500000 27/1000000 1/250000 21/1000000 1/500000 -1/200000 7/250000 -3/500000 -3/500000 -3/1000000 -1/1000000 -1/5000 5469/62500 -49/200000 1/1000000 3/1000000 1/125000 1/1000000 1/1000000 3/1000000 1/25000 11/1000000 41/1000000 27/500000 -1/880000 287/33000000 263/33000000 163/1000000 89/500000 3/200000 273/1000000 57/500000 111/1000000 11/40000 -1/5500000 1/825000 -1/687500 -79/22000000
-7/250000 -27/500000 -1/20000 1/500000 -27/1000000 -1/40000 3/1000000 -1/1000000 -1/50000 -27/1000000 1/200000 -3/500000 -1/125000 -1/500000 91/500000 -109/500000 -49/200000 17497/200000 1/200000 1/200000 3/1000000 -9/125000 -71/1000000 1/1000000 3/62500 1/250000 21/500000 49/1000000 -1/687500 71/8250000 547/66000000 -7/250000 -17/1000000 9/1000000 53/500000 17/200000 81/1000000 7/62500 -9/22000000 0/1 -37/33000000 -47/11000000
1/1000000 -177/1000000 -1/8000 -9/250000 -11/1000000 -9/125000 31/500000 -9/1000000 -3/500000 -41/500000 63/1000000 29/1000000 -13/500000 -1/500000 -7/250000 1/200000 1/1000000 1/200000 87779/1000000 -39/250000 -1/62500 11/1000000 -9/500000 3/100000 -1/1000000 -27/500000 -41/1000000 -17/500000 19/11000000 19/66000000 1/13200000 -101/1000000 69/1000000 161/1000000 -13/1000000 79/1000000 -57/500000 179/1000000 3/2000000 1/1100000 1/6600000 1/11000000
1/500000 -2/15625 -173/1000000 -7/200000 -39/500000 0/1 73/1000000 0/1 -71/1000000 -9/1000000 3/50000 -1/50000 -21/1000000 -11/200000 -7/250000 3/500000 3/1000000 1/200000 -39/250000 4389/50000 -7/500000 -17/1000000 1/125000 29/1000000 13/1000000 7/500000 1/50000 -13/1000000 1/4400000 -13/33000000 -1/66000000 3/31250 -43/500000 201/1000000 1/40000 -39/500000 83/1000000 9/50000 0/1 1/1500000 1/3000000 21/22000000
1/250000 -13/250000 -43/1000000 -99/1000000 43/1000000 37/500000 137/1000000 -3/250000 31/500000 47/1000000 63/500000 7/1000000 -43/1000000 -57/1000000 0/1 1/250000 1/125000 3/1000000 -1/62500 -7/500000 87929/1000000 3/100000 7/250000 63/1000000 61/1000000 -9/250000 -1/40000 -47/1000000 27/11000000 7/33000000 1/11000000 51/250000 93/500000 189/500000 7/500000 203/1000000 21/125000 367/1000000 23/11000000 43/16500000 -1/4125000 7/22000000
71/1000000 -131/1000000 -91/1000000 -17/500000 -39/1000000 -3/125000 -3/250000 -9/250000 -49/1000000 -61/1000000 -1/40000 -51/250000 127/500000 -1/125000 -3/50000 -71/1000000 1/1000000 -9/125000 11/1000000 -17/1000000 3/100000 87851/1000000 -17/200000 -19/1000000 -23/1000000 -29/250000 -21/200000 -13/125000 373/11000000 17/4400000 233/66000000 59/500000 13/125000 -3/200000 -1/100000 7/40000 51/500000 61/1000000 1517/22000000 123/5500000 71/3300000 -1/500000
1/250000 -23/250000 -131/1000000 -7/200000 -27/1000000 13/1000000 9/250000 13/500000 1/500000 -3/200000 9/1000000 117/1000000 57/500000 79/250000 -61/1000000 -71/1000000 1/1000000 -71/1000000 -9/500000 1/125000 7/250000 -17/200000 87829/1000000 -43/1000000 -1/31250 0/1 1/15625 -3/62500 -1/11000000 -29/4125000 151/22000000 277/1000000 59/500000 159/1000000 51/500000 207/1000000 87/500000 59/1000000 -7/22000000 -13/550000 161/6600000 3/2750000
79/1000000 -1/25000 -19/500000 -77/1000000 -11/500000 19/500000 1/40000 -3/250000 0/1 -3/100000 -1/62500 -89/1000000 3/8000 311/1000000 0/1 1/500000 3/1000000 1/1000000 3/100000 29/1000000 63/1000000 -19/1000000 -43/1000000 87897/1000000 31/1000000 -53/500000 -9/200000 -147/1000000 189/5500000 -103/33000000 59/5500000 159/1000000 -1/250000 37/250000 87/1000000 157/1000000 51/1000000 127/1000000 139/2000000 -3/2200000 51/1100000 -1/500000
41/1000000 71/200000 79/200000 -1/40000 -59/500000 -9/125000 37/1000000 -49/1000000 -29/250000 -123/1000000 -29/500000 7/1000000 1/125000 -9/200000 -47/125000 29/500000 1/25000 3/62500 -1/1000000 13/1000000 61/1000000 -23/1000000 -1/31250 31/1000000 100963/1000000 33/250000 7/500000 87/1000000 7/2750000 -7/13200000 -59/8250000 2051/1000000 437/200000 3/31250 1/10000 2059/1000000 1039/500000 17/200000 1/5500000 311/16500000 -19/11000000 411/22000000
39/200000 -161/500000 3/100000 -313/1000000 139/1000000 -1/1000000 9/50000 9/125000 23/250000 17/250000 93/1000000 11/250000 -23/500000 3/500000 1/500000 11/1000000 11/1000000 1/250000 -27/500000 7/500000 -9/250000 -29/250000 0/1 -53/500000 33/250000 43619/500000 517/1000000 23/40000 6181/22000000 2837/66000000 9/220000 9/1000000 113/200000 17/31250 311/1000000 143/500000 63/200000 303/1000000 2573/11000000 2617/33000000 107/1500000 -1249/22000000
-417/1000000 -21/200000 107/500000 123/1000000 99/1000000 -63/1000000 13/500000 -241/1000000 -203/1000000 -311/1000000 -143/500000 417/500000 791/1000000 83/1000000 3/1000000 0/1 41/1000000 21/500000 -41/1000000 1/50000 -1/40000 -21/200000 1/15625 -9/200000 7/500000 517/1000000 41263/500000 -181/40000 1993/22000000 6277/66000000 971/22000000 -13/100000 141/1000000 -1/100000 143/500000 27/100000 -17/500000 -23/500000 189/2000000 17/300000 -541/33000000 1157/11000000
-209/500000 -3/40000 -19/100000 -57/200000 67/1000000 33/500000 79/500000 -269/1000000 -23/100000 -19/100000 -3/20000 7/10000 83/125000 -257/1000000 1/500000 7/1000000 27/500000 49/1000000 -17/500000 -13/1000000 -47/1000000 -13/125000 -3/62500 -147/1000000 87/1000000 23/40000 -181/40000 3301/40000 2031/22000000 491/11000000 2099/22000000 2/15625 171/1000000 69/250000 103/1000000 17/200000 209/500000 103/250000 191/2000000 -559/33000000 159/2750000 207/2000000
-23/2000000 377/22000000 1/5500000 379/22000000 779/22000000 -3/5500000 809/22000000 193/11000000 201/5500000 381/22000000 203/5500000 -779/5500000 2881/22000000 3/2750000 -1/11000000 3/22000000 -1/880000 -1/687500 19/11000000 1/4400000 27/11000000 373/11000000 -1/11000000 189/5500000 7/2750000 6181/22000000 1993/22000000 2031/22000000 154619/484000000 25759/484000000 77237/1452000000 1/2200000 337/11000000 137/4400000 2053/22000000 -153/2000000 2049/22000000 -837/11000000 16603/96800000 -437/363000000 -1/687500 -41671/242000000
-57/2750000 53/33000000 -97/33000000 -103/66000000 119/22000000 -13/3000000 7/4400000 299/16500000 211/8250000 727/66000000 13/687500 -19/400000 -523/66000000 -533/11000000 -7/66000000 -1/8250000 287/33000000 71/8250000 19/66000000 -13/33000000 7/33000000 17/4400000 -29/4125000 -103/33000000 -7/13200000 2837/66000000 6277/66000000 491/11000000 25759/484000000 41473/726000000 1297/66000000 521/16500000 89/16500000 831/22000000 13/5500000 -647/33000000 -81/22000000 -559/22000000 709/12000000 -3431/1089000000 -91781/2178000000 -154139/1452000000
-441/22000000 71/33000000 203/66000000 313/66000000 97/16500000 71/16500000 317/33000000 533/33000000 31/1320000 1519/66000000 2059/66000000 -263/66000000 2383/66000000 551/11000000 -17/66000000 -41/66000000 263/33000000 547/66000000 1/13200000 -1/66000000 1/11000000 233/66000000 151/22000000 59/5500000 -59/8250000 9/220000 971/22000000 2099/22000000 77237/1452000000 1297/66000000 62387/1089000000 -361/11000000 21/11000000 -591/22000000 -823/22000000 -3811/66000000 -2003/66000000 -3451/66000000 1951/33000000 -18451/435600000 -151/48400000 -51539/484000000
-1/500000 -7/250000 81/1000000 103/1000000 -163/1000000 39/500000 237/1000000 -3/1000000 21/1000000 33/500000 9/200000 -17/250000 -69/1000000 -1/5000 -11/1000000 33/250000 163/1000000 -7/250000 -101/1000000 3/31250 51/250000 59/500000 277/1000000 159/1000000 2051/1000000 9/1000000 -13/100000 2/15625 1/2200000 521/16500000 -361/11000000 89001/1000000 737/1000000 77/250000 1171/1000000 91/200000 -131/1000000 139/250000 -1/4400000 1259/11000000 -1237/11000000 9/2200000
1/62500 -61/500000 -3/500000 -87/1000000 -147/500000 -157/1000000 -13/125000 -221/1000000 -69/500000 -99/500000 -171/1000000 11/125000 -21/500000 -31/1000000 -1/200000 143/1000000 89/500000 -17/1000000 69/1000000 -43/500000 93/500000 13/125000 59/500000 -1/250000 437/200000 113/200000 141/1000000 171/1000000 337/11000000 89/16500000 21/11000000 737/1000000 22269/250000 349/1000000 121/100000 -41/500000 51/100000 619/1000000 -9/2000000 1/187500 -127/33000000 81/11000000
1/1000000 -101/1000000 111/1000000 13/1000000 -3/20000 47/200000 23/200000 -1/31250 3/125000 1/100000 73/1000000 7/500000 -107/1000000 -21/100000 0/1 7/1000000 3/200000 9/1000000 161/1000000 201/1000000 189/500000 -3/200000 159/1000000 37/250000 3/31250 17/31250 -1/100000 69/250000 137/4400000 831/22000000 -591/22000000 77/250000 349/1000000 88591/1000000 459/500000 321/1000000 321/1000000 -251/1000000 -3/880000 3691/33000000 -639/5500000 -1/687500
1/5000 -77/1000000 47/500000 3/125000 -157/1000000 3/250000 11/250000 -127/500000 -353/1000000 -71/1000000 -357/1000000 -9/250000 21/62500 -31/500000 1/500000 81/500000 273/1000000 53/500000 -13/1000000 1/40000 7/500000 -1/100000 51/500000 87/1000000 1/10000 311/1000000 143/500000 103/1000000 2053/22000000 13/5500000 -823/22000000 1171/1000000 121/100000 459/500000 179/2000 13/200000 187/500000 171/500000 161/1000000 281/1650000 7/132000 1929/11000000
-11/125000 -17/500000 7/100000 43/500000 -13/125000 3/100000 17/250000 -267/1000000 -163/1000000 -61/250000 -11/1000000 87/500000 -63/1000000 -13/250000 -1/125000 -3/125000 57/500000 17/200000 79/1000000 -39/500000 203/1000000 7/40000 207/1000000 157/1000000 2059/1000000 143/500000 27/100000 17/200000 -153/2000000 -647/33000000 -3811/66000000 91/200000 -41/500000 321/1000000 13/200000 8797/100000 -43/125000 -213/500000 -469/2750000 131/2200000 -107/2062500 4159/22000000
201/1000000 -9/100000 0/1 -47/1000000 -133/1000000 67/1000000 1/12500 -77/1000000 -333/1000000 -47/250000 -317/1000000 -41/500000 287/1000000 -91/500000 -7/1000000 -11/500000 111/1000000 81/1000000 -57/500000 83/1000000 21/125000 51/500000 87/500000 51/1000000 1039/500000 63/200000 -17/500000 209/500000 2049/22000000 -81/22000000 -2003/66000000 -131/1000000 51/100000 321/1000000 187/500000 -43/125000 44097/500000 -507/1000000 71/440000 23/137500 1783/33000000 3757/22000000
-43/500000 -11/1000000 17/1000000 3/250000 -67/500000 21/500000 27/250000 -11/40000 -3/200000 -29/125000 -19/125000 2/15625 -109/1000000 -11/62500 3/1000000 81/500000 11/40000 7/62500 179/1000000 9/50000 367/1000000 61/1000000 59/1000000 127/1000000 17/200000 303/1000000 -23/500000 103/250000 -837/11000000 -559/22000000 -3451/66000000 139/250000 619/1000000 -251/1000000 171/500000 -213/500000 -507/1000000 11011/125000 -3747/22000000 27/440000 -579/11000000 4179/22000000
-3/4400000 587/22000000 -23/22000000 587/22000000 63/4400000 -1/22000000 333/22000000 63/1100000 -717/22000000 1257/22000000 -709/22000000 -1761/11000000 3603/22000000 1/687500 -1/4400000 -1/11000000 -1/5500000 -9/22000000 3/2000000 0/1 23/11000000 1517/22000000 -7/22000000 139/2000000 1/5500000 2573/11000000 189/2000000 191/2000000 16603/96800000 709/12000000 1951/33000000 -1/4400000 -9/2000000 -3/880000 161/1000000 -469/2750000 71/440000 -3747/22000000 181677/484000000 3247/726000000 1087/242000000 -86887/484000000
269/1650000 277/33000000 -149/16500000 0/1 3/2200000 313/11000000 17/500000 241/33000000 -277/11000000 1/687500 -13/412500 -1019/33000000 69/1000000 -3563/33000000 3/11000000 47/33000000 1/825000 0/1 1/1100000 1/1500000 43/16500000 123/5500000 -13/550000 -3/2200000 311/16500000 2617/33000000 17/300000 -559/33000000 -437/363000000 -3431/1089000000 -18451/435600000 1259/11000000 1/187500 3691/33000000 281/1650000 131/2200000 23/137500 27/440000 3247/726000000 176149/1089000000 -419/136125000 38167/363000000
2719/16500000 37/4125000 73/8250000 313/16500000 217/33000000 -17/600000 -129/5500000 -259/11000000 -463/8250000 -283/16500000 -557/11000000 1879/33000000 13/82500 67/660000 1/5500000 -1/11000000 -1/687500 -37/33000000 1/6600000 1/3000000 -1/4125000 71/3300000 161/6600000 51/1100000 -19/11000000 107/1500000 -541/33000000 159/2750000 -1/687500 -91781/2178000000 -151/48400000 -1237/11000000 -127/33000000 -639/5500000 7/132000 -107/2062500 1783/33000000 -579/11000000 1087/242000000 -419/136125000 175669/1089000000 37987/363000000
1759/22000000 -61/22000000 13/22000000 -21/22000000 -21/22000000 37/22000000 -1/2200000 -949/5500000 -1017/5500000 -943/5500000 -4113/22000000 3453/22000000 121/1000000 -39/11000000 19/22000000 3/2000000 -79/22000000 -47/11000000 1/11000000 21/22000000 7/22000000 -1/500000 3/2750000 -1/500000 411/22000000 -1249/22000000 1157/11000000 207/2000000 -41671/242000000 -154139/1452000000 -51539/484000000 9/2200000 81/11000000 -1/687500 1929/11000000 4159/22000000 3757/22000000 4179/22000000 -86887/484000000 38167/363000000 37987/363000000 129527/242000000



==> FRV-3-4-prf.txt <==
#Density : 3/4
#Theorem 10 from Falgas-Ravry and Vaughan http://arxiv.org/pdf/1110.1623v1
Program                       : DensityChecker

Order of subgraphs H          : 6
Number of forbidden graphs    : 3
Forbidden graphs              :
5 : {123, 124, 134, 234, 125, 135, 235, 145, 245, 345}
5 : {134, 234, 125, 135, 235, 145, 245, 345}
5 : {124, 134, 234, 125, 135, 235, 145, 245}
Forbid only induced subgraphs : yes
Number of terms               : 6


--- Term 1 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 12
Matrix dimension : 7

Flags :
F1  : {}
F2  : {124}
F3  : {134}
F4  : {124, 134}
F5  : {234}
F6  : {124, 234}
F7  : {134, 234}
F8  : {124, 134, 234}
F9  : {123, 124}
F10 : {123, 124, 134}
F11 : {123, 124, 234}
F12 : {123, 124, 134, 234}

Basis :
B1 : 9(F1)-4(F8)+(F10)+(F11)-(F12)
B2 : (F2)
B3 : (F3)+(F5)
B4 : (F4)+(F6)
B5 : (F7)
B6 : (F9)
B7 : (F1)+2(F8)+5(F10)+5(F11)-5(F12)

Matrix :
584394463/69696000000 720129/11000000 382273/11000000 225631/11000000 -7437/1100000 38419/2750000 120523379/46464000000
720129/11000000 332487/500000 315683/1000000 1751/12500 -5993/250000 21449/250000 909/171875
382273/11000000 315683/1000000 316247/1000000 11793/200000 903/100000 10047/1000000 -13/55000
225631/11000000 1751/12500 11793/200000 15289/200000 -4903/250000 3509/500000 102731/11000000
-7437/1100000 -5993/250000 903/100000 -4903/250000 35559/500000 -42707/500000 -3973/687500
38419/2750000 21449/250000 10047/1000000 3509/500000 -42707/500000 141869/500000 33439/5500000
120523379/46464000000 909/171875 -13/55000 102731/11000000 -3973/687500 33439/5500000 183251/60500000


--- Term 2 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 6
Matrix dimension : 3

Flags :
F1 : {134}
F2 : {124, 134}
F3 : {234}
F4 : {124, 234}
F5 : {123, 124, 134}
F6 : {123, 124, 234}

Basis :
B1 : (F1)-(F3)
B2 : (F2)-(F4)
B3 : (F5)-(F6)

Matrix :
67897/200000 62343/1000000 -46681/200000
62343/1000000 104719/1000000 41819/500000
-46681/200000 41819/500000 339846847/288000000


--- Term 3 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 64
Matrix dimension : 10

Flags :
F1  : {}
F2  : {125}
F3  : {135}
F4  : {125, 135}
F5  : {235}
F6  : {125, 235}
F7  : {135, 235}
F8  : {125, 135, 235}
F9  : {145}
F10 : {125, 145}
F11 : {135, 145}
F12 : {125, 135, 145}
F13 : {235, 145}
F14 : {125, 235, 145}
F15 : {135, 235, 145}
F16 : {125, 135, 235, 145}
F17 : {245}
F18 : {125, 245}
F19 : {135, 245}
F20 : {125, 135, 245}
F21 : {235, 245}
F22 : {125, 235, 245}
F23 : {135, 235, 245}
F24 : {125, 135, 235, 245}
F25 : {145, 245}
F26 : {125, 145, 245}
F27 : {135, 145, 245}
F28 : {125, 135, 145, 245}
F29 : {235, 145, 245}
F30 : {125, 235, 145, 245}
F31 : {135, 235, 145, 245}
F32 : {125, 135, 235, 145, 245}
F33 : {345}
F34 : {125, 345}
F35 : {135, 345}
F36 : {125, 135, 345}
F37 : {235, 345}
F38 : {125, 235, 345}
F39 : {135, 235, 345}
F40 : {125, 135, 235, 345}
F41 : {145, 345}
F42 : {125, 145, 345}
F43 : {135, 145, 345}
F44 : {125, 135, 145, 345}
F45 : {235, 145, 345}
F46 : {125, 235, 145, 345}
F47 : {135, 235, 145, 345}
F48 : {125, 135, 235, 145, 345}
F49 : {245, 345}
F50 : {125, 245, 345}
F51 : {135, 245, 345}
F52 : {125, 135, 245, 345}
F53 : {235, 245, 345}
F54 : {125, 235, 245, 345}
F55 : {135, 235, 245, 345}
F56 : {125, 135, 235, 245, 345}
F57 : {145, 245, 345}
F58 : {125, 145, 245, 345}
F59 : {135, 145, 245, 345}
F60 : {125, 135, 145, 245, 345}
F61 : {235, 145, 245, 345}
F62 : {125, 235, 145, 245, 345}
F63 : {135, 235, 145, 245, 345}
F64 : {125, 135, 235, 145, 245, 345}

Basis :
B1  : (F2)+(F3)+(F5)+(F9)+(F17)+(F33)
B2  : (F4)+(F6)+(F7)+(F10)+(F11)+(F18)+(F21)+(F25)+(F35)+(F37)+(F41)+(F49)
B3  : (F8)+(F26)+(F43)+(F53)
B4  : (F12)+(F22)+(F39)+(F57)
B5  : (F13)+(F19)+(F34)
B6  : (F14)+(F15)+(F20)+(F23)+(F27)+(F29)+(F36)+(F38)+(F42)+(F45)+(F50)+(F51)
B7  : (F16)+(F24)+(F28)+(F30)+(F40)+(F44)+(F47)+(F54)+(F55)+(F58)+(F59)+(F61)
B8  : (F31)+(F46)+(F52)
B9  : (F32)+(F48)+(F56)+(F60)+(F62)+(F63)
B10 : (F1)-(F64)

Matrix :
68949/1000000 -999/1000000 2083/250000 13487/1000000 16349/1000000 15839/1000000 22721/1000000 1223/200000 -21/125000 451/80000
-999/1000000 171413/1000000 23/1600 44061/1000000 -937/62500 7023/100000 1531/25000 3947/200000 42/15625 -173/62500
2083/250000 23/1600 1887/10000 1027/62500 8309/500000 4107/200000 149/10000 4613/1000000 -2803/500000 9589/2000000
13487/1000000 44061/1000000 1027/62500 102481/500000 1271/100000 48477/1000000 561/15625 198/15625 -293/40000 411/100000
16349/1000000 -937/62500 8309/500000 1271/100000 294617/1000000 -3967/1000000 5051/500000 761/1000000 -201/20000 118043/2000000
15839/1000000 7023/100000 4107/200000 48477/1000000 -3967/1000000 32159/125000 52661/1000000 21261/1000000 -10771/1000000 373/500000
22721/1000000 1531/25000 149/10000 561/15625 5051/500000 52661/1000000 191657/1000000 3813/500000 -31463/1000000 3761/1000000
1223/200000 3947/200000 4613/1000000 198/15625 761/1000000 21261/1000000 3813/500000 35671/200000 -5137/500000 127/500000
-21/125000 42/15625 -2803/500000 -293/40000 -201/20000 -10771/1000000 -31463/1000000 -5137/500000 150213/1000000 -1081/500000
451/80000 -173/62500 9589/2000000 411/100000 118043/2000000 373/500000 3761/1000000 127/500000 -1081/500000 84413/4000000


--- Term 4 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 62
Matrix dimension : 53

Flags :
F1  : {125}
F2  : {135}
F3  : {125, 135}
F4  : {235}
F5  : {125, 235}
F6  : {135, 235}
F7  : {125, 135, 235}
F8  : {145}
F9  : {125, 145}
F10 : {135, 145}
F11 : {125, 135, 145}
F12 : {235, 145}
F13 : {125, 235, 145}
F14 : {135, 235, 145}
F15 : {125, 135, 235, 145}
F16 : {245}
F17 : {125, 245}
F18 : {135, 245}
F19 : {125, 135, 245}
F20 : {235, 245}
F21 : {125, 235, 245}
F22 : {135, 235, 245}
F23 : {125, 135, 235, 245}
F24 : {145, 245}
F25 : {125, 145, 245}
F26 : {135, 145, 245}
F27 : {125, 135, 145, 245}
F28 : {235, 145, 245}
F29 : {125, 235, 145, 245}
F30 : {135, 235, 145, 245}
F31 : {125, 135, 235, 145, 245}
F32 : {345}
F33 : {125, 345}
F34 : {135, 345}
F35 : {125, 135, 345}
F36 : {235, 345}
F37 : {125, 235, 345}
F38 : {135, 235, 345}
F39 : {125, 135, 235, 345}
F40 : {145, 345}
F41 : {125, 145, 345}
F42 : {135, 145, 345}
F43 : {125, 135, 145, 345}
F44 : {235, 145, 345}
F45 : {125, 235, 145, 345}
F46 : {135, 235, 145, 345}
F47 : {125, 135, 235, 145, 345}
F48 : {245, 345}
F49 : {125, 245, 345}
F50 : {135, 245, 345}
F51 : {125, 135, 245, 345}
F52 : {235, 245, 345}
F53 : {125, 235, 245, 345}
F54 : {135, 235, 245, 345}
F55 : {125, 135, 235, 245, 345}
F56 : {145, 245, 345}
F57 : {125, 145, 245, 345}
F58 : {135, 145, 245, 345}
F59 : {125, 135, 145, 245, 345}
F60 : {235, 145, 245, 345}
F61 : {125, 235, 145, 245, 345}
F62 : {135, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F1)-(F8)
B4  : (F1)-(F16)
B5  : (F1)-(F32)
B6  : (F3)-(F5)
B7  : (F3)-(F6)
B8  : (F3)-(F9)
B9  : (F3)-(F10)
B10 : (F3)-(F17)
B11 : (F3)-(F20)
B12 : (F3)-(F24)
B13 : (F3)-(F34)
B14 : (F3)-(F36)
B15 : (F3)-(F40)
B16 : (F3)-(F48)
B17 : (F7)-(F25)
B18 : (F7)-(F42)
B19 : (F7)-(F52)
B20 : (F11)-(F21)
B21 : (F11)-(F38)
B22 : (F11)-(F56)
B23 : (F12)-(F18)
B24 : (F12)-(F33)
B25 : (F13)-(F14)
B26 : (F13)-(F19)
B27 : (F13)-(F22)
B28 : (F13)-(F26)
B29 : (F13)-(F28)
B30 : (F13)-(F35)
B31 : (F13)-(F37)
B32 : (F13)-(F41)
B33 : (F13)-(F44)
B34 : (F13)-(F49)
B35 : (F13)-(F50)
B36 : (F15)-(F23)
B37 : (F15)-(F27)
B38 : (F15)-(F29)
B39 : (F15)-(F39)
B40 : (F15)-(F43)
B41 : (F15)-(F46)
B42 : (F15)-(F53)
B43 : (F15)-(F54)
B44 : (F15)-(F57)
B45 : (F15)-(F58)
B46 : (F15)-(F60)
B47 : (F30)-(F45)
B48 : (F30)-(F51)
B49 : (F31)-(F47)
B50 : (F31)-(F55)
B51 : (F31)-(F59)
B52 : (F31)-(F61)
B53 : (F31)-(F62)

Matrix :
166963/1000000 -15109/1000000 -3777/250000 -23731/1000000 -5687/500000 -1139/1000000 501/1000000 -87/200000 111/1000000 133/500000 323/1000000 9/12500 49/1000000 -7/15625 -229/200000 231/1000000 327/1000000 -33/200000 211/1000000 -699/1000000 401/1000000 -143/500000 73/500000 -423/1000000 -31/125000 31/200000 139/1000000 69/500000 -1/1000000 -59/200000 -63/1000000 -63/1000000 -3/100000 -49/1000000 119/1000000 109/1000000 249/250000 -41/500000 -19/125000 -23/40000 51/500000 -673/1000000 17/15625 -63/250000 199/1000000 -1/250000 159/200000 629/1000000 -173/125000 289/1000000 287/1000000 213/1000000 -27/1000000
-15109/1000000 83519/500000 -23679/1000000 -15113/1000000 -11393/1000000 12/15625 151/125000 473/500000 993/1000000 23/100000 769/1000000 687/500000 113/500000 353/500000 459/500000 -41/200000 147/500000 91/500000 -7/50000 13/20000 1063/1000000 9/20000 -97/500000 -319/500000 9/500000 -109/1000000 -173/500000 -19/200000 27/1000000 -41/250000 -413/1000000 -81/500000 -9/1000000 -17/125000 -53/500000 -109/500000 -41/125000 31/40000 -393/1000000 -231/250000 853/1000000 -21/25000 -159/1000000 -483/1000000 -7/31250 17/500000 639/1000000 859/1000000 269/1000000 -689/500000 61/250000 293/1000000 -23/500000
-3777/250000 -23679/1000000 167079/1000000 -15139/1000000 -11419/1000000 189/500000 817/1000000 39/200000 121/500000 -527/500000 73/200000 561/1000000 -529/500000 301/1000000 13/125000 -29/125000 -41/125000 -441/1000000 -13/500000 -379/500000 -173/500000 79/200000 -111/500000 -167/250000 21/1000000 -3/25000 -123/1000000 -353/1000000 -1/500000 -7/40000 -191/1000000 -421/1000000 -21/500000 -7/40000 -29/200000 -1207/1000000 -267/250000 -967/1000000 -1383/1000000 -26/15625 -89/100000 -901/500000 -561/500000 -51/40000 -127/125000 -1/250000 641/1000000 109/125000 273/1000000 193/1000000 -1379/1000000 17/62500 -69/1000000
-23731/1000000 -15113/1000000 -15139/1000000 16699/100000 -2269/200000 -219/500000 89/125000 -18/15625 307/1000000 1/12500 37/250000 267/500000 143/500000 -1111/1000000 -209/500000 -47/1000000 -27/100000 0/1 -217/500000 351/500000 431/1000000 21/20000 177/1000000 -197/500000 0/1 81/500000 149/1000000 141/1000000 -243/1000000 -19/500000 -53/1000000 -61/1000000 -3/125000 -59/200000 3/25000 1199/1000000 59/200000 11/50000 -11/200000 -247/500000 99/500000 -3/8000 99/250000 9/250000 1273/1000000 233/1000000 799/1000000 301/500000 231/1000000 283/1000000 261/1000000 -347/250000 -29/1000000
-5687/500000 -11393/1000000 -11419/1000000 -2269/200000 10973/62500 1/4000 1/6250 237/1000000 -513/500000 67/250000 -973/1000000 3/15625 13/250000 67/1000000 29/500000 -7/125000 113/1000000 -83/200000 -231/500000 3/250000 1219/1000000 579/500000 11/250000 -51/200000 -3/500000 3/100000 1/125000 0/1 0/1 17/250000 7/125000 49/1000000 -273/1000000 61/1000000 -53/200000 21/200000 11/125000 1/10000 1019/1000000 -423/1000000 63/200000 -41/100000 321/1000000 503/500000 39/125000 127/500000 179/1000000 27/200000 -107/500000 -251/1000000 -17/62500 -231/1000000 -449/200000
-1139/1000000 12/15625 189/500000 -219/500000 1/4000 106083/500000 -5503/1000000 -1137/250000 -1121/250000 -5441/1000000 -2633/500000 -2199/500000 -2301/500000 -2257/500000 -5881/500000 -12/15625 429/1000000 -191/200000 417/500000 331/1000000 607/1000000 -3/62500 -987/1000000 -47/200000 -71/1000000 -229/500000 -27/100000 -97/1000000 -7/50000 -97/500000 41/500000 -581/1000000 -619/1000000 7/100000 7/100000 1/8000 -23/250000 609/1000000 81/250000 1/6250 23/50000 19/50000 -9/1000000 -11/125000 -289/1000000 -127/500000 -53/1000000 -31/125000 541/1000000 -251/1000000 -63/100000 123/1000000 -133/1000000
501/1000000 151/125000 817/1000000 89/125000 1/6250 -5503/1000000 42439/200000 -179/40000 -4531/1000000 -923/200000 -4479/1000000 -5857/500000 -1089/200000 -527/100000 -1103/250000 -773/1000000 -951/1000000 209/500000 83/100000 611/1000000 17/50000 -1/31250 -103/500000 -971/1000000 281/1000000 -1/10000 67/250000 -79/200000 -201/500000 -241/1000000 -3/20000 23/1000000 -13/500000 247/1000000 3/15625 43/125000 87/500000 239/500000 11/100000 -119/1000000 581/1000000 -11/500000 383/1000000 -29/100000 -79/1000000 -251/1000000 -87/1000000 -83/200000 -9/40000 -357/500000 -1093/1000000 -553/1000000 -87/250000
-87/200000 473/500000 39/200000 -18/15625 237/1000000 -1137/250000 -179/40000 42199/200000 -5861/1000000 -1711/250000 -2501/500000 -667/100000 -5183/1000000 -3089/250000 -1021/200000 -303/200000 -567/1000000 91/1000000 -51/62500 323/1000000 -167/250000 587/1000000 -249/250000 -243/1000000 -89/500000 -91/200000 -31/200000 -11/50000 -1/25000 -149/500000 -639/1000000 133/1000000 -311/500000 159/1000000 11/200000 -143/1000000 -3/8000 127/1000000 -331/500000 1/40000 -37/62500 1/500000 -971/1000000 271/1000000 83/1000000 49/200000 -27/500000 -227/1000000 -39/1000000 -361/500000 -27/200000 17/25000 -3/20000
111/1000000 993/1000000 121/500000 307/1000000 -513/500000 -1121/250000 -4531/1000000 -5861/1000000 52757/250000 -5201/1000000 -2461/200000 -5071/1000000 -3423/500000 -1/200 -6679/1000000 -757/500000 93/1000000 -573/1000000 -203/250000 -83/125000 1/3125 297/500000 -27/125000 -37/40000 177/500000 -7/62500 -191/500000 39/100000 -33/100000 -41/250000 3/62500 -17/1000000 183/1000000 307/1000000 377/1000000 -651/1000000 31/1000000 -587/1000000 -31/250000 -179/500000 103/1000000 -943/1000000 1/125000 23/200000 71/250000 259/1000000 -1/8000 -427/1000000 -9/50000 -1127/1000000 -539/1000000 -519/1000000 61/200000
133/500000 23/100000 -527/500000 1/12500 67/250000 -5441/1000000 -923/200000 -1711/250000 -5201/1000000 105393/500000 -47/8000 -3353/500000 -12579/1000000 -5027/1000000 -2521/500000 -59/31250 -519/1000000 -247/200000 479/1000000 379/1000000 -323/1000000 873/1000000 323/500000 627/1000000 39/500000 253/1000000 7/125000 51/250000 13/500000 -121/250000 63/1000000 211/1000000 151/1000000 569/1000000 -149/1000000 661/1000000 229/1000000 141/500000 -49/200000 57/200000 -397/1000000 243/500000 -387/1000000 643/1000000 183/250000 341/1000000 41/500000 -183/500000 -257/1000000 -111/250000 43/250000 179/500000 -139/1000000
323/1000000 769/1000000 73/200000 37/250000 -973/1000000 -2633/500000 -4479/1000000 -2501/500000 -2461/200000 -47/8000 211309/1000000 -4853/1000000 -5031/1000000 -4/625 -1201/250000 -131/40000 29/200000 -1237/1000000 -1/10000 813/1000000 1093/1000000 657/500000 -127/1000000 -167/200000 -47/125000 -1/15625 393/1000000 -59/200000 459/1000000 -1/500000 -11/1000000 137/1000000 129/500000 223/1000000 207/500000 979/1000000 -79/500000 123/125000 617/1000000 -17/50000 861/1000000 419/1000000 309/500000 771/1000000 507/500000 937/1000000 -123/1000000 -121/250000 -667/1000000 -293/500000 -1061/1000000 -1/25000 299/1000000
9/12500 687/500000 561/1000000 267/500000 3/15625 -2199/500000 -5857/500000 -667/100000 -5071/1000000 -3353/500000 -4853/1000000 211293/1000000 -5047/1000000 -4809/1000000 -1399/250000 -2471/1000000 27/125000 87/100000 579/500000 677/1000000 -297/1000000 179/250000 -2/15625 -893/1000000 -111/250000 -63/1000000 -21/50000 351/1000000 89/250000 -11/125000 0/1 -67/1000000 7/500000 61/500000 93/500000 19/62500 -7/250000 127/500000 -137/200000 -1/4000 -229/500000 -173/1000000 -131/200000 21/100000 79/125000 29/62500 -79/1000000 -121/250000 -173/250000 -1197/1000000 -691/1000000 -91/1000000 -187/500000
49/1000000 113/500000 -529/500000 143/500000 13/250000 -2301/500000 -1089/200000 -5183/1000000 -3423/500000 -12579/1000000 -5031/1000000 -5047/1000000 42159/200000 -183/31250 -6693/1000000 -187/100000 -309/250000 -103/200000 483/1000000 -81/250000 381/1000000 873/1000000 319/500000 79/125000 -19/500000 -519/1000000 39/500000 227/1000000 73/500000 131/500000 59/1000000 13/62500 3/250000 -123/1000000 291/500000 -47/200000 59/200000 -199/500000 131/200000 223/1000000 11/40000 -391/1000000 249/500000 729/1000000 131/200000 167/500000 71/1000000 -371/1000000 199/500000 -11/40000 341/1000000 43/1000000 251/500000
-7/15625 353/500000 301/1000000 -1111/1000000 67/1000000 -2257/500000 -527/100000 -3089/250000 -1/200 -5027/1000000 -4/625 -4809/1000000 -183/31250 2641/12500 -973/200000 -3273/1000000 -309/250000 153/1000000 -91/1000000 273/250000 819/1000000 33/25000 -901/1000000 -113/1000000 69/200000 79/250000 289/1000000 219/500000 283/500000 51/200000 689/1000000 0/1 811/1000000 11/15625 531/1000000 301/500000 -353/1000000 433/500000 201/200000 -7/50000 1011/1000000 633/1000000 421/1000000 259/250000 77/100000 963/1000000 -1/15625 -287/1000000 111/1000000 -7/1000000 -241/500000 33/40000 543/1000000
-229/200000 459/500000 13/125000 -209/500000 29/500000 -5881/500000 -1103/250000 -1021/200000 -6679/1000000 -2521/500000 -1201/250000 -1399/250000 -6693/1000000 -973/200000 211267/1000000 -77/31250 219/250000 221/1000000 47/40000 -31/100000 171/250000 89/125000 -903/1000000 -117/1000000 57/125000 151/500000 383/1000000 317/1000000 217/500000 349/1000000 -11/200000 179/250000 39/50000 287/500000 503/1000000 -133/200000 -109/500000 -223/500000 319/1000000 -1/50000 267/1000000 -637/1000000 -129/1000000 41/62500 243/1000000 501/1000000 -57/1000000 -1/3125 71/100000 -559/1000000 -27/500000 251/1000000 539/1000000
231/1000000 -41/200000 -29/125000 -47/1000000 -7/125000 -12/15625 -773/1000000 -303/200000 -757/500000 -59/31250 -131/40000 -2471/1000000 -187/100000 -3273/1000000 -77/31250 219507/1000000 321/500000 323/500000 107/125000 233/250000 931/1000000 1337/1000000 1/2500 203/500000 83/1000000 -599/1000000 79/500000 57/500000 7/200000 -107/200000 69/500000 19/200000 23/1000000 717/1000000 353/500000 777/1000000 -257/1000000 283/500000 789/1000000 -123/500000 281/500000 527/1000000 521/1000000 1299/1000000 323/250000 1059/1000000 1/31250 -47/200000 -21/100000 139/500000 -11/200000 297/500000 577/1000000
327/1000000 147/500000 -41/125000 -27/100000 113/1000000 429/1000000 -951/1000000 -567/1000000 93/1000000 -519/1000000 29/200000 27/125000 -309/250000 -309/250000 219/250000 321/500000 101871/500000 -1153/125000 -2337/250000 281/1000000 -2379/1000000 697/500000 47/1000000 43/1000000 -207/1000000 1/62500 -103/500000 37/200000 43/250000 -199/1000000 -53/250000 179/1000000 -13/200000 163/1000000 -7/100000 51/250000 -97/1000000 -79/1000000 -1237/1000000 2/15625 -129/100000 71/500000 -1291/1000000 679/1000000 57/62500 39/50000 1/125000 -29/500000 -279/1000000 -351/1000000 203/1000000 269/1000000 -39/500000
-33/200000 91/500000 -441/1000000 0/1 -83/200000 -191/200000 209/500000 91/1000000 -573/1000000 -247/200000 -1237/1000000 87/100000 -103/200000 153/1000000 221/1000000 323/500000 -1153/125000 101873/500000 -9341/1000000 -2379/1000000 281/1000000 279/200000 49/1000000 57/1000000 51/250000 -11/1000000 -29/1000000 181/500000 129/1000000 21/100000 -21/1000000 37/100000 19/50000 117/1000000 11/31250 -123/100000 27/200000 -1289/1000000 27/125000 -17/200000 -37/500000 -1277/1000000 31/200000 927/1000000 693/1000000 397/500000 3/1000000 -3/50000 69/250000 -127/1000000 213/500000 9/62500 31/62500
211/1000000 -7/50000 -13/500000 -217/500000 -231/500000 417/500000 83/100000 -51/62500 -203/250000 479/1000000 -1/10000 579/500000 483/1000000 -91/1000000 47/40000 107/125000 -2337/250000 -9341/1000000 50997/250000 989/1000000 989/1000000 459/200000 -1/25000 -11/500000 -1/25000 -9/1000000 113/500000 27/200000 41/100000 -13/500000 119/500000 147/1000000 111/250000 419/1000000 27/62500 507/500000 -473/1000000 91/100000 517/500000 -91/200000 463/500000 387/500000 383/500000 869/500000 1729/1000000 1833/1000000 -23/1000000 79/1000000 -33/200000 69/200000 57/200000 31/62500 519/1000000
-699/1000000 13/20000 -379/500000 351/500000 3/250000 331/1000000 611/1000000 323/1000000 -83/125000 379/1000000 813/1000000 677/1000000 -81/250000 273/250000 -31/100000 233/250000 281/1000000 -2379/1000000 989/1000000 96047/500000 -2771/250000 -11209/1000000 63/1000000 63/1000000 -319/1000000 29/1000000 129/500000 -61/200000 1/4000 -299/1000000 63/250000 -311/1000000 -53/500000 123/500000 -21/200000 389/500000 39/250000 31/40000 63/125000 -13/40000 7/500000 667/1000000 391/1000000 239/500000 -1/200000 27/100000 1/200000 -19/250000 111/500000 -93/500000 59/500000 -159/1000000 3/50000
401/1000000 1063/1000000 -173/500000 431/1000000 1219/1000000 607/1000000 17/50000 -167/250000 1/3125 -323/1000000 1093/1000000 -297/1000000 381/1000000 819/1000000 171/250000 931/1000000 -2379/1000000 281/1000000 989/1000000 -2771/250000 192111/1000000 -1119/100000 13/200000 47/1000000 149/500000 -17/1000000 519/1000000 -11/250000 11/62500 303/1000000 21/40000 -19/500000 547/1000000 79/500000 8/15625 511/1000000 -1/3125 17/1000000 773/1000000 67/500000 49/62500 37/100000 339/500000 -1/125000 49/100000 71/250000 11/500000 -11/200000 -137/1000000 -31/100000 -3/500000 -67/1000000 -147/500000
-143/500000 9/20000 79/200000 21/20000 579/500000 -3/62500 -1/31250 587/1000000 297/500000 873/1000000 657/500000 179/250000 873/1000000 33/25000 89/125000 1337/1000000 697/500000 279/200000 459/200000 -11209/1000000 -1119/100000 7693/40000 -13/500000 -7/200000 -61/1000000 -11/500000 87/500000 311/1000000 139/250000 -11/200000 23/125000 321/1000000 589/1000000 273/500000 7/12500 -3/200000 103/1000000 199/500000 -9/500000 41/500000 207/500000 127/500000 71/250000 391/500000 397/500000 887/1000000 1/500000 53/1000000 -1/1000000 -1/100000 -49/500000 -57/200000 -69/250000
73/500000 -97/500000 -111/500000 177/1000000 11/250000 -987/1000000 -103/500000 -249/250000 -27/125000 323/500000 -127/1000000 -2/15625 319/500000 -901/1000000 -903/1000000 1/2500 47/1000000 49/1000000 -1/25000 63/1000000 13/200000 -13/500000 59901/250000 487/125000 -589/1000000 69/1000000 53/100000 521/1000000 -581/1000000 -271/500000 97/200000 119/250000 -67/1000000 -113/200000 1/100000 671/1000000 81/125000 93/500000 447/1000000 17/40000 99/500000 57/125000 341/500000 431/1000000 657/1000000 101/1000000 -141/1000000 21/500000 -93/50000 967/500000 189/100000 -473/250000 21/1000000
-423/1000000 -319/500000 -167/250000 -197/500000 -51/200000 -47/200000 -971/1000000 -243/1000000 -37/40000 627/1000000 -167/200000 -893/1000000 79/125000 -113/1000000 -117/1000000 203/500000 43/1000000 57/1000000 -11/500000 63/1000000 47/1000000 -7/200000 487/125000 47963/200000 19/62500 -11/200000 427/500000 211/250000 79/250000 103/250000 967/1000000 957/1000000 -63/1000000 391/1000000 -1/10000 107/250000 81/200000 19/125000 99/125000 773/1000000 213/1000000 1/1250 119/250000 773/1000000 113/250000 17/125000 -517/1000000 -61/125000 279/500000 2477/1000000 1217/500000 133/250000 -117/100000
-31/125000 9/500000 21/1000000 0/1 -3/500000 -71/1000000 281/1000000 -89/500000 177/500000 39/500000 -47/125000 -111/250000 -19/500000 69/200000 57/125000 83/1000000 -207/1000000 51/250000 -1/25000 -319/1000000 149/500000 -61/1000000 -589/1000000 19/62500 224911/1000000 -201/200000 -2597/1000000 -519/200000 -4439/1000000 -3711/1000000 -387/250000 -773/500000 -503/1000000 -1311/500000 -1477/1000000 -13/50000 21/250000 -359/500000 47/500000 -3/15625 63/100000 -117/200000 3/8000 -37/125000 1/31250 -113/500000 -453/500000 -19/40000 -201/1000000 -2/15625 -63/500000 -67/50000 941/1000000
31/200000 -109/1000000 -3/25000 81/500000 3/100000 -229/500000 -1/10000 -91/200000 -7/62500 253/1000000 -1/15625 -63/1000000 -519/1000000 79/250000 151/500000 -599/1000000 1/62500 -11/1000000 -9/1000000 29/1000000 -17/1000000 -11/500000 69/1000000 -11/200000 -201/200000 226421/1000000 -1923/1000000 -1929/1000000 -491/500000 -1049/500000 -109/125000 -879/1000000 19/100000 -21/10000 -3659/1000000 753/1000000 187/250000 -13/125000 127/500000 287/1000000 37/250000 139/500000 4/15625 229/1000000 49/200000 199/1000000 -71/250000 307/1000000 -269/500000 609/1000000 59/100000 -531/1000000 -159/1000000
139/1000000 -173/500000 -123/1000000 149/1000000 1/125000 -27/100000 67/250000 -31/200000 -191/500000 7/125000 393/1000000 -21/50000 39/500000 289/1000000 383/1000000 79/500000 -103/500000 -29/1000000 113/500000 129/500000 519/1000000 87/500000 53/100000 427/500000 -2597/1000000 -1923/1000000 5611/25000 -4909/1000000 -2567/1000000 -521/250000 -1819/500000 -639/250000 -9/31250 -1039/500000 -1139/500000 879/1000000 53/1000000 111/500000 549/1000000 -7/50000 711/1000000 253/1000000 113/100000 31/250000 153/500000 439/1000000 -77/100000 -597/1000000 -3/5000 337/1000000 -81/100000 -587/1000000 447/500000
69/500000 -19/200000 -353/1000000 141/1000000 0/1 -97/1000000 -79/200000 -11/50000 39/100000 51/250000 -59/200000 351/1000000 227/1000000 219/500000 317/1000000 57/500000 37/200000 181/500000 27/200000 -61/200000 -11/250000 311/1000000 521/1000000 211/250000 -519/200000 -1929/1000000 -4909/1000000 224429/1000000 -1289/500000 -2089/1000000 -2557/1000000 -73/20000 -3/10000 -2087/1000000 -143/62500 -47/200000 23/40000 -41/100000 -149/1000000 -7/200000 77/1000000 -111/250000 17/1000000 237/1000000 417/500000 457/1000000 -769/1000000 -303/500000 -297/500000 -819/1000000 149/500000 -59/100000 89/100000
-1/1000000 27/1000000 -1/500000 -243/1000000 0/1 -7/50000 -201/500000 -1/25000 -33/100000 13/500000 459/1000000 89/250000 73/500000 283/500000 217/500000 7/200000 43/250000 129/1000000 41/100000 1/4000 11/62500 139/250000 -581/1000000 79/250000 -4439/1000000 -491/500000 -2567/1000000 -1289/500000 112473/500000 -1301/500000 -379/250000 -763/500000 -113/250000 -23/6250 -9/6250 37/62500 59/250000 563/1000000 103/500000 -23/250000 71/250000 9/31250 503/1000000 573/1000000 169/200000 619/500000 -457/500000 -451/1000000 -683/500000 -7/125000 -3/40000 -209/1000000 947/1000000
-59/200000 -41/250000 -7/40000 -19/500000 17/250000 -97/500000 -241/1000000 -149/500000 -41/250000 -121/250000 -1/500000 -11/125000 131/500000 51/200000 349/1000000 -107/200000 -199/1000000 21/100000 -13/500000 -299/1000000 303/1000000 -11/200000 -271/500000 103/250000 -3711/1000000 -1049/500000 -521/250000 -2089/1000000 -1301/500000 8977/40000 -591/250000 -2369/1000000 -289/1000000 -2459/500000 -613/250000 3/62500 387/1000000 -453/1000000 219/250000 37/62500 221/500000 -57/250000 657/1000000 1/25000 301/1000000 7/100000 -77/125000 17/125000 209/1000000 183/200000 897/1000000 -459/500000 733/1000000
-63/1000000 -413/1000000 -191/1000000 -53/1000000 7/125000 41/500000 -3/20000 -639/1000000 3/62500 63/1000000 -11/1000000 0/1 59/1000000 689/1000000 -11/200000 69/500000 -53/250000 -21/1000000 119/500000 63/250000 21/40000 23/125000 97/200000 967/1000000 -387/250000 -109/125000 -1819/500000 -2557/1000000 -379/250000 -591/250000 56267/250000 -2141/500000 -21/40000 -2357/1000000 -1371/1000000 17/40000 3/200000 99/500000 211/200000 -59/1000000 19/25000 187/250000 177/250000 213/1000000 299/1000000 1/2000 -83/500000 -29/100000 183/500000 751/1000000 -397/1000000 191/500000 159/200000
-63/1000000 -81/500000 -421/1000000 -61/1000000 49/1000000 -581/1000000 23/1000000 133/1000000 -17/1000000 211/1000000 137/1000000 -67/1000000 13/62500 0/1 179/250000 19/200000 179/1000000 37/100000 147/1000000 -311/1000000 -19/500000 321/1000000 119/250000 957/1000000 -773/500000 -879/1000000 -639/250000 -73/20000 -763/500000 -2369/1000000 -2141/500000 45011/200000 -537/1000000 -2367/1000000 -1381/1000000 -273/1000000 121/1000000 -217/500000 -59/1000000 461/1000000 63/500000 -73/200000 1/100000 37/50000 411/1000000 259/500000 -33/200000 -149/500000 93/250000 -81/200000 711/1000000 379/1000000 791/1000000
-3/100000 -9/1000000 -21/500000 -3/125000 -273/1000000 -619/1000000 -13/500000 -311/500000 183/1000000 151/1000000 129/500000 7/500000 3/250000 811/1000000 39/50000 23/1000000 -13/200000 19/50000 111/250000 -53/500000 547/1000000 589/1000000 -67/1000000 -63/1000000 -503/1000000 19/100000 -9/31250 -3/10000 -113/250000 -289/1000000 -21/40000 -537/1000000 228601/1000000 -137/500000 -1549/1000000 83/1000000 71/1000000 -37/125000 169/200000 41/250000 1197/1000000 71/500000 81/100000 101/125000 807/1000000 17/12500 -9/200000 -1/250000 561/1000000 39/62500 151/250000 297/500000 157/100000
-49/1000000 -17/125000 -7/40000 -59/200000 61/1000000 7/100000 247/1000000 159/1000000 307/1000000 569/1000000 223/1000000 61/500000 -123/1000000 11/15625 287/500000 717/1000000 163/1000000 117/1000000 419/1000000 123/500000 79/500000 273/500000 -113/200000 391/1000000 -1311/500000 -21/10000 -1039/500000 -2087/1000000 -23/6250 -2459/500000 -2357/1000000 -2367/1000000 -137/500000 44889/200000 -2427/1000000 83/125000 153/500000 103/500000 167/500000 43/1000000 19/62500 17/20000 287/500000 57/50000 929/1000000 419/500000 -311/500000 161/1000000 -943/1000000 939/1000000 939/1000000 111/500000 149/200000
119/1000000 -53/500000 -29/200000 3/25000 -53/200000 7/100000 3/15625 11/200000 377/1000000 -149/1000000 207/500000 93/500000 291/500000 531/1000000 503/1000000 353/500000 -7/100000 11/31250 27/62500 -21/200000 8/15625 7/12500 1/100000 -1/10000 -1477/1000000 -3659/1000000 -1139/500000 -143/62500 -9/6250 -613/250000 -1371/1000000 -1381/1000000 -1549/1000000 -2427/1000000 225243/1000000 91/500000 169/1000000 -221/1000000 87/100000 11/50000 187/250000 209/1000000 161/125000 429/500000 1299/1000000 14/15625 -321/1000000 157/500000 19/1000000 237/200000 237/200000 57/1000000 29/20000
109/1000000 -109/500000 -1207/1000000 1199/1000000 21/200000 1/8000 43/125000 -143/1000000 -651/1000000 661/1000000 979/1000000 19/62500 -47/200000 301/500000 -133/200000 777/1000000 51/250000 -123/100000 507/500000 389/500000 511/1000000 -3/200000 671/1000000 107/250000 -13/50000 753/1000000 879/1000000 -47/200000 37/62500 3/62500 17/40000 -273/1000000 83/1000000 83/125000 91/500000 112597/500000 -427/500000 -1547/1000000 -161/125000 -1233/1000000 -713/500000 -289/250000 -661/1000000 -1033/1000000 -1999/500000 507/1000000 -213/250000 8/15625 -1969/1000000 73/40000 433/500000 -663/500000 23/1000000
249/250000 -41/125000 -267/250000 59/200000 11/125000 -23/250000 87/500000 -3/8000 31/1000000 229/1000000 -79/500000 -7/250000 59/200000 -353/1000000 -109/500000 -257/1000000 -97/1000000 27/200000 -473/1000000 39/250000 -1/3125 103/1000000 81/125000 81/200000 21/250000 187/250000 53/1000000 23/40000 59/250000 387/1000000 3/200000 121/1000000 71/1000000 153/500000 169/1000000 -427/500000 22453/100000 -1081/500000 -123/100000 -1671/1000000 -1757/1000000 -683/500000 -4329/1000000 -1789/1000000 -507/500000 87/500000 -853/1000000 533/1000000 -241/125000 37/40000 111/62500 -1381/1000000 3/200000
-41/500000 31/40000 -967/1000000 11/50000 1/10000 609/1000000 239/500000 127/1000000 -587/1000000 141/500000 123/125000 127/500000 -199/500000 433/500000 -223/500000 283/500000 -79/1000000 -1289/1000000 91/100000 31/40000 17/1000000 199/500000 93/500000 19/125000 -359/500000 -13/125000 111/500000 -41/100000 563/1000000 -453/1000000 99/500000 -217/500000 -37/125000 103/500000 -221/1000000 -1547/1000000 -1081/500000 224121/1000000 -73/50000 -1787/1000000 -989/200000 -1693/1000000 -1563/1000000 -1987/1000000 -49/31250 177/1000000 81/1000000 -51/125000 -539/1000000 -483/1000000 -573/1000000 463/500000 -9/500000
-19/125000 -393/1000000 -1383/1000000 -11/200000 1019/1000000 81/250000 11/100000 -331/500000 -31/250000 -49/200000 617/1000000 -137/200000 131/200000 201/200000 319/1000000 789/1000000 -1237/1000000 27/125000 517/500000 63/125000 773/1000000 -9/500000 447/1000000 99/125000 47/500000 127/500000 549/1000000 -149/1000000 103/500000 219/250000 211/200000 -59/1000000 169/200000 167/500000 87/100000 -161/125000 -123/100000 -73/50000 225281/1000000 -771/1000000 -381/250000 -579/1000000 -1113/1000000 -391/100000 -993/1000000 273/500000 567/1000000 127/125000 333/250000 569/200000 59/31250 1033/1000000 -103/500000
-23/40000 -231/250000 -26/15625 -247/500000 -423/1000000 1/6250 -119/1000000 1/40000 -179/500000 57/200000 -17/50000 -1/4000 223/1000000 -7/50000 -1/50000 -123/500000 2/15625 -17/200000 -91/200000 -13/40000 67/500000 41/500000 17/40000 773/1000000 -3/15625 287/1000000 -7/50000 -7/200000 -23/250000 37/62500 -59/1000000 461/1000000 41/250000 43/1000000 11/50000 -1233/1000000 -1671/1000000 -1787/1000000 -771/1000000 224627/1000000 -2151/1000000 -529/125000 -669/500000 -929/1000000 -881/500000 99/500000 557/1000000 1023/1000000 663/500000 121/62500 697/250000 16/15625 -17/62500
51/500000 853/1000000 -89/100000 99/500000 63/200000 23/50000 581/1000000 -37/62500 103/1000000 -397/1000000 861/1000000 -229/500000 11/40000 1011/1000000 267/1000000 281/500000 -129/100000 -37/500000 463/500000 7/500000 49/62500 207/500000 99/500000 213/1000000 63/100000 37/250000 711/1000000 77/1000000 71/250000 221/500000 19/25000 63/500000 1197/1000000 19/62500 187/250000 -713/500000 -1757/1000000 -989/200000 -381/250000 -2151/1000000 112071/500000 -1539/1000000 -41/25000 -383/250000 -193/100000 47/200000 71/1000000 -411/1000000 379/500000 -7/125000 -73/500000 427/1000000 1371/1000000
-673/1000000 -21/25000 -901/500000 -3/8000 -41/100000 19/50000 -11/500000 1/500000 -943/1000000 243/500000 419/1000000 -173/1000000 -391/1000000 633/1000000 -637/1000000 527/1000000 71/500000 -1277/1000000 387/500000 667/1000000 37/100000 127/500000 57/125000 1/1250 -117/200000 139/500000 253/1000000 -111/250000 9/31250 -57/250000 187/250000 -73/200000 71/500000 17/20000 209/1000000 -289/250000 -683/500000 -1693/1000000 -579/1000000 -529/125000 -1539/1000000 112529/500000 -1491/1000000 -701/1000000 -113/100000 -21/200000 141/250000 983/1000000 29/62500 349/125000 1851/1000000 387/200000 -133/500000
17/15625 -159/1000000 -561/500000 99/250000 321/1000000 -9/1000000 383/1000000 -971/1000000 1/125000 -387/1000000 309/500000 -131/200000 249/500000 421/1000000 -129/1000000 521/1000000 -1291/1000000 31/200000 383/500000 391/1000000 339/500000 71/250000 341/500000 119/250000 3/8000 4/15625 113/100000 17/1000000 503/1000000 657/1000000 177/250000 1/100000 81/100000 287/500000 161/125000 -661/1000000 -4329/1000000 -1563/1000000 -1113/1000000 -669/500000 -41/25000 -1491/1000000 44997/200000 -1117/1000000 -761/1000000 -97/1000000 -107/125000 489/1000000 -741/500000 441/200000 1263/1000000 -961/1000000 69/50000
-63/250000 -483/1000000 -51/40000 9/250000 503/500000 -11/125000 -29/100000 271/1000000 23/200000 643/1000000 771/1000000 21/100000 729/1000000 259/250000 41/62500 1299/1000000 679/1000000 927/1000000 869/500000 239/500000 -1/125000 391/500000 431/1000000 773/1000000 -37/125000 229/1000000 31/250000 237/1000000 573/1000000 1/25000 213/1000000 37/50000 101/125000 57/50000 429/500000 -1033/1000000 -1789/1000000 -1987/1000000 -391/100000 -929/1000000 -383/250000 -701/1000000 -1117/1000000 225071/1000000 -293/250000 231/1000000 57/100000 503/500000 113/250000 1889/1000000 347/125000 1949/1000000 -97/500000
199/1000000 -7/31250 -127/125000 1273/1000000 39/125000 -289/1000000 -79/1000000 83/1000000 71/250000 183/250000 507/500000 79/125000 131/200000 77/100000 243/1000000 323/250000 57/62500 693/1000000 1729/1000000 -1/200000 49/100000 397/500000 657/1000000 113/250000 1/31250 49/200000 153/500000 417/500000 169/200000 301/1000000 299/1000000 411/1000000 807/1000000 929/1000000 1299/1000000 -1999/500000 -507/500000 -49/31250 -993/1000000 -881/500000 -193/100000 -113/100000 -761/1000000 -293/250000 225007/1000000 9/40000 -859/1000000 249/500000 -1541/1000000 1293/1000000 2179/1000000 -9/10000 279/200000
-1/250000 17/500000 -1/250000 233/1000000 127/500000 -127/500000 -251/1000000 49/200000 259/1000000 341/1000000 937/1000000 29/62500 167/500000 963/1000000 501/1000000 1059/1000000 39/50000 397/500000 1833/1000000 27/100000 71/250000 887/1000000 101/1000000 17/125000 -113/500000 199/1000000 439/1000000 457/1000000 619/500000 7/100000 1/2000 259/500000 17/12500 419/500000 14/15625 507/1000000 87/500000 177/1000000 273/500000 99/500000 47/200000 -21/200000 -97/1000000 231/1000000 9/40000 114341/500000 27/1000000 -163/1000000 -337/1000000 119/500000 279/1000000 677/500000 1423/1000000
159/200000 639/1000000 641/1000000 799/1000000 179/1000000 -53/1000000 -87/1000000 -27/500000 -1/8000 41/500000 -123/1000000 -79/1000000 71/1000000 -1/15625 -57/1000000 1/31250 1/125000 3/1000000 -23/1000000 1/200000 11/500000 1/500000 -141/1000000 -517/1000000 -453/500000 -71/250000 -77/100000 -769/1000000 -457/500000 -77/125000 -83/500000 -33/200000 -9/200000 -311/500000 -321/1000000 -213/250000 -853/1000000 81/1000000 567/1000000 557/1000000 71/1000000 141/250000 -107/125000 57/100000 -859/1000000 27/1000000 206363/1000000 -1721/200000 -459/1000000 31/100000 61/200000 -59/125000 517/1000000
629/1000000 859/1000000 109/125000 301/500000 27/200000 -31/125000 -83/200000 -227/1000000 -427/1000000 -183/500000 -121/250000 -121/250000 -371/1000000 -287/1000000 -1/3125 -47/200000 -29/500000 -3/50000 79/1000000 -19/250000 -11/200000 53/1000000 21/500000 -61/125000 -19/40000 307/1000000 -597/1000000 -303/500000 -451/1000000 17/125000 -29/100000 -149/500000 -1/250000 161/1000000 157/500000 8/15625 533/1000000 -51/125000 127/125000 1023/1000000 -411/1000000 983/1000000 489/1000000 503/500000 249/500000 -163/1000000 -1721/200000 206547/1000000 259/1000000 -309/1000000 -67/250000 329/1000000 257/500000
-173/125000 269/1000000 273/1000000 231/1000000 -107/500000 541/1000000 -9/40000 -39/1000000 -9/50000 -257/1000000 -667/1000000 -173/250000 199/500000 111/1000000 71/100000 -21/100000 -279/1000000 69/250000 -33/200000 111/500000 -137/1000000 -1/1000000 -93/50000 279/500000 -201/1000000 -269/500000 -3/5000 -297/500000 -683/500000 209/1000000 183/500000 93/250000 561/1000000 -943/1000000 19/1000000 -1969/1000000 -241/125000 -539/1000000 333/250000 663/500000 379/500000 29/62500 -741/500000 113/250000 -1541/1000000 -337/1000000 -459/1000000 259/1000000 100533/500000 -6199/1000000 -6213/1000000 -7269/1000000 -5803/1000000
289/1000000 -689/500000 193/1000000 283/1000000 -251/1000000 -251/1000000 -357/500000 -361/500000 -1127/1000000 -111/250000 -293/500000 -1197/1000000 -11/40000 -7/1000000 -559/1000000 139/500000 -351/1000000 -127/1000000 69/200000 -93/500000 -31/100000 -1/100000 967/500000 2477/1000000 -2/15625 609/1000000 337/1000000 -819/1000000 -7/125000 183/200000 751/1000000 -81/200000 39/62500 939/1000000 237/200000 73/40000 37/40000 -483/1000000 569/200000 121/62500 -7/125000 349/125000 441/200000 1889/1000000 1293/1000000 119/500000 31/100000 -309/1000000 -6199/1000000 25157/125000 -7031/1000000 -1223/200000 -289/50000
287/1000000 61/250000 -1379/1000000 261/1000000 -17/62500 -63/100000 -1093/1000000 -27/200000 -539/1000000 43/250000 -1061/1000000 -691/1000000 341/1000000 -241/500000 -27/500000 -11/200000 203/1000000 213/500000 57/200000 59/500000 -3/500000 -49/500000 189/100000 1217/500000 -63/500000 59/100000 -81/100000 149/500000 -3/40000 897/1000000 -397/1000000 711/1000000 151/250000 939/1000000 237/200000 433/500000 111/62500 -573/1000000 59/31250 697/250000 -73/500000 1851/1000000 1263/1000000 347/125000 2179/1000000 279/1000000 61/200000 -67/250000 -6213/1000000 -7031/1000000 100649/500000 -6107/1000000 -577/100000
213/1000000 293/1000000 17/62500 -347/250000 -231/1000000 123/1000000 -553/1000000 17/25000 -519/1000000 179/500000 -1/25000 -91/1000000 43/1000000 33/40000 251/1000000 297/500000 269/1000000 9/62500 31/62500 -159/1000000 -67/1000000 -57/200000 -473/250000 133/250000 -67/50000 -531/1000000 -587/1000000 -59/100000 -209/1000000 -459/500000 191/500000 379/1000000 297/500000 111/500000 57/1000000 -663/500000 -1381/1000000 463/500000 1033/1000000 16/15625 427/1000000 387/200000 -961/1000000 1949/1000000 -9/10000 677/500000 -59/125000 329/1000000 -7269/1000000 -1223/200000 -6107/1000000 201029/1000000 -5783/1000000
-27/1000000 -23/500000 -69/1000000 -29/1000000 -449/200000 -133/1000000 -87/250000 -3/20000 61/200000 -139/1000000 299/1000000 -187/500000 251/500000 543/1000000 539/1000000 577/1000000 -39/500000 31/62500 519/1000000 3/50000 -147/500000 -69/250000 21/1000000 -117/100000 941/1000000 -159/1000000 447/500000 89/100000 947/1000000 733/1000000 159/200000 791/1000000 157/100000 149/200000 29/20000 23/1000000 3/200000 -9/500000 -103/500000 -17/62500 1371/1000000 -133/500000 69/50000 -97/500000 279/200000 1423/1000000 517/1000000 257/500000 -5803/1000000 -289/50000 -577/100000 -5783/1000000 40367/200000


--- Term 5 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 63
Matrix dimension : 27

Flags :
F1  : {134, 234}
F2  : {134, 234, 125}
F3  : {134, 234, 135}
F4  : {134, 234, 125, 135}
F5  : {134, 234, 235}
F6  : {134, 234, 125, 235}
F7  : {134, 234, 135, 235}
F8  : {134, 234, 125, 135, 235}
F9  : {134, 234, 145}
F10 : {134, 234, 125, 145}
F11 : {134, 234, 135, 145}
F12 : {134, 234, 125, 135, 145}
F13 : {134, 234, 235, 145}
F14 : {134, 234, 125, 235, 145}
F15 : {134, 234, 135, 235, 145}
F16 : {134, 234, 125, 135, 235, 145}
F17 : {134, 234, 245}
F18 : {134, 234, 125, 245}
F19 : {134, 234, 135, 245}
F20 : {134, 234, 125, 135, 245}
F21 : {134, 234, 235, 245}
F22 : {134, 234, 125, 235, 245}
F23 : {134, 234, 135, 235, 245}
F24 : {134, 234, 125, 135, 235, 245}
F25 : {134, 234, 145, 245}
F26 : {134, 234, 125, 145, 245}
F27 : {134, 234, 135, 145, 245}
F28 : {134, 234, 125, 135, 145, 245}
F29 : {134, 234, 235, 145, 245}
F30 : {134, 234, 125, 235, 145, 245}
F31 : {134, 234, 135, 235, 145, 245}
F32 : {134, 234, 125, 135, 235, 145, 245}
F33 : {134, 234, 345}
F34 : {134, 234, 125, 345}
F35 : {134, 234, 135, 345}
F36 : {134, 234, 125, 135, 345}
F37 : {134, 234, 235, 345}
F38 : {134, 234, 125, 235, 345}
F39 : {134, 234, 135, 235, 345}
F40 : {134, 234, 125, 135, 235, 345}
F41 : {134, 234, 145, 345}
F42 : {134, 234, 125, 145, 345}
F43 : {134, 234, 135, 145, 345}
F44 : {134, 234, 125, 135, 145, 345}
F45 : {134, 234, 235, 145, 345}
F46 : {134, 234, 125, 235, 145, 345}
F47 : {134, 234, 135, 235, 145, 345}
F48 : {134, 234, 125, 135, 235, 145, 345}
F49 : {134, 234, 245, 345}
F50 : {134, 234, 125, 245, 345}
F51 : {134, 234, 135, 245, 345}
F52 : {134, 234, 125, 135, 245, 345}
F53 : {134, 234, 235, 245, 345}
F54 : {134, 234, 125, 235, 245, 345}
F55 : {134, 234, 135, 235, 245, 345}
F56 : {134, 234, 125, 135, 235, 245, 345}
F57 : {134, 234, 145, 245, 345}
F58 : {134, 234, 125, 145, 245, 345}
F59 : {134, 234, 135, 145, 245, 345}
F60 : {134, 234, 125, 135, 145, 245, 345}
F61 : {134, 234, 235, 145, 245, 345}
F62 : {134, 234, 125, 235, 145, 245, 345}
F63 : {134, 234, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)
B3  : (F3)+(F5)+(F9)+(F17)
B4  : (F4)+(F6)+(F10)+(F18)
B5  : (F7)+(F25)
B6  : (F8)+(F26)
B7  : (F11)+(F21)
B8  : (F12)+(F22)
B9  : (F13)+(F19)
B10 : (F14)+(F20)
B11 : (F15)+(F23)+(F27)+(F29)
B12 : (F16)+(F24)+(F28)+(F30)
B13 : (F31)
B14 : (F32)
B15 : (F33)
B16 : (F34)
B17 : (F35)+(F37)+(F41)+(F49)
B18 : (F36)+(F38)+(F42)+(F50)
B19 : (F39)+(F57)
B20 : (F40)+(F58)
B21 : (F43)+(F53)
B22 : (F44)+(F54)
B23 : (F45)+(F51)
B24 : (F46)+(F52)
B25 : (F47)+(F55)+(F59)+(F61)
B26 : (F48)+(F56)+(F60)+(F62)
B27 : (F63)

Matrix :
53679/250000 -4419/1000000 257/250000 2727/1000000 1923/1000000 489/200000 -189/200000 679/500000 313/250000 1009/1000000 4793/1000000 693/250000 -663/62500 -1883/1000000 287/125000 573/1000000 2799/500000 63/15625 229/62500 599/200000 201/100000 2123/500000 1053/1000000 17/200000 669/200000 -309/250000 879/200000
-4419/1000000 108981/500000 -3187/1000000 3679/1000000 903/1000000 1143/500000 -669/1000000 683/250000 -9/8000 1351/500000 19/4000 4237/1000000 3183/1000000 -317/200000 -583/500000 -47/250000 153/1000000 1327/500000 559/1000000 43/200000 -433/200000 593/1000000 -1921/500000 -303/500000 -599/500000 -83/50000 -273/250000
257/250000 -3187/1000000 227331/1000000 2201/200000 8793/500000 1011/100000 107/40000 97/20000 4231/500000 2317/250000 13871/1000000 679/100000 -707/1000000 -181/31250 10243/1000000 2551/500000 7047/250000 4153/250000 3361/200000 61/10000 4859/500000 2343/500000 7667/1000000 291/100000 12487/1000000 -879/200000 219/250000
2727/1000000 3679/1000000 2201/200000 238479/1000000 6963/500000 4867/500000 2979/500000 1499/200000 1659/500000 4569/500000 759/40000 3229/500000 66/15625 -2339/500000 7347/1000000 5553/1000000 2817/200000 11677/1000000 7703/1000000 583/500000 42/15625 1363/1000000 -729/250000 -3427/1000000 -937/500000 -8137/1000000 -169/250000
1923/1000000 903/1000000 8793/500000 6963/500000 115879/500000 11/2000 6311/1000000 753/200000 1747/200000 1881/250000 7859/500000 3491/500000 -1209/200000 -1821/1000000 8091/1000000 4147/1000000 21399/1000000 10983/1000000 1449/200000 -839/1000000 3939/500000 693/250000 283/50000 -819/500000 4889/1000000 -4727/500000 1917/1000000
489/200000 1143/500000 1011/100000 4867/500000 11/2000 23923/100000 4007/1000000 2911/500000 1911/500000 9541/1000000 789/200000 97/250000 1309/250000 -15069/250000 1519/200000 3483/200000 8321/1000000 4651/1000000 -321/1000000 -1511/200000 2551/1000000 909/500000 -271/1000000 -299/125000 -5081/1000000 1667/1000000 -2149/500000
-189/200000 -669/1000000 107/40000 2979/500000 6311/1000000 4007/1000000 3346/15625 -803/1000000 1529/1000000 3191/1000000 193/100000 913/1000000 1029/1000000 -1011/500000 1199/500000 2239/1000000 1203/125000 1/125 653/100000 1337/500000 -1899/1000000 -777/1000000 617/250000 71/31250 3147/1000000 -369/500000 -683/1000000
679/500000 683/250000 97/20000 1499/200000 753/200000 2911/500000 -803/1000000 224081/1000000 -521/1000000 621/500000 -201/1000000 -103/100000 3693/500000 -6373/1000000 1589/1000000 3299/1000000 4323/1000000 4121/1000000 549/200000 -183/1000000 -697/100000 -8637/1000000 -429/500000 -299/1000000 -2131/500000 -53/250000 -951/250000
313/250000 -9/8000 4231/500000 1659/500000 1747/200000 1911/500000 1529/1000000 -521/1000000 28473/125000 73/31250 4589/1000000 -2727/1000000 -1339/200000 -281/50000 1599/250000 3773/1000000 15073/1000000 367/50000 8001/1000000 839/500000 2651/500000 641/200000 793/250000 -2059/1000000 4473/1000000 -1811/1000000 2609/1000000
1009/1000000 1351/500000 2317/250000 4569/500000 1881/250000 9541/1000000 3191/1000000 621/500000 73/31250 8421/40000 1689/200000 -3183/1000000 -513/1000000 -14627/1000000 2437/500000 449/62500 1981/250000 4557/1000000 457/250000 -2553/1000000 1153/500000 -27/40000 -917/125000 -1981/125000 -4743/1000000 -217/25000 1/100000
4793/1000000 19/4000 13871/1000000 759/40000 7859/500000 789/200000 193/100000 -201/1000000 4589/1000000 1689/200000 47793/200000 429/20000 -847/40000 8421/1000000 6851/1000000 491/200000 8881/500000 3111/250000 3997/1000000 -2203/1000000 263/125000 27/12500 249/1000000 -1813/1000000 -4239/1000000 -6377/125000 3339/250000
693/250000 4237/1000000 679/100000 3229/500000 3491/500000 97/250000 913/1000000 -103/100000 -2727/1000000 -3183/1000000 429/20000 192021/1000000 1069/1000000 2329/200000 -1191/1000000 -4269/1000000 -1997/1000000 -3257/500000 -3621/500000 -1247/125000 -1711/200000 -19321/1000000 -4549/500000 -19813/1000000 -4947/250000 -20949/500000 3029/1000000
-663/62500 3183/1000000 -707/1000000 66/15625 -1209/200000 1309/250000 1029/1000000 3693/500000 -1339/200000 -513/1000000 -847/40000 1069/1000000 320863/1000000 159/31250 -11769/500000 -1743/1000000 -791/200000 843/500000 -303/200000 -4871/500000 -15691/1000000 -10499/250000 -171/125000 17373/1000000 -2429/1000000 5021/500000 -7383/62500
-1883/1000000 -317/200000 -181/31250 -2339/500000 -1821/1000000 -15069/250000 -1011/500000 -6373/1000000 -281/50000 -14627/1000000 8421/1000000 2329/200000 159/31250 197601/1000000 -14121/1000000 -48083/1000000 -10063/1000000 -257/20000 -737/125000 -11597/1000000 -1153/125000 -1919/125000 -6001/1000000 -1043/200000 -2599/500000 -21173/1000000 39/50000
287/125000 -583/500000 10243/1000000 7347/1000000 8091/1000000 1519/200000 1199/500000 1589/1000000 1599/250000 2437/500000 6851/1000000 -1191/1000000 -11769/500000 -14121/1000000 116831/500000 5681/1000000 6743/500000 6667/1000000 937/100000 3123/500000 3707/500000 6369/1000000 2737/500000 357/500000 6411/1000000 143/1000000 6973/1000000
573/1000000 -47/250000 2551/500000 5553/1000000 4147/1000000 3483/200000 2239/1000000 3299/1000000 3773/1000000 449/62500 491/200000 -4269/1000000 -1743/1000000 -48083/1000000 5681/1000000 57289/250000 1963/500000 457/250000 3481/1000000 663/200000 2863/1000000 3719/1000000 669/1000000 -1167/1000000 -7/10000 3813/1000000 -569/500000
2799/500000 153/1000000 7047/250000 2817/200000 21399/1000000 8321/1000000 1203/125000 4323/1000000 15073/1000000 1981/250000 8881/500000 -1997/1000000 -791/200000 -10063/1000000 6743/500000 1963/500000 265733/1000000 353/25000 10989/500000 7737/1000000 14207/1000000 399/125000 737/50000 21/5000 15477/1000000 -493/125000 161/250000
63/15625 1327/500000 4153/250000 11677/1000000 10983/1000000 4651/1000000 1/125 4121/1000000 367/50000 4557/1000000 3111/250000 -3257/500000 843/500000 -257/20000 6667/1000000 457/250000 353/25000 6307/31250 1747/250000 -491/200000 4597/1000000 -781/200000 1187/500000 -621/100000 -1483/500000 -3719/1000000 -813/500000
229/62500 559/1000000 3361/200000 7703/1000000 1449/200000 -321/1000000 653/100000 549/200000 8001/1000000 457/250000 3997/1000000 -3621/500000 -303/200000 -737/125000 937/100000 3481/1000000 10989/500000 1747/250000 228129/1000000 -1571/500000 8269/1000000 1561/1000000 2223/250000 239/62500 261/31250 43/125000 -469/100000
599/200000 43/200000 61/10000 583/500000 -839/1000000 -1511/200000 1337/500000 -183/1000000 839/500000 -2553/1000000 -2203/1000000 -1247/125000 -4871/500000 -11597/1000000 3123/500000 663/200000 7737/1000000 -491/200000 -1571/500000 51299/250000 77/20000 187/62500 259/250000 -4161/1000000 -387/250000 1657/1000000 137/50000
201/100000 -433/200000 4859/500000 42/15625 3939/500000 2551/1000000 -1899/1000000 -697/100000 2651/500000 1153/500000 263/125000 -1711/200000 -15691/1000000 -1153/125000 3707/500000 2863/1000000 14207/1000000 4597/1000000 8269/1000000 77/20000 219859/1000000 137/250000 5767/1000000 2363/1000000 4853/1000000 303/1000000 4951/1000000
2123/500000 593/1000000 2343/500000 1363/1000000 693/250000 909/500000 -777/1000000 -8637/1000000 641/200000 -27/40000 27/12500 -19321/1000000 -10499/250000 -1919/125000 6369/1000000 3719/1000000 399/125000 -781/200000 1561/1000000 187/62500 137/250000 22739/125000 1529/1000000 -919/200000 -1429/500000 -277/50000 3977/250000
1053/1000000 -1921/500000 7667/1000000 -729/250000 283/50000 -271/1000000 617/250000 -429/500000 793/250000 -917/125000 249/1000000 -4549/500000 -171/125000 -6001/1000000 2737/500000 669/1000000 737/50000 1187/500000 2223/250000 259/250000 5767/1000000 1529/1000000 231017/1000000 399/250000 299/40000 199/100000 -1171/1000000
17/200000 -303/500000 291/100000 -3427/1000000 -819/500000 -299/125000 71/31250 -299/1000000 -2059/1000000 -1981/125000 -1813/1000000 -19813/1000000 17373/1000000 -1043/200000 357/500000 -1167/1000000 21/5000 -621/100000 239/62500 -4161/1000000 2363/1000000 -919/200000 399/250000 50183/250000 2051/1000000 -1973/1000000 -3419/200000
669/200000 -599/500000 12487/1000000 -937/500000 4889/1000000 -5081/1000000 3147/1000000 -2131/500000 4473/1000000 -4743/1000000 -4239/1000000 -4947/250000 -2429/1000000 -2599/500000 6411/1000000 -7/10000 15477/1000000 -1483/500000 261/31250 -387/250000 4853/1000000 -1429/500000 299/40000 2051/1000000 201729/1000000 -3679/1000000 -107/125000
-309/250000 -83/50000 -879/200000 -8137/1000000 -4727/500000 1667/1000000 -369/500000 -53/250000 -1811/1000000 -217/25000 -6377/125000 -20949/500000 5021/500000 -21173/1000000 143/1000000 3813/1000000 -493/125000 -3719/1000000 43/125000 1657/1000000 303/1000000 -277/50000 199/100000 -1973/1000000 -3679/1000000 74203/1000000 -1169/100000
879/200000 -273/250000 219/250000 -169/250000 1917/1000000 -2149/500000 -683/1000000 -951/250000 2609/1000000 1/100000 3339/250000 3029/1000000 -7383/62500 39/50000 6973/1000000 -569/500000 161/250000 -813/500000 -469/100000 137/50000 4951/1000000 3977/250000 -1171/1000000 -3419/200000 -107/125000 -1169/100000 11259/100000


--- Term 6 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 56
Matrix dimension : 36

Flags :
F1  : {134, 234, 135}
F2  : {134, 234, 125, 135}
F3  : {134, 234, 235}
F4  : {134, 234, 125, 235}
F5  : {134, 234, 135, 235}
F6  : {134, 234, 125, 135, 235}
F7  : {134, 234, 145}
F8  : {134, 234, 125, 145}
F9  : {134, 234, 135, 145}
F10 : {134, 234, 125, 135, 145}
F11 : {134, 234, 235, 145}
F12 : {134, 234, 125, 235, 145}
F13 : {134, 234, 135, 235, 145}
F14 : {134, 234, 125, 135, 235, 145}
F15 : {134, 234, 245}
F16 : {134, 234, 125, 245}
F17 : {134, 234, 135, 245}
F18 : {134, 234, 125, 135, 245}
F19 : {134, 234, 235, 245}
F20 : {134, 234, 125, 235, 245}
F21 : {134, 234, 135, 235, 245}
F22 : {134, 234, 125, 135, 235, 245}
F23 : {134, 234, 145, 245}
F24 : {134, 234, 125, 145, 245}
F25 : {134, 234, 135, 145, 245}
F26 : {134, 234, 125, 135, 145, 245}
F27 : {134, 234, 235, 145, 245}
F28 : {134, 234, 125, 235, 145, 245}
F29 : {134, 234, 135, 345}
F30 : {134, 234, 125, 135, 345}
F31 : {134, 234, 235, 345}
F32 : {134, 234, 125, 235, 345}
F33 : {134, 234, 135, 235, 345}
F34 : {134, 234, 125, 135, 235, 345}
F35 : {134, 234, 145, 345}
F36 : {134, 234, 125, 145, 345}
F37 : {134, 234, 135, 145, 345}
F38 : {134, 234, 125, 135, 145, 345}
F39 : {134, 234, 235, 145, 345}
F40 : {134, 234, 125, 235, 145, 345}
F41 : {134, 234, 135, 235, 145, 345}
F42 : {134, 234, 125, 135, 235, 145, 345}
F43 : {134, 234, 245, 345}
F44 : {134, 234, 125, 245, 345}
F45 : {134, 234, 135, 245, 345}
F46 : {134, 234, 125, 135, 245, 345}
F47 : {134, 234, 235, 245, 345}
F48 : {134, 234, 125, 235, 245, 345}
F49 : {134, 234, 135, 235, 245, 345}
F50 : {134, 234, 125, 135, 235, 245, 345}
F51 : {134, 234, 145, 245, 345}
F52 : {134, 234, 125, 145, 245, 345}
F53 : {134, 234, 135, 145, 245, 345}
F54 : {134, 234, 125, 135, 145, 245, 345}
F55 : {134, 234, 235, 145, 245, 345}
F56 : {134, 234, 125, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F3)
B2  : (F1)-(F7)
B3  : (F1)-(F15)
B4  : (F2)-(F4)
B5  : (F2)-(F8)
B6  : (F2)-(F16)
B7  : (F5)-(F23)
B8  : (F6)-(F24)
B9  : (F9)-(F19)
B10 : (F10)-(F20)
B11 : (F11)-(F17)
B12 : (F12)-(F18)
B13 : (F13)-(F21)
B14 : (F13)-(F25)
B15 : (F13)-(F27)
B16 : (F14)-(F22)
B17 : (F14)-(F26)
B18 : (F14)-(F28)
B19 : (F29)-(F31)
B20 : (F29)-(F35)
B21 : (F29)-(F43)
B22 : (F30)-(F32)
B23 : (F30)-(F36)
B24 : (F30)-(F44)
B25 : (F33)-(F51)
B26 : (F34)-(F52)
B27 : (F37)-(F47)
B28 : (F38)-(F48)
B29 : (F39)-(F45)
B30 : (F40)-(F46)
B31 : (F41)-(F49)
B32 : (F41)-(F53)
B33 : (F41)-(F55)
B34 : (F42)-(F50)
B35 : (F42)-(F54)
B36 : (F42)-(F56)

Matrix :
46779/200000 137/200000 2539/1000000 2811/1000000 609/500000 831/500000 131/500000 251/1000000 237/50000 2101/500000 -1639/1000000 -333/100000 -61/500000 -597/200000 693/250000 -173/200000 -293/125000 349/200000 3/62500 73/500000 49/500000 -71/250000 17/500000 -81/500000 23/200000 3/200000 729/1000000 -31/50000 137/250000 -869/500000 1/1600 -317/1000000 903/1000000 -4107/1000000 -3213/1000000 217/125000
137/200000 2347/10000 77/25000 347/250000 3467/1000000 191/125000 227/50000 51/40000 13/62500 -193/1000000 -1789/1000000 -591/100000 -1359/500000 -8377/1000000 4179/1000000 381/500000 -257/1000000 2279/500000 549/1000000 481/200000 83/40000 343/1000000 967/500000 1209/1000000 2509/1000000 241/1000000 3/12500 371/500000 17/1000000 -2823/500000 287/1000000 133/250000 537/500000 -13379/500000 -9619/1000000 -3147/1000000
2539/1000000 77/25000 236919/1000000 1417/1000000 1803/1000000 3961/1000000 449/100000 501/200000 223/40000 263/50000 117/1000000 811/500000 863/250000 5191/1000000 981/250000 927/1000000 47/125000 1239/1000000 -201/1000000 753/500000 103/50000 -553/1000000 187/125000 117/62500 2253/1000000 191/250000 1117/1000000 199/500000 77/250000 269/100000 1469/1000000 1253/1000000 2611/1000000 14993/1000000 5527/1000000 1959/1000000
2811/1000000 347/250000 1417/1000000 58497/250000 127/62500 461/500000 263/1000000 -49/200000 467/200000 1891/1000000 -1329/500000 -8907/1000000 -2587/1000000 -3403/500000 1759/1000000 -1333/500000 -3999/1000000 2649/1000000 109/250000 11/125000 147/250000 239/250000 129/100000 -17/20000 107/500000 -7/25000 17/15625 179/1000000 1303/1000000 -4763/500000 529/500000 -1043/1000000 697/500000 -3317/200000 -11721/1000000 4457/1000000
609/500000 3467/1000000 1803/1000000 127/62500 234827/1000000 253/500000 5803/1000000 53/15625 287/1000000 -649/1000000 -341/125000 -12111/1000000 -1367/500000 -737/50000 3159/500000 717/500000 353/1000000 4537/500000 47/62500 3309/1000000 1/320 947/500000 1289/250000 2459/1000000 147/40000 831/250000 271/500000 79/40000 491/1000000 -14251/1000000 97/250000 17/50000 1171/1000000 -46641/1000000 -16033/1000000 -2971/1000000
831/500000 191/125000 3961/1000000 461/500000 253/500000 234413/1000000 1951/500000 5239/1000000 3371/1000000 1033/250000 199/500000 2603/500000 1887/1000000 267/20000 -331/500000 -2849/1000000 -99/250000 -61/25000 -231/500000 1433/1000000 2691/1000000 -1407/1000000 2331/1000000 1763/500000 1319/500000 4047/1000000 1147/1000000 -131/500000 869/1000000 919/125000 403/250000 391/200000 4303/1000000 383/10000 2709/250000 823/100000
131/500000 227/50000 449/100000 263/1000000 5803/1000000 1951/500000 252431/1000000 7759/1000000 1669/1000000 567/1000000 -19/50000 -6079/1000000 883/1000000 -15871/1000000 4559/500000 1199/125000 3867/500000 13823/1000000 24/15625 5419/1000000 2717/500000 963/1000000 6277/1000000 4757/1000000 9467/1000000 923/250000 1577/1000000 5247/1000000 -1257/1000000 -2177/250000 773/250000 1311/1000000 2919/1000000 -50121/1000000 -7887/500000 -6589/500000
251/1000000 51/40000 501/200000 -49/200000 53/15625 5239/1000000 7759/1000000 239137/1000000 1483/1000000 1/400 47/125000 321/62500 421/200000 4259/250000 271/100000 -3591/1000000 -23/1000000 -487/200000 -23/25000 1507/1000000 2483/1000000 -151/125000 7181/1000000 4413/500000 1961/250000 2453/200000 57/200000 -29/62500 901/1000000 7609/1000000 11/500000 1839/500000 4323/1000000 19133/500000 17747/1000000 807/100000
237/50000 13/62500 223/40000 467/200000 287/1000000 3371/1000000 1669/1000000 1483/1000000 12501/50000 13669/1000000 1/4000 1477/1000000 3397/500000 1399/1000000 843/125000 6589/1000000 159/125000 239/40000 33/125000 1/125000 221/250000 67/250000 279/1000000 1423/1000000 327/1000000 149/250000 221/40000 1917/500000 93/1000000 1129/500000 2199/500000 23/500000 237/62500 3209/500000 5541/1000000 -169/250000
2101/500000 -193/1000000 263/50000 1891/1000000 -649/1000000 1033/250000 567/1000000 1/400 13669/1000000 243791/1000000 569/1000000 1763/250000 3983/500000 503/31250 1343/500000 1/6250 -1021/500000 -99/62500 523/1000000 -1221/1000000 839/500000 11/125000 -773/1000000 2787/1000000 -253/1000000 7/8000 10061/1000000 1647/500000 223/200000 1303/125000 6463/1000000 543/1000000 283/40000 14089/250000 17241/1000000 10581/1000000
-1639/1000000 -1789/1000000 117/1000000 -1329/500000 -341/125000 199/500000 -19/50000 47/125000 1/4000 569/1000000 232301/1000000 6207/1000000 1447/500000 6057/1000000 -753/1000000 3809/1000000 1909/500000 -139/100000 -17/100000 -197/500000 -7/250000 193/1000000 13/62500 57/125000 -73/250000 49/200000 113/1000000 129/250000 -823/1000000 2393/500000 919/1000000 209/250000 9/15625 3237/250000 6791/1000000 -263/250000
-333/100000 -591/100000 811/500000 -8907/1000000 -12111/1000000 2603/500000 -6079/1000000 321/62500 1477/1000000 1763/250000 6207/1000000 76059/250000 16771/1000000 105573/1000000 -763/25000 -2869/125000 -623/250000 -11867/250000 -6477/1000000 -6971/1000000 -3281/1000000 -8923/1000000 -8797/1000000 51/12500 -657/200000 1123/500000 -187/100000 -3941/500000 -3491/1000000 83041/1000000 -1101/200000 487/125000 141/250000 364523/1000000 125729/1000000 5159/125000
-61/500000 -1359/500000 863/250000 -2587/1000000 -1367/500000 1887/1000000 883/1000000 421/200000 3397/500000 3983/500000 1447/500000 16771/1000000 25601/100000 199/8000 2049/200000 933/100000 201/100000 3581/1000000 -107/100000 -2593/1000000 93/62500 -1739/1000000 -2229/1000000 2761/1000000 -217/1000000 267/250000 2777/1000000 409/125000 147/100000 5543/250000 4971/1000000 389/1000000 2517/500000 65771/1000000 22041/250000 -13313/250000
-597/200000 -8377/1000000 5191/1000000 -3403/500000 -737/50000 267/20000 -15871/1000000 4259/250000 1399/1000000 503/31250 6057/1000000 105573/1000000 199/8000 555411/1000000 -104279/1000000 -18833/125000 -35631/500000 -16429/100000 -22709/1000000 -21327/1000000 -11157/1000000 -19007/1000000 -8407/500000 8211/1000000 -8407/1000000 2823/500000 -107/12500 -3843/125000 8859/500000 89279/500000 -18787/1000000 17701/1000000 -9967/1000000 617523/500000 200001/500000 6737/31250
693/250000 4179/1000000 981/250000 1759/1000000 3159/500000 -331/500000 4559/500000 271/100000 843/125000 1343/500000 -753/1000000 -763/25000 2049/200000 -104279/1000000 288187/1000000 33669/500000 25591/1000000 66873/1000000 4227/500000 7111/1000000 1257/200000 321/50000 8089/1000000 491/200000 857/250000 1427/1000000 1507/250000 1363/100000 -5623/1000000 -5529/100000 12241/1000000 -1511/500000 2639/200000 -470101/1000000 -14689/200000 -103569/1000000
-173/200000 381/500000 927/1000000 -1333/500000 717/500000 -2849/1000000 1199/125000 -3591/1000000 6589/1000000 1/6250 3809/1000000 -2869/125000 933/100000 -18833/125000 33669/500000 350009/1000000 29073/500000 10019/100000 233/20000 4107/500000 1759/200000 6719/1000000 667/125000 923/500000 3929/1000000 -63/200000 11671/1000000 9829/200000 -2231/250000 -11927/200000 21597/1000000 -6317/1000000 8947/500000 -318937/500000 -153867/1000000 -17973/125000
-293/125000 -257/1000000 47/125000 -3999/1000000 353/1000000 -99/250000 3867/500000 -23/1000000 159/125000 -1021/500000 1909/500000 -623/250000 201/100000 -35631/500000 25591/1000000 29073/500000 266709/1000000 4987/125000 4411/1000000 2421/500000 4773/1000000 847/1000000 579/125000 3257/1000000 48/15625 4137/1000000 3307/1000000 11799/1000000 -4937/1000000 -4853/250000 527/62500 -1413/1000000 173/31250 -139661/500000 -21331/250000 -12703/200000
349/200000 2279/500000 1239/1000000 2649/1000000 4537/500000 -61/25000 13823/1000000 -487/200000 239/40000 -99/62500 -139/100000 -11867/250000 3581/1000000 -16429/100000 66873/1000000 10019/100000 4987/125000 41569/125000 13253/1000000 2909/250000 10161/1000000 10421/1000000 12627/1000000 891/250000 293/50000 813/250000 176/15625 1921/40000 -2233/250000 -84587/1000000 19451/1000000 -761/100000 15951/1000000 -80491/125000 -33537/200000 -5923/40000
3/62500 549/1000000 -201/1000000 109/250000 47/62500 -231/500000 24/15625 -23/25000 33/125000 523/1000000 -17/100000 -6477/1000000 -107/100000 -22709/1000000 4227/500000 233/20000 4411/1000000 13253/1000000 231479/1000000 21/12500 3/200000 2627/1000000 57/25000 -59/500000 731/1000000 -47/250000 -409/1000000 4483/1000000 -1293/500000 -3527/250000 -849/1000000 -1069/500000 -427/500000 -19801/250000 -23101/1000000 -13213/1000000
73/500000 481/200000 753/500000 11/125000 3309/1000000 1433/1000000 5419/1000000 1507/1000000 1/125000 -1221/1000000 -197/500000 -6971/1000000 -2593/1000000 -21327/1000000 7111/1000000 4107/500000 2421/500000 2909/250000 21/12500 58091/250000 433/500000 273/125000 821/250000 69/200000 643/500000 -11/25000 169/250000 2761/1000000 -1237/500000 -14261/1000000 241/1000000 -517/200000 -33/250000 -72743/1000000 -24599/1000000 -559/50000
49/500000 83/40000 103/50000 147/250000 1/320 2691/1000000 2717/500000 2483/1000000 221/250000 839/500000 -7/250000 -3281/1000000 93/62500 -11157/1000000 1257/200000 1759/200000 4773/1000000 10161/1000000 3/200000 433/500000 28819/125000 953/1000000 1861/1000000 729/500000 7/6250 19/500000 -79/200000 4009/1000000 -721/1000000 -5411/1000000 323/1000000 -187/250000 -121/125000 -40473/1000000 -4911/500000 -1291/125000
-71/250000 343/1000000 -553/1000000 239/250000 947/500000 -1407/1000000 963/1000000 -151/125000 67/250000 11/125000 193/1000000 -8923/1000000 -1739/1000000 -19007/1000000 321/50000 6719/1000000 847/1000000 10421/1000000 2627/1000000 273/125000 953/1000000 28907/125000 433/250000 -1843/1000000 281/500000 -219/500000 177/1000000 589/250000 -11/4000 -17627/1000000 -319/200000 -2359/1000000 -517/500000 -12389/200000 -11047/500000 -3147/500000
17/500000 967/500000 187/125000 129/100000 1289/250000 2331/1000000 6277/1000000 7181/1000000 279/1000000 -773/1000000 13/62500 -8797/1000000 -2229/1000000 -8407/500000 8089/1000000 667/125000 579/125000 12627/1000000 57/25000 821/250000 1861/1000000 433/250000 5843/25000 813/1000000 1571/1000000 691/250000 751/1000000 599/200000 -2733/1000000 -1079/62500 -109/1000000 -107/40000 37/1000000 -62347/1000000 -4841/250000 -6217/1000000
-81/500000 1209/1000000 117/62500 -17/20000 2459/1000000 1763/500000 4757/1000000 4413/500000 1423/1000000 2787/1000000 57/125000 51/12500 2761/1000000 8211/1000000 491/200000 923/500000 3257/1000000 891/250000 -59/500000 69/200000 729/500000 -1843/1000000 813/1000000 115733/500000 181/250000 347/100000 57/1000000 159/200000 489/1000000 2561/500000 -63/125000 151/1000000 -39/500000 16861/1000000 4193/500000 2411/1000000
23/200000 2509/1000000 2253/1000000 107/500000 147/40000 1319/500000 9467/1000000 1961/250000 327/1000000 -253/1000000 -73/250000 -657/200000 -217/1000000 -8407/1000000 857/250000 3929/1000000 48/15625 293/50000 731/1000000 643/500000 7/6250 281/500000 1571/1000000 181/250000 42789/200000 -5757/1000000 99/200000 173/100000 -579/1000000 -2459/500000 231/250000 -41/15625 -2047/1000000 -13653/500000 -1191/125000 -6489/1000000
3/200000 241/1000000 191/250000 -7/25000 831/250000 4047/1000000 923/250000 2453/200000 149/250000 7/8000 49/200000 1123/500000 267/250000 2823/500000 1427/1000000 -63/200000 4137/1000000 813/250000 -47/250000 -11/25000 19/500000 -219/500000 691/250000 347/100000 -5757/1000000 112681/500000 73/250000 633/1000000 127/500000 1443/500000 59/200000 -2271/1000000 -113/62500 2157/200000 1601/250000 219/100000
729/1000000 3/12500 1117/1000000 17/15625 271/500000 1147/1000000 1577/1000000 57/200000 221/40000 10061/1000000 113/1000000 -187/100000 2777/1000000 -107/12500 1507/250000 11671/1000000 3307/1000000 176/15625 -409/1000000 169/250000 -79/200000 177/1000000 751/1000000 57/1000000 99/200000 73/250000 110963/500000 2319/1000000 -39/62500 -3347/1000000 901/500000 -177/1000000 183/250000 -29221/1000000 -4709/1000000 -7903/1000000
-31/50000 371/500000 199/500000 179/1000000 79/40000 -131/500000 5247/1000000 -29/62500 1917/500000 1647/500000 129/250000 -3941/500000 409/125000 -3843/125000 1363/100000 9829/200000 11799/1000000 1921/40000 4483/1000000 2761/1000000 4009/1000000 589/250000 599/200000 159/200000 173/100000 633/1000000 2319/1000000 10413/40000 -707/250000 -2641/200000 219/31250 -51/50000 1031/500000 -50543/500000 -10609/500000 -25423/1000000
137/250000 17/1000000 77/250000 1303/1000000 491/1000000 869/1000000 -1257/1000000 901/1000000 93/1000000 223/200000 -823/1000000 -3491/1000000 147/100000 8859/500000 -5623/1000000 -2231/250000 -4937/1000000 -2233/250000 -1293/500000 -1237/500000 -721/1000000 -11/4000 -2733/1000000 489/1000000 -579/1000000 127/500000 -39/62500 -707/250000 234519/1000000 13719/1000000 131/1000000 2261/1000000 -203/1000000 61093/1000000 99/5000 8659/1000000
-869/500000 -2823/500000 269/100000 -4763/500000 -14251/1000000 919/125000 -2177/250000 7609/1000000 1129/500000 1303/125000 2393/500000 83041/1000000 5543/250000 89279/500000 -5529/100000 -11927/200000 -4853/250000 -84587/1000000 -3527/250000 -14261/1000000 -5411/1000000 -17627/1000000 -1079/62500 2561/500000 -2459/500000 1443/500000 -3347/1000000 -2641/200000 13719/1000000 186277/500000 -1987/500000 237/20000 -869/250000 334499/500000 220437/1000000 11381/125000
1/1600 287/1000000 1469/1000000 529/500000 97/250000 403/250000 773/250000 11/500000 2199/500000 6463/1000000 919/1000000 -1101/200000 4971/1000000 -18787/1000000 12241/1000000 21597/1000000 527/62500 19451/1000000 -849/1000000 241/1000000 323/1000000 -319/200000 -109/1000000 -63/125000 231/250000 59/200000 901/500000 219/31250 131/1000000 -1987/500000 237209/1000000 -17/31250 179/50000 -62277/1000000 -10577/1000000 -1657/100000
-317/1000000 133/250000 1253/1000000 -1043/1000000 17/50000 391/200000 1311/1000000 1839/500000 23/500000 543/1000000 209/250000 487/125000 389/1000000 17701/1000000 -1511/500000 -6317/1000000 -1413/1000000 -761/100000 -1069/500000 -517/200000 -187/250000 -2359/1000000 -107/40000 151/1000000 -41/15625 -2271/1000000 -177/1000000 -51/50000 2261/1000000 237/20000 -17/31250 113241/500000 -721/125000 29971/500000 5261/250000 2653/200000
903/1000000 537/500000 2611/1000000 697/500000 1171/1000000 4303/1000000 2919/1000000 4323/1000000 237/62500 283/40000 9/15625 141/250000 2517/500000 -9967/1000000 2639/200000 8947/500000 173/31250 15951/1000000 -427/500000 -33/250000 -121/125000 -517/500000 37/1000000 -39/500000 -2047/1000000 -113/62500 183/250000 1031/500000 -203/1000000 -869/250000 179/50000 -721/125000 115299/500000 -34917/500000 -2283/250000 -1721/100000
-4107/1000000 -13379/500000 14993/1000000 -3317/200000 -46641/1000000 383/10000 -50121/1000000 19133/500000 3209/500000 14089/250000 3237/250000 364523/1000000 65771/1000000 617523/500000 -470101/1000000 -318937/500000 -139661/500000 -80491/125000 -19801/250000 -72743/1000000 -40473/1000000 -12389/200000 -62347/1000000 16861/1000000 -13653/500000 2157/200000 -29221/1000000 -50543/500000 61093/1000000 334499/500000 -62277/1000000 29971/500000 -34917/500000 2598519/500000 1402631/1000000 46837/50000
-3213/1000000 -9619/1000000 5527/1000000 -11721/1000000 -16033/1000000 2709/250000 -7887/500000 17747/1000000 5541/1000000 17241/1000000 6791/1000000 125729/1000000 22041/250000 200001/500000 -14689/200000 -153867/1000000 -21331/250000 -33537/200000 -23101/1000000 -24599/1000000 -4911/500000 -11047/500000 -4841/250000 4193/500000 -1191/125000 1601/250000 -4709/1000000 -10609/500000 99/5000 220437/1000000 -10577/1000000 5261/250000 -2283/250000 1402631/1000000 167177/250000 4309/40000
217/125000 -3147/1000000 1959/1000000 4457/1000000 -2971/1000000 823/100000 -6589/500000 807/100000 -169/250000 10581/1000000 -263/250000 5159/125000 -13313/250000 6737/31250 -103569/1000000 -17973/125000 -12703/200000 -5923/40000 -13213/1000000 -559/50000 -1291/125000 -3147/500000 -6217/1000000 2411/1000000 -6489/1000000 219/100000 -7903/1000000 -25423/1000000 8659/1000000 11381/125000 -1657/100000 2653/200000 -1721/100000 46837/50000 4309/40000 106857/250000



==> FRV-3-8-prf.txt <==
#Density : 3/8
#Theorems 6, 7 and 13 from Falgas-Ravry and Vaughan http://arxiv.org/pdf/1110.1623v1
#\pi(F_{3,2}, induced K_4^-) <= \pi(F_{3,2}, induced 5-set with 6 edges) <= \pi(F_{3,2}, {123, 124, 125, 134, 135, 145}) <= \pi(F_{3,2}, {123, 124, 125, 126, 134, 135, 136, 145, 146, 156}) <= 3/8.

Program                       : DensityChecker

Order of subgraphs H          : 6
Number of forbidden graphs    : 2
Forbidden graphs              :
5 : {123, 124, 125, 345}
6 : {123, 124, 134, 125, 135, 145, 126, 136, 146, 156}
Forbid only induced subgraphs : no
Number of terms               : 6


--- Term 1 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 12
Matrix dimension : 7

Flags :
F1  : {}
F2  : {124}
F3  : {134}
F4  : {124, 134}
F5  : {234}
F6  : {124, 234}
F7  : {134, 234}
F8  : {124, 134, 234}
F9  : {123, 124}
F10 : {123, 124, 134}
F11 : {123, 124, 234}
F12 : {123, 124, 134, 234}

Basis :
B1 : (F2)
B2 : (F3)+(F5)
B3 : 9(F1)-4(F4)-4(F6)-15(F7)-(F9)-(F12)
B4 : (F8)
B5 : 9(F1)+68(F4)+68(F6)-15(F7)-307(F9)+17(F12)
B6 : (F10)+(F11)
B7 : 9(F1)+68(F4)+68(F6)-15(F7)+17(F9)-307(F12)

Matrix :
59851/500000 -153673/1000000 -13261/7200000 16043/250000 -59887/162000000 19487/62500 -292469/324000000
-153673/1000000 81383/200000 1409/48000 -515113/1000000 6167/7200000 -20329/20000 46409/12960000
-13261/7200000 1409/48000 106127055977441/28189835136000000 -660071/10800000 157901/3499200000 -951347/10800000 40451495395183/112759340544000000
16043/250000 -515113/1000000 -660071/10800000 1033219/1000000 -84499/108000000 1535399/1000000 -2005423/324000000
-59887/162000000 6167/7200000 157901/3499200000 -84499/108000000 357132564919/112759340544000000 -73621/36000000 1435255992583/225518681088000000
19487/62500 -20329/20000 -951347/10800000 1535399/1000000 -73621/36000000 2806381/1000000 -1694083/162000000
-292469/324000000 46409/12960000 40451495395183/112759340544000000 -2005423/324000000 1435255992583/225518681088000000 -1694083/162000000 4332637/104976000000


--- Term 2 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 6
Matrix dimension : 3

Flags :
F1 : {134}
F2 : {124, 134}
F3 : {234}
F4 : {124, 234}
F5 : {123, 124, 134}
F6 : {123, 124, 234}

Basis :
B1 : (F1)-(F3)
B2 : (F2)-(F4)
B3 : (F5)-(F6)

Matrix :
338733/1000000 105833/1000000 20511/125000
105833/1000000 5140395105359/9667296000000 59119/200000
20511/125000 59119/200000 112187/500000


--- Term 3 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 41
Matrix dimension : 17

Flags :
F1  : {134, 234}
F2  : {134, 234, 125}
F3  : {134, 234, 135}
F4  : {134, 234, 125, 135}
F5  : {134, 234, 235}
F6  : {134, 234, 125, 235}
F7  : {134, 234, 135, 235}
F8  : {134, 234, 125, 135, 235}
F9  : {134, 234, 145}
F10 : {134, 234, 125, 145}
F11 : {134, 234, 135, 145}
F12 : {134, 234, 235, 145}
F13 : {134, 234, 125, 235, 145}
F14 : {134, 234, 135, 235, 145}
F15 : {134, 234, 245}
F16 : {134, 234, 125, 245}
F17 : {134, 234, 135, 245}
F18 : {134, 234, 125, 135, 245}
F19 : {134, 234, 235, 245}
F20 : {134, 234, 135, 235, 245}
F21 : {134, 234, 145, 245}
F22 : {134, 234, 125, 145, 245}
F23 : {134, 234, 135, 145, 245}
F24 : {134, 234, 235, 145, 245}
F25 : {134, 234, 135, 235, 145, 245}
F26 : {134, 234, 345}
F27 : {134, 234, 135, 345}
F28 : {134, 234, 235, 345}
F29 : {134, 234, 135, 235, 345}
F30 : {134, 234, 145, 345}
F31 : {134, 234, 135, 145, 345}
F32 : {134, 234, 235, 145, 345}
F33 : {134, 234, 135, 235, 145, 345}
F34 : {134, 234, 245, 345}
F35 : {134, 234, 135, 245, 345}
F36 : {134, 234, 235, 245, 345}
F37 : {134, 234, 135, 235, 245, 345}
F38 : {134, 234, 145, 245, 345}
F39 : {134, 234, 135, 145, 245, 345}
F40 : {134, 234, 235, 145, 245, 345}
F41 : {134, 234, 135, 235, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)
B3  : (F3)+(F5)+(F9)+(F15)
B4  : (F4)+(F6)+(F10)+(F16)
B5  : (F8)+(F22)
B6  : (F11)+(F19)
B7  : (F12)+(F17)
B8  : (F13)+(F18)
B9  : (F14)+(F20)+(F23)+(F24)
B10 : (F25)
B11 : 2(F7)+2(F21)-5(F26)+(F41)
B12 : (F27)+(F28)+(F30)+(F34)
B13 : (F29)+(F38)
B14 : (F31)+(F36)
B15 : (F32)+(F35)
B16 : (F33)+(F37)+(F39)+(F40)
B17 : 2(F7)+2(F21)+(F26)-5(F41)

Matrix :
132493/125000 43689/100000 121121/250000 351021/1000000 -17717/50000 59243/500000 -699/40000 -486803/500000 3607/200000 -145181/1000000 514081/6000000 440269/1000000 -8583/100000 8109/31250 73701/1000000 -593959/1000000 398651/1000000
43689/100000 708137/1000000 453377/1000000 121213/500000 -35999/125000 206711/1000000 -25361/50000 -340027/250000 -4277/250000 -20593/40000 -79287/2000000 1031039/1000000 -137881/1000000 95571/100000 168497/1000000 -248567/500000 355483/1200000
121121/250000 453377/1000000 269617/500000 12459/50000 -8371/31250 20999/125000 -165121/500000 -553369/500000 673/100000 -5883/15625 -10613/2000000 754969/1000000 -117051/1000000 657409/1000000 74971/500000 -520833/1000000 8671/30000
351021/1000000 121213/500000 12459/50000 239603/1000000 -204279/1000000 101241/1000000 -89349/500000 -704079/1000000 -4151/500000 -209411/1000000 44971/6000000 12939/31250 -6341/125000 79179/200000 751/8000 -14667/50000 372363/2000000
-17717/50000 -35999/125000 -8371/31250 -204279/1000000 412077/1000000 -126557/1000000 214277/1000000 804247/1000000 -1089/100000 130967/500000 19181/6000000 -13127/25000 29449/1000000 -31/64 -110647/1000000 257319/1000000 -1214753/6000000
59243/500000 206711/1000000 20999/125000 101241/1000000 -126557/1000000 69201/250000 -333713/1000000 -89971/125000 931/1000000 -1273/4000 -30457/750000 593581/1000000 -75427/1000000 626417/1000000 34191/250000 -154413/1000000 194789/1500000
-699/40000 -25361/50000 -165121/500000 -89349/500000 214277/1000000 -333713/1000000 113173/100000 890449/500000 7033/1000000 913491/1000000 80229/500000 -1660437/1000000 499/2500 -967433/500000 -376843/1000000 32297/125000 -336161/1500000
-486803/500000 -340027/250000 -553369/500000 -704079/1000000 804247/1000000 -89971/125000 890449/500000 1039027/250000 -11069/1000000 848557/500000 6779/37500 -3281503/1000000 407913/1000000 -3434751/1000000 -724959/1000000 1068067/1000000 -609959/750000
3607/200000 -4277/250000 673/100000 -4151/500000 -1089/100000 931/1000000 7033/1000000 -11069/1000000 30933/250000 -35537/1000000 27559/6000000 27/250000 -4421/1000000 -20687/1000000 11511/1000000 -379/200000 121019/6000000
-145181/1000000 -20593/40000 -5883/15625 -209411/1000000 130967/500000 -1273/4000 913491/1000000 848557/500000 -35537/1000000 1026377/1000000 826421/6000000 -1473979/1000000 55111/250000 -399353/250000 -79263/250000 180929/500000 -1563641/6000000
514081/6000000 -79287/2000000 -10613/2000000 44971/6000000 19181/6000000 -30457/750000 80229/500000 6779/37500 27559/6000000 826421/6000000 1251623/36000000 -9811/46875 789/31250 -382813/1500000 -18693/400000 -14399/1200000 36163/7200000
440269/1000000 1031039/1000000 754969/1000000 12939/31250 -13127/25000 593581/1000000 -1660437/1000000 -3281503/1000000 27/250000 -1473979/1000000 -9811/46875 1443881/500000 -1073/3125 610249/200000 613219/1000000 -676699/1000000 1634311/3000000
-8583/100000 -137881/1000000 -117051/1000000 -6341/125000 29449/1000000 -75427/1000000 499/2500 407913/1000000 -4421/1000000 55111/250000 789/31250 -1073/3125 68979/500000 -70747/200000 -16593/250000 130371/1000000 -255851/3000000
8109/31250 95571/100000 657409/1000000 79179/200000 -31/64 626417/1000000 -967433/500000 -3434751/1000000 -20687/1000000 -399353/250000 -382813/1500000 610249/200000 -70747/200000 1805989/500000 353639/500000 -105677/200000 3028121/6000000
73701/1000000 168497/1000000 74971/500000 751/8000 -110647/1000000 34191/250000 -376843/1000000 -724959/1000000 11511/1000000 -79263/250000 -18693/400000 613219/1000000 -16593/250000 353639/500000 15091/40000 -22489/200000 364601/3000000
-593959/1000000 -248567/500000 -520833/1000000 -14667/50000 257319/1000000 -154413/1000000 32297/125000 1068067/1000000 -379/200000 180929/500000 -14399/1200000 -676699/1000000 130371/1000000 -105677/200000 -22489/200000 705043/1000000 -1860631/6000000
398651/1000000 355483/1200000 8671/30000 372363/2000000 -1214753/6000000 194789/1500000 -336161/1500000 -609959/750000 121019/6000000 -1563641/6000000 36163/7200000 1634311/3000000 -255851/3000000 3028121/6000000 364601/3000000 -1860631/6000000 424967/1800000


--- Term 4 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 36
Matrix dimension : 23

Flags :
F1  : {134, 234, 135}
F2  : {134, 234, 125, 135}
F3  : {134, 234, 235}
F4  : {134, 234, 125, 235}
F5  : {134, 234, 135, 235}
F6  : {134, 234, 125, 135, 235}
F7  : {134, 234, 145}
F8  : {134, 234, 125, 145}
F9  : {134, 234, 135, 145}
F10 : {134, 234, 235, 145}
F11 : {134, 234, 125, 235, 145}
F12 : {134, 234, 135, 235, 145}
F13 : {134, 234, 245}
F14 : {134, 234, 125, 245}
F15 : {134, 234, 135, 245}
F16 : {134, 234, 125, 135, 245}
F17 : {134, 234, 235, 245}
F18 : {134, 234, 135, 235, 245}
F19 : {134, 234, 145, 245}
F20 : {134, 234, 125, 145, 245}
F21 : {134, 234, 135, 145, 245}
F22 : {134, 234, 235, 145, 245}
F23 : {134, 234, 135, 345}
F24 : {134, 234, 235, 345}
F25 : {134, 234, 135, 235, 345}
F26 : {134, 234, 145, 345}
F27 : {134, 234, 135, 145, 345}
F28 : {134, 234, 235, 145, 345}
F29 : {134, 234, 135, 235, 145, 345}
F30 : {134, 234, 245, 345}
F31 : {134, 234, 135, 245, 345}
F32 : {134, 234, 235, 245, 345}
F33 : {134, 234, 135, 235, 245, 345}
F34 : {134, 234, 145, 245, 345}
F35 : {134, 234, 135, 145, 245, 345}
F36 : {134, 234, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F3)
B2  : (F1)-(F7)
B3  : (F1)-(F13)
B4  : (F2)-(F4)
B5  : (F2)-(F8)
B6  : (F2)-(F14)
B7  : (F5)-(F19)
B8  : (F6)-(F20)
B9  : (F9)-(F17)
B10 : (F10)-(F15)
B11 : (F11)-(F16)
B12 : (F12)-(F18)
B13 : (F12)-(F21)
B14 : (F12)-(F22)
B15 : (F23)-(F24)
B16 : (F23)-(F26)
B17 : (F23)-(F30)
B18 : (F25)-(F34)
B19 : (F27)-(F32)
B20 : (F28)-(F31)
B21 : (F29)-(F33)
B22 : (F29)-(F35)
B23 : (F29)-(F36)

Matrix :
55181/50000 99157/500000 567339/1000000 149389/200000 1124993/1000000 105211/500000 -190771/1000000 549377/1000000 194217/1000000 -494213/500000 -179781/125000 -32777/500000 59141/250000 44533/200000 -10229/500000 -124167/500000 205897/250000 10451/62500 352111/1000000 20317/200000 193277/500000 406341/1000000 128643/200000
99157/500000 249701/500000 158923/500000 176293/500000 7/20 80281/1000000 2221/40000 36267/250000 72831/1000000 -219371/1000000 30841/1000000 -83351/500000 -31171/500000 23387/500000 11511/250000 -7851/200000 156637/500000 873/50000 287/2000 -63077/1000000 18797/250000 -166179/1000000 -210777/1000000
567339/1000000 158923/500000 877747/1000000 620369/1000000 3003/4000 186699/1000000 5423/1000000 365059/1000000 22097/125000 -581173/1000000 -7864/15625 -77363/500000 1067/25000 27611/200000 3691/62500 -144659/1000000 647063/1000000 81341/1000000 31703/100000 -9983/1000000 242463/1000000 -68591/1000000 22837/500000
149389/200000 176293/500000 620369/1000000 1541581/1000000 327883/200000 22161/250000 -26003/100000 576467/1000000 240651/1000000 -726573/500000 -1608617/1000000 -274029/1000000 138539/1000000 188033/1000000 -11591/200000 -17111/40000 621089/500000 48731/250000 444501/1000000 2497/100000 3369/25000 138197/500000 349947/1000000
1124993/1000000 7/20 3003/4000 327883/200000 2516377/1000000 34051/200000 -46267/100000 49439/50000 9007/31250 -423001/200000 -751827/250000 -1723/15625 476331/1000000 101281/250000 -278973/1000000 -541859/1000000 1627591/1000000 340389/1000000 511651/1000000 46743/250000 343071/1000000 187399/250000 982659/1000000
105211/500000 80281/1000000 186699/1000000 22161/250000 34051/200000 49501/125000 -51269/500000 99641/500000 42713/500000 -149869/1000000 -17109/1000000 -84289/1000000 27231/1000000 1124/15625 187027/1000000 37673/1000000 170491/500000 69483/1000000 142119/1000000 -2303/1000000 56033/1000000 52271/500000 34603/250000
-190771/1000000 2221/40000 5423/1000000 -26003/100000 -46267/100000 -51269/500000 580167/1000000 -164361/1000000 -40237/1000000 397201/1000000 554347/1000000 2701/125000 -39579/500000 -3737/125000 20537/1000000 2251/31250 -2003/6250 -29917/200000 -19789/250000 -42031/1000000 -23683/1000000 -263669/1000000 -81069/250000
549377/1000000 36267/250000 365059/1000000 576467/1000000 49439/50000 99641/500000 -164361/1000000 699593/1000000 78877/500000 -441863/500000 -1387557/1000000 15817/1000000 27191/100000 121897/500000 -23963/500000 -108973/500000 713639/1000000 198181/1000000 239563/1000000 5993/50000 104411/500000 215117/500000 140233/250000
194217/1000000 72831/1000000 22097/125000 240651/1000000 9007/31250 42713/500000 -40237/1000000 78877/500000 236351/500000 -262049/1000000 -286707/1000000 -1073/50000 10361/500000 39701/500000 13183/250000 -79057/1000000 278453/1000000 50821/1000000 48567/500000 1619/100000 16159/250000 3761/62500 21877/250000
-494213/500000 -219371/1000000 -581173/1000000 -726573/500000 -423001/200000 -149869/1000000 397201/1000000 -441863/500000 -262049/1000000 2305253/1000000 45443/12500 -37281/1000000 -267059/500000 -386141/1000000 217913/1000000 257591/500000 -1406127/1000000 -303437/1000000 -219913/500000 -19407/62500 -367299/1000000 -801139/1000000 -952623/1000000
-179781/125000 30841/1000000 -7864/15625 -1608617/1000000 -751827/250000 -17109/1000000 554347/1000000 -1387557/1000000 -286707/1000000 45443/12500 251257/31250 -922437/1000000 -77/50 -736703/1000000 172407/200000 528257/500000 -176903/100000 -117251/250000 -209129/500000 -950277/1000000 -803627/1000000 -450489/250000 -2011927/1000000
-32777/500000 -83351/500000 -77363/500000 -274029/1000000 -1723/15625 -84289/1000000 2701/125000 15817/1000000 -1073/50000 -37281/1000000 -922437/1000000 130801/200000 135041/500000 26147/250000 -10757/62500 -27879/250000 -142617/1000000 77/15625 -104233/1000000 97687/500000 22893/250000 237959/1000000 208107/1000000
59141/250000 -31171/500000 1067/25000 138539/1000000 476331/1000000 27231/1000000 -39579/500000 27191/100000 10361/500000 -267059/500000 -77/50 135041/500000 312133/500000 28433/200000 -684/3125 -8073/40000 24797/100000 16613/200000 33277/1000000 5353/25000 170499/1000000 416867/1000000 468789/1000000
44533/200000 23387/500000 27611/200000 188033/1000000 101281/250000 1124/15625 -3737/125000 121897/500000 39701/500000 -386141/1000000 -736703/1000000 26147/250000 28433/200000 208621/500000 -1259/40000 -11047/100000 139809/500000 13811/200000 76513/1000000 651/8000 19293/200000 200547/1000000 29903/125000
-10229/500000 11511/250000 3691/62500 -11591/200000 -278973/1000000 187027/1000000 20537/1000000 -23963/500000 13183/250000 217913/1000000 172407/200000 -10757/62500 -684/3125 -1259/40000 475877/1000000 103847/1000000 -461/250000 -14577/1000000 68301/1000000 -43657/500000 -23377/1000000 -149207/1000000 -152007/1000000
-124167/500000 -7851/200000 -144659/1000000 -17111/40000 -541859/1000000 37673/1000000 2251/31250 -108973/500000 -79057/1000000 257591/500000 528257/500000 -27879/250000 -8073/40000 -11047/100000 103847/1000000 399229/1000000 -415147/1000000 -1837/25000 -2857/25000 -23317/250000 -47871/500000 -223623/1000000 -53529/200000
205897/250000 156637/500000 647063/1000000 621089/500000 1627591/1000000 170491/500000 -2003/6250 713639/1000000 278453/1000000 -1406127/1000000 -176903/100000 -142617/1000000 24797/100000 139809/500000 -461/250000 -415147/1000000 739391/500000 1521/6250 233071/500000 85073/1000000 29387/125000 419183/1000000 139303/250000
10451/62500 873/50000 81341/1000000 48731/250000 340389/1000000 69483/1000000 -29917/200000 198181/1000000 50821/1000000 -303437/1000000 -117251/250000 77/15625 16613/200000 13811/200000 -14577/1000000 -1837/25000 1521/6250 143151/1000000 76307/1000000 40979/1000000 53347/1000000 162681/1000000 1279/6250
352111/1000000 287/2000 31703/100000 444501/1000000 511651/1000000 142119/1000000 -19789/250000 239563/1000000 48567/500000 -219913/500000 -209129/500000 -104233/1000000 33277/1000000 76513/1000000 68301/1000000 -2857/25000 233071/500000 76307/1000000 175191/500000 2707/500000 25811/250000 2171/25000 8883/62500
20317/200000 -63077/1000000 -9983/1000000 2497/100000 46743/250000 -2303/1000000 -42031/1000000 5993/50000 1619/100000 -19407/62500 -950277/1000000 97687/500000 5353/25000 651/8000 -43657/500000 -23317/250000 85073/1000000 40979/1000000 2707/500000 200531/500000 54529/500000 58583/250000 244481/1000000
193277/500000 18797/250000 242463/1000000 3369/25000 343071/1000000 56033/1000000 -23683/1000000 104411/500000 16159/250000 -367299/1000000 -803627/1000000 22893/250000 170499/1000000 19293/200000 -23377/1000000 -47871/500000 29387/125000 53347/1000000 25811/250000 54529/500000 233619/500000 27989/200000 154489/500000
406341/1000000 -166179/1000000 -68591/1000000 138197/500000 187399/250000 52271/500000 -263669/1000000 215117/500000 3761/62500 -801139/1000000 -450489/250000 237959/1000000 416867/1000000 200547/1000000 -149207/1000000 -223623/1000000 419183/1000000 162681/1000000 2171/25000 58583/250000 27989/200000 914307/1000000 830543/1000000
128643/200000 -210777/1000000 22837/500000 349947/1000000 982659/1000000 34603/250000 -81069/250000 140233/250000 21877/250000 -952623/1000000 -2011927/1000000 208107/1000000 468789/1000000 29903/125000 -152007/1000000 -53529/200000 139303/250000 1279/6250 8883/62500 244481/1000000 154489/500000 830543/1000000 1394707/1000000


--- Term 5 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 24
Matrix dimension : 9

Flags :
F1  : {124, 134, 234}
F2  : {124, 134, 234, 125}
F3  : {124, 134, 234, 135}
F4  : {124, 134, 234, 125, 135}
F5  : {124, 134, 234, 235}
F6  : {124, 134, 234, 125, 235}
F7  : {124, 134, 234, 135, 235}
F8  : {124, 134, 234, 125, 135, 235}
F9  : {124, 134, 234, 145}
F10 : {124, 134, 234, 125, 145}
F11 : {124, 134, 234, 135, 145}
F12 : {124, 134, 234, 245}
F13 : {124, 134, 234, 125, 245}
F14 : {124, 134, 234, 235, 245}
F15 : {124, 134, 234, 145, 245}
F16 : {124, 134, 234, 125, 145, 245}
F17 : {124, 134, 234, 345}
F18 : {124, 134, 234, 135, 345}
F19 : {124, 134, 234, 235, 345}
F20 : {124, 134, 234, 145, 345}
F21 : {124, 134, 234, 135, 145, 345}
F22 : {124, 134, 234, 245, 345}
F23 : {124, 134, 234, 235, 245, 345}
F24 : {124, 134, 234, 145, 245, 345}

Basis :
B1 : (F1)
B2 : (F2)+(F3)+(F5)
B3 : (F4)+(F6)+(F7)
B4 : (F8)
B5 : (F9)+(F12)+(F17)
B6 : (F10)+(F11)+(F13)+(F14)+(F18)+(F19)
B7 : (F15)+(F20)+(F22)
B8 : (F16)+(F21)+(F23)
B9 : (F24)

Matrix :
57961/100000 90799/1000000 16761/200000 417909/1000000 40179/1000000 -8223/125000 183943/250000 -44957/1000000 -1584247/1000000
90799/1000000 36297/100000 137647/1000000 3873/40000 -24871/250000 -9293/125000 90947/1000000 -629/4000 -30417/125000
16761/200000 137647/1000000 106187/200000 34839/1000000 14523/500000 -14397/125000 26853/250000 -303103/1000000 -211993/500000
417909/1000000 3873/40000 34839/1000000 536541/1000000 4543/250000 -55581/1000000 761339/1000000 -1529/250000 -1621781/1000000
40179/1000000 -24871/250000 14523/500000 4543/250000 104743/500000 -6853/500000 44291/250000 -9311/500000 -408467/1000000
-8223/125000 -9293/125000 -14397/125000 -55581/1000000 -6853/500000 3861/40000 -4439/40000 31379/500000 271069/1000000
183943/250000 90947/1000000 26853/250000 761339/1000000 44291/250000 -4439/40000 1465629/1000000 -19227/500000 -299399/100000
-44957/1000000 -629/4000 -303103/1000000 -1529/250000 -9311/500000 31379/500000 -19227/500000 72259/250000 201947/1000000
-1584247/1000000 -30417/125000 -211993/500000 -1621781/1000000 -408467/1000000 271069/1000000 -299399/100000 201947/1000000 3243983/500000


--- Term 6 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 21
Matrix dimension : 15

Flags :
F1  : {124, 134, 234, 125}
F2  : {124, 134, 234, 135}
F3  : {124, 134, 234, 125, 135}
F4  : {124, 134, 234, 235}
F5  : {124, 134, 234, 125, 235}
F6  : {124, 134, 234, 135, 235}
F7  : {124, 134, 234, 145}
F8  : {124, 134, 234, 125, 145}
F9  : {124, 134, 234, 135, 145}
F10 : {124, 134, 234, 245}
F11 : {124, 134, 234, 125, 245}
F12 : {124, 134, 234, 235, 245}
F13 : {124, 134, 234, 145, 245}
F14 : {124, 134, 234, 125, 145, 245}
F15 : {124, 134, 234, 345}
F16 : {124, 134, 234, 135, 345}
F17 : {124, 134, 234, 235, 345}
F18 : {124, 134, 234, 145, 345}
F19 : {124, 134, 234, 135, 145, 345}
F20 : {124, 134, 234, 245, 345}
F21 : {124, 134, 234, 235, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F3)-(F5)
B4  : (F3)-(F6)
B5  : (F7)-(F10)
B6  : (F7)-(F15)
B7  : (F8)-(F9)
B8  : (F8)-(F11)
B9  : (F8)-(F12)
B10 : (F8)-(F16)
B11 : (F8)-(F17)
B12 : (F13)-(F18)
B13 : (F13)-(F20)
B14 : (F14)-(F19)
B15 : (F14)-(F21)

Matrix :
83617/250000 62683/1000000 -56513/1000000 1003/20000 -48957/1000000 3177/25000 9431/100000 3251/62500 54483/1000000 33507/1000000 19837/250000 34731/1000000 19483/1000000 4389/62500 61517/1000000
62683/1000000 385033/1000000 -297/50000 60681/1000000 27737/500000 95561/500000 8441/125000 1529/100000 57239/1000000 619/1000000 2721/40000 8429/500000 10277/200000 14641/250000 100911/1000000
-56513/1000000 -297/50000 10803/40000 2619/1000000 -28297/500000 -31391/500000 -5343/100000 -4703/100000 -6859/500000 -19177/500000 -203/6250 -28529/500000 7583/200000 1643/1000000 -18019/250000
1003/20000 60681/1000000 2619/1000000 313247/1000000 -4041/125000 -43913/1000000 25873/500000 2031/250000 46631/1000000 507/1000000 30053/500000 32533/1000000 78931/1000000 -507/15625 -22061/250000
-48957/1000000 27737/500000 -28297/500000 -4041/125000 263617/1000000 1219/62500 -2721/1000000 12631/1000000 379/100000 719/500000 783/200000 -11741/500000 15081/1000000 -67/1600 65889/1000000
3177/25000 95561/500000 -31391/500000 -43913/1000000 1219/62500 42333/100000 82943/1000000 8391/200000 53977/1000000 3633/125000 17611/200000 10489/250000 27237/500000 4079/31250 212519/1000000
9431/100000 8441/125000 -5343/100000 25873/500000 -2721/1000000 82943/1000000 184371/500000 1734/15625 83/15625 141/250000 164533/1000000 46277/1000000 2269/100000 75267/1000000 63083/1000000
3251/62500 1529/100000 -4703/100000 2031/250000 12631/1000000 8391/200000 1734/15625 47393/125000 553/31250 -2101/250000 32249/200000 31933/1000000 -1583/250000 38893/1000000 2443/125000
54483/1000000 57239/1000000 -6859/500000 46631/1000000 379/100000 53977/1000000 83/15625 553/31250 67323/250000 4701/1000000 10457/250000 4767/200000 13651/500000 10731/250000 45371/1000000
33507/1000000 619/1000000 -19177/500000 507/1000000 719/500000 3633/125000 141/250000 -2101/250000 4701/1000000 126213/500000 3673/125000 21313/1000000 -8737/1000000 6229/250000 4701/500000
19837/250000 2721/40000 -203/6250 30053/500000 783/200000 17611/200000 164533/1000000 32249/200000 10457/250000 3673/125000 483233/1000000 18467/500000 491/15625 57407/1000000 913/15625
34731/1000000 8429/500000 -28529/500000 32533/1000000 -11741/500000 10489/250000 46277/1000000 31933/1000000 4767/200000 21313/1000000 18467/500000 15853/100000 -28559/1000000 1033/40000 8659/500000
19483/1000000 10277/200000 7583/200000 78931/1000000 15081/1000000 27237/500000 2269/100000 -1583/250000 13651/500000 -8737/1000000 491/15625 -28559/1000000 176433/1000000 8681/1000000 3877/250000
4389/62500 14641/250000 1643/1000000 -507/15625 -67/1600 4079/31250 75267/1000000 38893/1000000 10731/250000 6229/250000 57407/1000000 1033/40000 8681/1000000 185147/500000 105459/1000000
61517/1000000 100911/1000000 -18019/250000 -22061/250000 65889/1000000 212519/1000000 63083/1000000 2443/125000 45371/1000000 4701/500000 913/15625 8659/500000 3877/250000 105459/1000000 223469/500000



==> K4+H-01-prf.txt <==
#Density : 5/9

Program                       : DensityChecker

Order of subgraphs H          : 6
Number of forbidden graphs    : 2
Forbidden graphs              :
4 : {123, 124, 134, 234}
6 : {123, 124, 134, 125, 135, 245, 345, 126, 236, 146, 156, 456}
Forbid only induced subgraphs : no
Number of terms               : 5


--- Term 1 ---

Order of type    : 1
Order of flags   : 3
Number of flags  : 2
Matrix dimension : 1

Flags :
F1 : {}
F2 : {123}

Basis :
B1 : 5(F1)-4(F2)

Matrix :
1/45


--- Term 2 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 50
Matrix dimension : 21

Flags :
F1  : {134, 234}
F2  : {134, 234, 125}
F3  : {134, 234, 135}
F4  : {134, 234, 125, 135}
F5  : {134, 234, 235}
F6  : {134, 234, 125, 235}
F7  : {134, 234, 135, 235}
F8  : {134, 234, 125, 135, 235}
F9  : {134, 234, 145}
F10 : {134, 234, 125, 145}
F11 : {134, 234, 135, 145}
F12 : {134, 234, 125, 135, 145}
F13 : {134, 234, 235, 145}
F14 : {134, 234, 125, 235, 145}
F15 : {134, 234, 135, 235, 145}
F16 : {134, 234, 125, 135, 235, 145}
F17 : {134, 234, 245}
F18 : {134, 234, 125, 245}
F19 : {134, 234, 135, 245}
F20 : {134, 234, 125, 135, 245}
F21 : {134, 234, 235, 245}
F22 : {134, 234, 125, 235, 245}
F23 : {134, 234, 135, 235, 245}
F24 : {134, 234, 125, 135, 235, 245}
F25 : {134, 234, 145, 245}
F26 : {134, 234, 125, 145, 245}
F27 : {134, 234, 135, 145, 245}
F28 : {134, 234, 125, 135, 145, 245}
F29 : {134, 234, 235, 145, 245}
F30 : {134, 234, 125, 235, 145, 245}
F31 : {134, 234, 135, 235, 145, 245}
F32 : {134, 234, 125, 135, 235, 145, 245}
F33 : {134, 234, 345}
F34 : {134, 234, 125, 345}
F35 : {134, 234, 135, 345}
F36 : {134, 234, 125, 135, 345}
F37 : {134, 234, 235, 345}
F38 : {134, 234, 125, 235, 345}
F39 : {134, 234, 135, 235, 345}
F40 : {134, 234, 125, 135, 235, 345}
F41 : {134, 234, 145, 345}
F42 : {134, 234, 125, 145, 345}
F43 : {134, 234, 235, 145, 345}
F44 : {134, 234, 125, 235, 145, 345}
F45 : {134, 234, 245, 345}
F46 : {134, 234, 125, 245, 345}
F47 : {134, 234, 135, 245, 345}
F48 : {134, 234, 125, 135, 245, 345}
F49 : {134, 234, 145, 245, 345}
F50 : {134, 234, 125, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)
B3  : (F3)+(F5)+(F9)+(F17)
B4  : (F4)+(F6)+(F10)+(F18)
B5  : (F7)+(F25)
B6  : (F8)+(F26)
B7  : (F11)+(F21)
B8  : (F12)+(F22)
B9  : (F13)+(F19)
B10 : (F14)+(F20)
B11 : (F15)+(F23)+(F27)+(F29)
B12 : (F16)+(F24)+(F28)+(F30)
B13 : (F31)-2(F32)+(F33)
B14 : (F31)+(F32)-2(F33)
B15 : (F34)
B16 : (F35)+(F37)+(F41)+(F45)
B17 : (F36)+(F38)+(F42)+(F46)
B18 : (F39)+(F49)
B19 : (F40)+(F50)
B20 : (F43)+(F47)
B21 : (F44)+(F48)

Matrix :
90859/50000 20379/125000 1129/62500 29533/20000 192663/200000 1373377/1000000 513351/200000 -129133/100000 -700529/1000000 9447/50000 717327/1000000 181577/250000 167723/125000 132379/500000 -22658/15625 1624933/1000000 -401723/500000 99859/500000 -630251/500000 859777/1000000 640273/1000000
20379/125000 1541897/1000000 -104917/500000 41979/125000 203199/1000000 -526189/1000000 19/2000 -233929/500000 -1583209/1000000 518783/1000000 -17083/200000 -836113/1000000 -31001/500000 -188063/200000 733401/500000 492211/1000000 176529/100000 -275633/1000000 4231/200000 -1343219/1000000 1548501/1000000
1129/62500 -104917/500000 303911/1000000 -317509/1000000 69273/250000 -10733/40000 49309/500000 100641/500000 275107/500000 -307089/1000000 366979/1000000 -200373/1000000 -176927/3000000 -1893/250000 -140247/500000 148513/500000 -28513/125000 348693/1000000 -3919/20000 698753/1000000 -30409/50000
29533/20000 41979/125000 -317509/1000000 239613/100000 89901/1000000 36348/15625 2381953/1000000 -1742989/1000000 -23753/12500 149011/200000 -19279/40000 701729/500000 828063/500000 384997/600000 -55487/50000 415451/500000 -607637/1000000 -468341/500000 -117361/250000 -599457/1000000 50069/25000
192663/200000 203199/1000000 69273/250000 89901/1000000 181973/100000 -643587/1000000 22672/15625 -132751/1000000 35733/200000 -10047/25000 195361/125000 -983243/1000000 1650847/3000000 -891959/3000000 -146737/200000 941143/500000 52317/500000 60149/100000 -454703/500000 747297/500000 -274681/1000000
1373377/1000000 -526189/1000000 -10733/40000 36348/15625 -643587/1000000 3639453/1000000 50589/20000 -899673/500000 -248711/200000 275677/500000 -194383/200000 1255391/500000 467167/250000 1413163/1000000 -1031291/500000 16067/50000 -963723/500000 -128443/125000 -80303/200000 -61351/500000 1406089/1000000
513351/200000 19/2000 49309/500000 2381953/1000000 22672/15625 50589/20000 2245347/500000 -1034237/500000 -132449/125000 -5739/1000000 97117/125000 1125447/1000000 2492437/1000000 1223189/1500000 -2700669/1000000 2953589/1000000 -1525397/1000000 -85433/500000 -1516933/1000000 463151/250000 261891/250000
-129133/100000 -233929/500000 100641/500000 -1742989/1000000 -132751/1000000 -899673/500000 -1034237/500000 768919/500000 1474827/1000000 -9094/15625 258061/1000000 -1085681/1000000 -3789877/3000000 -289483/1000000 773561/1000000 -914181/1000000 383531/1000000 226403/500000 668789/1000000 69713/200000 -299991/200000
-700529/1000000 -1583209/1000000 275107/500000 -23753/12500 35733/200000 -248711/200000 -132449/125000 1474827/1000000 3856609/1000000 -54159/50000 1368133/1000000 104757/1000000 -1920983/1500000 24301/1000000 -1071171/1000000 -298841/500000 -894029/500000 1173629/500000 -1106821/1000000 679739/250000 -1006017/250000
9447/50000 518783/1000000 -307089/1000000 149011/200000 -10047/25000 275677/500000 -5739/1000000 -9094/15625 -54159/50000 947141/1000000 -36839/100000 607131/1000000 1759/31250 -541613/3000000 123503/250000 -23887/40000 43701/125000 -111473/500000 -196007/1000000 -1438859/1000000 544491/500000
717327/1000000 -17083/200000 366979/1000000 -19279/40000 195361/125000 -194383/200000 97117/125000 258061/1000000 1368133/1000000 -36839/100000 23403/10000 -299571/500000 -33043/125000 -1976947/3000000 -729953/1000000 1086977/1000000 -438883/1000000 982851/500000 -1871053/1000000 891457/500000 -1652831/1000000
181577/250000 -836113/1000000 -200373/1000000 701729/500000 -983243/1000000 1255391/500000 1125447/1000000 -1085681/1000000 104757/1000000 607131/1000000 -299571/500000 2708179/1000000 134961/200000 967147/1000000 -799733/500000 -92577/100000 -2167349/1000000 120237/500000 -964279/1000000 -57279/500000 -126713/1000000
167723/125000 -31001/500000 -176927/3000000 828063/500000 1650847/3000000 467167/250000 2492437/1000000 -3789877/3000000 -1920983/1500000 1759/31250 -33043/125000 134961/200000 9/5 9/10 -1146889/750000 4694369/3000000 -552049/750000 -3406357/3000000 653/500000 528671/1000000 1084489/750000
132379/500000 -188063/200000 -1893/250000 384997/600000 -891959/3000000 1413163/1000000 1223189/1500000 -289483/1000000 24301/1000000 -541613/3000000 -1976947/3000000 967147/1000000 9/10 6/5 -4205159/3000000 7237/1500000 -3934793/3000000 -1383163/1500000 17119/31250 762391/1500000 121771/750000
-22658/15625 733401/500000 -140247/500000 -55487/50000 -146737/200000 -1031291/500000 -2700669/1000000 773561/1000000 -1071171/1000000 123503/250000 -729953/1000000 -799733/500000 -1146889/750000 -4205159/3000000 3248641/1000000 -253851/200000 704571/250000 -76789/200000 1152519/1000000 -319273/125000 537533/500000
1624933/1000000 492211/1000000 148513/500000 415451/500000 941143/500000 16067/50000 2953589/1000000 -914181/1000000 -298841/500000 -23887/40000 1086977/1000000 -92577/100000 4694369/3000000 7237/1500000 -253851/200000 1657719/500000 21991/500000 -78093/1000000 -713023/1000000 2066417/1000000 278743/500000
-401723/500000 176529/100000 -28513/125000 -607637/1000000 52317/500000 -963723/500000 -1525397/1000000 383531/1000000 -894029/500000 43701/125000 -438883/1000000 -2167349/1000000 -552049/750000 -3934793/3000000 704571/250000 21991/500000 394351/125000 -115343/125000 19404/15625 -2129013/1000000 1865629/1000000
99859/500000 -275633/1000000 348693/1000000 -468341/500000 60149/100000 -128443/125000 -85433/500000 226403/500000 1173629/500000 -111473/500000 982851/500000 120237/500000 -3406357/3000000 -1383163/1500000 -76789/200000 -78093/1000000 -115343/125000 2982513/1000000 -1197853/500000 1667221/1000000 -1405979/500000
-630251/500000 4231/200000 -3919/20000 -117361/250000 -454703/500000 -80303/200000 -1516933/1000000 668789/1000000 -1106821/1000000 -196007/1000000 -1871053/1000000 -964279/1000000 653/500000 17119/31250 1152519/1000000 -713023/1000000 19404/15625 -1197853/500000 1387661/500000 -1420513/1000000 299503/200000
859777/1000000 -1343219/1000000 698753/1000000 -599457/1000000 747297/500000 -61351/500000 463151/250000 69713/200000 679739/250000 -1438859/1000000 891457/500000 -57279/500000 528671/1000000 762391/1500000 -319273/125000 2066417/1000000 -2129013/1000000 1667221/1000000 -1420513/1000000 4278591/1000000 -2963547/1000000
640273/1000000 1548501/1000000 -30409/50000 50069/25000 -274681/1000000 1406089/1000000 261891/250000 -299991/200000 -1006017/250000 544491/500000 -1652831/1000000 -126713/1000000 1084489/750000 121771/750000 537533/500000 278743/500000 1865629/1000000 -1405979/500000 299503/200000 -2963547/1000000 4409437/1000000


--- Term 3 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 44
Matrix dimension : 28

Flags :
F1  : {134, 234, 135}
F2  : {134, 234, 125, 135}
F3  : {134, 234, 235}
F4  : {134, 234, 125, 235}
F5  : {134, 234, 135, 235}
F6  : {134, 234, 125, 135, 235}
F7  : {134, 234, 145}
F8  : {134, 234, 125, 145}
F9  : {134, 234, 135, 145}
F10 : {134, 234, 125, 135, 145}
F11 : {134, 234, 235, 145}
F12 : {134, 234, 125, 235, 145}
F13 : {134, 234, 135, 235, 145}
F14 : {134, 234, 125, 135, 235, 145}
F15 : {134, 234, 245}
F16 : {134, 234, 125, 245}
F17 : {134, 234, 135, 245}
F18 : {134, 234, 125, 135, 245}
F19 : {134, 234, 235, 245}
F20 : {134, 234, 125, 235, 245}
F21 : {134, 234, 135, 235, 245}
F22 : {134, 234, 125, 135, 235, 245}
F23 : {134, 234, 145, 245}
F24 : {134, 234, 125, 145, 245}
F25 : {134, 234, 135, 145, 245}
F26 : {134, 234, 125, 135, 145, 245}
F27 : {134, 234, 235, 145, 245}
F28 : {134, 234, 125, 235, 145, 245}
F29 : {134, 234, 135, 345}
F30 : {134, 234, 125, 135, 345}
F31 : {134, 234, 235, 345}
F32 : {134, 234, 125, 235, 345}
F33 : {134, 234, 135, 235, 345}
F34 : {134, 234, 125, 135, 235, 345}
F35 : {134, 234, 145, 345}
F36 : {134, 234, 125, 145, 345}
F37 : {134, 234, 235, 145, 345}
F38 : {134, 234, 125, 235, 145, 345}
F39 : {134, 234, 245, 345}
F40 : {134, 234, 125, 245, 345}
F41 : {134, 234, 135, 245, 345}
F42 : {134, 234, 125, 135, 245, 345}
F43 : {134, 234, 145, 245, 345}
F44 : {134, 234, 125, 145, 245, 345}

Basis :
B1  : (F1)-(F3)
B2  : (F1)-(F7)
B3  : (F1)-(F15)
B4  : (F2)-(F4)
B5  : (F2)-(F8)
B6  : (F2)-(F16)
B7  : (F5)-(F23)
B8  : (F6)-(F24)
B9  : (F9)-(F19)
B10 : (F10)-(F20)
B11 : (F11)-(F17)
B12 : (F12)-(F18)
B13 : (F13)-(F21)
B14 : (F13)-(F25)
B15 : (F13)-(F27)
B16 : (F14)-(F22)
B17 : (F14)-(F26)
B18 : (F14)-(F28)
B19 : (F29)-(F31)
B20 : (F29)-(F35)
B21 : (F29)-(F39)
B22 : (F30)-(F32)
B23 : (F30)-(F36)
B24 : (F30)-(F40)
B25 : (F33)-(F43)
B26 : (F34)-(F44)
B27 : (F37)-(F41)
B28 : (F38)-(F42)

Matrix :
314393/500000 43169/200000 -2177/100000 292497/1000000 195063/1000000 118623/1000000 -88611/250000 -27029/62500 708793/1000000 378779/500000 -1413357/1000000 -104757/125000 -26327/200000 -164181/250000 -35499/1000000 -442807/500000 -1179973/1000000 88007/200000 263933/500000 251283/1000000 -101323/1000000 415311/1000000 -151469/1000000 -111911/1000000 -16803/200000 4831/50000 -1600241/1000000 -285921/200000
43169/200000 48799/125000 46349/1000000 199387/1000000 28749/250000 125659/1000000 -41123/500000 -171999/1000000 24037/62500 40569/100000 -107923/125000 -102119/200000 -39127/250000 -235731/500000 10443/250000 -8349/20000 -198667/500000 4283/15625 92851/250000 51031/250000 67897/1000000 334193/1000000 33533/1000000 -21177/200000 243/250000 30777/200000 -244109/250000 -104413/125000
-2177/100000 46349/1000000 95499/250000 20561/200000 -5103/500000 177711/1000000 307083/1000000 56487/200000 151513/1000000 143671/1000000 37413/500000 35551/1000000 -58167/1000000 14391/1000000 10657/31250 6539/31250 68123/100000 -3811/250000 194379/1000000 3989/1000000 52653/125000 12081/62500 156703/1000000 86869/1000000 54799/500000 46957/500000 17737/200000 145139/1000000
292497/1000000 199387/1000000 20561/200000 559467/1000000 19807/125000 61201/250000 -30179/1000000 -27149/250000 633303/1000000 657403/1000000 -63173/62500 -306393/500000 -134231/1000000 -47397/100000 2017/8000 -463293/1000000 -88951/250000 78227/250000 573073/1000000 31103/200000 30507/100000 473079/1000000 9833/1000000 -18089/1000000 20339/1000000 69641/500000 -568903/500000 -965187/1000000
195063/1000000 28749/250000 -5103/500000 19807/125000 342031/1000000 31069/500000 -5223/31250 -251761/1000000 38619/125000 329853/1000000 -45469/62500 -43153/100000 -45729/500000 -181393/500000 -18209/500000 -195723/500000 -254957/500000 26867/125000 49923/200000 73223/500000 -599/40000 115157/500000 -3133/100000 -5601/62500 -30581/1000000 96917/1000000 -102583/125000 -724879/1000000
118623/1000000 125659/1000000 177711/1000000 61201/250000 31069/500000 108411/200000 15053/62500 61999/500000 220397/500000 443451/1000000 -114419/250000 -140179/500000 -37151/250000 -315447/1000000 6313/15625 2349/125000 467873/1000000 128181/1000000 526671/1000000 32449/250000 115333/200000 236509/500000 174339/1000000 11299/500000 110333/1000000 3307/15625 -524147/1000000 -366983/1000000
-88611/250000 -41123/500000 307083/1000000 -30179/1000000 -5223/31250 15053/62500 43577/40000 1084121/1000000 -296233/1000000 -176157/500000 251841/200000 728611/1000000 5807/1000000 653887/1000000 767087/1000000 1087253/1000000 90283/40000 -42321/125000 -53939/1000000 -94069/500000 925659/1000000 30409/1000000 201141/500000 138063/500000 53373/200000 10199/500000 724361/500000 14127/10000
-27029/62500 -171999/1000000 56487/200000 -27149/250000 -251761/1000000 61999/500000 1084121/1000000 1491111/1000000 -346363/1000000 -405323/1000000 88043/50000 511141/500000 100259/500000 313799/250000 243369/250000 222129/200000 1113569/500000 -53993/125000 -288051/1000000 -102493/250000 181127/200000 -271737/1000000 56363/250000 532547/1000000 12363/50000 -12437/40000 8137/4000 932077/500000
708793/1000000 24037/62500 151513/1000000 633303/1000000 38619/125000 220397/500000 -296233/1000000 -346363/1000000 1014597/500000 1947783/1000000 -2221183/1000000 -1324771/1000000 -48011/500000 -16917/20000 562589/1000000 -292799/200000 -698321/500000 2673/4000 606559/500000 61443/200000 443243/1000000 234101/250000 -303841/1000000 83953/500000 -21579/500000 90741/1000000 -2527659/1000000 -2221673/1000000
378779/500000 40569/100000 143671/1000000 657403/1000000 329853/1000000 443451/1000000 -176157/500000 -405323/1000000 1947783/1000000 412373/200000 -1189447/500000 -708761/500000 -100743/1000000 -113849/125000 549547/1000000 -794523/500000 -313567/200000 714289/1000000 39597/31250 66347/200000 208573/500000 243379/250000 -84629/250000 161753/1000000 -14699/250000 18169/200000 -338501/125000 -2387769/1000000
-1413357/1000000 -107923/125000 37413/500000 -63173/62500 -45469/62500 -114419/250000 251841/200000 88043/50000 -2221183/1000000 -1189447/500000 5785443/1000000 639299/200000 204777/250000 3007091/1000000 27299/62500 723571/250000 1951851/500000 -1552047/1000000 -500549/250000 -1207449/1000000 88771/200000 -223887/125000 26959/200000 170873/200000 251201/1000000 -89463/125000 99264/15625 280991/50000
-104757/125000 -102119/200000 35551/1000000 -306393/500000 -43153/100000 -140179/500000 728611/1000000 511141/500000 -1324771/1000000 -708761/500000 639299/200000 543747/250000 242293/500000 1770721/1000000 23087/100000 171219/100000 143331/62500 -37041/40000 -1209621/1000000 -724607/1000000 123389/500000 -1057961/1000000 89811/1000000 244819/500000 72983/500000 -105061/250000 1846571/500000 3197917/1000000
-26327/200000 -39127/250000 -58167/1000000 -134231/1000000 -45729/500000 -37151/250000 5807/1000000 100259/500000 -48011/500000 -100743/1000000 204777/250000 242293/500000 561751/1000000 146483/200000 18039/250000 11791/250000 -4687/100000 -147547/1000000 -377689/1000000 -354013/1000000 -12647/500000 -227827/500000 -164449/500000 369601/1000000 -44669/1000000 -331021/1000000 95851/100000 92/125
-164181/250000 -235731/500000 14391/1000000 -47397/100000 -181393/500000 -315447/1000000 653887/1000000 313799/250000 -16917/20000 -113849/125000 3007091/1000000 1770721/1000000 146483/200000 2610973/1000000 69147/100000 266677/250000 1501271/1000000 -342953/500000 -1191217/1000000 -939829/1000000 278339/1000000 -1287187/1000000 -305063/1000000 945897/1000000 37679/500000 -458117/500000 1742157/500000 1457343/500000
-35499/1000000 10443/250000 10657/31250 2017/8000 -18209/500000 6313/15625 767087/1000000 243369/250000 562589/1000000 549547/1000000 27299/62500 23087/100000 18039/250000 69147/100000 724399/500000 37209/100000 178167/125000 -7943/125000 437333/1000000 -713/3125 1116037/1000000 67287/250000 17921/125000 293403/500000 230141/1000000 -26721/125000 526959/1000000 138777/250000
-442807/500000 -8349/20000 6539/31250 -463293/1000000 -195723/500000 2349/125000 1087253/1000000 222129/200000 -292799/200000 -794523/500000 723571/250000 171219/100000 11791/250000 266677/250000 37209/100000 2488679/1000000 3545907/1000000 -551687/500000 -153029/200000 -455241/1000000 726607/1000000 -110579/250000 353563/500000 13957/125000 321693/1000000 2457/40000 824371/250000 3090491/1000000
-1179973/1000000 -198667/500000 68123/100000 -88951/250000 -254957/500000 467873/1000000 90283/40000 1113569/500000 -698321/500000 -313567/200000 1951851/500000 143331/62500 -4687/100000 1501271/1000000 178167/125000 3545907/1000000 6410869/1000000 -1394317/1000000 -257967/500000 -68261/125000 2022163/1000000 -12623/125000 260041/200000 55033/125000 89019/125000 150287/500000 178447/40000 4329203/1000000
88007/200000 4283/15625 -3811/250000 78227/250000 26867/125000 128181/1000000 -42321/125000 -53993/125000 2673/4000 714289/1000000 -1552047/1000000 -37041/40000 -147547/1000000 -342953/500000 -7943/125000 -551687/500000 -1394317/1000000 34469/50000 560429/1000000 315303/1000000 -101039/1000000 96681/250000 -43951/250000 -108207/1000000 -82587/1000000 63917/500000 -1769009/1000000 -1592963/1000000
263933/500000 92851/250000 194379/1000000 573073/1000000 49923/200000 526671/1000000 -53939/1000000 -288051/1000000 606559/500000 39597/31250 -500549/250000 -1209621/1000000 -377689/1000000 -1191217/1000000 437333/1000000 -153029/200000 -257967/500000 560429/1000000 677161/500000 42989/100000 267157/500000 1076077/1000000 149931/1000000 -15293/100000 31871/500000 399551/1000000 -22979/10000 -1894411/1000000
251283/1000000 51031/250000 3989/1000000 31103/200000 73223/500000 32449/250000 -94069/500000 -102493/250000 61443/200000 66347/200000 -1207449/1000000 -724607/1000000 -354013/1000000 -939829/1000000 -713/3125 -455241/1000000 -68261/125000 315303/1000000 42989/100000 113241/200000 -108861/1000000 510533/1000000 74829/500000 -19583/50000 -20209/1000000 361339/1000000 -1402207/1000000 -233373/200000
-101323/1000000 67897/1000000 52653/125000 30507/100000 -599/40000 115333/200000 925659/1000000 181127/200000 443243/1000000 208573/500000 88771/200000 123389/500000 -12647/500000 278339/1000000 1116037/1000000 726607/1000000 2022163/1000000 -101039/1000000 267157/500000 -108861/1000000 1501479/1000000 260817/500000 176003/500000 368643/1000000 305261/1000000 86587/500000 52141/100000 316231/500000
415311/1000000 334193/1000000 12081/62500 473079/1000000 115157/500000 236509/500000 30409/1000000 -271737/1000000 234101/250000 243379/250000 -223887/125000 -1057961/1000000 -227827/500000 -1287187/1000000 67287/250000 -110579/250000 -12623/125000 96681/250000 1076077/1000000 510533/1000000 260817/500000 281243/250000 71181/250000 -167957/500000 19221/250000 129167/250000 -258281/125000 -329999/200000
-151469/1000000 33533/1000000 156703/1000000 9833/1000000 -3133/100000 174339/1000000 201141/500000 56363/250000 -303841/1000000 -84629/250000 26959/200000 89811/1000000 -164449/500000 -305063/1000000 17921/125000 353563/500000 260041/200000 -43951/250000 149931/1000000 74829/500000 176003/500000 71181/250000 295881/500000 -235931/1000000 23437/125000 170781/500000 27223/200000 57127/200000
-111911/1000000 -21177/200000 86869/1000000 -18089/1000000 -5601/62500 11299/500000 138063/500000 532547/1000000 83953/500000 161753/1000000 170873/200000 244819/500000 369601/1000000 945897/1000000 293403/500000 13957/125000 55033/125000 -108207/1000000 -15293/100000 -19583/50000 368643/1000000 -167957/500000 -235931/1000000 611321/1000000 31827/500000 -9339/25000 1005543/1000000 818449/1000000
-16803/200000 243/250000 54799/500000 20339/1000000 -30581/1000000 110333/1000000 53373/200000 12363/50000 -21579/500000 -14699/250000 251201/1000000 72983/500000 -44669/1000000 37679/500000 230141/1000000 321693/1000000 89019/125000 -82587/1000000 31871/500000 -20209/1000000 305261/1000000 19221/250000 23437/125000 31827/500000 56577/500000 42581/500000 287371/1000000 78101/250000
4831/50000 30777/200000 46957/500000 69641/500000 96917/1000000 3307/15625 10199/500000 -12437/40000 90741/1000000 18169/200000 -89463/125000 -105061/250000 -331021/1000000 -458117/500000 -26721/125000 2457/40000 150287/500000 63917/500000 399551/1000000 361339/1000000 86587/500000 129167/250000 170781/500000 -9339/25000 42581/500000 550709/1000000 -839271/1000000 -307443/500000
-1600241/1000000 -244109/250000 17737/200000 -568903/500000 -102583/125000 -524147/1000000 724361/500000 8137/4000 -2527659/1000000 -338501/125000 99264/15625 1846571/500000 95851/100000 1742157/500000 526959/1000000 824371/250000 178447/40000 -1769009/1000000 -22979/10000 -1402207/1000000 52141/100000 -258281/125000 27223/200000 1005543/1000000 287371/1000000 -839271/1000000 7315143/1000000 1587671/250000
-285921/200000 -104413/125000 145139/1000000 -965187/1000000 -724879/1000000 -366983/1000000 14127/10000 932077/500000 -2221673/1000000 -2387769/1000000 280991/50000 3197917/1000000 92/125 1457343/500000 138777/250000 3090491/1000000 4329203/1000000 -1592963/1000000 -1894411/1000000 -233373/200000 316231/500000 -329999/200000 57127/200000 818449/1000000 78101/250000 -307443/500000 1587671/250000 2832753/500000


--- Term 4 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 45
Matrix dimension : 12

Flags :
F1  : {124, 134, 234}
F2  : {124, 134, 234, 125}
F3  : {124, 134, 234, 135}
F4  : {124, 134, 234, 125, 135}
F5  : {124, 134, 234, 235}
F6  : {124, 134, 234, 125, 235}
F7  : {124, 134, 234, 135, 235}
F8  : {124, 134, 234, 125, 135, 235}
F9  : {124, 134, 234, 145}
F10 : {124, 134, 234, 125, 145}
F11 : {124, 134, 234, 135, 145}
F12 : {124, 134, 234, 125, 135, 145}
F13 : {124, 134, 234, 235, 145}
F14 : {124, 134, 234, 125, 235, 145}
F15 : {124, 134, 234, 135, 235, 145}
F16 : {124, 134, 234, 125, 135, 235, 145}
F17 : {124, 134, 234, 245}
F18 : {124, 134, 234, 125, 245}
F19 : {124, 134, 234, 135, 245}
F20 : {124, 134, 234, 125, 135, 245}
F21 : {124, 134, 234, 235, 245}
F22 : {124, 134, 234, 125, 235, 245}
F23 : {124, 134, 234, 135, 235, 245}
F24 : {124, 134, 234, 125, 135, 235, 245}
F25 : {124, 134, 234, 145, 245}
F26 : {124, 134, 234, 135, 145, 245}
F27 : {124, 134, 234, 235, 145, 245}
F28 : {124, 134, 234, 135, 235, 145, 245}
F29 : {124, 134, 234, 345}
F30 : {124, 134, 234, 125, 345}
F31 : {124, 134, 234, 135, 345}
F32 : {124, 134, 234, 125, 135, 345}
F33 : {124, 134, 234, 235, 345}
F34 : {124, 134, 234, 125, 235, 345}
F35 : {124, 134, 234, 135, 235, 345}
F36 : {124, 134, 234, 125, 135, 235, 345}
F37 : {124, 134, 234, 145, 345}
F38 : {124, 134, 234, 125, 145, 345}
F39 : {124, 134, 234, 235, 145, 345}
F40 : {124, 134, 234, 125, 235, 145, 345}
F41 : {124, 134, 234, 245, 345}
F42 : {124, 134, 234, 125, 245, 345}
F43 : {124, 134, 234, 135, 245, 345}
F44 : {124, 134, 234, 125, 135, 245, 345}
F45 : {124, 134, 234, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F5)
B3  : (F4)+(F6)+(F7)
B4  : 4(F8)+(F16)+(F24)+(F28)+(F36)+(F40)+(F44)-2(F45)
B5  : (F9)+(F17)+(F29)
B6  : (F10)+(F11)+(F18)+(F21)+(F31)+(F33)
B7  : (F12)+(F22)+(F35)
B8  : (F13)+(F19)+(F30)
B9  : (F14)+(F15)+(F20)+(F23)+(F32)+(F34)
B10 : (F25)+(F37)+(F41)
B11 : (F26)+(F27)+(F38)+(F39)+(F42)+(F43)
B12 : 2(F8)-5(F16)-5(F24)+6(F28)-5(F36)+6(F40)+6(F44)-(F45)

Matrix :
499497/500000 -25791/25000 24107/31250 188733/5500000 -25563/40000 -443499/1000000 -412763/500000 -977803/1000000 -228141/1000000 794763/1000000 77537/250000 328833/1375000
-25791/25000 1433231/1000000 -919107/1000000 43929/550000 562703/1000000 257781/500000 382431/500000 531249/500000 353609/1000000 -71611/62500 -223981/500000 -616989/2200000
24107/31250 -919107/1000000 48773/62500 7213/5500000 -20781/40000 -392321/1000000 -130963/200000 -412303/500000 -220517/1000000 72983/100000 287141/1000000 1131077/5500000
188733/5500000 43929/550000 7213/5500000 109240969/378125000 -1113457/2750000 -5637/55000 -176797/500000 -45731/500000 66839/343750 -303879/550000 -580137/2750000 -959719/189062500
-25563/40000 562703/1000000 -20781/40000 -1113457/2750000 1028391/1000000 108249/250000 203897/200000 732527/1000000 -97423/1000000 19889/100000 14167/200000 -1684597/11000000
-443499/1000000 257781/500000 -392321/1000000 -5637/55000 108249/250000 92213/250000 431149/1000000 48929/100000 4877/250000 -199807/1000000 -79079/1000000 -1227973/11000000
-412763/500000 382431/500000 -130963/200000 -176797/500000 203897/200000 431149/1000000 1208599/1000000 918597/1000000 119/10000 -4217/40000 -22963/500000 -91449/440000
-977803/1000000 531249/500000 -412303/500000 -45731/500000 732527/1000000 48929/100000 918597/1000000 539371/500000 18549/100000 -44941/62500 -280591/1000000 -2729053/11000000
-228141/1000000 353609/1000000 -220517/1000000 66839/343750 -97423/1000000 4877/250000 119/10000 18549/100000 134831/500000 -31627/50000 -6331/25000 -82437/1100000
794763/1000000 -71611/62500 72983/100000 -303879/550000 19889/100000 -199807/1000000 -4217/40000 -44941/62500 -31627/50000 37953/20000 182709/250000 665913/2750000
77537/250000 -223981/500000 287141/1000000 -580137/2750000 14167/200000 -79079/1000000 -22963/500000 -280591/1000000 -6331/25000 182709/250000 285633/1000000 520053/5500000
328833/1375000 -616989/2200000 1131077/5500000 -959719/189062500 -1684597/11000000 -1227973/11000000 -91449/440000 -2729053/11000000 -82437/1100000 665913/2750000 520053/5500000 6115969/94531250


--- Term 5 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 42
Matrix dimension : 29

Flags :
F1  : {124, 134, 234, 125}
F2  : {124, 134, 234, 135}
F3  : {124, 134, 234, 125, 135}
F4  : {124, 134, 234, 235}
F5  : {124, 134, 234, 125, 235}
F6  : {124, 134, 234, 135, 235}
F7  : {124, 134, 234, 145}
F8  : {124, 134, 234, 125, 145}
F9  : {124, 134, 234, 135, 145}
F10 : {124, 134, 234, 125, 135, 145}
F11 : {124, 134, 234, 235, 145}
F12 : {124, 134, 234, 125, 235, 145}
F13 : {124, 134, 234, 135, 235, 145}
F14 : {124, 134, 234, 125, 135, 235, 145}
F15 : {124, 134, 234, 245}
F16 : {124, 134, 234, 125, 245}
F17 : {124, 134, 234, 135, 245}
F18 : {124, 134, 234, 125, 135, 245}
F19 : {124, 134, 234, 235, 245}
F20 : {124, 134, 234, 125, 235, 245}
F21 : {124, 134, 234, 135, 235, 245}
F22 : {124, 134, 234, 125, 135, 235, 245}
F23 : {124, 134, 234, 145, 245}
F24 : {124, 134, 234, 135, 145, 245}
F25 : {124, 134, 234, 235, 145, 245}
F26 : {124, 134, 234, 135, 235, 145, 245}
F27 : {124, 134, 234, 345}
F28 : {124, 134, 234, 125, 345}
F29 : {124, 134, 234, 135, 345}
F30 : {124, 134, 234, 125, 135, 345}
F31 : {124, 134, 234, 235, 345}
F32 : {124, 134, 234, 125, 235, 345}
F33 : {124, 134, 234, 135, 235, 345}
F34 : {124, 134, 234, 125, 135, 235, 345}
F35 : {124, 134, 234, 145, 345}
F36 : {124, 134, 234, 125, 145, 345}
F37 : {124, 134, 234, 235, 145, 345}
F38 : {124, 134, 234, 125, 235, 145, 345}
F39 : {124, 134, 234, 245, 345}
F40 : {124, 134, 234, 125, 245, 345}
F41 : {124, 134, 234, 135, 245, 345}
F42 : {124, 134, 234, 125, 135, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F3)-(F5)
B4  : (F3)-(F6)
B5  : (F7)-(F15)
B6  : (F7)-(F27)
B7  : (F8)-(F9)
B8  : (F8)-(F16)
B9  : (F8)-(F19)
B10 : (F8)-(F29)
B11 : (F8)-(F31)
B12 : (F10)-(F20)
B13 : (F10)-(F33)
B14 : (F11)-(F17)
B15 : (F11)-(F28)
B16 : (F12)-(F13)
B17 : (F12)-(F18)
B18 : (F12)-(F21)
B19 : (F12)-(F30)
B20 : (F12)-(F32)
B21 : (F23)-(F35)
B22 : (F23)-(F39)
B23 : (F24)-(F25)
B24 : (F24)-(F36)
B25 : (F24)-(F37)
B26 : (F24)-(F40)
B27 : (F24)-(F41)
B28 : (F14)-2(F22)-(F26)+(F34)+2(F38)-(F42)
B29 : 3(F14)-(F22)+2(F26)-2(F34)+(F38)-3(F42)

Matrix :
744627/1000000 423693/1000000 -177239/1000000 88723/500000 300951/1000000 764349/1000000 285161/1000000 -14669/62500 66609/100000 595347/1000000 1011381/1000000 -388803/1000000 1448241/1000000 540141/1000000 -4937/20000 114583/1000000 -95689/1000000 990871/1000000 442807/1000000 465499/1000000 -13047/250000 24069/25000 -9027/20000 -624633/1000000 -19349/500000 22063/1000000 301323/250000 -125817/2500000 432483/2500000
423693/1000000 48563/20000 809447/1000000 1019417/1000000 246413/1000000 14979/31250 29839/250000 -15319/40000 419073/250000 191189/1000000 1043387/500000 111307/200000 1813433/1000000 -1288073/1000000 -1765401/1000000 121989/200000 -15247/10000 457937/1000000 -1753893/1000000 73811/250000 1761/500000 41039/200000 1807579/1000000 -42241/100000 1755081/1000000 -152187/125000 -296849/200000 -60743/5000000 -148641/5000000
-177239/1000000 809447/1000000 181119/250000 185947/500000 -38191/250000 -75447/200000 -71243/500000 -8209/500000 6501/20000 -180339/500000 13167/50000 56343/100000 -104237/500000 -544351/500000 -186409/250000 47761/200000 -85731/125000 -535743/1000000 -50947/40000 -262479/1000000 19689/500000 -678207/1000000 163783/125000 254339/1000000 46157/50000 -673723/1000000 -1722229/1000000 189843/5000000 -157551/1000000
88723/500000 1019417/1000000 185947/500000 130291/200000 38109/500000 131981/1000000 8489/200000 -83961/500000 18249/25000 12169/250000 448311/500000 69069/250000 371111/500000 -632421/1000000 -425981/500000 74407/250000 -709481/1000000 38209/250000 -431647/500000 21411/250000 523/62500 2581/200000 447727/500000 -20839/125000 827677/1000000 -59521/100000 -785673/1000000 -989/1250000 -73671/2500000
300951/1000000 246413/1000000 -38191/250000 38109/500000 476361/1000000 293069/500000 6663/40000 -71709/500000 474613/1000000 205067/500000 355913/500000 -118119/500000 511519/500000 366339/1000000 -27299/500000 -4969/500000 -45143/1000000 30043/40000 13031/31250 478219/1000000 -16037/250000 805819/1000000 -225423/500000 -423403/1000000 -73511/1000000 137199/1000000 990269/1000000 -207637/5000000 369301/2500000
764349/1000000 14979/31250 -75447/200000 131981/1000000 293069/500000 1636123/1000000 10471/25000 -71469/200000 1065931/1000000 1017811/1000000 1651091/1000000 -323833/500000 2439297/1000000 62249/62500 -8093/200000 3601/1000000 -16587/125000 859943/500000 1175389/1000000 589381/500000 -12697/200000 1916801/1000000 -242493/200000 -472707/500000 -12327/62500 388547/1000000 48923/20000 -633049/5000000 453813/1250000
285161/1000000 29839/250000 -71243/500000 8489/200000 6663/40000 10471/25000 174591/500000 -129579/1000000 248401/1000000 333487/1000000 231543/500000 -144909/500000 153129/200000 187073/500000 -13287/500000 29371/1000000 6987/1000000 264907/500000 191233/500000 141629/500000 1867/1000000 550923/1000000 -197241/500000 -76707/250000 -95247/1000000 90453/1000000 39347/50000 -38489/1000000 106201/1000000
-14669/62500 -15319/40000 -8209/500000 -83961/500000 -71709/500000 -71469/200000 -129579/1000000 156661/500000 -223221/500000 -36663/125000 -623679/1000000 19809/200000 -384543/500000 -341/6250 235929/1000000 -94923/1000000 216357/1000000 -418293/1000000 -32317/1000000 -13517/50000 -2173/1000000 -419901/1000000 6537/200000 13027/50000 -35499/200000 80661/1000000 -340343/1000000 38387/1250000 -89907/1250000
66609/100000 419073/250000 6501/20000 18249/25000 474613/1000000 1065931/1000000 248401/1000000 -223221/500000 465881/250000 324463/500000 452783/200000 6303/125000 501577/200000 -302279/1000000 -8939/8000 44651/125000 -1059663/1000000 241997/200000 -496529/1000000 867637/1000000 -46267/1000000 241199/200000 498083/1000000 -192023/250000 1040457/1000000 -66819/125000 72933/200000 -384059/5000000 11421/62500
595347/1000000 191189/1000000 -180339/500000 12169/250000 205067/500000 1017811/1000000 333487/1000000 -36663/125000 324463/500000 966997/1000000 216263/200000 -152803/250000 436653/250000 225919/250000 40641/500000 2867/500000 44759/1000000 79111/62500 496689/500000 389339/500000 -923/31250 1386361/1000000 -102873/100000 -141959/200000 -18071/62500 65113/200000 39129/20000 -115553/1250000 669403/2500000
1011381/1000000 1043387/500000 13167/50000 448311/500000 355913/500000 1651091/1000000 231543/500000 -623679/1000000 452783/200000 216263/200000 208123/62500 -32483/200000 3649367/1000000 -55491/1000000 -1303551/1000000 26873/62500 -1278049/1000000 478393/250000 -57239/250000 330363/250000 -56619/1000000 97353/50000 115557/500000 -1178593/1000000 575751/500000 -525363/1000000 568451/500000 -642257/5000000 79149/250000
-388803/1000000 111307/200000 56343/100000 69069/250000 -118119/500000 -323833/500000 -144909/500000 19809/200000 6303/125000 -152803/250000 -32483/200000 14937/20000 -81613/100000 -586893/500000 -58203/100000 127869/1000000 -548669/1000000 -863587/1000000 -34199/25000 -216847/500000 -773/500000 -196347/200000 349231/250000 28513/62500 818123/1000000 -118227/200000 -2052457/1000000 174229/2500000 -1069467/5000000
1448241/1000000 1813433/1000000 -104237/500000 371111/500000 511519/500000 2439297/1000000 153129/200000 -384543/500000 501577/200000 436653/250000 3649367/1000000 -81613/100000 2397961/500000 991467/1000000 -451791/500000 8693/25000 -932029/1000000 586237/200000 492479/500000 961807/500000 -9909/125000 1546941/500000 -1017191/1000000 -345517/200000 136959/250000 -1271/50000 3145969/1000000 -1028319/5000000 22097/40000
540141/1000000 -1288073/1000000 -544351/500000 -632421/1000000 366339/1000000 62249/62500 187073/500000 -341/6250 -302279/1000000 225919/250000 -55491/1000000 -586893/500000 991467/1000000 2277231/1000000 1226939/1000000 -379263/1000000 246421/200000 1431507/1000000 2511061/1000000 84517/125000 -117261/1000000 1668667/1000000 -51651/20000 -152251/200000 -1722949/1000000 248169/200000 922999/250000 -217263/2500000 90703/250000
-4937/20000 -1765401/1000000 -186409/250000 -425981/500000 -27299/500000 -8093/200000 -13287/500000 235929/1000000 -8939/8000 40641/500000 -1303551/1000000 -58203/100000 -451791/500000 1226939/1000000 818643/500000 -282599/500000 37319/31250 -4053/250000 355773/200000 9139/62500 -11/12500 168387/500000 -925557/500000 193549/1000000 -1468837/1000000 1185847/1000000 1818331/1000000 -16251/500000 308639/2500000
114583/1000000 121989/200000 47761/200000 74407/250000 -4969/500000 3601/1000000 29371/1000000 -94923/1000000 44651/125000 2867/500000 26873/62500 127869/1000000 8693/25000 -379263/1000000 -282599/500000 47739/125000 -212111/500000 16917/1000000 -36039/62500 -23609/200000 741/20000 -67117/500000 607437/1000000 -24663/250000 254151/500000 -247431/500000 -271647/500000 18769/5000000 -106661/2500000
-95689/1000000 -15247/10000 -85731/125000 -709481/1000000 -45143/1000000 -16587/125000 6987/1000000 216357/1000000 -1059663/1000000 44759/1000000 -1278049/1000000 -548669/1000000 -932029/1000000 246421/200000 37319/31250 -212111/500000 332927/250000 -10357/1000000 17803/12500 -1709/8000 -73179/1000000 131519/1000000 -1490331/1000000 473/8000 -182773/125000 56137/62500 1554897/1000000 35189/2500000 33801/500000
990871/1000000 457937/1000000 -535743/1000000 38209/250000 30043/40000 859943/500000 264907/500000 -418293/1000000 241997/200000 79111/62500 478393/250000 -863587/1000000 586237/200000 1431507/1000000 -4053/250000 16917/1000000 -10357/1000000 2314001/1000000 739759/500000 1286569/1000000 -69147/500000 1174009/500000 -774511/500000 -1313789/1000000 -40953/100000 472969/1000000 1603153/500000 -165513/1250000 2206477/5000000
442807/1000000 -1753893/1000000 -50947/40000 -431647/500000 13031/31250 1175389/1000000 191233/500000 -32317/1000000 -496529/1000000 496689/500000 -57239/250000 -34199/25000 492479/500000 2511061/1000000 355773/200000 -36039/62500 17803/12500 739759/500000 3276537/1000000 944397/1000000 -52589/1000000 490153/250000 -659071/200000 -660831/1000000 -511283/250000 103437/62500 4373233/1000000 -676841/5000000 2212993/5000000
465499/1000000 73811/250000 -262479/1000000 21411/250000 478219/1000000 589381/500000 141629/500000 -13517/50000 867637/1000000 389339/500000 330363/250000 -216847/500000 961807/500000 84517/125000 9139/62500 -23609/200000 -1709/8000 1286569/1000000 944397/1000000 1248323/1000000 -16153/500000 1596927/1000000 -1012453/1000000 -639601/1000000 -15001/200000 56167/125000 1915023/1000000 -296151/2500000 1534493/5000000
-13047/250000 1761/500000 19689/500000 523/62500 -16037/250000 -12697/200000 1867/1000000 -2173/1000000 -46267/1000000 -923/31250 -56619/1000000 -773/500000 -9909/125000 -117261/1000000 -11/12500 741/20000 -73179/1000000 -69147/500000 -52589/1000000 -16153/500000 17761/250000 -126833/1000000 68321/1000000 98637/1000000 44989/500000 -51281/1000000 -181913/1000000 -6557/625000 -92971/5000000
24069/25000 41039/200000 -678207/1000000 2581/200000 805819/1000000 1916801/1000000 550923/1000000 -419901/1000000 241199/200000 1386361/1000000 97353/50000 -196347/200000 1546941/500000 1668667/1000000 168387/500000 -67117/500000 131519/1000000 1174009/500000 490153/250000 1596927/1000000 -126833/1000000 537379/200000 -204107/100000 -1275639/1000000 -312861/500000 400321/500000 748387/200000 -104807/625000 129319/250000
-9027/20000 1807579/1000000 163783/125000 447727/500000 -225423/500000 -242493/200000 -197241/500000 6537/200000 498083/1000000 -102873/100000 115557/500000 349231/250000 -1017191/1000000 -51651/20000 -925557/500000 607437/1000000 -1490331/1000000 -774511/500000 -659071/200000 -1012453/1000000 68321/1000000 -204107/100000 3405811/1000000 17069/25000 1056049/500000 -1731599/1000000 -4518213/1000000 685943/5000000 -1147009/2500000
-624633/1000000 -42241/100000 254339/1000000 -20839/125000 -423403/1000000 -472707/500000 -76707/250000 13027/50000 -192023/250000 -141959/200000 -1178593/1000000 28513/62500 -345517/200000 -152251/200000 193549/1000000 -24663/250000 473/8000 -1313789/1000000 -660831/1000000 -639601/1000000 98637/1000000 -1275639/1000000 17069/25000 831279/1000000 141547/1000000 -7891/62500 -839761/500000 310023/5000000 -1159273/5000000
-19349/500000 1755081/1000000 46157/50000 827677/1000000 -73511/1000000 -12327/62500 -95247/1000000 -35499/200000 1040457/1000000 -18071/62500 575751/500000 818123/1000000 136959/250000 -1722949/1000000 -1468837/1000000 254151/500000 -182773/125000 -40953/100000 -511283/250000 -15001/200000 44989/500000 -312861/500000 1056049/500000 141547/1000000 1803879/1000000 -1204233/1000000 -77267/31250 48237/2500000 -430511/2500000
22063/1000000 -152187/125000 -673723/1000000 -59521/100000 137199/1000000 388547/1000000 90453/1000000 80661/1000000 -66819/125000 65113/200000 -525363/1000000 -118227/200000 -1271/50000 248169/200000 1185847/1000000 -247431/500000 56137/62500 472969/1000000 103437/62500 56167/125000 -51281/1000000 400321/500000 -1731599/1000000 -7891/62500 -1204233/1000000 534593/500000 1020827/500000 -127919/2500000 968743/5000000
301323/250000 -296849/200000 -1722229/1000000 -785673/1000000 990269/1000000 48923/20000 39347/50000 -340343/1000000 72933/200000 39129/20000 568451/500000 -2052457/1000000 3145969/1000000 922999/250000 1818331/1000000 -271647/500000 1554897/1000000 1603153/500000 4373233/1000000 1915023/1000000 -181913/1000000 748387/200000 -4518213/1000000 -839761/500000 -77267/31250 1020827/500000 3460103/500000 -284271/1250000 777353/1000000
-125817/2500000 -60743/5000000 189843/5000000 -989/1250000 -207637/5000000 -633049/5000000 -38489/1000000 38387/1250000 -384059/5000000 -115553/1250000 -642257/5000000 174229/2500000 -1028319/5000000 -217263/2500000 -16251/500000 18769/5000000 35189/2500000 -165513/1250000 -676841/5000000 -296151/2500000 -6557/625000 -104807/625000 685943/5000000 310023/5000000 48237/2500000 -127919/2500000 -284271/1250000 204787/12500000 -170703/5000000
432483/2500000 -148641/5000000 -157551/1000000 -73671/2500000 369301/2500000 453813/1250000 106201/1000000 -89907/1250000 11421/62500 669403/2500000 79149/250000 -1069467/5000000 22097/40000 90703/250000 308639/2500000 -106661/2500000 33801/500000 2206477/5000000 2212993/5000000 1534493/5000000 -92971/5000000 129319/250000 -1147009/2500000 -1159273/5000000 -430511/2500000 968743/5000000 777353/1000000 -170703/5000000 512577/5000000



#Sharp Graphs
#1: Order 6 : Edges = {134, 234, 125, 135, 235, 145, 245, 126, 136, 236, 146, 246, 356, 456}
#2: Order 6 : Edges = {126, 136, 236, 146, 246, 346, 156, 256, 356, 456}
#3: Order 6 : Edges = {156, 256, 356, 456}
#4: Order 6 : Edges = {}
#5: Order 6 : Edges = {145, 245, 345, 126, 136, 236, 146, 246, 346, 156, 256, 356}
#6: Order 6 : Edges = {145, 245, 345, 146, 246, 346, 156, 256, 356}
#7: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346, 456}
#8: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346}



==> K4+H-02-prf.txt <==
#Density : 5/9

Program                       : DensityChecker

Order of subgraphs H          : 6
Number of forbidden graphs    : 2
Forbidden graphs              :
4 : {123, 124, 134, 234}
6 : {123, 124, 134, 125, 135, 126, 236, 146, 346, 356, 456}
Forbid only induced subgraphs : no
Number of terms               : 13


--- Term 1 ---

Order of type    : 0
Order of flags   : 3
Number of flags  : 2
Matrix dimension : 1

Flags :
F1 : {}
F2 : {123}

Basis :
B1 : 5(F1)-4(F2)

Matrix :
417578756299778885012027/10710399687828932322000000000


--- Term 2 ---

Order of type    : 1
Order of flags   : 3
Number of flags  : 2
Matrix dimension : 1

Flags :
F1 : {}
F2 : {123}

Basis :
B1 : 5(F1)-4(F2)

Matrix :
177076837633635522465341/5355199843914466161000000000


--- Term 3 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 11
Matrix dimension : 5

Flags :
F1  : {}
F2  : {124}
F3  : {134}
F4  : {124, 134}
F5  : {234}
F6  : {124, 234}
F7  : {134, 234}
F8  : {124, 134, 234}
F9  : {123, 124}
F10 : {123, 124, 134}
F11 : {123, 124, 234}

Basis :
B1 : 456(F1)+94(F2)+21(F4)+21(F6)+29(F7)-333(F8)-65(F9)+42(F10)+42(F11)
B2 : 188(F1)+915(F2)-30(F4)-30(F6)-671(F7)+56(F8)-117(F9)-60(F10)-60(F11)
B3 : (F3)+(F5)
B4 : 42(F1)-30(F2)+1181(F4)+1181(F6)+22(F7)-50(F8)+52(F9)-576(F10)-576(F11)
B5 : 10(F1)+9(F2)-4(F4)-4(F6)+16(F7)+15(F8)-106(F9)-8(F10)-8(F11)

Matrix :
4790367784737204441450923717/2334608567752223295203580000000000 14064102647112102209215783/16637961934094237931480000000000 -529621/734500000 1007400264359449264925064911/10272277698109782498895752000000000 -15810897616365875027085071897/564410862533504532906360000000000
14064102647112102209215783/16637961934094237931480000000000 36799/8631844000 -1704389/1469000000 -363099/1078980500000 -1076379/82998500000
-529621/734500000 -1704389/1469000000 89043/200000 3576913409969051216243774563/74588810151920363050752000000000 21870049909346230722873648781/2151600292843856626464000000000
1007400264359449264925064911/10272277698109782498895752000000000 -363099/1078980500000 3576913409969051216243774563/74588810151920363050752000000000 35655871399680313377712943/856023141509148541574646000000000 -18100724495640059763709061/15050956334226787544169600000000
-15810897616365875027085071897/564410862533504532906360000000000 -1076379/82998500000 21870049909346230722873648781/2151600292843856626464000000000 -18100724495640059763709061/15050956334226787544169600000000 1223967/3192250000


--- Term 4 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 6
Matrix dimension : 2

Flags :
F1 : {134}
F2 : {124, 134}
F3 : {234}
F4 : {124, 234}
F5 : {123, 124, 134}
F6 : {123, 124, 234}

Basis :
B1 : (F1)-(F3)
B2 : (F2)-(F4)+(F5)-(F6)

Matrix :
431181/200000 149657471639490234166238123/97146482429287368000000000
149657471639490234166238123/97146482429287368000000000 4406031/4000000


--- Term 5 ---

Order of type    : 3
Order of flags   : 4
Number of flags  : 8
Matrix dimension : 1

Flags :
F1 : {}
F2 : {124}
F3 : {134}
F4 : {124, 134}
F5 : {234}
F6 : {124, 234}
F7 : {134, 234}
F8 : {124, 134, 234}

Basis :
B1 : (F1)-2(F2)-2(F3)+(F4)-2(F5)+(F6)+(F7)-2(F8)

Matrix :
299/6250000


--- Term 6 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 64
Matrix dimension : 8

Flags :
F1  : {}
F2  : {125}
F3  : {135}
F4  : {125, 135}
F5  : {235}
F6  : {125, 235}
F7  : {135, 235}
F8  : {125, 135, 235}
F9  : {145}
F10 : {125, 145}
F11 : {135, 145}
F12 : {125, 135, 145}
F13 : {235, 145}
F14 : {125, 235, 145}
F15 : {135, 235, 145}
F16 : {125, 135, 235, 145}
F17 : {245}
F18 : {125, 245}
F19 : {135, 245}
F20 : {125, 135, 245}
F21 : {235, 245}
F22 : {125, 235, 245}
F23 : {135, 235, 245}
F24 : {125, 135, 235, 245}
F25 : {145, 245}
F26 : {125, 145, 245}
F27 : {135, 145, 245}
F28 : {125, 135, 145, 245}
F29 : {235, 145, 245}
F30 : {125, 235, 145, 245}
F31 : {135, 235, 145, 245}
F32 : {125, 135, 235, 145, 245}
F33 : {345}
F34 : {125, 345}
F35 : {135, 345}
F36 : {125, 135, 345}
F37 : {235, 345}
F38 : {125, 235, 345}
F39 : {135, 235, 345}
F40 : {125, 135, 235, 345}
F41 : {145, 345}
F42 : {125, 145, 345}
F43 : {135, 145, 345}
F44 : {125, 135, 145, 345}
F45 : {235, 145, 345}
F46 : {125, 235, 145, 345}
F47 : {135, 235, 145, 345}
F48 : {125, 135, 235, 145, 345}
F49 : {245, 345}
F50 : {125, 245, 345}
F51 : {135, 245, 345}
F52 : {125, 135, 245, 345}
F53 : {235, 245, 345}
F54 : {125, 235, 245, 345}
F55 : {135, 235, 245, 345}
F56 : {125, 135, 235, 245, 345}
F57 : {145, 245, 345}
F58 : {125, 145, 245, 345}
F59 : {135, 145, 245, 345}
F60 : {125, 135, 145, 245, 345}
F61 : {235, 145, 245, 345}
F62 : {125, 235, 145, 245, 345}
F63 : {135, 235, 145, 245, 345}
F64 : {125, 135, 235, 145, 245, 345}

Basis :
B1 : (F2)+(F3)+(F5)+(F9)+(F17)+(F33)
B2 : (F4)+(F6)+(F7)+(F10)+(F11)+(F18)+(F21)+(F25)+(F35)+(F37)+(F41)+(F49)
B3 : (F8)+(F26)+(F43)+(F53)
B4 : (F13)+(F19)+(F34)
B5 : (F14)+(F15)+(F20)+(F23)+(F27)+(F29)+(F36)+(F38)+(F42)+(F45)+(F50)+(F51)
B6 : (F16)+(F24)+(F28)+(F30)+(F40)+(F44)+(F47)+(F54)+(F55)+(F58)+(F59)+(F61)
B7 : (F31)+(F46)+(F52)
B8 : 2(F1)+2(F12)+2(F22)-(F32)+2(F39)-(F48)-(F56)+2(F57)-(F60)-(F62)-(F63)-4(F64)

Matrix :
258/15625 -3423/40000 58817/1000000 39527/1000000 1663/250000 3667/125000 8829/500000 -104819/6250000
-3423/40000 324643/500000 -450851/1000000 -61453/200000 -479/8000 -48241/200000 -147839/1000000 38724111137869434343735915319/304651368898245186048000000000
58817/1000000 -450851/1000000 317317/1000000 213347/1000000 20667/500000 166663/1000000 20569/200000 -551911/6250000
39527/1000000 -61453/200000 213347/1000000 172549/1000000 22463/1000000 114561/1000000 66779/1000000 -188523/3125000
1663/250000 -479/8000 20667/500000 22463/1000000 28637/500000 9441/1000000 12203/1000000 -72487/6250000
3667/125000 -48241/200000 166663/1000000 114561/1000000 9441/1000000 113127/1000000 10721/200000 -18469/390625
8829/500000 -147839/1000000 20569/200000 66779/1000000 12203/1000000 10721/200000 5859/100000 -181371/6250000
-104819/6250000 38724111137869434343735915319/304651368898245186048000000000 -551911/6250000 -188523/3125000 -72487/6250000 -18469/390625 -181371/6250000 97489/3906250


--- Term 7 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 58
Matrix dimension : 48

Flags :
F1  : {125}
F2  : {135}
F3  : {125, 135}
F4  : {235}
F5  : {125, 235}
F6  : {135, 235}
F7  : {125, 135, 235}
F8  : {145}
F9  : {125, 145}
F10 : {135, 145}
F11 : {235, 145}
F12 : {125, 235, 145}
F13 : {135, 235, 145}
F14 : {125, 135, 235, 145}
F15 : {245}
F16 : {125, 245}
F17 : {135, 245}
F18 : {125, 135, 245}
F19 : {235, 245}
F20 : {135, 235, 245}
F21 : {125, 135, 235, 245}
F22 : {145, 245}
F23 : {125, 145, 245}
F24 : {135, 145, 245}
F25 : {125, 135, 145, 245}
F26 : {235, 145, 245}
F27 : {125, 235, 145, 245}
F28 : {135, 235, 145, 245}
F29 : {125, 135, 235, 145, 245}
F30 : {345}
F31 : {125, 345}
F32 : {135, 345}
F33 : {125, 135, 345}
F34 : {235, 345}
F35 : {125, 235, 345}
F36 : {125, 135, 235, 345}
F37 : {145, 345}
F38 : {125, 145, 345}
F39 : {135, 145, 345}
F40 : {125, 135, 145, 345}
F41 : {235, 145, 345}
F42 : {125, 235, 145, 345}
F43 : {135, 235, 145, 345}
F44 : {125, 135, 235, 145, 345}
F45 : {245, 345}
F46 : {125, 245, 345}
F47 : {135, 245, 345}
F48 : {125, 135, 245, 345}
F49 : {235, 245, 345}
F50 : {125, 235, 245, 345}
F51 : {135, 235, 245, 345}
F52 : {125, 135, 235, 245, 345}
F53 : {125, 145, 245, 345}
F54 : {135, 145, 245, 345}
F55 : {125, 135, 145, 245, 345}
F56 : {235, 145, 245, 345}
F57 : {125, 235, 145, 245, 345}
F58 : {135, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F1)-(F8)
B4  : (F1)-(F15)
B5  : (F1)-(F30)
B6  : (F3)-(F5)
B7  : (F3)-(F6)
B8  : (F3)-(F9)
B9  : (F3)-(F10)
B10 : (F3)-(F16)
B11 : (F3)-(F19)
B12 : (F3)-(F22)
B13 : (F3)-(F32)
B14 : (F3)-(F34)
B15 : (F3)-(F37)
B16 : (F3)-(F45)
B17 : (F7)-(F23)
B18 : (F7)-(F39)
B19 : (F7)-(F49)
B20 : (F11)-(F17)
B21 : (F11)-(F31)
B22 : (F12)-(F13)
B23 : (F12)-(F18)
B24 : (F12)-(F20)
B25 : (F12)-(F24)
B26 : (F12)-(F26)
B27 : (F12)-(F33)
B28 : (F12)-(F35)
B29 : (F12)-(F38)
B30 : (F12)-(F41)
B31 : (F12)-(F46)
B32 : (F12)-(F47)
B33 : (F14)-(F21)
B34 : (F14)-(F25)
B35 : (F14)-(F27)
B36 : (F14)-(F36)
B37 : (F14)-(F40)
B38 : (F14)-(F43)
B39 : (F14)-(F50)
B40 : (F14)-(F51)
B41 : (F14)-(F53)
B42 : (F14)-(F54)
B43 : (F14)-(F56)
B44 : (F28)-(F42)
B45 : (F28)-(F48)
B46 : (F52)-(F55)
B47 : (F44)-(F57)
B48 : (F29)-(F58)

Matrix :
2631/50000 -6551/1000000 -6551/1000000 -26413/1000000 -6551/1000000 -47/100000 -4617/1000000 61/250000 -4617/1000000 473/100000 473/100000 473/100000 -4617/1000000 61/250000 -47/100000 473/100000 -1207/1000000 1207/1000000 -1207/1000000 1751/1000000 -7/8000 -701/1000000 6553/1000000 6553/1000000 6553/1000000 983/500000 -701/1000000 -1437/200000 -1437/200000 -1437/200000 983/500000 6553/1000000 823/40000 -2183/50000 1813/1000000 9729/1000000 9729/1000000 9729/1000000 1813/1000000 -2183/50000 1813/1000000 823/40000 1813/1000000 -727/125000 727/250000 0/1 12009/2000000 0/1
-6551/1000000 2631/50000 -26413/1000000 -6551/1000000 -6551/1000000 -4617/1000000 -4617/1000000 473/100000 473/100000 61/250000 -4617/1000000 473/100000 61/250000 -4617/1000000 473/100000 -47/100000 -1207/1000000 -1207/1000000 1207/1000000 -7/8000 -7/8000 6553/1000000 -1437/200000 -701/1000000 983/500000 6553/1000000 -1437/200000 -701/1000000 983/500000 6553/1000000 -1437/200000 -1437/200000 9729/1000000 1813/1000000 -2183/50000 9729/1000000 1813/1000000 -2183/50000 9729/1000000 9729/1000000 1813/1000000 1813/1000000 823/40000 727/250000 -727/125000 12009/2000000 0/1 0/1
-6551/1000000 -26413/1000000 2631/50000 -6551/1000000 -6551/1000000 473/100000 473/100000 -4617/1000000 -4617/1000000 -47/100000 473/100000 -4617/1000000 -47/100000 473/100000 -4617/1000000 61/250000 1207/1000000 1207/1000000 -1207/1000000 -7/8000 -7/8000 6553/1000000 -1437/200000 983/500000 -701/1000000 6553/1000000 -1437/200000 983/500000 -701/1000000 6553/1000000 -1437/200000 -1437/200000 1813/1000000 9729/1000000 823/40000 1813/1000000 9729/1000000 823/40000 1813/1000000 1813/1000000 9729/1000000 9729/1000000 -2183/50000 727/250000 -727/125000 -12009/2000000 0/1 0/1
-26413/1000000 -6551/1000000 -6551/1000000 2631/50000 -6551/1000000 61/250000 473/100000 -47/100000 473/100000 -4617/1000000 -4617/1000000 -4617/1000000 473/100000 -47/100000 61/250000 -4617/1000000 1207/1000000 -1207/1000000 1207/1000000 1751/1000000 -7/8000 983/500000 6553/1000000 6553/1000000 6553/1000000 -701/1000000 983/500000 -1437/200000 -1437/200000 -1437/200000 -701/1000000 6553/1000000 -2183/50000 823/40000 9729/1000000 1813/1000000 1813/1000000 1813/1000000 9729/1000000 823/40000 9729/1000000 -2183/50000 9729/1000000 -727/125000 727/250000 0/1 -12009/2000000 0/1
-6551/1000000 -6551/1000000 -6551/1000000 -6551/1000000 2631/50000 473/100000 61/250000 473/100000 -47/100000 473/100000 -47/100000 61/250000 -4617/1000000 -4617/1000000 -4617/1000000 -4617/1000000 -1207/1000000 1207/1000000 1207/1000000 -7/8000 1751/1000000 -1437/200000 983/500000 -1437/200000 -1437/200000 -1437/200000 6553/1000000 6553/1000000 6553/1000000 -701/1000000 6553/1000000 -701/1000000 1813/1000000 1813/1000000 1813/1000000 -2183/50000 823/40000 9729/1000000 823/40000 9729/1000000 -2183/50000 9729/1000000 9729/1000000 727/250000 727/250000 0/1 0/1 -1501/250000
-47/100000 -4617/1000000 473/100000 61/250000 473/100000 29767/200000 65949/1000000 -1679/200000 -17883/500000 -4301/1000000 -4301/1000000 -17883/500000 -17883/500000 -1679/200000 -112271/1000000 -17883/500000 2001/200000 37057/1000000 2001/200000 -333/1000000 83/500000 25551/1000000 59093/1000000 59093/1000000 -64017/1000000 -299/12500 25551/1000000 14899/250000 -56303/1000000 -56303/1000000 -299/12500 -64017/1000000 -27/200000 -77/62500 5397/500000 4573/500000 -233/200000 -233/200000 5397/500000 -77/62500 -2683/200000 -4061/500000 -2683/200000 -233/1000000 29/250000 17723/1000000 16809/2000000 17723/1000000
-4617/1000000 -4617/1000000 473/100000 473/100000 61/250000 65949/1000000 29767/200000 -17883/500000 -1679/200000 -17883/500000 -1679/200000 -112271/1000000 -4301/1000000 -4301/1000000 -17883/500000 -17883/500000 37057/1000000 2001/200000 2001/200000 83/500000 -333/1000000 14899/250000 25551/1000000 14899/250000 -56303/1000000 -56303/1000000 59093/1000000 59093/1000000 -64017/1000000 -299/12500 -64017/1000000 -299/12500 4573/500000 -233/200000 -233/200000 -27/200000 -77/62500 5397/500000 -77/62500 5397/500000 -4061/500000 -2683/200000 -2683/200000 29/250000 29/250000 17723/1000000 17723/1000000 2101/250000
61/250000 473/100000 -4617/1000000 -47/100000 473/100000 -1679/200000 -17883/500000 29767/200000 -4301/1000000 65949/1000000 -17883/500000 65949/1000000 -17883/500000 -112271/1000000 -1679/200000 -17883/500000 -57069/1000000 2001/200000 37057/1000000 -333/1000000 83/500000 -299/12500 59093/1000000 -64017/1000000 59093/1000000 25551/1000000 -299/12500 -56303/1000000 14899/250000 -56303/1000000 25551/1000000 -64017/1000000 -77/62500 -27/200000 4573/500000 -2683/200000 5397/500000 -2683/200000 -233/200000 -4061/500000 4573/500000 -77/62500 -233/200000 -233/1000000 29/250000 -17723/1000000 -16809/2000000 17723/1000000
-4617/1000000 473/100000 -4617/1000000 473/100000 -47/100000 -17883/500000 -1679/200000 -4301/1000000 29767/200000 -17883/500000 -112271/1000000 -1679/200000 65949/1000000 -17883/500000 65949/1000000 -17883/500000 2001/200000 -57069/1000000 37057/1000000 83/500000 -333/1000000 14899/250000 -299/12500 -56303/1000000 14899/250000 -56303/1000000 59093/1000000 -64017/1000000 59093/1000000 25551/1000000 -64017/1000000 25551/1000000 -2683/200000 5397/500000 -2683/200000 -77/62500 -27/200000 4573/500000 -4061/500000 -233/200000 -77/62500 4573/500000 -233/200000 29/250000 29/250000 -17723/1000000 17723/1000000 -2101/250000
473/100000 61/250000 -47/100000 -4617/1000000 473/100000 -4301/1000000 -17883/500000 65949/1000000 -17883/500000 29767/200000 -4301/1000000 65949/1000000 -112271/1000000 -17883/500000 -17883/500000 -1679/200000 -57069/1000000 37057/1000000 2001/200000 83/500000 83/500000 -64017/1000000 14899/250000 -299/12500 25551/1000000 59093/1000000 -56303/1000000 -299/12500 25551/1000000 -64017/1000000 14899/250000 -56303/1000000 5397/500000 4573/500000 -27/200000 -2683/200000 -233/200000 -4061/500000 5397/500000 -2683/200000 4573/500000 -233/200000 -77/62500 29/250000 -233/1000000 -16809/2000000 -17723/1000000 17723/1000000
473/100000 -4617/1000000 473/100000 -4617/1000000 -47/100000 -4301/1000000 -1679/200000 -17883/500000 -112271/1000000 -4301/1000000 29767/200000 -1679/200000 -17883/500000 65949/1000000 -17883/500000 65949/1000000 2001/200000 37057/1000000 -57069/1000000 83/500000 -333/1000000 -56303/1000000 -299/12500 14899/250000 -56303/1000000 14899/250000 -64017/1000000 59093/1000000 -64017/1000000 25551/1000000 59093/1000000 25551/1000000 5397/500000 -2683/200000 5397/500000 -77/62500 -4061/500000 -233/200000 -27/200000 4573/500000 -77/62500 -233/200000 4573/500000 29/250000 29/250000 17723/1000000 -17723/1000000 -2101/250000
473/100000 473/100000 -4617/1000000 -4617/1000000 61/250000 -17883/500000 -112271/1000000 65949/1000000 -1679/200000 65949/1000000 -1679/200000 29767/200000 -17883/500000 -17883/500000 -4301/1000000 -4301/1000000 -57069/1000000 2001/200000 2001/200000 83/500000 -333/1000000 -56303/1000000 25551/1000000 -56303/1000000 14899/250000 14899/250000 -64017/1000000 -64017/1000000 59093/1000000 -299/12500 59093/1000000 -299/12500 -233/200000 4573/500000 4573/500000 -4061/500000 -77/62500 -2683/200000 -77/62500 -2683/200000 -27/200000 5397/500000 5397/500000 29/250000 29/250000 -17723/1000000 -17723/1000000 2101/250000
-4617/1000000 61/250000 -47/100000 473/100000 -4617/1000000 -17883/500000 -4301/1000000 -17883/500000 65949/1000000 -112271/1000000 -17883/500000 -17883/500000 29767/200000 -4301/1000000 65949/1000000 -1679/200000 37057/1000000 -57069/1000000 2001/200000 83/500000 83/500000 59093/1000000 -56303/1000000 -299/12500 25551/1000000 -64017/1000000 14899/250000 -299/12500 25551/1000000 59093/1000000 -56303/1000000 14899/250000 -2683/200000 -233/200000 -4061/500000 5397/500000 4573/500000 -27/200000 -2683/200000 5397/500000 -233/200000 4573/500000 -77/62500 29/250000 -233/1000000 -16809/2000000 17723/1000000 -17723/1000000
61/250000 -4617/1000000 473/100000 -47/100000 -4617/1000000 -1679/200000 -4301/1000000 -112271/1000000 -17883/500000 -17883/500000 65949/1000000 -17883/500000 -4301/1000000 29767/200000 -1679/200000 65949/1000000 37057/1000000 2001/200000 -57069/1000000 -333/1000000 83/500000 -299/12500 -64017/1000000 59093/1000000 -64017/1000000 25551/1000000 -299/12500 14899/250000 -56303/1000000 14899/250000 25551/1000000 59093/1000000 -77/62500 -4061/500000 -233/200000 5397/500000 -2683/200000 5397/500000 4573/500000 -27/200000 -233/200000 -77/62500 4573/500000 -233/1000000 29/250000 17723/1000000 -16809/2000000 -17723/1000000
-47/100000 473/100000 -4617/1000000 61/250000 -4617/1000000 -112271/1000000 -17883/500000 -1679/200000 65949/1000000 -17883/500000 -17883/500000 -4301/1000000 65949/1000000 -1679/200000 29767/200000 -4301/1000000 2001/200000 -57069/1000000 2001/200000 -333/1000000 83/500000 25551/1000000 -64017/1000000 -64017/1000000 59093/1000000 -299/12500 25551/1000000 -56303/1000000 14899/250000 14899/250000 -299/12500 59093/1000000 -4061/500000 -77/62500 -2683/200000 -233/200000 4573/500000 4573/500000 -2683/200000 -77/62500 5397/500000 -27/200000 5397/500000 -233/1000000 29/250000 -17723/1000000 16809/2000000 -17723/1000000
473/100000 -47/100000 61/250000 -4617/1000000 -4617/1000000 -17883/500000 -17883/500000 -17883/500000 -17883/500000 -1679/200000 65949/1000000 -4301/1000000 -1679/200000 65949/1000000 -4301/1000000 29767/200000 2001/200000 2001/200000 -57069/1000000 83/500000 83/500000 -64017/1000000 -56303/1000000 25551/1000000 -299/12500 59093/1000000 -56303/1000000 25551/1000000 -299/12500 59093/1000000 14899/250000 14899/250000 -233/200000 -2683/200000 -77/62500 -233/200000 -2683/200000 -77/62500 4573/500000 4573/500000 5397/500000 5397/500000 -27/200000 29/250000 -233/1000000 16809/2000000 -17723/1000000 -17723/1000000
-1207/1000000 -1207/1000000 1207/1000000 1207/1000000 -1207/1000000 2001/200000 37057/1000000 -57069/1000000 2001/200000 -57069/1000000 2001/200000 -57069/1000000 37057/1000000 37057/1000000 2001/200000 2001/200000 4833/100000 -1611/100000 -1611/100000 0/1 0/1 14277/500000 -14277/500000 14277/500000 -14277/500000 -14277/500000 14277/500000 14277/500000 -14277/500000 14277/500000 -14277/500000 14277/500000 1121/500000 -313/31250 -313/31250 1383/250000 1121/500000 1383/250000 1121/500000 1383/250000 -313/31250 1121/500000 1121/500000 0/1 0/1 11361/1000000 11361/1000000 -11361/1000000
1207/1000000 -1207/1000000 1207/1000000 -1207/1000000 1207/1000000 37057/1000000 2001/200000 2001/200000 -57069/1000000 37057/1000000 37057/1000000 2001/200000 -57069/1000000 2001/200000 -57069/1000000 2001/200000 -1611/100000 4833/100000 -1611/100000 0/1 0/1 -14277/500000 14277/500000 14277/500000 -14277/500000 14277/500000 -14277/500000 14277/500000 -14277/500000 -14277/500000 14277/500000 -14277/500000 1383/250000 1121/500000 1383/250000 1121/500000 -313/31250 -313/31250 1383/250000 1121/500000 1121/500000 -313/31250 1121/500000 0/1 0/1 11361/1000000 -11361/1000000 11361/1000000
-1207/1000000 1207/1000000 -1207/1000000 1207/1000000 1207/1000000 2001/200000 2001/200000 37057/1000000 37057/1000000 2001/200000 -57069/1000000 2001/200000 2001/200000 -57069/1000000 2001/200000 -57069/1000000 -1611/100000 -1611/100000 4833/100000 0/1 0/1 14277/500000 14277/500000 -14277/500000 14277/500000 -14277/500000 14277/500000 -14277/500000 14277/500000 -14277/500000 -14277/500000 -14277/500000 1121/500000 1383/250000 1121/500000 1121/500000 1383/250000 1121/500000 -313/31250 -313/31250 1121/500000 1121/500000 -313/31250 0/1 0/1 -11361/1000000 11361/1000000 11361/1000000
1751/1000000 -7/8000 -7/8000 1751/1000000 -7/8000 -333/1000000 83/500000 -333/1000000 83/500000 83/500000 83/500000 83/500000 83/500000 -333/1000000 -333/1000000 83/500000 0/1 0/1 0/1 7109/100000 -7109/200000 27/15625 28311/1000000 28311/1000000 28311/1000000 27/15625 27/15625 -30039/1000000 -30039/1000000 -30039/1000000 27/15625 28311/1000000 1191/500000 1191/500000 -1191/1000000 -1191/1000000 -1191/1000000 -1191/1000000 -1191/1000000 1191/500000 -1191/1000000 1191/500000 -1191/1000000 -6117/500000 6117/1000000 0/1 0/1 0/1
-7/8000 -7/8000 -7/8000 -7/8000 1751/1000000 83/500000 -333/1000000 83/500000 -333/1000000 83/500000 -333/1000000 -333/1000000 83/500000 83/500000 83/500000 83/500000 0/1 0/1 0/1 -7109/200000 7109/100000 -30039/1000000 27/15625 -30039/1000000 -30039/1000000 -30039/1000000 28311/1000000 28311/1000000 28311/1000000 27/15625 28311/1000000 27/15625 -1191/1000000 -1191/1000000 -1191/1000000 1191/500000 1191/500000 -1191/1000000 1191/500000 -1191/1000000 1191/500000 -1191/1000000 -1191/1000000 6117/1000000 6117/1000000 0/1 0/1 0/1
-701/1000000 6553/1000000 6553/1000000 983/500000 -1437/200000 25551/1000000 14899/250000 -299/12500 14899/250000 -64017/1000000 -56303/1000000 -56303/1000000 59093/1000000 -299/12500 25551/1000000 -64017/1000000 14277/500000 -14277/500000 14277/500000 27/15625 -30039/1000000 1357443/500000 -84481/1000000 -179081/1000000 -179081/1000000 -318209/1000000 27051/500000 -84481/1000000 -84481/1000000 -709/31250 -341863/200000 -84481/1000000 -22293/1000000 -287/40000 -10927/1000000 29139/1000000 29139/1000000 112871/1000000 -50807/500000 -287/40000 -50807/500000 -22293/1000000 -10927/1000000 77/125000 -4203/250000 0/1 46369/2000000 0/1
6553/1000000 -1437/200000 -1437/200000 6553/1000000 983/500000 59093/1000000 25551/1000000 59093/1000000 -299/12500 14899/250000 -299/12500 25551/1000000 -56303/1000000 -64017/1000000 -64017/1000000 -56303/1000000 -14277/500000 14277/500000 14277/500000 28311/1000000 27/15625 -84481/1000000 1357443/500000 -709/31250 -709/31250 -84481/1000000 -179081/1000000 -84481/1000000 -84481/1000000 -341863/200000 -179081/1000000 -318209/1000000 112871/1000000 112871/1000000 29139/1000000 -22293/1000000 -287/40000 -50807/500000 -287/40000 -10927/1000000 -22293/1000000 -10927/1000000 -50807/500000 -4203/250000 4049/250000 0/1 0/1 1449/62500
6553/1000000 -701/1000000 983/500000 6553/1000000 -1437/200000 59093/1000000 14899/250000 -64017/1000000 -56303/1000000 -299/12500 14899/250000 -56303/1000000 -299/12500 59093/1000000 -64017/1000000 25551/1000000 14277/500000 14277/500000 -14277/500000 28311/1000000 -30039/1000000 -179081/1000000 -709/31250 1357443/500000 -318209/1000000 -179081/1000000 -84481/1000000 27051/500000 -341863/200000 -84481/1000000 -84481/1000000 -709/31250 112871/1000000 -10927/1000000 -287/40000 29139/1000000 -50807/500000 -287/40000 29139/1000000 112871/1000000 -50807/500000 -10927/1000000 -22293/1000000 -4203/250000 77/125000 46369/2000000 0/1 0/1
6553/1000000 983/500000 -701/1000000 6553/1000000 -1437/200000 -64017/1000000 -56303/1000000 59093/1000000 14899/250000 25551/1000000 -56303/1000000 14899/250000 25551/1000000 -64017/1000000 59093/1000000 -299/12500 -14277/500000 -14277/500000 14277/500000 28311/1000000 -30039/1000000 -179081/1000000 -709/31250 -318209/1000000 1357443/500000 -179081/1000000 -84481/1000000 -341863/200000 27051/500000 -84481/1000000 -84481/1000000 -709/31250 -10927/1000000 112871/1000000 -22293/1000000 -50807/500000 29139/1000000 -22293/1000000 -50807/500000 -10927/1000000 29139/1000000 112871/1000000 -287/40000 -4203/250000 77/125000 -46369/2000000 0/1 0/1
983/500000 6553/1000000 6553/1000000 -701/1000000 -1437/200000 -299/12500 -56303/1000000 25551/1000000 -56303/1000000 59093/1000000 14899/250000 14899/250000 -64017/1000000 25551/1000000 -299/12500 59093/1000000 -14277/500000 14277/500000 -14277/500000 27/15625 -30039/1000000 -318209/1000000 -84481/1000000 -179081/1000000 -179081/1000000 1357443/500000 -341863/200000 -84481/1000000 -84481/1000000 -709/31250 27051/500000 -84481/1000000 -287/40000 -22293/1000000 112871/1000000 -50807/500000 -50807/500000 -10927/1000000 29139/1000000 -22293/1000000 29139/1000000 -287/40000 112871/1000000 77/125000 -4203/250000 0/1 -46369/2000000 0/1
-701/1000000 -1437/200000 -1437/200000 983/500000 6553/1000000 25551/1000000 59093/1000000 -299/12500 59093/1000000 -56303/1000000 -64017/1000000 -64017/1000000 14899/250000 -299/12500 25551/1000000 -56303/1000000 14277/500000 -14277/500000 14277/500000 27/15625 28311/1000000 27051/500000 -179081/1000000 -84481/1000000 -84481/1000000 -341863/200000 1357443/500000 -709/31250 -709/31250 -84481/1000000 -318209/1000000 -179081/1000000 -22293/1000000 -287/40000 -50807/500000 112871/1000000 112871/1000000 29139/1000000 -10927/1000000 -287/40000 -10927/1000000 -22293/1000000 -50807/500000 77/125000 4049/250000 0/1 46369/2000000 0/1
-1437/200000 -701/1000000 983/500000 -1437/200000 6553/1000000 14899/250000 59093/1000000 -56303/1000000 -64017/1000000 -299/12500 59093/1000000 -64017/1000000 -299/12500 14899/250000 -56303/1000000 25551/1000000 14277/500000 14277/500000 -14277/500000 -30039/1000000 28311/1000000 -84481/1000000 -84481/1000000 27051/500000 -341863/200000 -84481/1000000 -709/31250 1357443/500000 -318209/1000000 -179081/1000000 -709/31250 -84481/1000000 29139/1000000 -50807/500000 -287/40000 112871/1000000 -10927/1000000 -287/40000 112871/1000000 29139/1000000 -10927/1000000 -50807/500000 -22293/1000000 4049/250000 77/125000 46369/2000000 0/1 0/1
-1437/200000 983/500000 -701/1000000 -1437/200000 6553/1000000 -56303/1000000 -64017/1000000 14899/250000 59093/1000000 25551/1000000 -64017/1000000 59093/1000000 25551/1000000 -56303/1000000 14899/250000 -299/12500 -14277/500000 -14277/500000 14277/500000 -30039/1000000 28311/1000000 -84481/1000000 -84481/1000000 -341863/200000 27051/500000 -84481/1000000 -709/31250 -318209/1000000 1357443/500000 -179081/1000000 -709/31250 -84481/1000000 -50807/500000 29139/1000000 -22293/1000000 -10927/1000000 112871/1000000 -22293/1000000 -10927/1000000 -50807/500000 112871/1000000 29139/1000000 -287/40000 4049/250000 77/125000 -46369/2000000 0/1 0/1
-1437/200000 6553/1000000 6553/1000000 -1437/200000 -701/1000000 -56303/1000000 -299/12500 -56303/1000000 25551/1000000 -64017/1000000 25551/1000000 -299/12500 59093/1000000 14899/250000 14899/250000 59093/1000000 14277/500000 -14277/500000 -14277/500000 -30039/1000000 27/15625 -709/31250 -341863/200000 -84481/1000000 -84481/1000000 -709/31250 -84481/1000000 -179081/1000000 -179081/1000000 1357443/500000 -84481/1000000 27051/500000 -50807/500000 -50807/500000 -10927/1000000 -287/40000 -22293/1000000 112871/1000000 -22293/1000000 29139/1000000 -287/40000 29139/1000000 112871/1000000 4049/250000 -4203/250000 0/1 0/1 -1449/62500
983/500000 -1437/200000 -1437/200000 -701/1000000 6553/1000000 -299/12500 -64017/1000000 25551/1000000 -64017/1000000 14899/250000 59093/1000000 59093/1000000 -56303/1000000 25551/1000000 -299/12500 14899/250000 -14277/500000 14277/500000 -14277/500000 27/15625 28311/1000000 -341863/200000 -179081/1000000 -84481/1000000 -84481/1000000 27051/500000 -318209/1000000 -709/31250 -709/31250 -84481/1000000 1357443/500000 -179081/1000000 -287/40000 -22293/1000000 29139/1000000 -10927/1000000 -10927/1000000 -50807/500000 112871/1000000 -22293/1000000 112871/1000000 -287/40000 29139/1000000 77/125000 4049/250000 0/1 -46369/2000000 0/1
6553/1000000 -1437/200000 -1437/200000 6553/1000000 -701/1000000 -64017/1000000 -299/12500 -64017/1000000 25551/1000000 -56303/1000000 25551/1000000 -299/12500 14899/250000 59093/1000000 59093/1000000 14899/250000 14277/500000 -14277/500000 -14277/500000 28311/1000000 27/15625 -84481/1000000 -318209/1000000 -709/31250 -709/31250 -84481/1000000 -179081/1000000 -84481/1000000 -84481/1000000 27051/500000 -179081/1000000 1357443/500000 -10927/1000000 -10927/1000000 -50807/500000 -287/40000 -22293/1000000 29139/1000000 -22293/1000000 112871/1000000 -287/40000 112871/1000000 29139/1000000 -4203/250000 4049/250000 0/1 0/1 -1449/62500
823/40000 9729/1000000 1813/1000000 -2183/50000 1813/1000000 -27/200000 4573/500000 -77/62500 -2683/200000 5397/500000 5397/500000 -233/200000 -2683/200000 -77/62500 -4061/500000 -233/200000 1121/500000 1383/250000 1121/500000 1191/500000 -1191/1000000 -22293/1000000 112871/1000000 112871/1000000 -10927/1000000 -287/40000 -22293/1000000 29139/1000000 -50807/500000 -50807/500000 -287/40000 -10927/1000000 710227/1000000 -11239/1000000 -7309/50000 -21757/1000000 -91931/1000000 -91931/1000000 -7309/50000 -11239/1000000 -91931/1000000 3171/200000 -91931/1000000 -1231/250000 1231/500000 2161/1000000 34137/2000000 2161/1000000
-2183/50000 1813/1000000 9729/1000000 823/40000 1813/1000000 -77/62500 -233/200000 -27/200000 5397/500000 4573/500000 -2683/200000 4573/500000 -233/200000 -4061/500000 -77/62500 -2683/200000 -313/31250 1121/500000 1383/250000 1191/500000 -1191/1000000 -287/40000 112871/1000000 -10927/1000000 112871/1000000 -22293/1000000 -287/40000 -50807/500000 29139/1000000 -50807/500000 -22293/1000000 -10927/1000000 -11239/1000000 710227/1000000 -21757/1000000 -91931/1000000 -7309/50000 -91931/1000000 -91931/1000000 3171/200000 -21757/1000000 -11239/1000000 -91931/1000000 -1231/250000 1231/500000 -2161/1000000 -34137/2000000 2161/1000000
1813/1000000 -2183/50000 823/40000 9729/1000000 1813/1000000 5397/500000 -233/200000 4573/500000 -2683/200000 -27/200000 5397/500000 4573/500000 -4061/500000 -233/200000 -2683/200000 -77/62500 -313/31250 1383/250000 1121/500000 -1191/1000000 -1191/1000000 -10927/1000000 29139/1000000 -287/40000 -22293/1000000 112871/1000000 -50807/500000 -287/40000 -22293/1000000 -10927/1000000 29139/1000000 -50807/500000 -7309/50000 -21757/1000000 710227/1000000 -91931/1000000 -91931/1000000 3171/200000 -7309/50000 -91931/1000000 -21757/1000000 -91931/1000000 -11239/1000000 1231/500000 -1231/250000 -34137/2000000 -2161/1000000 2161/1000000
9729/1000000 9729/1000000 1813/1000000 1813/1000000 -2183/50000 4573/500000 -27/200000 -2683/200000 -77/62500 -2683/200000 -77/62500 -4061/500000 5397/500000 5397/500000 -233/200000 -233/200000 1383/250000 1121/500000 1121/500000 -1191/1000000 1191/500000 29139/1000000 -22293/1000000 29139/1000000 -50807/500000 -50807/500000 112871/1000000 112871/1000000 -10927/1000000 -287/40000 -10927/1000000 -287/40000 -21757/1000000 -91931/1000000 -91931/1000000 710227/1000000 -11239/1000000 -7309/50000 -11239/1000000 -7309/50000 3171/200000 -91931/1000000 -91931/1000000 1231/500000 1231/500000 2161/1000000 2161/1000000 4267/250000
9729/1000000 1813/1000000 9729/1000000 1813/1000000 823/40000 -233/200000 -77/62500 5397/500000 -27/200000 -233/200000 -4061/500000 -77/62500 4573/500000 -2683/200000 4573/500000 -2683/200000 1121/500000 -313/31250 1383/250000 -1191/1000000 1191/500000 29139/1000000 -287/40000 -50807/500000 29139/1000000 -50807/500000 112871/1000000 -10927/1000000 112871/1000000 -22293/1000000 -10927/1000000 -22293/1000000 -91931/1000000 -7309/50000 -91931/1000000 -11239/1000000 710227/1000000 -21757/1000000 3171/200000 -91931/1000000 -11239/1000000 -21757/1000000 -91931/1000000 1231/500000 1231/500000 -2161/1000000 2161/1000000 -4267/250000
9729/1000000 -2183/50000 823/40000 1813/1000000 9729/1000000 -233/200000 5397/500000 -2683/200000 4573/500000 -4061/500000 -233/200000 -2683/200000 -27/200000 5397/500000 4573/500000 -77/62500 1383/250000 -313/31250 1121/500000 -1191/1000000 -1191/1000000 112871/1000000 -50807/500000 -287/40000 -22293/1000000 -10927/1000000 29139/1000000 -287/40000 -22293/1000000 112871/1000000 -50807/500000 29139/1000000 -91931/1000000 -91931/1000000 3171/200000 -7309/50000 -21757/1000000 710227/1000000 -91931/1000000 -7309/50000 -91931/1000000 -21757/1000000 -11239/1000000 1231/500000 -1231/250000 -34137/2000000 2161/1000000 -2161/1000000
1813/1000000 9729/1000000 1813/1000000 9729/1000000 823/40000 5397/500000 -77/62500 -233/200000 -4061/500000 5397/500000 -27/200000 -77/62500 -2683/200000 4573/500000 -2683/200000 4573/500000 1121/500000 1383/250000 -313/31250 -1191/1000000 1191/500000 -50807/500000 -287/40000 29139/1000000 -50807/500000 29139/1000000 -10927/1000000 112871/1000000 -10927/1000000 -22293/1000000 112871/1000000 -22293/1000000 -7309/50000 -91931/1000000 -7309/50000 -11239/1000000 3171/200000 -91931/1000000 710227/1000000 -21757/1000000 -11239/1000000 -91931/1000000 -21757/1000000 1231/500000 1231/500000 2161/1000000 -2161/1000000 -4267/250000
-2183/50000 9729/1000000 1813/1000000 823/40000 9729/1000000 -77/62500 5397/500000 -4061/500000 -233/200000 -2683/200000 4573/500000 -2683/200000 5397/500000 -27/200000 -77/62500 4573/500000 1383/250000 1121/500000 -313/31250 1191/500000 -1191/1000000 -287/40000 -10927/1000000 112871/1000000 -10927/1000000 -22293/1000000 -287/40000 29139/1000000 -50807/500000 29139/1000000 -22293/1000000 112871/1000000 -11239/1000000 3171/200000 -91931/1000000 -7309/50000 -91931/1000000 -7309/50000 -21757/1000000 710227/1000000 -91931/1000000 -11239/1000000 -21757/1000000 -1231/250000 1231/500000 2161/1000000 -34137/2000000 -2161/1000000
1813/1000000 1813/1000000 9729/1000000 9729/1000000 -2183/50000 -2683/200000 -4061/500000 4573/500000 -77/62500 4573/500000 -77/62500 -27/200000 -233/200000 -233/200000 5397/500000 5397/500000 -313/31250 1121/500000 1121/500000 -1191/1000000 1191/500000 -50807/500000 -22293/1000000 -50807/500000 29139/1000000 29139/1000000 -10927/1000000 -10927/1000000 112871/1000000 -287/40000 112871/1000000 -287/40000 -91931/1000000 -21757/1000000 -21757/1000000 3171/200000 -11239/1000000 -91931/1000000 -11239/1000000 -91931/1000000 710227/1000000 -7309/50000 -7309/50000 1231/500000 1231/500000 -2161/1000000 -2161/1000000 4267/250000
823/40000 1813/1000000 9729/1000000 -2183/50000 9729/1000000 -4061/500000 -2683/200000 -77/62500 4573/500000 -233/200000 -233/200000 5397/500000 4573/500000 -77/62500 -27/200000 5397/500000 1121/500000 -313/31250 1121/500000 1191/500000 -1191/1000000 -22293/1000000 -10927/1000000 -10927/1000000 112871/1000000 -287/40000 -22293/1000000 -50807/500000 29139/1000000 29139/1000000 -287/40000 112871/1000000 3171/200000 -11239/1000000 -91931/1000000 -91931/1000000 -21757/1000000 -21757/1000000 -91931/1000000 -11239/1000000 -7309/50000 710227/1000000 -7309/50000 -1231/250000 1231/500000 -2161/1000000 34137/2000000 -2161/1000000
1813/1000000 823/40000 -2183/50000 9729/1000000 9729/1000000 -2683/200000 -2683/200000 -233/200000 -233/200000 -77/62500 4573/500000 5397/500000 -77/62500 4573/500000 5397/500000 -27/200000 1121/500000 1121/500000 -313/31250 -1191/1000000 -1191/1000000 -10927/1000000 -50807/500000 -22293/1000000 -287/40000 112871/1000000 -50807/500000 -22293/1000000 -287/40000 112871/1000000 29139/1000000 29139/1000000 -91931/1000000 -91931/1000000 -11239/1000000 -91931/1000000 -91931/1000000 -11239/1000000 -21757/1000000 -21757/1000000 -7309/50000 -7309/50000 710227/1000000 1231/500000 -1231/250000 34137/2000000 -2161/1000000 -2161/1000000
-727/125000 727/250000 727/250000 -727/125000 727/250000 -233/1000000 29/250000 -233/1000000 29/250000 29/250000 29/250000 29/250000 29/250000 -233/1000000 -233/1000000 29/250000 0/1 0/1 0/1 -6117/500000 6117/1000000 77/125000 -4203/250000 -4203/250000 -4203/250000 77/125000 77/125000 4049/250000 4049/250000 4049/250000 77/125000 -4203/250000 -1231/250000 -1231/250000 1231/500000 1231/500000 1231/500000 1231/500000 1231/500000 -1231/250000 1231/500000 -1231/250000 1231/500000 10817/200000 -13521/500000 0/1 0/1 0/1
727/250000 -727/125000 -727/125000 727/250000 727/250000 29/250000 29/250000 29/250000 29/250000 -233/1000000 29/250000 29/250000 -233/1000000 29/250000 29/250000 -233/1000000 0/1 0/1 0/1 6117/1000000 6117/1000000 -4203/250000 4049/250000 77/125000 77/125000 -4203/250000 4049/250000 77/125000 77/125000 -4203/250000 4049/250000 4049/250000 1231/500000 1231/500000 -1231/250000 1231/500000 1231/500000 -1231/250000 1231/500000 1231/500000 1231/500000 1231/500000 -1231/250000 -13521/500000 10817/200000 0/1 0/1 0/1
0/1 12009/2000000 -12009/2000000 0/1 0/1 17723/1000000 17723/1000000 -17723/1000000 -17723/1000000 -16809/2000000 17723/1000000 -17723/1000000 -16809/2000000 17723/1000000 -17723/1000000 16809/2000000 11361/1000000 11361/1000000 -11361/1000000 0/1 0/1 0/1 0/1 46369/2000000 -46369/2000000 0/1 0/1 46369/2000000 -46369/2000000 0/1 0/1 0/1 2161/1000000 -2161/1000000 -34137/2000000 2161/1000000 -2161/1000000 -34137/2000000 2161/1000000 2161/1000000 -2161/1000000 -2161/1000000 34137/2000000 0/1 0/1 59829/2000000 0/1 0/1
12009/2000000 0/1 0/1 -12009/2000000 0/1 16809/2000000 17723/1000000 -16809/2000000 17723/1000000 -17723/1000000 -17723/1000000 -17723/1000000 17723/1000000 -16809/2000000 16809/2000000 -17723/1000000 11361/1000000 -11361/1000000 11361/1000000 0/1 0/1 46369/2000000 0/1 0/1 0/1 -46369/2000000 46369/2000000 0/1 0/1 0/1 -46369/2000000 0/1 34137/2000000 -34137/2000000 -2161/1000000 2161/1000000 2161/1000000 2161/1000000 -2161/1000000 -34137/2000000 -2161/1000000 34137/2000000 -2161/1000000 0/1 0/1 0/1 59829/2000000 0/1
0/1 0/1 0/1 0/1 -1501/250000 17723/1000000 2101/250000 17723/1000000 -2101/250000 17723/1000000 -2101/250000 2101/250000 -17723/1000000 -17723/1000000 -17723/1000000 -17723/1000000 -11361/1000000 11361/1000000 11361/1000000 0/1 0/1 0/1 1449/62500 0/1 0/1 0/1 0/1 0/1 0/1 -1449/62500 0/1 -1449/62500 2161/1000000 2161/1000000 2161/1000000 4267/250000 -4267/250000 -2161/1000000 -4267/250000 -2161/1000000 4267/250000 -2161/1000000 -2161/1000000 0/1 0/1 0/1 0/1 8650473842572593022049/289126435801450500000000


--- Term 8 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 56
Matrix dimension : 15

Flags :
F1  : {234}
F2  : {234, 125}
F3  : {234, 135}
F4  : {234, 125, 135}
F5  : {234, 235}
F6  : {234, 125, 235}
F7  : {234, 135, 235}
F8  : {234, 125, 135, 235}
F9  : {234, 145}
F10 : {234, 125, 145}
F11 : {234, 135, 145}
F12 : {234, 125, 135, 145}
F13 : {234, 235, 145}
F14 : {234, 125, 235, 145}
F15 : {234, 135, 235, 145}
F16 : {234, 125, 135, 235, 145}
F17 : {234, 245}
F18 : {234, 125, 245}
F19 : {234, 135, 245}
F20 : {234, 125, 135, 245}
F21 : {234, 235, 245}
F22 : {234, 125, 235, 245}
F23 : {234, 135, 235, 245}
F24 : {234, 125, 135, 235, 245}
F25 : {234, 145, 245}
F26 : {234, 125, 145, 245}
F27 : {234, 135, 145, 245}
F28 : {234, 125, 135, 145, 245}
F29 : {234, 235, 145, 245}
F30 : {234, 125, 235, 145, 245}
F31 : {234, 135, 235, 145, 245}
F32 : {234, 125, 135, 235, 145, 245}
F33 : {234, 345}
F34 : {234, 125, 345}
F35 : {234, 135, 345}
F36 : {234, 125, 135, 345}
F37 : {234, 235, 345}
F38 : {234, 125, 235, 345}
F39 : {234, 135, 235, 345}
F40 : {234, 125, 135, 235, 345}
F41 : {234, 145, 345}
F42 : {234, 125, 145, 345}
F43 : {234, 135, 145, 345}
F44 : {234, 125, 135, 145, 345}
F45 : {234, 235, 145, 345}
F46 : {234, 125, 235, 145, 345}
F47 : {234, 135, 235, 145, 345}
F48 : {234, 125, 135, 235, 145, 345}
F49 : {234, 245, 345}
F50 : {234, 125, 245, 345}
F51 : {234, 135, 245, 345}
F52 : {234, 125, 135, 245, 345}
F53 : {234, 145, 245, 345}
F54 : {234, 125, 145, 245, 345}
F55 : {234, 135, 145, 245, 345}
F56 : {234, 125, 135, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F9)
B3  : (F4)+(F10)+(F11)
B4  : (F6)+(F7)+(F18)+(F25)+(F35)+(F41)
B5  : (F8)+(F26)+(F43)
B6  : (F5)-2(F12)+(F17)+(F32)+(F33)+(F48)+(F56)
B7  : (F13)+(F19)+(F34)
B8  : (F14)+(F15)+(F20)+(F27)+(F36)+(F42)
B9  : (F16)+(F28)+(F44)
B10 : (F21)+(F37)+(F49)
B11 : (F22)+(F39)+(F53)
B12 : (F23)+(F29)+(F38)+(F45)+(F50)+(F51)
B13 : (F24)+(F30)+(F40)+(F47)+(F54)+(F55)
B14 : (F31)+(F46)+(F52)
B15 : (F5)+(F12)+(F17)-2(F32)+(F33)-2(F48)-2(F56)

Matrix :
470213/200000 567977/500000 2511543/1000000 -149913/500000 -286201/500000 -2641877/3000000 -55461/100000 179749/125000 -80619/200000 -136387/200000 296441/1000000 82013/500000 -44601/125000 460687/500000 346031/1500000
567977/500000 47531/50000 820269/500000 -327711/1000000 81711/500000 -1385039/1500000 -3909/15625 1047051/1000000 -612019/1000000 -580619/1000000 259259/1000000 -11433/250000 302473/500000 865793/1000000 304769/750000
2511543/1000000 820269/500000 1822259/500000 -27399/50000 -14653/250000 -787969/500000 -696009/1000000 3981/2000 -123831/125000 -1034483/1000000 115933/250000 807/10000 245823/500000 1622539/1000000 385393/600000
-149913/500000 -327711/1000000 -27399/50000 78533/200000 -202923/1000000 88269/250000 46893/1000000 -13537/31250 251723/1000000 209353/1000000 -34491/250000 -6011/1000000 -313829/1000000 -31727/100000 -508733/3000000
-286201/500000 81711/500000 -14653/250000 -202923/1000000 1109611/1000000 -72289/150000 1946/15625 144217/1000000 -53037/100000 -164763/1000000 20389/500000 -85101/500000 1143339/1000000 208879/500000 395301/1000000
-2641877/3000000 -1385039/1500000 -787969/500000 88269/250000 -72289/150000 377171/360000 74629/375000 -1560823/1500000 2329339/3000000 1815319/3000000 -406657/1500000 49973/500000 -15312/15625 -91891/93750 -958841/1800000
-55461/100000 -3909/15625 -696009/1000000 46893/1000000 1946/15625 74629/375000 387643/1000000 -328523/1000000 104087/1000000 149187/1000000 -22111/200000 -24579/250000 33299/200000 -175261/500000 -88973/1500000
179749/125000 1047051/1000000 3981/2000 -13537/31250 144217/1000000 -1560823/1500000 -328523/1000000 145703/100000 -679143/1000000 -331657/500000 241201/1000000 -2839/1000000 521083/1000000 988793/1000000 1345489/3000000
-80619/200000 -612019/1000000 -123831/125000 251723/1000000 -53037/100000 2329339/3000000 104087/1000000 -679143/1000000 9877/15625 414679/1000000 -48069/250000 817/8000 -180193/200000 -731631/1000000 -439151/1000000
-136387/200000 -580619/1000000 -1034483/1000000 209353/1000000 -164763/1000000 1815319/3000000 149187/1000000 -331657/500000 414679/1000000 186309/500000 -165027/1000000 17921/500000 -443129/1000000 -35503/62500 -418987/1500000
296441/1000000 259259/1000000 115933/250000 -34491/250000 20389/500000 -406657/1500000 -22111/200000 241201/1000000 -48069/250000 -165027/1000000 360403/1000000 -829/500000 93553/500000 98553/500000 62819/500000
82013/500000 -11433/250000 807/10000 -6011/1000000 -85101/500000 49973/500000 -24579/250000 -2839/1000000 817/8000 17921/500000 -829/500000 158813/1000000 -179287/500000 -871/31250 -115261/1500000
-44601/125000 302473/500000 245823/500000 -313829/1000000 1143339/1000000 -15312/15625 33299/200000 521083/1000000 -180193/200000 -443129/1000000 93553/500000 -179287/500000 239/125 778501/1000000 163573/250000
460687/500000 865793/1000000 1622539/1000000 -31727/100000 208879/500000 -91891/93750 -175261/500000 988793/1000000 -731631/1000000 -35503/62500 98553/500000 -871/31250 778501/1000000 590641/500000 750407/1500000
346031/1500000 304769/750000 385393/600000 -508733/3000000 395301/1000000 -958841/1800000 -88973/1500000 1345489/3000000 -439151/1000000 -418987/1500000 62819/500000 -115261/1500000 163573/250000 750407/1500000 559273/1800000


--- Term 9 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 54
Matrix dimension : 38

Flags :
F1  : {234, 125}
F2  : {234, 135}
F3  : {234, 125, 135}
F4  : {234, 235}
F5  : {234, 125, 235}
F6  : {234, 135, 235}
F7  : {234, 125, 135, 235}
F8  : {234, 145}
F9  : {234, 125, 145}
F10 : {234, 135, 145}
F11 : {234, 235, 145}
F12 : {234, 125, 235, 145}
F13 : {234, 135, 235, 145}
F14 : {234, 125, 135, 235, 145}
F15 : {234, 245}
F16 : {234, 125, 245}
F17 : {234, 135, 245}
F18 : {234, 125, 135, 245}
F19 : {234, 235, 245}
F20 : {234, 125, 235, 245}
F21 : {234, 135, 235, 245}
F22 : {234, 125, 135, 235, 245}
F23 : {234, 145, 245}
F24 : {234, 125, 145, 245}
F25 : {234, 135, 145, 245}
F26 : {234, 125, 135, 145, 245}
F27 : {234, 235, 145, 245}
F28 : {234, 125, 235, 145, 245}
F29 : {234, 135, 235, 145, 245}
F30 : {234, 125, 135, 235, 145, 245}
F31 : {234, 345}
F32 : {234, 125, 345}
F33 : {234, 135, 345}
F34 : {234, 125, 135, 345}
F35 : {234, 235, 345}
F36 : {234, 125, 235, 345}
F37 : {234, 135, 235, 345}
F38 : {234, 125, 135, 235, 345}
F39 : {234, 145, 345}
F40 : {234, 125, 145, 345}
F41 : {234, 135, 145, 345}
F42 : {234, 125, 135, 145, 345}
F43 : {234, 235, 145, 345}
F44 : {234, 125, 235, 145, 345}
F45 : {234, 135, 235, 145, 345}
F46 : {234, 125, 135, 235, 145, 345}
F47 : {234, 245, 345}
F48 : {234, 125, 245, 345}
F49 : {234, 135, 245, 345}
F50 : {234, 125, 135, 245, 345}
F51 : {234, 145, 245, 345}
F52 : {234, 125, 145, 245, 345}
F53 : {234, 135, 145, 245, 345}
F54 : {234, 125, 135, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F8)
B3  : (F3)-(F9)
B4  : (F3)-(F10)
B5  : (F5)-(F6)
B6  : (F5)-(F16)
B7  : (F5)-(F23)
B8  : (F5)-(F33)
B9  : (F5)-(F39)
B10 : (F7)-(F24)
B11 : (F7)-(F41)
B12 : (F11)-(F17)
B13 : (F11)-(F32)
B14 : (F12)-(F13)
B15 : (F12)-(F18)
B16 : (F12)-(F25)
B17 : (F12)-(F34)
B18 : (F12)-(F40)
B19 : (F14)-(F26)
B20 : (F14)-(F42)
B21 : (F19)-(F35)
B22 : (F19)-(F47)
B23 : (F20)-(F37)
B24 : (F20)-(F51)
B25 : (F21)-(F27)
B26 : (F21)-(F36)
B27 : (F21)-(F43)
B28 : (F21)-(F48)
B29 : (F21)-(F49)
B30 : (F22)-(F28)
B31 : (F22)-(F38)
B32 : (F22)-(F45)
B33 : (F22)-(F52)
B34 : (F22)-(F53)
B35 : (F29)-(F44)
B36 : (F29)-(F50)
B37 : (F4)-2(F15)-(F30)+(F31)+2(F46)-(F54)
B38 : 3(F4)-(F15)+2(F30)-2(F31)+(F46)-3(F54)

Matrix :
6463/62500 -6463/125000 -7633/1000000 477/125000 32547/500000 12147/1000000 12147/1000000 32547/500000 -38621/500000 38789/1000000 -9697/500000 149181/1000000 -7459/100000 -55193/1000000 8771/62500 8771/62500 -55193/1000000 -85143/1000000 7663/100000 -7663/200000 -35917/500000 35917/1000000 -22413/1000000 5603/500000 1967/25000 -136573/1000000 -136573/1000000 1967/25000 14473/250000 11717/500000 -14883/125000 -14883/125000 11717/500000 9563/100000 -42303/250000 42303/500000 167959/5000000 0/1
-6463/125000 6463/62500 477/125000 477/125000 12147/1000000 -38621/500000 32547/500000 -38621/500000 32547/500000 -9697/500000 -9697/500000 -7459/100000 -7459/100000 8771/62500 -85143/1000000 -55193/1000000 -85143/1000000 -55193/1000000 -7663/200000 -7663/200000 35917/1000000 -35917/500000 5603/500000 -22413/1000000 14473/250000 1967/25000 14473/250000 -136573/1000000 -136573/1000000 9563/100000 11717/500000 9563/100000 -14883/125000 -14883/125000 42303/500000 -42303/250000 -33591/5000000 -4031/200000
-7633/1000000 477/125000 535813/250000 -535813/500000 -368697/1000000 11463/200000 11463/200000 -368697/1000000 155691/500000 -1379663/1000000 689831/1000000 -946571/1000000 94657/200000 -74369/500000 -54127/50000 -54127/50000 -74369/500000 1231279/1000000 -382841/500000 382841/1000000 385141/500000 -385141/1000000 769/5000 -769/10000 323149/500000 184567/500000 184567/500000 323149/500000 -1015433/1000000 -1006741/1000000 38823/125000 38823/125000 -1006741/1000000 174039/250000 7509/10000 -7509/20000 -2095793/5000000 0/1
477/125000 477/125000 -535813/500000 535813/250000 155691/500000 -368697/1000000 155691/500000 11463/200000 11463/200000 689831/1000000 -1379663/1000000 94657/200000 -946571/1000000 1231279/1000000 -74369/500000 1231279/1000000 -54127/50000 -54127/50000 382841/1000000 -382841/500000 -385141/1000000 -385141/1000000 -769/10000 -769/10000 184567/500000 -1015433/1000000 323149/500000 -1015433/1000000 323149/500000 38823/125000 174039/250000 -1006741/1000000 174039/250000 -1006741/1000000 -7509/20000 -7509/20000 838317/2500000 -314369/1250000
32547/500000 12147/1000000 -368697/1000000 155691/500000 1982607/250000 -146157/62500 -3290993/1000000 -35003/25000 -146157/62500 -219511/250000 -660577/500000 -4403/1000000 -414733/200000 1345611/500000 462423/1000000 -654529/1000000 -1004477/1000000 -678463/250000 -316259/1000000 -660243/500000 322583/1000000 -40373/25000 559401/500000 -501553/250000 1112077/1000000 2479/3125 -3328/15625 -2677351/1000000 -1335707/1000000 710469/1000000 69221/200000 294711/1000000 -339527/200000 -1941539/1000000 -1239/125000 -68849/31250 682217/5000000 -1607419/2500000
12147/1000000 -38621/500000 11463/200000 -368697/1000000 -146157/62500 1982607/250000 143771/100000 -3290993/1000000 -146157/62500 2199199/1000000 -219511/250000 519517/250000 -4403/1000000 -678463/250000 1345611/500000 1219213/1000000 -654529/1000000 462423/1000000 327349/200000 -316259/1000000 -40373/25000 1292337/1000000 -501553/250000 88741/100000 2479/3125 -1335707/1000000 -2677351/1000000 2320693/1000000 1112077/1000000 69221/200000 -1941539/1000000 -339527/200000 142993/62500 710469/1000000 -68849/31250 2213081/1000000 791/1000 1052297/5000000
12147/1000000 32547/500000 11463/200000 155691/500000 -3290993/1000000 143771/100000 1982607/250000 -146157/62500 -35003/25000 2199199/1000000 -660577/500000 519517/250000 -414733/200000 -654529/1000000 1219213/1000000 1345611/500000 -678463/250000 -1004477/1000000 327349/200000 -660243/500000 -40373/25000 322583/1000000 -501553/250000 559401/500000 2320693/1000000 -2677351/1000000 -1335707/1000000 2479/3125 -3328/15625 142993/62500 -339527/200000 -1941539/1000000 69221/200000 294711/1000000 -68849/31250 -1239/125000 2503649/2500000 -526149/2500000
32547/500000 -38621/500000 -368697/1000000 11463/200000 -35003/25000 -3290993/1000000 -146157/62500 1982607/250000 143771/100000 -219511/250000 2199199/1000000 -4403/1000000 519517/250000 -1004477/1000000 -654529/1000000 462423/1000000 1345611/500000 1219213/1000000 -316259/1000000 327349/200000 322583/1000000 1292337/1000000 559401/500000 88741/100000 -2677351/1000000 -3328/15625 2479/3125 1112077/1000000 2320693/1000000 -339527/200000 294711/1000000 69221/200000 710469/1000000 142993/62500 -1239/125000 2213081/1000000 -2532621/5000000 1607419/2500000
-38621/500000 32547/500000 155691/500000 11463/200000 -146157/62500 -146157/62500 -35003/25000 143771/100000 1982607/250000 -660577/500000 2199199/1000000 -414733/200000 519517/250000 462423/1000000 -678463/250000 -1004477/1000000 1219213/1000000 1345611/500000 -660243/500000 327349/200000 1292337/1000000 322583/1000000 88741/100000 559401/500000 -1335707/1000000 1112077/1000000 2320693/1000000 -3328/15625 2479/3125 -1941539/1000000 710469/1000000 142993/62500 294711/1000000 69221/200000 2213081/1000000 -1239/125000 -4637217/5000000 108127/250000
38789/1000000 -9697/500000 -1379663/1000000 689831/1000000 -219511/250000 2199199/1000000 2199199/1000000 -219511/250000 -660577/500000 3602569/1000000 -450321/250000 2933647/1000000 -1466823/1000000 -290571/250000 2741033/1000000 2741033/1000000 -290571/250000 -1578749/1000000 2245739/1000000 -1122869/1000000 -2240171/1000000 224017/200000 -1779369/1000000 222421/250000 510487/500000 -281283/125000 -281283/125000 510487/500000 122929/100000 1994623/1000000 -129717/62500 -129717/62500 1994623/1000000 5053/62500 -74843/25000 74843/50000 3087737/2500000 0/1
-9697/500000 -9697/500000 689831/1000000 -1379663/1000000 -660577/500000 -219511/250000 -660577/500000 2199199/1000000 2199199/1000000 -450321/250000 3602569/1000000 -1466823/1000000 2933647/1000000 -1578749/1000000 -290571/250000 -1578749/1000000 2741033/1000000 2741033/1000000 -1122869/1000000 2245739/1000000 224017/200000 224017/200000 222421/250000 222421/250000 -281283/125000 122929/100000 510487/500000 122929/100000 510487/500000 -129717/62500 5053/62500 1994623/1000000 5053/62500 1994623/1000000 74843/50000 74843/50000 -247019/250000 741057/1000000
149181/1000000 -7459/100000 -946571/1000000 94657/200000 -4403/1000000 519517/250000 519517/250000 -4403/1000000 -414733/200000 2933647/1000000 -1466823/1000000 4819139/1000000 -2409569/1000000 -33409/25000 3659529/1000000 3659529/1000000 -33409/25000 -72599/31250 2798081/1000000 -4372/3125 -2741393/1000000 171337/125000 -108603/62500 108603/125000 1310051/1000000 -3571487/1000000 -3571487/1000000 1310051/1000000 565359/250000 439291/250000 -91241/31250 -91241/31250 439291/250000 1162547/1000000 -2403369/500000 2403369/1000000 7528413/5000000 0/1
-7459/100000 -7459/100000 94657/200000 -946571/1000000 -414733/200000 -4403/1000000 -414733/200000 519517/250000 519517/250000 -1466823/1000000 2933647/1000000 -2409569/1000000 4819139/1000000 -72599/31250 -33409/25000 -72599/31250 3659529/1000000 3659529/1000000 -4372/3125 2798081/1000000 171337/125000 171337/125000 108603/125000 108603/125000 -3571487/1000000 565359/250000 1310051/1000000 565359/250000 1310051/1000000 -91241/31250 1162547/1000000 439291/250000 1162547/1000000 439291/250000 2403369/1000000 2403369/1000000 -6022731/5000000 564631/625000
-55193/1000000 8771/62500 -74369/500000 1231279/1000000 1345611/500000 -678463/250000 -654529/1000000 -1004477/1000000 462423/1000000 -290571/250000 -1578749/1000000 -33409/25000 -72599/31250 3501053/500000 -1134207/500000 -714891/500000 -2743067/1000000 -1134207/500000 -93333/100000 -377411/250000 11413/12500 -2403723/1000000 1023463/1000000 -748861/500000 384691/250000 368067/500000 2043021/1000000 -42947/10000 -1694779/1000000 140713/250000 216749/125000 89539/100000 -30187/15625 -650023/200000 738737/500000 -58909/15625 -75587/1000000 -1065097/1250000
8771/62500 -85143/1000000 -54127/50000 -74369/500000 462423/1000000 1345611/500000 1219213/1000000 -654529/1000000 -678463/250000 2741033/1000000 -290571/250000 3659529/1000000 -33409/25000 -1134207/500000 3501053/500000 1707573/1000000 -714891/500000 -1134207/500000 97719/40000 -93333/100000 -2403723/1000000 1490683/1000000 -748861/500000 474259/1000000 368067/500000 -1694779/1000000 -42947/10000 835779/500000 384691/250000 216749/125000 -650023/200000 -30187/15625 248731/125000 140713/250000 -58909/15625 1146351/500000 6266893/5000000 125063/1000000
8771/62500 -55193/1000000 -54127/50000 1231279/1000000 -654529/1000000 1219213/1000000 1345611/500000 462423/1000000 -1004477/1000000 2741033/1000000 -1578749/1000000 3659529/1000000 -72599/31250 -714891/500000 1707573/1000000 3501053/500000 -1134207/500000 -2743067/1000000 97719/40000 -377411/250000 -2403723/1000000 11413/12500 -748861/500000 1023463/1000000 835779/500000 -42947/10000 -1694779/1000000 368067/500000 2043021/1000000 248731/125000 -30187/15625 -650023/200000 216749/125000 89539/100000 -58909/15625 738737/500000 6892209/5000000 -156329/1250000
-55193/1000000 -85143/1000000 -74369/500000 -54127/50000 -1004477/1000000 -654529/1000000 -678463/250000 1345611/500000 1219213/1000000 -290571/250000 2741033/1000000 -33409/25000 3659529/1000000 -2743067/1000000 -714891/500000 -1134207/500000 3501053/500000 1707573/1000000 -93333/100000 97719/40000 11413/12500 1490683/1000000 1023463/1000000 474259/1000000 -42947/10000 2043021/1000000 368067/500000 384691/250000 835779/500000 -30187/15625 89539/100000 216749/125000 140713/250000 248731/125000 738737/500000 1146351/500000 -185533/200000 4260389/5000000
-85143/1000000 -55193/1000000 1231279/1000000 -54127/50000 -678463/250000 462423/1000000 -1004477/1000000 1219213/1000000 1345611/500000 -1578749/1000000 2741033/1000000 -72599/31250 3659529/1000000 -1134207/500000 -1134207/500000 -2743067/1000000 1707573/1000000 3501053/500000 -377411/250000 97719/40000 1490683/1000000 11413/12500 474259/1000000 1023463/1000000 -1694779/1000000 384691/250000 835779/500000 2043021/1000000 368067/500000 -650023/200000 140713/250000 248731/125000 89539/100000 216749/125000 1146351/500000 738737/500000 -5888957/5000000 56798/78125
7663/100000 -7663/200000 -382841/500000 382841/1000000 -316259/1000000 327349/200000 327349/200000 -316259/1000000 -660243/500000 2245739/1000000 -1122869/1000000 2798081/1000000 -4372/3125 -93333/100000 97719/40000 97719/40000 -93333/100000 -377411/250000 485227/250000 -485227/500000 -950007/500000 950007/1000000 -1285823/1000000 642911/1000000 419031/500000 -2212729/1000000 -2212729/1000000 419031/500000 1374667/1000000 279913/200000 -1893609/1000000 -1893609/1000000 279913/200000 123511/250000 -116001/40000 362503/250000 2606563/2500000 0/1
-7663/200000 -7663/200000 382841/1000000 -382841/500000 -660243/500000 -316259/1000000 -660243/500000 327349/200000 327349/200000 -1122869/1000000 2245739/1000000 -4372/3125 2798081/1000000 -377411/250000 -93333/100000 -377411/250000 97719/40000 97719/40000 -485227/500000 485227/250000 950007/1000000 950007/1000000 642911/1000000 642911/1000000 -2212729/1000000 1374667/1000000 419031/500000 1374667/1000000 419031/500000 -1893609/1000000 123511/250000 279913/200000 123511/250000 279913/200000 362503/250000 362503/250000 -4170501/5000000 781969/1250000
-35917/500000 35917/1000000 385141/500000 -385141/1000000 322583/1000000 -40373/25000 -40373/25000 322583/1000000 1292337/1000000 -2240171/1000000 224017/200000 -2741393/1000000 171337/125000 11413/12500 -2403723/1000000 -2403723/1000000 11413/12500 1490683/1000000 -950007/500000 950007/1000000 187543/100000 -187543/200000 1262559/1000000 -631279/1000000 -4071/5000 270873/125000 270873/125000 -4071/5000 -84549/62500 -1393709/1000000 464499/250000 464499/250000 -1393709/1000000 -232143/500000 177413/62500 -177413/125000 -5149859/5000000 0/1
35917/1000000 -35917/500000 -385141/1000000 -385141/1000000 -40373/25000 1292337/1000000 322583/1000000 1292337/1000000 322583/1000000 224017/200000 224017/200000 171337/125000 171337/125000 -2403723/1000000 1490683/1000000 11413/12500 1490683/1000000 11413/12500 950007/1000000 950007/1000000 -187543/200000 187543/100000 -631279/1000000 1262559/1000000 -84549/62500 -4071/5000 -84549/62500 270873/125000 270873/125000 -232143/500000 -1393709/1000000 -232143/500000 464499/250000 464499/250000 -177413/125000 177413/62500 1029971/5000000 617983/1000000
-22413/1000000 5603/500000 769/5000 -769/10000 559401/500000 -501553/250000 -501553/250000 559401/500000 88741/100000 -1779369/1000000 222421/250000 -108603/62500 108603/125000 1023463/1000000 -748861/500000 -748861/500000 1023463/1000000 474259/1000000 -1285823/1000000 642911/1000000 1262559/1000000 -631279/1000000 1878487/1000000 -939243/1000000 -212189/200000 1460067/1000000 1460067/1000000 -212189/200000 -399121/1000000 -10269/10000 1273869/1000000 1273869/1000000 -10269/10000 -246969/1000000 798727/500000 -798727/1000000 -437767/625000 0/1
5603/500000 -22413/1000000 -769/10000 -769/10000 -501553/250000 88741/100000 559401/500000 88741/100000 559401/500000 222421/250000 222421/250000 108603/125000 108603/125000 -748861/500000 474259/1000000 1023463/1000000 474259/1000000 1023463/1000000 642911/1000000 642911/1000000 -631279/1000000 1262559/1000000 -939243/1000000 1878487/1000000 -399121/1000000 -212189/200000 -399121/1000000 1460067/1000000 1460067/1000000 -246969/1000000 -10269/10000 -246969/1000000 1273869/1000000 1273869/1000000 -798727/1000000 798727/500000 700427/5000000 2101281/5000000
1967/25000 14473/250000 323149/500000 184567/500000 1112077/1000000 2479/3125 2320693/1000000 -2677351/1000000 -1335707/1000000 510487/500000 -281283/125000 1310051/1000000 -3571487/1000000 384691/250000 368067/500000 835779/500000 -42947/10000 -1694779/1000000 419031/500000 -2212729/1000000 -4071/5000 -84549/62500 -212189/200000 -399121/1000000 2950581/500000 -1173203/500000 -372043/500000 -143311/125000 -1173203/500000 411349/250000 -194843/100000 -21388/15625 -472547/1000000 -621033/500000 -743877/500000 -143969/62500 4180067/5000000 -3875439/5000000
-136573/1000000 1967/25000 184567/500000 -1015433/1000000 2479/3125 -1335707/1000000 -2677351/1000000 -3328/15625 1112077/1000000 -281283/125000 122929/100000 -3571487/1000000 565359/250000 368067/500000 -1694779/1000000 -42947/10000 2043021/1000000 384691/250000 -2212729/1000000 1374667/1000000 270873/125000 -4071/5000 1460067/1000000 -212189/200000 -1173203/500000 2950581/500000 27289/40000 -372043/500000 -1173203/500000 -621033/500000 411349/250000 42331/12500 -21388/15625 -194843/100000 3791259/1000000 -743877/500000 -1565407/1250000 592311/5000000
-136573/1000000 14473/250000 184567/500000 323149/500000 -3328/15625 -2677351/1000000 -1335707/1000000 2479/3125 2320693/1000000 -281283/125000 510487/500000 -3571487/1000000 1310051/1000000 2043021/1000000 -42947/10000 -1694779/1000000 368067/500000 835779/500000 -2212729/1000000 419031/500000 270873/125000 -84549/62500 1460067/1000000 -399121/1000000 -372043/500000 27289/40000 2950581/500000 -1173203/500000 -143311/125000 -21388/15625 42331/12500 411349/250000 -621033/500000 -472547/1000000 3791259/1000000 -143969/62500 -5669317/5000000 -59231/500000
1967/25000 -136573/1000000 323149/500000 -1015433/1000000 -2677351/1000000 2320693/1000000 2479/3125 1112077/1000000 -3328/15625 510487/500000 122929/100000 1310051/1000000 565359/250000 -42947/10000 835779/500000 368067/500000 384691/250000 2043021/1000000 419031/500000 1374667/1000000 -4071/5000 270873/125000 -212189/200000 1460067/1000000 -143311/125000 -372043/500000 -1173203/500000 2950581/500000 27289/40000 -472547/1000000 -21388/15625 -194843/100000 411349/250000 42331/12500 -743877/500000 3791259/1000000 304627/5000000 1937719/2500000
14473/250000 -136573/1000000 -1015433/1000000 323149/500000 -1335707/1000000 1112077/1000000 -3328/15625 2320693/1000000 2479/3125 122929/100000 510487/500000 565359/250000 1310051/1000000 -1694779/1000000 384691/250000 2043021/1000000 835779/500000 368067/500000 1374667/1000000 419031/500000 -84549/62500 270873/125000 -399121/1000000 1460067/1000000 -1173203/500000 -1173203/500000 -143311/125000 27289/40000 2950581/500000 -194843/100000 -621033/500000 -472547/1000000 42331/12500 411349/250000 -143969/62500 3791259/1000000 2081561/5000000 3283127/5000000
11717/500000 9563/100000 -1006741/1000000 38823/125000 710469/1000000 69221/200000 142993/62500 -339527/200000 -1941539/1000000 1994623/1000000 -129717/62500 439291/250000 -91241/31250 140713/250000 216749/125000 248731/125000 -30187/15625 -650023/200000 279913/200000 -1893609/1000000 -1393709/1000000 -232143/500000 -10269/10000 -246969/1000000 411349/250000 -621033/500000 -21388/15625 -472547/1000000 -194843/100000 214443/50000 -228967/250000 -1784439/1000000 -1309873/1000000 -228967/250000 -8609/5000 -22461/15625 5117777/5000000 -638377/1250000
-14883/125000 11717/500000 38823/125000 174039/250000 69221/200000 -1941539/1000000 -339527/200000 294711/1000000 710469/1000000 -129717/62500 5053/62500 -91241/31250 1162547/1000000 216749/125000 -650023/200000 -30187/15625 89539/100000 140713/250000 -1893609/1000000 123511/250000 464499/250000 -1393709/1000000 1273869/1000000 -10269/10000 -194843/100000 411349/250000 42331/12500 -21388/15625 -621033/500000 -228967/250000 214443/50000 637189/1000000 -1784439/1000000 -228967/250000 394913/125000 -8609/5000 -2299233/2500000 -1027859/5000000
-14883/125000 9563/100000 38823/125000 -1006741/1000000 294711/1000000 -339527/200000 -1941539/1000000 69221/200000 142993/62500 -129717/62500 1994623/1000000 -91241/31250 439291/250000 89539/100000 -30187/15625 -650023/200000 216749/125000 248731/125000 -1893609/1000000 279913/200000 464499/250000 -232143/500000 1273869/1000000 -246969/1000000 -21388/15625 42331/12500 411349/250000 -194843/100000 -472547/1000000 -1784439/1000000 637189/1000000 214443/50000 -228967/250000 -1309873/1000000 394913/125000 -22461/15625 -5626327/5000000 51393/250000
11717/500000 -14883/125000 -1006741/1000000 174039/250000 -339527/200000 142993/62500 69221/200000 710469/1000000 294711/1000000 1994623/1000000 5053/62500 439291/250000 1162547/1000000 -30187/15625 248731/125000 216749/125000 140713/250000 89539/100000 279913/200000 123511/250000 -1393709/1000000 464499/250000 -10269/10000 1273869/1000000 -472547/1000000 -21388/15625 -621033/500000 411349/250000 42331/12500 -1309873/1000000 -1784439/1000000 -228967/250000 214443/50000 637189/1000000 -8609/5000 394913/125000 2564269/5000000 2553507/5000000
9563/100000 -14883/125000 174039/250000 -1006741/1000000 -1941539/1000000 710469/1000000 294711/1000000 142993/62500 69221/200000 5053/62500 1994623/1000000 1162547/1000000 439291/250000 -650023/200000 140713/250000 89539/100000 248731/125000 216749/125000 123511/250000 279913/200000 -232143/500000 464499/250000 -246969/1000000 1273869/1000000 -621033/500000 -194843/100000 -472547/1000000 42331/12500 411349/250000 -228967/250000 -228967/250000 -1309873/1000000 637189/1000000 214443/50000 -22461/15625 394913/125000 -519311/5000000 3581367/5000000
-42303/250000 42303/500000 7509/10000 -7509/20000 -1239/125000 -68849/31250 -68849/31250 -1239/125000 2213081/1000000 -74843/25000 74843/50000 -2403369/500000 2403369/1000000 738737/500000 -58909/15625 -58909/15625 738737/500000 1146351/500000 -116001/40000 362503/250000 177413/62500 -177413/125000 798727/500000 -798727/1000000 -743877/500000 3791259/1000000 3791259/1000000 -743877/500000 -143969/62500 -8609/5000 394913/125000 394913/125000 -8609/5000 -22461/15625 1332277/250000 -1332277/500000 -7807153/5000000 0/1
42303/500000 -42303/250000 -7509/20000 -7509/20000 -68849/31250 2213081/1000000 -1239/125000 2213081/1000000 -1239/125000 74843/50000 74843/50000 2403369/1000000 2403369/1000000 -58909/15625 1146351/500000 738737/500000 1146351/500000 738737/500000 362503/250000 362503/250000 -177413/125000 177413/62500 -798727/1000000 798727/500000 -143969/62500 -743877/500000 -143969/62500 3791259/1000000 3791259/1000000 -22461/15625 -8609/5000 -22461/15625 394913/125000 394913/125000 -1332277/500000 1332277/250000 156143/500000 4684291/5000000
167959/5000000 -33591/5000000 -2095793/5000000 838317/2500000 682217/5000000 791/1000 2503649/2500000 -2532621/5000000 -4637217/5000000 3087737/2500000 -247019/250000 7528413/5000000 -6022731/5000000 -75587/1000000 6266893/5000000 6892209/5000000 -185533/200000 -5888957/5000000 2606563/2500000 -4170501/5000000 -5149859/5000000 1029971/5000000 -437767/625000 700427/5000000 4180067/5000000 -1565407/1250000 -5669317/5000000 304627/5000000 2081561/5000000 5117777/5000000 -2299233/2500000 -5626327/5000000 2564269/5000000 -519311/5000000 -7807153/5000000 156143/500000 3183933/5000000 -1705679/12500000
0/1 -4031/200000 0/1 -314369/1250000 -1607419/2500000 1052297/5000000 -526149/2500000 1607419/2500000 108127/250000 0/1 741057/1000000 0/1 564631/625000 -1065097/1250000 125063/1000000 -156329/1250000 4260389/5000000 56798/78125 0/1 781969/1250000 0/1 617983/1000000 0/1 2101281/5000000 -3875439/5000000 592311/5000000 -59231/500000 1937719/2500000 3283127/5000000 -638377/1250000 -1027859/5000000 51393/250000 2553507/5000000 3581367/5000000 0/1 4684291/5000000 -1705679/12500000 852839/3125000


--- Term 10 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 50
Matrix dimension : 18

Flags :
F1  : {134, 234}
F2  : {134, 234, 125}
F3  : {134, 234, 135}
F4  : {134, 234, 125, 135}
F5  : {134, 234, 235}
F6  : {134, 234, 125, 235}
F7  : {134, 234, 135, 235}
F8  : {134, 234, 125, 135, 235}
F9  : {134, 234, 145}
F10 : {134, 234, 125, 145}
F11 : {134, 234, 135, 145}
F12 : {134, 234, 125, 135, 145}
F13 : {134, 234, 235, 145}
F14 : {134, 234, 125, 235, 145}
F15 : {134, 234, 135, 235, 145}
F16 : {134, 234, 125, 135, 235, 145}
F17 : {134, 234, 245}
F18 : {134, 234, 125, 245}
F19 : {134, 234, 135, 245}
F20 : {134, 234, 125, 135, 245}
F21 : {134, 234, 235, 245}
F22 : {134, 234, 125, 235, 245}
F23 : {134, 234, 135, 235, 245}
F24 : {134, 234, 125, 135, 235, 245}
F25 : {134, 234, 145, 245}
F26 : {134, 234, 125, 145, 245}
F27 : {134, 234, 135, 145, 245}
F28 : {134, 234, 125, 135, 145, 245}
F29 : {134, 234, 235, 145, 245}
F30 : {134, 234, 125, 235, 145, 245}
F31 : {134, 234, 135, 235, 145, 245}
F32 : {134, 234, 125, 135, 235, 145, 245}
F33 : {134, 234, 345}
F34 : {134, 234, 125, 345}
F35 : {134, 234, 135, 345}
F36 : {134, 234, 125, 135, 345}
F37 : {134, 234, 235, 345}
F38 : {134, 234, 125, 235, 345}
F39 : {134, 234, 135, 235, 345}
F40 : {134, 234, 125, 135, 235, 345}
F41 : {134, 234, 145, 345}
F42 : {134, 234, 125, 145, 345}
F43 : {134, 234, 235, 145, 345}
F44 : {134, 234, 125, 235, 145, 345}
F45 : {134, 234, 245, 345}
F46 : {134, 234, 125, 245, 345}
F47 : {134, 234, 135, 245, 345}
F48 : {134, 234, 125, 135, 245, 345}
F49 : {134, 234, 145, 245, 345}
F50 : {134, 234, 125, 145, 245, 345}

Basis :
B1  : (F2)
B2  : (F3)+(F5)+(F9)+(F17)
B3  : (F4)+(F6)+(F10)+(F18)
B4  : (F7)+(F25)
B5  : (F8)+(F26)
B6  : (F11)+(F21)
B7  : (F12)+(F22)
B8  : (F13)+(F19)
B9  : (F14)+(F20)
B10 : (F15)+(F23)+(F27)+(F29)
B11 : (F16)+(F24)+(F28)+(F30)
B12 : 2(F1)+2(F31)+13(F32)-15(F33)-4(F34)-(F39)-(F40)-(F49)-(F50)
B13 : 2(F1)+2(F31)-(F32)-(F33)-4(F34)-(F39)-(F40)-(F49)-(F50)
B14 : (F35)+(F37)+(F41)+(F45)
B15 : (F36)+(F38)+(F42)+(F46)
B16 : 2(F1)+2(F31)-(F32)-(F33)-4(F34)+13(F39)-15(F40)+13(F49)-15(F50)
B17 : (F43)+(F47)
B18 : (F44)+(F48)

Matrix :
767343/200000 -143017/200000 1011417/1000000 -8533/31250 -94187/1000000 -129791/200000 621923/1000000 -1401473/1000000 1102519/1000000 -235299/250000 -318793/500000 1953657/28000000 4143/350000 51161/200000 475981/250000 -26693/3500000 -3116357/1000000 496431/250000
-143017/200000 837463/1000000 -55069/125000 4/3125 -83237/1000000 140581/1000000 -76087/500000 68477/125000 -1011/6250 39869/250000 63059/250000 -6751/400000 -90899/7000000 -2453/25000 -173043/500000 122163/5600000 627591/1000000 -1067771/1000000
1011417/1000000 -55069/125000 1823657/1000000 132237/250000 855037/1000000 259353/500000 246167/250000 -80889/125000 -7891/500000 133/250000 -887059/1000000 -362073/28000000 2228501/7000000 -21509/62500 262053/250000 1189679/28000000 -887661/1000000 60267/500000
-8533/31250 4/3125 132237/250000 1224693/1000000 773299/500000 48117/40000 38519/31250 171149/1000000 -1198829/1000000 795797/1000000 -239453/200000 -2263447/28000000 784167/1400000 -9951/500000 19861/62500 871971/14000000 127301/200000 -499273/500000
-94187/1000000 -83237/1000000 855037/1000000 773299/500000 1231959/500000 1551661/1000000 26901/15625 -7733/1000000 -1372903/1000000 216561/250000 -84669/50000 -550989/5600000 5223017/7000000 -31757/250000 720883/1000000 459083/5600000 16403/31250 -205649/200000
-129791/200000 140581/1000000 259353/500000 48117/40000 1551661/1000000 811779/500000 1245131/1000000 539173/1000000 -585777/500000 860707/1000000 -542237/500000 -611453/7000000 3996007/7000000 -18299/1000000 89617/250000 308407/3500000 643801/1000000 -918841/500000
621923/1000000 -76087/500000 246167/250000 38519/31250 26901/15625 1245131/1000000 333689/200000 -146447/1000000 -215257/250000 123707/250000 -1561257/1000000 -183767/2800000 159969/250000 28691/200000 1220991/1000000 2313217/28000000 -113247/200000 -163561/200000
-1401473/1000000 68477/125000 -80889/125000 171149/1000000 -7733/1000000 539173/1000000 -146447/1000000 958849/500000 -570643/1000000 543423/1000000 230133/500000 -341837/7000000 49467/875000 345487/1000000 -660803/1000000 456457/7000000 1148631/1000000 -752811/250000
1102519/1000000 -1011/6250 -7891/500000 -1198829/1000000 -1372903/1000000 -585777/500000 -215257/250000 -570643/1000000 820721/500000 -535127/500000 867241/1000000 1347627/14000000 -68779/140000 3113/1000000 54813/125000 -1391181/28000000 -322997/200000 666781/500000
-235299/250000 39869/250000 133/250000 795797/1000000 216561/250000 860707/1000000 123707/250000 543423/1000000 -535127/500000 190493/200000 -17529/40000 -1920171/28000000 547107/1750000 -168399/1000000 -528651/1000000 223387/5600000 682309/500000 -1247363/1000000
-318793/500000 63059/250000 -887059/1000000 -239453/200000 -84669/50000 -542237/500000 -1561257/1000000 230133/500000 867241/1000000 -17529/40000 1621341/1000000 1680031/28000000 -846761/1400000 -85939/1000000 -556667/500000 -9019/160000 235643/500000 31781/1000000
1953657/28000000 -6751/400000 -362073/28000000 -2263447/28000000 -550989/5600000 -611453/7000000 -183767/2800000 -341837/7000000 1347627/14000000 -1920171/28000000 1680031/28000000 5263287/784000000 -1734603/49000000 65283/28000000 57573/4000000 -16937/3500000 -1393261/14000000 44853/350000
4143/350000 -90899/7000000 2228501/7000000 784167/1400000 5223017/7000000 3996007/7000000 159969/250000 49467/875000 -68779/140000 547107/1750000 -846761/1400000 -1734603/49000000 668897/2450000 19169/700000 1076727/3500000 3330689/98000000 82499/875000 -349691/700000
51161/200000 -2453/25000 -21509/62500 -9951/500000 -31757/250000 -18299/1000000 28691/200000 345487/1000000 3113/1000000 -168399/1000000 -85939/1000000 65283/28000000 19169/700000 875889/1000000 3613/8000 574793/28000000 -880881/1000000 -151431/250000
475981/250000 -173043/500000 262053/250000 19861/62500 720883/1000000 89617/250000 1220991/1000000 -660803/1000000 54813/125000 -528651/1000000 -556667/500000 57573/4000000 1076727/3500000 3613/8000 1064773/500000 161083/2800000 -320609/125000 21471/100000
-26693/3500000 122163/5600000 1189679/28000000 871971/14000000 459083/5600000 308407/3500000 2313217/28000000 456457/7000000 -1391181/28000000 223387/5600000 -9019/160000 -16937/3500000 3330689/98000000 574793/28000000 161083/2800000 844141/98000000 -161277/14000000 -2796761/14000000
-3116357/1000000 627591/1000000 -887661/1000000 127301/200000 16403/31250 643801/1000000 -113247/200000 1148631/1000000 -322997/200000 682309/500000 235643/500000 -1393261/14000000 82499/875000 -880881/1000000 -320609/125000 -161277/14000000 1137917/250000 -1572551/1000000
496431/250000 -1067771/1000000 60267/500000 -499273/500000 -205649/200000 -918841/500000 -163561/200000 -752811/250000 666781/500000 -1247363/1000000 31781/1000000 44853/350000 -349691/700000 -151431/250000 21471/100000 -2796761/14000000 -1572551/1000000 6743361/1000000


--- Term 11 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 44
Matrix dimension : 27

Flags :
F1  : {134, 234, 135}
F2  : {134, 234, 125, 135}
F3  : {134, 234, 235}
F4  : {134, 234, 125, 235}
F5  : {134, 234, 135, 235}
F6  : {134, 234, 125, 135, 235}
F7  : {134, 234, 145}
F8  : {134, 234, 125, 145}
F9  : {134, 234, 135, 145}
F10 : {134, 234, 125, 135, 145}
F11 : {134, 234, 235, 145}
F12 : {134, 234, 125, 235, 145}
F13 : {134, 234, 135, 235, 145}
F14 : {134, 234, 125, 135, 235, 145}
F15 : {134, 234, 245}
F16 : {134, 234, 125, 245}
F17 : {134, 234, 135, 245}
F18 : {134, 234, 125, 135, 245}
F19 : {134, 234, 235, 245}
F20 : {134, 234, 125, 235, 245}
F21 : {134, 234, 135, 235, 245}
F22 : {134, 234, 125, 135, 235, 245}
F23 : {134, 234, 145, 245}
F24 : {134, 234, 125, 145, 245}
F25 : {134, 234, 135, 145, 245}
F26 : {134, 234, 125, 135, 145, 245}
F27 : {134, 234, 235, 145, 245}
F28 : {134, 234, 125, 235, 145, 245}
F29 : {134, 234, 135, 345}
F30 : {134, 234, 125, 135, 345}
F31 : {134, 234, 235, 345}
F32 : {134, 234, 125, 235, 345}
F33 : {134, 234, 135, 235, 345}
F34 : {134, 234, 125, 135, 235, 345}
F35 : {134, 234, 145, 345}
F36 : {134, 234, 125, 145, 345}
F37 : {134, 234, 235, 145, 345}
F38 : {134, 234, 125, 235, 145, 345}
F39 : {134, 234, 245, 345}
F40 : {134, 234, 125, 245, 345}
F41 : {134, 234, 135, 245, 345}
F42 : {134, 234, 125, 135, 245, 345}
F43 : {134, 234, 145, 245, 345}
F44 : {134, 234, 125, 145, 245, 345}

Basis :
B1  : (F1)-(F3)
B2  : (F1)-(F7)
B3  : (F1)-(F15)
B4  : (F2)-(F4)
B5  : (F2)-(F8)
B6  : (F2)-(F16)
B7  : (F5)-(F23)
B8  : (F6)-(F24)
B9  : (F9)-(F19)
B10 : (F10)-(F20)
B11 : (F11)-(F17)
B12 : (F12)-(F18)
B13 : (F13)-(F21)
B14 : (F13)-(F25)
B15 : (F13)-(F27)
B16 : (F14)-(F22)
B17 : (F14)-(F26)
B18 : (F14)-(F28)
B19 : (F29)-(F31)
B20 : (F29)-(F35)
B21 : (F29)-(F39)
B22 : (F30)-(F32)
B23 : (F30)-(F36)
B24 : (F30)-(F40)
B25 : (F33)+(F34)-(F43)-(F44)
B26 : (F37)-(F41)
B27 : (F38)-(F42)

Matrix :
310017/31250 -3737103/1000000 -555663/1000000 1343601/500000 -1174433/1000000 131163/200000 -242069/1000000 32653/200000 33867/62500 9009/200000 -1036051/500000 -1950323/1000000 153319/1000000 -59043/50000 17211/500000 -183279/500000 -789283/1000000 71811/250000 325827/1000000 371357/200000 -323139/200000 294461/500000 -6683/500000 -443743/500000 78307/400000 -587841/250000 -1126621/500000
-3737103/1000000 310017/31250 -2813889/500000 -1174433/1000000 1343601/500000 -271073/125000 242069/1000000 -32653/200000 -33867/62500 -9009/200000 -1036051/500000 -1950323/1000000 -59043/50000 153319/1000000 496559/500000 -789283/1000000 -183279/500000 434299/500000 371357/200000 325827/1000000 -566917/1000000 -6683/500000 294461/500000 31193/100000 -78307/400000 -587841/250000 -1126621/500000
-555663/1000000 -2813889/500000 310017/31250 131163/200000 -271073/125000 1343601/500000 242069/1000000 -32653/200000 33867/62500 9009/200000 1036051/500000 1950323/1000000 17211/500000 496559/500000 153319/1000000 71811/250000 434299/500000 -183279/500000 -323139/200000 -566917/1000000 325827/1000000 -443743/500000 31193/100000 294461/500000 -78307/400000 587841/250000 1126621/500000
1343601/500000 -1174433/1000000 131163/200000 7913667/1000000 -172027/62500 -144261/62500 -5517/20000 -315629/500000 56103/250000 -719/100000 -1149497/1000000 -1291533/1000000 717441/1000000 -176377/200000 -5321/10000 -4643/4000 368793/1000000 1353213/1000000 329547/500000 586901/1000000 -811989/1000000 -55483/200000 55491/500000 12831/1000000 -13977/250000 -327471/500000 -158071/125000
-1174433/1000000 1343601/500000 -271073/125000 -172027/62500 7913667/1000000 -1426529/500000 5517/20000 315629/500000 -56103/250000 719/100000 -1149497/1000000 -1291533/1000000 -176377/200000 717441/1000000 21767/31250 368793/1000000 -4643/4000 -70157/125000 586901/1000000 329547/500000 -217003/500000 55491/500000 -55483/200000 153601/1000000 13977/250000 -327471/500000 -158071/125000
131163/200000 -271073/125000 1343601/500000 -144261/62500 -1426529/500000 7913667/1000000 5517/20000 315629/500000 56103/250000 -719/100000 1149497/1000000 1291533/1000000 -5321/10000 21767/31250 717441/1000000 1353213/1000000 -70157/125000 -4643/4000 -811989/1000000 -217003/500000 329547/500000 12831/1000000 153601/1000000 -55483/200000 13977/250000 327471/500000 158071/125000
-242069/1000000 242069/1000000 242069/1000000 -5517/20000 5517/20000 5517/20000 425619/500000 198797/250000 0/1 0/1 0/1 0/1 -881213/1000000 881213/1000000 881213/1000000 -109267/1000000 109267/1000000 109267/1000000 -79569/200000 79569/200000 79569/200000 -173409/250000 173409/250000 173409/250000 772153/1000000 0/1 0/1
32653/200000 -32653/200000 -32653/200000 -315629/500000 315629/500000 315629/500000 198797/250000 2162921/1000000 0/1 0/1 0/1 0/1 -421089/500000 421089/500000 421089/500000 739213/1000000 -739213/1000000 -739213/1000000 -585611/1000000 585611/1000000 585611/1000000 -114783/500000 114783/500000 114783/500000 249373/250000 0/1 0/1
33867/62500 -33867/62500 33867/62500 56103/250000 -56103/250000 56103/250000 0/1 0/1 102851/200000 677/100000 0/1 0/1 153/25000 -153/25000 153/25000 -7147/500000 7147/500000 -7147/500000 -76111/500000 76111/500000 -76111/500000 -12403/500000 12403/500000 -12403/500000 0/1 0/1 0/1
9009/200000 -9009/200000 9009/200000 -719/100000 719/100000 -719/100000 0/1 0/1 677/100000 5057/250000 0/1 0/1 -121/62500 121/62500 -121/62500 -5503/250000 5503/250000 -5503/250000 -8379/250000 8379/250000 -8379/250000 1771/1000000 -1771/1000000 1771/1000000 0/1 0/1 0/1
-1036051/500000 -1036051/500000 1036051/500000 -1149497/1000000 -1149497/1000000 1149497/1000000 0/1 0/1 0/1 0/1 93844/15625 4697849/1000000 970031/500000 970031/500000 -970031/500000 1292781/1000000 1292781/1000000 -1292781/1000000 -3187861/1000000 -3187861/1000000 3187861/1000000 -1257827/1000000 -1257827/1000000 1257827/1000000 0/1 7335543/1000000 1513201/250000
-1950323/1000000 -1950323/1000000 1950323/1000000 -1291533/1000000 -1291533/1000000 1291533/1000000 0/1 0/1 0/1 0/1 4697849/1000000 4611853/1000000 332087/250000 332087/250000 -332087/250000 148837/125000 148837/125000 -148837/125000 -2651611/1000000 -2651611/1000000 2651611/1000000 -217829/250000 -217829/250000 217829/250000 0/1 147293/25000 5196873/1000000
153319/1000000 -59043/50000 17211/500000 717441/1000000 -176377/200000 -5321/10000 -881213/1000000 -421089/500000 153/25000 -121/62500 970031/500000 332087/250000 2980573/1000000 -6143/20000 -1336877/500000 97607/1000000 64453/100000 -40449/500000 -1171843/1000000 -706299/500000 140553/125000 115921/1000000 -139889/100000 -38231/500000 -1068829/2000000 7637/3125 999613/500000
-59043/50000 153319/1000000 496559/500000 -176377/200000 717441/1000000 21767/31250 881213/1000000 421089/500000 -153/25000 121/62500 970031/500000 332087/250000 -6143/20000 2980573/1000000 331/1000000 64453/100000 97607/1000000 -661239/1000000 -706299/500000 -1171843/1000000 91251/62500 -139889/100000 115921/1000000 1359431/1000000 1068829/2000000 7637/3125 999613/500000
17211/500000 496559/500000 153319/1000000 -5321/10000 21767/31250 717441/1000000 881213/1000000 421089/500000 153/25000 -121/62500 -970031/500000 -332087/250000 -1336877/500000 331/1000000 2980573/1000000 -40449/500000 -661239/1000000 97607/1000000 140553/125000 91251/62500 -1171843/1000000 -38231/500000 1359431/1000000 115921/1000000 1068829/2000000 -7637/3125 -999613/500000
-183279/500000 -789283/1000000 71811/250000 -4643/4000 368793/1000000 1353213/1000000 -109267/1000000 739213/1000000 -7147/500000 -5503/250000 1292781/1000000 148837/125000 97607/1000000 64453/100000 -40449/500000 29017/15625 -1073223/1000000 -847719/500000 -16867/40000 -282051/250000 320659/500000 90363/250000 -741377/1000000 -196387/500000 -516843/2000000 1525067/1000000 720121/500000
-789283/1000000 -183279/500000 434299/500000 368793/1000000 -4643/4000 -70157/125000 109267/1000000 -739213/1000000 7147/500000 5503/250000 1292781/1000000 148837/125000 64453/100000 97607/1000000 -661239/1000000 -1073223/1000000 29017/15625 911573/1000000 -282051/250000 -16867/40000 908561/1000000 -741377/1000000 90363/250000 772699/1000000 516843/2000000 1525067/1000000 720121/500000
71811/250000 434299/500000 -183279/500000 1353213/1000000 -70157/125000 -4643/4000 109267/1000000 -739213/1000000 -7147/500000 -5503/250000 -1292781/1000000 -148837/125000 -40449/500000 -661239/1000000 97607/1000000 -847719/500000 911573/1000000 29017/15625 320659/500000 908561/1000000 -16867/40000 -196387/500000 772699/1000000 90363/250000 516843/2000000 -1525067/1000000 -720121/500000
325827/1000000 371357/200000 -323139/200000 329547/500000 586901/1000000 -811989/1000000 -79569/200000 -585611/1000000 -76111/500000 -8379/250000 -3187861/1000000 -2651611/1000000 -1171843/1000000 -706299/500000 140553/125000 -16867/40000 -282051/250000 320659/500000 1699823/500000 239489/250000 -145089/62500 963183/1000000 26511/62500 -477091/500000 -282031/400000 -3818449/1000000 -3463147/1000000
371357/200000 325827/1000000 -566917/1000000 586901/1000000 329547/500000 -217003/500000 79569/200000 585611/1000000 76111/500000 8379/250000 -3187861/1000000 -2651611/1000000 -706299/500000 -1171843/1000000 91251/62500 -282051/250000 -16867/40000 908561/1000000 239489/250000 1699823/500000 -2036177/1000000 26511/62500 963183/1000000 -54147/125000 282031/400000 -3818449/1000000 -3463147/1000000
-323139/200000 -566917/1000000 325827/1000000 -811989/1000000 -217003/500000 329547/500000 79569/200000 585611/1000000 -76111/500000 -8379/250000 3187861/1000000 2651611/1000000 140553/125000 91251/62500 -1171843/1000000 320659/500000 908561/1000000 -16867/40000 -145089/62500 -2036177/1000000 1699823/500000 -477091/500000 -54147/125000 963183/1000000 282031/400000 3818449/1000000 3463147/1000000
294461/500000 -6683/500000 -443743/500000 -55483/200000 55491/500000 12831/1000000 -173409/250000 -114783/500000 -12403/500000 1771/1000000 -1257827/1000000 -217829/250000 115921/1000000 -139889/100000 -38231/500000 90363/250000 -741377/1000000 -196387/500000 963183/1000000 26511/62500 -477091/500000 1363157/1000000 -422081/1000000 -1258027/1000000 -1062811/2000000 -943019/500000 -320523/250000
-6683/500000 294461/500000 31193/100000 55491/500000 -55483/200000 153601/1000000 173409/250000 114783/500000 12403/500000 -1771/1000000 -1257827/1000000 -217829/250000 -139889/100000 115921/1000000 1359431/1000000 -741377/1000000 90363/250000 772699/1000000 26511/62500 963183/1000000 -54147/125000 -422081/1000000 1363157/1000000 39619/125000 1062811/2000000 -943019/500000 -320523/250000
-443743/500000 31193/100000 294461/500000 12831/1000000 153601/1000000 -55483/200000 173409/250000 114783/500000 -12403/500000 1771/1000000 1257827/1000000 217829/250000 -38231/500000 1359431/1000000 115921/1000000 -196387/500000 772699/1000000 90363/250000 -477091/500000 -54147/125000 963183/1000000 -1258027/1000000 39619/125000 1363157/1000000 1062811/2000000 943019/500000 320523/250000
78307/400000 -78307/400000 -78307/400000 -13977/250000 13977/250000 13977/250000 772153/1000000 249373/250000 0/1 0/1 0/1 0/1 -1068829/2000000 1068829/2000000 1068829/2000000 -516843/2000000 516843/2000000 516843/2000000 -282031/400000 282031/400000 282031/400000 -1062811/2000000 1062811/2000000 1062811/2000000 4705129/4000000 0/1 0/1
-587841/250000 -587841/250000 587841/250000 -327471/500000 -327471/500000 327471/500000 0/1 0/1 0/1 0/1 7335543/1000000 147293/25000 7637/3125 7637/3125 -7637/3125 1525067/1000000 1525067/1000000 -1525067/1000000 -3818449/1000000 -3818449/1000000 3818449/1000000 -943019/500000 -943019/500000 943019/500000 0/1 10701373/1000000 3883697/500000
-1126621/500000 -1126621/500000 1126621/500000 -158071/125000 -158071/125000 158071/125000 0/1 0/1 0/1 0/1 1513201/250000 5196873/1000000 999613/500000 999613/500000 -999613/500000 720121/500000 720121/500000 -720121/500000 -3463147/1000000 -3463147/1000000 3463147/1000000 -320523/250000 -320523/250000 320523/250000 0/1 3883697/500000 3291221/500000


--- Term 12 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 45
Matrix dimension : 11

Flags :
F1  : {124, 134, 234}
F2  : {124, 134, 234, 125}
F3  : {124, 134, 234, 135}
F4  : {124, 134, 234, 125, 135}
F5  : {124, 134, 234, 235}
F6  : {124, 134, 234, 125, 235}
F7  : {124, 134, 234, 135, 235}
F8  : {124, 134, 234, 125, 135, 235}
F9  : {124, 134, 234, 145}
F10 : {124, 134, 234, 125, 145}
F11 : {124, 134, 234, 135, 145}
F12 : {124, 134, 234, 125, 135, 145}
F13 : {124, 134, 234, 235, 145}
F14 : {124, 134, 234, 125, 235, 145}
F15 : {124, 134, 234, 135, 235, 145}
F16 : {124, 134, 234, 125, 135, 235, 145}
F17 : {124, 134, 234, 245}
F18 : {124, 134, 234, 125, 245}
F19 : {124, 134, 234, 135, 245}
F20 : {124, 134, 234, 125, 135, 245}
F21 : {124, 134, 234, 235, 245}
F22 : {124, 134, 234, 125, 235, 245}
F23 : {124, 134, 234, 135, 235, 245}
F24 : {124, 134, 234, 125, 135, 235, 245}
F25 : {124, 134, 234, 145, 245}
F26 : {124, 134, 234, 135, 145, 245}
F27 : {124, 134, 234, 235, 145, 245}
F28 : {124, 134, 234, 135, 235, 145, 245}
F29 : {124, 134, 234, 345}
F30 : {124, 134, 234, 125, 345}
F31 : {124, 134, 234, 135, 345}
F32 : {124, 134, 234, 125, 135, 345}
F33 : {124, 134, 234, 235, 345}
F34 : {124, 134, 234, 125, 235, 345}
F35 : {124, 134, 234, 135, 235, 345}
F36 : {124, 134, 234, 125, 135, 235, 345}
F37 : {124, 134, 234, 145, 345}
F38 : {124, 134, 234, 125, 145, 345}
F39 : {124, 134, 234, 235, 145, 345}
F40 : {124, 134, 234, 125, 235, 145, 345}
F41 : {124, 134, 234, 245, 345}
F42 : {124, 134, 234, 125, 245, 345}
F43 : {124, 134, 234, 135, 245, 345}
F44 : {124, 134, 234, 125, 135, 245, 345}
F45 : {124, 134, 234, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F5)
B3  : (F4)+(F6)+(F7)
B4  : 10(F8)-(F12)+2(F16)-(F22)+2(F24)-(F25)+3(F28)-(F35)+2(F36)-(F37)+3(F40)-(F41)+3(F44)-5(F45)
B5  : (F9)+(F17)+(F29)
B6  : (F10)+(F11)+(F18)+(F21)+(F31)+(F33)
B7  : (F13)+(F19)+(F30)
B8  : (F14)+(F15)+(F20)+(F23)+(F32)+(F34)
B9  : 2(F8)+11(F12)+6(F16)+11(F22)+6(F24)-17(F25)-5(F28)+11(F35)+6(F36)-17(F37)-5(F40)-17(F41)-5(F44)-(F45)
B10 : (F26)+(F27)+(F38)+(F39)+(F42)+(F43)
B11 : 6(F8)+5(F12)-10(F16)+5(F22)-10(F24)+5(F25)+13(F28)+5(F35)-10(F36)+5(F37)+13(F40)+5(F41)+13(F44)-3(F45)

Matrix :
71827/1000000 -5461/31250 -847/100000 18203/2800000 116443/1000000 -4067/200000 -23801/500000 -142423/1000000 -32531/5600000 10693/100000 15861/2800000
-5461/31250 690809/1000000 -1223/1000000 -120557/7000000 -178831/500000 18081/500000 20193/200000 23569/62500 214549/14000000 -281599/1000000 -416119/28000000
-847/100000 -1223/1000000 549223/1000000 -3689/2000000 -313977/1000000 -1/800 -12203/500000 1909/62500 19967/14000000 -4083/250000 -279/700000
18203/2800000 -120557/7000000 -3689/2000000 9353/12250000 84027/7000000 -6049/3500000 -317/62500 -100783/7000000 -4839658309405167763771/8095540202440614000000000 5287/500000 5342560809398517532249/9714648242928736800000000
116443/1000000 -178831/500000 -313977/1000000 84027/7000000 634977/1000000 -11519/250000 -36671/500000 -272129/1000000 -1691/160000 189573/1000000 55309/5600000
-4067/200000 18081/500000 -1/800 -6049/3500000 -11519/250000 2931/100000 15197/1000000 20201/500000 8619/5600000 -16383/500000 -50789/28000000
-23801/500000 20193/200000 -12203/500000 -317/62500 -36671/500000 15197/1000000 4581/62500 50881/500000 3391/800000 -77031/1000000 -114323/28000000
-142423/1000000 23569/62500 1909/62500 -100783/7000000 -272129/1000000 20201/500000 50881/500000 323349/1000000 71361/5600000 -11607/50000 -9717/800000
-32531/5600000 214549/14000000 19967/14000000 -4839658309405167763771/8095540202440614000000000 -1691/160000 8619/5600000 3391/800000 71361/5600000 105499/196000000 -263943/28000000 -381359/784000000
10693/100000 -281599/1000000 -4083/250000 5287/500000 189573/1000000 -16383/500000 -77031/1000000 -11607/50000 -263943/28000000 2197/12500 256973/28000000
15861/2800000 -416119/28000000 -279/700000 5342560809398517532249/9714648242928736800000000 55309/5600000 -50789/28000000 -114323/28000000 -9717/800000 -381359/784000000 256973/28000000 96477/196000000


--- Term 13 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 42
Matrix dimension : 27

Flags :
F1  : {124, 134, 234, 125}
F2  : {124, 134, 234, 135}
F3  : {124, 134, 234, 125, 135}
F4  : {124, 134, 234, 235}
F5  : {124, 134, 234, 125, 235}
F6  : {124, 134, 234, 135, 235}
F7  : {124, 134, 234, 145}
F8  : {124, 134, 234, 125, 145}
F9  : {124, 134, 234, 135, 145}
F10 : {124, 134, 234, 125, 135, 145}
F11 : {124, 134, 234, 235, 145}
F12 : {124, 134, 234, 125, 235, 145}
F13 : {124, 134, 234, 135, 235, 145}
F14 : {124, 134, 234, 125, 135, 235, 145}
F15 : {124, 134, 234, 245}
F16 : {124, 134, 234, 125, 245}
F17 : {124, 134, 234, 135, 245}
F18 : {124, 134, 234, 125, 135, 245}
F19 : {124, 134, 234, 235, 245}
F20 : {124, 134, 234, 125, 235, 245}
F21 : {124, 134, 234, 135, 235, 245}
F22 : {124, 134, 234, 125, 135, 235, 245}
F23 : {124, 134, 234, 145, 245}
F24 : {124, 134, 234, 135, 145, 245}
F25 : {124, 134, 234, 235, 145, 245}
F26 : {124, 134, 234, 135, 235, 145, 245}
F27 : {124, 134, 234, 345}
F28 : {124, 134, 234, 125, 345}
F29 : {124, 134, 234, 135, 345}
F30 : {124, 134, 234, 125, 135, 345}
F31 : {124, 134, 234, 235, 345}
F32 : {124, 134, 234, 125, 235, 345}
F33 : {124, 134, 234, 135, 235, 345}
F34 : {124, 134, 234, 125, 135, 235, 345}
F35 : {124, 134, 234, 145, 345}
F36 : {124, 134, 234, 125, 145, 345}
F37 : {124, 134, 234, 235, 145, 345}
F38 : {124, 134, 234, 125, 235, 145, 345}
F39 : {124, 134, 234, 245, 345}
F40 : {124, 134, 234, 125, 245, 345}
F41 : {124, 134, 234, 135, 245, 345}
F42 : {124, 134, 234, 125, 135, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F3)-(F5)
B4  : (F3)-(F6)
B5  : (F7)-(F15)
B6  : (F7)-(F27)
B7  : (F8)-(F9)
B8  : (F8)-(F16)
B9  : (F8)-(F19)
B10 : (F8)-(F29)
B11 : (F8)-(F31)
B12 : (F11)-(F17)
B13 : (F11)-(F28)
B14 : (F12)-(F13)
B15 : (F12)-(F18)
B16 : (F12)-(F21)
B17 : (F12)-(F30)
B18 : (F12)-(F32)
B19 : (F10)-2(F20)-(F22)-2(F23)-(F26)+(F33)+(F34)+3(F35)+(F38)-(F39)
B20 : 3(F10)+(F14)-(F20)+3(F23)+(F26)-2(F33)-(F34)+(F35)-4(F39)-(F42)
B21 : (F24)-(F25)
B22 : (F24)-(F36)
B23 : (F24)-(F37)
B24 : (F24)-(F40)
B25 : (F24)-(F41)
B26 : (F10)-(F14)-(F20)+2(F22)+(F23)+(F26)-(F34)-(F35)-2(F38)+(F42)
B27 : 2(F10)-3(F14)-(F20)+(F22)-(F23)-2(F26)-(F33)+2(F34)-(F38)+(F39)+3(F42)

Matrix :
5120497/1000000 -4097/1600 -185839/250000 23223/62500 -50593/25000 1011749/1000000 721911/1000000 -669591/1000000 -334937/500000 722009/1000000 -327/6250 176237/100000 -880883/1000000 -1524077/1000000 3037747/1000000 759443/250000 -152313/100000 -151367/100000 404989/1500000 145169/750000 57199/50000 -453183/200000 -453183/200000 143083/125000 224387/200000 -6226507/6000000 139717/6000000
-4097/1600 1280399/250000 371789/1000000 185947/500000 1011943/1000000 101197/100000 -669721/1000000 -52463/1000000 722223/1000000 -52431/1000000 90273/125000 -27547/31250 -440913/500000 379889/125000 -757259/500000 -762097/500000 -757491/500000 -1524593/1000000 -85079/500000 -633973/2000000 35071/31250 572357/500000 1121911/1000000 -2266963/1000000 -2266987/1000000 387049/2000000 3625543/6000000
-185839/250000 371789/1000000 189589/125000 -758323/1000000 -211529/250000 42309/100000 -188843/1000000 -459801/1000000 -11493/25000 -23609/125000 129729/200000 -682393/1000000 341107/1000000 78061/125000 -982693/1000000 -982701/1000000 624209/1000000 89551/250000 -144811/1500000 -68771/1200000 -71531/200000 693393/1000000 43337/62500 -357857/1000000 -167869/500000 89189/300000 -10723/3000000
23223/62500 185947/500000 -758323/1000000 189593/125000 423081/1000000 -423053/500000 64861/100000 -94447/500000 324331/500000 -229903/500000 -91943/200000 341103/1000000 -682491/1000000 71723/200000 312117/500000 179093/500000 -982811/1000000 -19657/20000 25703/600000 -27901/600000 693493/1000000 -13421/40000 -17883/50000 -67169/200000 -22373/62500 -1440001/6000000 1074983/6000000
-50593/25000 1011943/1000000 -211529/250000 423081/1000000 375809/100000 -939503/500000 -230301/500000 1635249/1000000 817667/500000 -230313/500000 -587323/500000 -174279/1000000 87081/1000000 -122119/1000000 -164051/250000 -656189/1000000 -61171/500000 778323/1000000 345617/3000000 -116783/3000000 -115159/1000000 102377/250000 409517/1000000 -115301/1000000 -73587/250000 1862669/6000000 -115753/3000000
1011749/1000000 101197/100000 42309/100000 -423053/500000 -939503/500000 3757923/1000000 -1174723/1000000 -92099/200000 -1174779/1000000 81763/50000 817609/500000 43527/500000 -87191/500000 778487/1000000 -122249/1000000 778163/1000000 -656117/1000000 -328119/500000 -43313/375000 57617/750000 409569/1000000 -294131/1000000 -115187/1000000 -294433/1000000 -57719/500000 -135741/500000 388023/2000000
721911/1000000 -669721/1000000 -188843/1000000 64861/100000 -230301/500000 -1174723/1000000 4660611/1000000 117001/200000 -897213/1000000 -3702441/1000000 584951/1000000 439289/1000000 -60523/125000 -1611/500000 1172207/1000000 150043/200000 -365759/500000 -1115923/1000000 -99541/1500000 45989/2000000 96813/200000 -101077/200000 -36249/62500 -3127/62500 133967/1000000 -731409/2000000 106833/1000000
-669591/1000000 -52463/1000000 -459801/1000000 -94447/500000 1635249/1000000 -92099/200000 117001/200000 1165141/250000 -615453/500000 -112141/125000 584997/1000000 22487/500000 54937/125000 -279047/250000 -631/200000 -35743/500000 750347/1000000 586203/500000 299531/3000000 -48613/3000000 -505577/1000000 5353/40000 -50089/1000000 517641/1000000 484397/1000000 404141/2000000 -141719/600000
-334937/500000 722223/1000000 -11493/25000 324331/500000 817667/500000 -1174779/1000000 -897213/1000000 -615453/500000 4660599/1000000 584911/1000000 -231403/62500 44749/1000000 -242187/500000 750571/1000000 -17963/250000 -3509/1000000 -1116041/1000000 -36589/50000 5671/3000000 2417/500000 16173/31250 -12459/250000 134083/1000000 -20229/40000 -116069/200000 -42319/600000 422623/2000000
722009/1000000 -52431/1000000 -23609/125000 -229903/500000 -230313/500000 81763/50000 -3702441/1000000 -112141/125000 584911/1000000 582583/125000 -615499/500000 43937/100000 22497/500000 -731837/1000000 187587/250000 1172321/1000000 -3037/1000000 -17893/250000 -164137/3000000 420361/6000000 -50153/1000000 -580067/1000000 -505483/1000000 242139/500000 20703/40000 -141889/500000 -45463/1000000
-327/6250 90273/125000 129729/200000 -91943/200000 -587323/500000 817609/500000 584951/1000000 584997/1000000 -231403/62500 -615499/500000 2330309/500000 -60533/125000 44687/1000000 1172473/1000000 -111599/100000 -73179/100000 -7189/100000 -3421/1000000 -200897/6000000 -40741/6000000 67079/500000 242103/500000 258713/500000 -116051/200000 -252859/500000 981803/6000000 6064/46875
176237/100000 -27547/31250 -682393/1000000 341103/1000000 -174279/1000000 43527/500000 439289/1000000 22487/500000 44749/1000000 43937/100000 -60533/125000 472167/250000 -944073/1000000 -1479091/1000000 128943/50000 2578893/1000000 -739149/500000 -137471/125000 408419/1200000 997123/6000000 8367/8000 -1972279/1000000 -986137/500000 1046459/1000000 231601/250000 -412929/500000 -857/500000
-880883/1000000 -440913/500000 341107/1000000 -682491/1000000 87081/1000000 -87191/500000 -60523/125000 54937/125000 -242187/500000 22497/500000 44687/1000000 -944073/1000000 944469/500000 -1101007/1000000 -739169/500000 -43991/40000 322409/125000 1289673/500000 -1035187/6000000 513181/3000000 -1972573/1000000 115727/125000 522941/500000 92671/100000 1046757/1000000 329863/500000 -1486159/3000000
-1524077/1000000 379889/125000 78061/125000 71723/200000 -122119/1000000 778487/1000000 -1611/500000 -279047/250000 750571/1000000 -731837/1000000 1172473/1000000 -1479091/1000000 -1101007/1000000 2243993/500000 -2204349/1000000 -67793/31250 -1710913/1000000 -2205159/1000000 -502031/1500000 -2182399/6000000 1225851/1000000 1610487/1000000 329757/200000 -92897/31250 -706661/250000 161981/600000 4601147/6000000
3037747/1000000 -757259/500000 -982693/1000000 312117/500000 -164051/250000 -122249/1000000 1172207/1000000 -631/200000 -17963/250000 187587/250000 -111599/100000 128943/50000 -739169/500000 -2204349/1000000 448627/100000 1900053/500000 -542037/250000 -2203443/1000000 181117/500000 153643/1000000 1609601/1000000 -2825291/1000000 -59427/20000 1313641/1000000 1225383/1000000 -7888073/6000000 8803/150000
759443/250000 -762097/500000 -982701/1000000 179093/500000 -656189/1000000 778163/1000000 150043/200000 -35743/500000 -3509/1000000 1172321/1000000 -73179/100000 2578893/1000000 -43991/40000 -67793/31250 1900053/500000 4486327/1000000 -275397/125000 -213651/125000 901609/3000000 1005841/3000000 1312799/1000000 -1485691/500000 -113013/40000 1610487/1000000 1648889/1000000 -7909141/6000000 1989/500000
-152313/100000 -757491/500000 624209/1000000 -982811/1000000 -61171/500000 -656117/1000000 -365759/500000 750347/1000000 -1116041/1000000 -3037/1000000 -7189/100000 -739149/500000 322409/125000 -1710913/1000000 -542037/250000 -275397/125000 4486679/1000000 475073/125000 -10463/50000 540983/6000000 -1485883/500000 1647903/1000000 402399/250000 612913/500000 1314169/1000000 659587/600000 -7673/10000
-151367/100000 -1524593/1000000 89551/250000 -19657/20000 778323/1000000 -328119/500000 -1115923/1000000 586203/500000 -36589/50000 -17893/250000 -3421/1000000 -137471/125000 1289673/500000 -2205159/1000000 -2203443/1000000 -213651/125000 475073/125000 112177/25000 -1033/37500 1260541/6000000 -2825759/1000000 1224497/1000000 1312871/1000000 1649369/1000000 322191/200000 2089421/2000000 -1238317/1500000
404989/1500000 -85079/500000 -144811/1500000 25703/600000 345617/3000000 -43313/375000 -99541/1500000 299531/3000000 5671/3000000 -164137/3000000 -200897/6000000 408419/1200000 -1035187/6000000 -502031/1500000 181117/500000 901609/3000000 -10463/50000 -1033/37500 565491/4000000 204239/18000000 1215773/6000000 -1991803/6000000 -17991/50000 691021/3000000 776029/6000000 -3203099/36000000 -973133/36000000
145169/750000 -633973/2000000 -68771/1200000 -27901/600000 -116783/3000000 57617/750000 45989/2000000 -48613/3000000 2417/500000 420361/6000000 -40741/6000000 997123/6000000 513181/3000000 -2182399/6000000 153643/1000000 1005841/3000000 540983/6000000 1260541/6000000 204239/18000000 3406211/36000000 -888851/6000000 -132559/600000 -886919/6000000 2047307/6000000 1107221/3000000 -79117/1500000 -35007/500000
57199/50000 35071/31250 -71531/200000 693493/1000000 -115159/1000000 409569/1000000 96813/200000 -505577/1000000 16173/31250 -50153/1000000 67079/500000 8367/8000 -1972573/1000000 1225851/1000000 1609601/1000000 1312799/1000000 -1485883/500000 -2825759/1000000 1215773/6000000 -888851/6000000 139451/62500 -1104991/1000000 -597889/500000 -195763/200000 -276497/250000 -943/1250 553583/1000000
-453183/200000 572357/500000 693393/1000000 -13421/40000 102377/250000 -294131/1000000 -101077/200000 5353/40000 -12459/250000 -580067/1000000 242103/500000 -1972279/1000000 115727/125000 1610487/1000000 -2825291/1000000 -1485691/500000 1647903/1000000 1224497/1000000 -1991803/6000000 -132559/600000 -1104991/1000000 139431/62500 2154027/1000000 -74777/62500 -1105669/1000000 2821519/3000000 -5833/6000000
-453183/200000 1121911/1000000 43337/62500 -17883/50000 409517/1000000 -115187/1000000 -36249/62500 -50089/1000000 134083/1000000 -505483/1000000 258713/500000 -986137/500000 522941/500000 329757/200000 -59427/20000 -113013/40000 402399/250000 1312871/1000000 -17991/50000 -886919/6000000 -597889/500000 2154027/1000000 2230887/1000000 -276409/250000 -244621/250000 186009/200000 -593/75000
143083/125000 -2266963/1000000 -357857/1000000 -67169/200000 -115301/1000000 -294433/1000000 -3127/62500 517641/1000000 -20229/40000 242139/500000 -116051/200000 1046459/1000000 92671/100000 -92897/31250 1313641/1000000 1610487/1000000 612913/500000 1649369/1000000 691021/3000000 2047307/6000000 -195763/200000 -74777/62500 -276409/250000 1115947/500000 538753/250000 -273809/1500000 -3378509/6000000
224387/200000 -2266987/1000000 -167869/500000 -22373/62500 -73587/250000 -57719/500000 133967/1000000 484397/1000000 -116069/200000 20703/40000 -252859/500000 231601/250000 1046757/1000000 -706661/250000 1225383/1000000 1648889/1000000 1314169/1000000 322191/200000 776029/6000000 1107221/3000000 -276497/250000 -1105669/1000000 -244621/250000 538753/250000 2231893/1000000 -1116637/6000000 -207229/375000
-6226507/6000000 387049/2000000 89189/300000 -1440001/6000000 1862669/6000000 -135741/500000 -731409/2000000 404141/2000000 -42319/600000 -141889/500000 981803/6000000 -412929/500000 329863/500000 161981/600000 -7888073/6000000 -7909141/6000000 659587/600000 2089421/2000000 -3203099/36000000 -79117/1500000 -943/1250 2821519/3000000 186009/200000 -273809/1500000 -1116637/6000000 4410049/9000000 -53393/450000
139717/6000000 3625543/6000000 -10723/3000000 1074983/6000000 -115753/3000000 388023/2000000 106833/1000000 -141719/600000 422623/2000000 -45463/1000000 6064/46875 -857/500000 -1486159/3000000 4601147/6000000 8803/150000 1989/500000 -7673/10000 -1238317/1500000 -973133/36000000 -35007/500000 553583/1000000 -5833/6000000 -593/75000 -3378509/6000000 -207229/375000 -53393/450000 7377683/36000000


#Sharp Graphs (Complicated Case (2))
#1: Order 6 : Edges = {134, 234, 125, 135, 235, 145, 245, 126, 136, 236, 146, 246, 356, 456}
#2: Order 6 : Edges = {234, 125, 135, 145, 126, 136, 146, 246, 346, 256, 356, 456}
#3: Order 6 : Edges = {234, 125, 135, 145, 126, 136, 146, 256, 356, 456}
#4: Order 6 : Edges = {126, 136, 236, 146, 246, 346, 156, 256, 356, 456}
#5: Order 6 : Edges = {136, 236, 146, 246, 346, 156, 256, 356, 456}
#6: Order 6 : Edges = {146, 246, 346, 156, 256, 356, 456}
#7: Order 6 : Edges = {156, 256, 356, 456}
#8: Order 6 : Edges = {256, 356, 456}
#9: Order 6 : Edges = {}
#10: Order 6 : Edges = {245, 345, 126, 136, 236, 146, 246, 346, 156, 256, 356}
#11: Order 6 : Edges = {245, 345, 126, 136, 146, 156}
#12: Order 6 : Edges = {145, 245, 345, 126, 136, 236, 146, 246, 346, 156, 256, 356}
#13: Order 6 : Edges = {145, 245, 345, 146, 246, 346, 156, 256, 356}
#14: Order 6 : Edges = {135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 356, 456}
#15: Order 6 : Edges = {135, 235, 145, 245, 345, 136, 236, 146, 246, 346, 156, 256}
#16: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346, 456}
#17: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346}









==> K4+H-03-prf.txt <==
#Density : 5/9

Program                       : DensityChecker

Order of subgraphs H          : 6
Number of forbidden graphs    : 2
Forbidden graphs              :
4 : {123, 124, 134, 234}
6 : {123, 124, 134, 125, 135, 245, 345, 126, 236, 346, 356}
Forbid only induced subgraphs : no
Number of terms               : 13


--- Term 1 ---

Order of type    : 0
Order of flags   : 3
Number of flags  : 2
Matrix dimension : 1

Flags :
F1 : {}
F2 : {123}

Basis :
B1 : 5(F1)-4(F2)

Matrix :
8777203287238724337402773/374863989074012631270000000000


--- Term 2 ---

Order of type    : 1
Order of flags   : 3
Number of flags  : 2
Matrix dimension : 1

Flags :
F1 : {}
F2 : {123}

Basis :
B1 : 5(F1)-4(F2)

Matrix :
3581919524460540342438299/187431994537006315635000000000


--- Term 3 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 11
Matrix dimension : 5

Flags :
F1  : {}
F2  : {124}
F3  : {134}
F4  : {124, 134}
F5  : {234}
F6  : {124, 234}
F7  : {134, 234}
F8  : {124, 134, 234}
F9  : {123, 124}
F10 : {123, 124, 134}
F11 : {123, 124, 234}

Basis :
B1 : 456(F1)+94(F2)+21(F4)+21(F6)+29(F7)-333(F8)-65(F9)+42(F10)+42(F11)
B2 : 188(F1)+915(F2)-30(F4)-30(F6)-671(F7)+56(F8)-117(F9)-60(F10)-60(F11)
B3 : (F3)+(F5)
B4 : 42(F1)-30(F2)+1181(F4)+1181(F6)+22(F7)-50(F8)+52(F9)-576(F10)-576(F11)
B5 : 10(F1)+9(F2)-4(F4)-4(F6)+16(F7)+15(F8)-106(F9)-8(F10)-8(F11)

Matrix :
165432020757929591021229771943/81711299871327815332125300000000000 1189289679805180907663809633/1358766891284362764404200000000000 -557849/734500000 52489954650044724159216601909/359529719433842387461351320000000000 -539440422774722849763321256363/19754380188672658651722600000000000
1189289679805180907663809633/1358766891284362764404200000000000 4617853/1078980500000 -813987/734500000 -626151/2157961000000 -177961/12769000000
-557849/734500000 -813987/734500000 441649/1000000 121230720738503824523728287101/7831825065951638120328960000000000 803867832608100442073145607009/75306010249534981926240000000000
52489954650044724159216601909/359529719433842387461351320000000000 -626151/2157961000000 121230720738503824523728287101/7831825065951638120328960000000000 1284489972904414514273182517/29960809952820198955112610000000000 -20815336062248987463942471/11706299371065279201020800000000
-539440422774722849763321256363/19754380188672658651722600000000000 -177961/12769000000 803867832608100442073145607009/75306010249534981926240000000000 -20815336062248987463942471/11706299371065279201020800000000 4720713/12769000000


--- Term 4 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 6
Matrix dimension : 2

Flags :
F1 : {134}
F2 : {124, 134}
F3 : {234}
F4 : {124, 234}
F5 : {123, 124, 134}
F6 : {123, 124, 234}

Basis :
B1 : (F1)-(F3)
B2 : (F2)-(F4)+(F5)-(F6)

Matrix :
1099389/500000 587338605072435013088615813/377791876113895320000000000
587338605072435013088615813/377791876113895320000000000 4398287/4000000


--- Term 5 ---

Order of type    : 3
Order of flags   : 4
Number of flags  : 8
Matrix dimension : 1

Flags :
F1 : {}
F2 : {124}
F3 : {134}
F4 : {124, 134}
F5 : {234}
F6 : {124, 234}
F7 : {134, 234}
F8 : {124, 134, 234}

Basis :
B1 : (F1)-2(F2)-2(F3)+(F4)-2(F5)+(F6)+(F7)-2(F8)

Matrix :
587/25000000


--- Term 6 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 64
Matrix dimension : 8

Flags :
F1  : {}
F2  : {125}
F3  : {135}
F4  : {125, 135}
F5  : {235}
F6  : {125, 235}
F7  : {135, 235}
F8  : {125, 135, 235}
F9  : {145}
F10 : {125, 145}
F11 : {135, 145}
F12 : {125, 135, 145}
F13 : {235, 145}
F14 : {125, 235, 145}
F15 : {135, 235, 145}
F16 : {125, 135, 235, 145}
F17 : {245}
F18 : {125, 245}
F19 : {135, 245}
F20 : {125, 135, 245}
F21 : {235, 245}
F22 : {125, 235, 245}
F23 : {135, 235, 245}
F24 : {125, 135, 235, 245}
F25 : {145, 245}
F26 : {125, 145, 245}
F27 : {135, 145, 245}
F28 : {125, 135, 145, 245}
F29 : {235, 145, 245}
F30 : {125, 235, 145, 245}
F31 : {135, 235, 145, 245}
F32 : {125, 135, 235, 145, 245}
F33 : {345}
F34 : {125, 345}
F35 : {135, 345}
F36 : {125, 135, 345}
F37 : {235, 345}
F38 : {125, 235, 345}
F39 : {135, 235, 345}
F40 : {125, 135, 235, 345}
F41 : {145, 345}
F42 : {125, 145, 345}
F43 : {135, 145, 345}
F44 : {125, 135, 145, 345}
F45 : {235, 145, 345}
F46 : {125, 235, 145, 345}
F47 : {135, 235, 145, 345}
F48 : {125, 135, 235, 145, 345}
F49 : {245, 345}
F50 : {125, 245, 345}
F51 : {135, 245, 345}
F52 : {125, 135, 245, 345}
F53 : {235, 245, 345}
F54 : {125, 235, 245, 345}
F55 : {135, 235, 245, 345}
F56 : {125, 135, 235, 245, 345}
F57 : {145, 245, 345}
F58 : {125, 145, 245, 345}
F59 : {135, 145, 245, 345}
F60 : {125, 135, 145, 245, 345}
F61 : {235, 145, 245, 345}
F62 : {125, 235, 145, 245, 345}
F63 : {135, 235, 145, 245, 345}
F64 : {125, 135, 235, 145, 245, 345}

Basis :
B1 : (F2)+(F3)+(F5)+(F9)+(F17)+(F33)
B2 : (F4)+(F6)+(F7)+(F10)+(F11)+(F18)+(F21)+(F25)+(F35)+(F37)+(F41)+(F49)
B3 : (F8)+(F26)+(F43)+(F53)
B4 : (F13)+(F19)+(F34)
B5 : (F14)+(F15)+(F20)+(F23)+(F27)+(F29)+(F36)+(F38)+(F42)+(F45)+(F50)+(F51)
B6 : (F16)+(F24)+(F28)+(F30)+(F40)+(F44)+(F47)+(F54)+(F55)+(F58)+(F59)+(F61)
B7 : (F31)+(F46)+(F52)
B8 : 2(F1)+2(F12)+2(F22)-(F32)+2(F39)-(F48)-(F56)+2(F57)-(F60)-(F62)-(F63)-4(F64)

Matrix :
15711/1000000 -21531/250000 861/15625 5869/125000 263/20000 963/100000 1733/62500 -52749/3125000
-21531/250000 631093/1000000 -405789/1000000 -175289/500000 -10003/100000 -88699/1000000 -8471/40000 1318307826482559732398942518691/10662797911438581511680000000000
861/15625 -405789/1000000 52637/200000 225437/1000000 64747/1000000 27857/500000 34097/250000 -248489/3125000
5869/125000 -175289/500000 225437/1000000 51863/250000 52977/1000000 9899/200000 58691/500000 -429903/6250000
263/20000 -10003/100000 64747/1000000 52977/1000000 16027/250000 -2207/1000000 1067/31250 -122487/6250000
963/100000 -88699/1000000 27857/500000 9899/200000 -2207/1000000 8209/200000 27973/1000000 -108071/6250000
1733/62500 -8471/40000 34097/250000 58691/500000 1067/31250 27973/1000000 79591/1000000 -259769/6250000
-52749/3125000 1318307826482559732398942518691/10662797911438581511680000000000 -248489/3125000 -429903/6250000 -122487/6250000 -108071/6250000 -259769/6250000 473783/19531250


--- Term 7 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 58
Matrix dimension : 48

Flags :
F1  : {125}
F2  : {135}
F3  : {125, 135}
F4  : {235}
F5  : {125, 235}
F6  : {135, 235}
F7  : {125, 135, 235}
F8  : {145}
F9  : {125, 145}
F10 : {135, 145}
F11 : {235, 145}
F12 : {125, 235, 145}
F13 : {135, 235, 145}
F14 : {125, 135, 235, 145}
F15 : {245}
F16 : {125, 245}
F17 : {135, 245}
F18 : {125, 135, 245}
F19 : {235, 245}
F20 : {135, 235, 245}
F21 : {125, 135, 235, 245}
F22 : {145, 245}
F23 : {125, 145, 245}
F24 : {135, 145, 245}
F25 : {125, 135, 145, 245}
F26 : {235, 145, 245}
F27 : {125, 235, 145, 245}
F28 : {135, 235, 145, 245}
F29 : {125, 135, 235, 145, 245}
F30 : {345}
F31 : {125, 345}
F32 : {135, 345}
F33 : {125, 135, 345}
F34 : {235, 345}
F35 : {125, 235, 345}
F36 : {125, 135, 235, 345}
F37 : {145, 345}
F38 : {125, 145, 345}
F39 : {135, 145, 345}
F40 : {125, 135, 145, 345}
F41 : {235, 145, 345}
F42 : {125, 235, 145, 345}
F43 : {135, 235, 145, 345}
F44 : {125, 135, 235, 145, 345}
F45 : {245, 345}
F46 : {125, 245, 345}
F47 : {135, 245, 345}
F48 : {125, 135, 245, 345}
F49 : {235, 245, 345}
F50 : {125, 235, 245, 345}
F51 : {135, 235, 245, 345}
F52 : {125, 135, 235, 245, 345}
F53 : {125, 145, 245, 345}
F54 : {135, 145, 245, 345}
F55 : {125, 135, 145, 245, 345}
F56 : {235, 145, 245, 345}
F57 : {125, 235, 145, 245, 345}
F58 : {135, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F1)-(F8)
B4  : (F1)-(F15)
B5  : (F1)-(F30)
B6  : (F3)-(F5)
B7  : (F3)-(F6)
B8  : (F3)-(F9)
B9  : (F3)-(F10)
B10 : (F3)-(F16)
B11 : (F3)-(F19)
B12 : (F3)-(F22)
B13 : (F3)-(F32)
B14 : (F3)-(F34)
B15 : (F3)-(F37)
B16 : (F3)-(F45)
B17 : (F7)-(F23)
B18 : (F7)-(F39)
B19 : (F7)-(F49)
B20 : (F11)-(F17)
B21 : (F11)-(F31)
B22 : (F12)-(F13)
B23 : (F12)-(F18)
B24 : (F12)-(F20)
B25 : (F12)-(F24)
B26 : (F12)-(F26)
B27 : (F12)-(F33)
B28 : (F12)-(F35)
B29 : (F12)-(F38)
B30 : (F12)-(F41)
B31 : (F12)-(F46)
B32 : (F12)-(F47)
B33 : (F14)-(F21)
B34 : (F14)-(F25)
B35 : (F14)-(F27)
B36 : (F14)-(F36)
B37 : (F14)-(F40)
B38 : (F14)-(F43)
B39 : (F14)-(F50)
B40 : (F14)-(F51)
B41 : (F14)-(F53)
B42 : (F14)-(F54)
B43 : (F14)-(F56)
B44 : (F28)-(F42)
B45 : (F28)-(F48)
B46 : (F52)-(F55)
B47 : (F44)-(F57)
B48 : (F29)-(F58)

Matrix :
19591/500000 -483/100000 -483/100000 -19859/1000000 -483/100000 -729/500000 -171/25000 613/500000 -171/25000 1739/250000 1739/250000 1739/250000 -171/25000 613/500000 -729/500000 1739/250000 -219/100000 219/100000 -219/100000 943/1000000 -471/1000000 -1659/100000 1079/250000 1079/250000 1079/250000 17561/1000000 -1659/100000 -2401/500000 -2401/500000 -2401/500000 17561/1000000 1079/250000 19133/1000000 -157/5000 207/62500 141/50000 141/50000 141/50000 207/62500 -157/5000 207/62500 19133/1000000 207/62500 -81/25000 81/50000 0/1 1891/500000 0/1
-483/100000 19591/500000 -19859/1000000 -483/100000 -483/100000 -171/25000 -171/25000 1739/250000 1739/250000 613/500000 -171/25000 1739/250000 613/500000 -171/25000 1739/250000 -729/500000 -219/100000 -219/100000 219/100000 -471/1000000 -471/1000000 1079/250000 -2401/500000 -1659/100000 17561/1000000 1079/250000 -2401/500000 -1659/100000 17561/1000000 1079/250000 -2401/500000 -2401/500000 141/50000 207/62500 -157/5000 141/50000 207/62500 -157/5000 141/50000 141/50000 207/62500 207/62500 19133/1000000 81/50000 -81/25000 1891/500000 0/1 0/1
-483/100000 -19859/1000000 19591/500000 -483/100000 -483/100000 1739/250000 1739/250000 -171/25000 -171/25000 -729/500000 1739/250000 -171/25000 -729/500000 1739/250000 -171/25000 613/500000 219/100000 219/100000 -219/100000 -471/1000000 -471/1000000 1079/250000 -2401/500000 17561/1000000 -1659/100000 1079/250000 -2401/500000 17561/1000000 -1659/100000 1079/250000 -2401/500000 -2401/500000 207/62500 141/50000 19133/1000000 207/62500 141/50000 19133/1000000 207/62500 207/62500 141/50000 141/50000 -157/5000 81/50000 -81/25000 -1891/500000 0/1 0/1
-19859/1000000 -483/100000 -483/100000 19591/500000 -483/100000 613/500000 1739/250000 -729/500000 1739/250000 -171/25000 -171/25000 -171/25000 1739/250000 -729/500000 613/500000 -171/25000 219/100000 -219/100000 219/100000 943/1000000 -471/1000000 17561/1000000 1079/250000 1079/250000 1079/250000 -1659/100000 17561/1000000 -2401/500000 -2401/500000 -2401/500000 -1659/100000 1079/250000 -157/5000 19133/1000000 141/50000 207/62500 207/62500 207/62500 141/50000 19133/1000000 141/50000 -157/5000 141/50000 -81/25000 81/50000 0/1 -1891/500000 0/1
-483/100000 -483/100000 -483/100000 -483/100000 19591/500000 1739/250000 613/500000 1739/250000 -729/500000 1739/250000 -729/500000 613/500000 -171/25000 -171/25000 -171/25000 -171/25000 -219/100000 219/100000 219/100000 -471/1000000 943/1000000 -2401/500000 17561/1000000 -2401/500000 -2401/500000 -2401/500000 1079/250000 1079/250000 1079/250000 -1659/100000 1079/250000 -1659/100000 207/62500 207/62500 207/62500 -157/5000 19133/1000000 141/50000 19133/1000000 141/50000 -157/5000 141/50000 141/50000 81/50000 81/50000 0/1 0/1 -1891/500000
-729/500000 -171/25000 1739/250000 613/500000 1739/250000 117697/1000000 33027/500000 -2877/500000 -39243/1000000 1511/200000 1511/200000 -39243/1000000 -39243/1000000 -2877/500000 -96433/1000000 -39243/1000000 7693/1000000 35349/1000000 7693/1000000 -39/250000 39/500000 1443/50000 3951/50000 3951/50000 -81527/1000000 -28373/1000000 1443/50000 79139/1000000 -77119/1000000 -77119/1000000 -28373/1000000 -81527/1000000 2037/200000 579/62500 4443/100000 -2307/1000000 16153/1000000 16153/1000000 4443/100000 579/62500 -56231/1000000 -6561/200000 -56231/1000000 61/1000000 -3/100000 18981/1000000 14807/2000000 18981/1000000
-171/25000 -171/25000 1739/250000 1739/250000 613/500000 33027/500000 117697/1000000 -39243/1000000 -2877/500000 -39243/1000000 -2877/500000 -96433/1000000 1511/200000 1511/200000 -39243/1000000 -39243/1000000 35349/1000000 7693/1000000 7693/1000000 39/500000 -39/250000 79139/1000000 1443/50000 79139/1000000 -77119/1000000 -77119/1000000 3951/50000 3951/50000 -81527/1000000 -28373/1000000 -81527/1000000 -28373/1000000 -2307/1000000 16153/1000000 16153/1000000 2037/200000 579/62500 4443/100000 579/62500 4443/100000 -6561/200000 -56231/1000000 -56231/1000000 -3/100000 -3/100000 18981/1000000 18981/1000000 7403/1000000
613/500000 1739/250000 -171/25000 -729/500000 1739/250000 -2877/500000 -39243/1000000 117697/1000000 1511/200000 33027/500000 -39243/1000000 33027/500000 -39243/1000000 -96433/1000000 -2877/500000 -39243/1000000 -10147/200000 7693/1000000 35349/1000000 -39/250000 39/500000 -28373/1000000 3951/50000 -81527/1000000 3951/50000 1443/50000 -28373/1000000 -77119/1000000 79139/1000000 -77119/1000000 1443/50000 -81527/1000000 579/62500 2037/200000 -2307/1000000 -56231/1000000 4443/100000 -56231/1000000 16153/1000000 -6561/200000 -2307/1000000 579/62500 16153/1000000 61/1000000 -3/100000 -18981/1000000 -14807/2000000 18981/1000000
-171/25000 1739/250000 -171/25000 1739/250000 -729/500000 -39243/1000000 -2877/500000 1511/200000 117697/1000000 -39243/1000000 -96433/1000000 -2877/500000 33027/500000 -39243/1000000 33027/500000 -39243/1000000 7693/1000000 -10147/200000 35349/1000000 39/500000 -39/250000 79139/1000000 -28373/1000000 -77119/1000000 79139/1000000 -77119/1000000 3951/50000 -81527/1000000 3951/50000 1443/50000 -81527/1000000 1443/50000 -56231/1000000 4443/100000 -56231/1000000 579/62500 2037/200000 -2307/1000000 -6561/200000 16153/1000000 579/62500 -2307/1000000 16153/1000000 -3/100000 -3/100000 -18981/1000000 18981/1000000 -7403/1000000
1739/250000 613/500000 -729/500000 -171/25000 1739/250000 1511/200000 -39243/1000000 33027/500000 -39243/1000000 117697/1000000 1511/200000 33027/500000 -96433/1000000 -39243/1000000 -39243/1000000 -2877/500000 -10147/200000 35349/1000000 7693/1000000 39/500000 39/500000 -81527/1000000 79139/1000000 -28373/1000000 1443/50000 3951/50000 -77119/1000000 -28373/1000000 1443/50000 -81527/1000000 79139/1000000 -77119/1000000 4443/100000 -2307/1000000 2037/200000 -56231/1000000 16153/1000000 -6561/200000 4443/100000 -56231/1000000 -2307/1000000 16153/1000000 579/62500 -3/100000 61/1000000 -14807/2000000 -18981/1000000 18981/1000000
1739/250000 -171/25000 1739/250000 -171/25000 -729/500000 1511/200000 -2877/500000 -39243/1000000 -96433/1000000 1511/200000 117697/1000000 -2877/500000 -39243/1000000 33027/500000 -39243/1000000 33027/500000 7693/1000000 35349/1000000 -10147/200000 39/500000 -39/250000 -77119/1000000 -28373/1000000 79139/1000000 -77119/1000000 79139/1000000 -81527/1000000 3951/50000 -81527/1000000 1443/50000 3951/50000 1443/50000 4443/100000 -56231/1000000 4443/100000 579/62500 -6561/200000 16153/1000000 2037/200000 -2307/1000000 579/62500 16153/1000000 -2307/1000000 -3/100000 -3/100000 18981/1000000 -18981/1000000 -7403/1000000
1739/250000 1739/250000 -171/25000 -171/25000 613/500000 -39243/1000000 -96433/1000000 33027/500000 -2877/500000 33027/500000 -2877/500000 117697/1000000 -39243/1000000 -39243/1000000 1511/200000 1511/200000 -10147/200000 7693/1000000 7693/1000000 39/500000 -39/250000 -77119/1000000 1443/50000 -77119/1000000 79139/1000000 79139/1000000 -81527/1000000 -81527/1000000 3951/50000 -28373/1000000 3951/50000 -28373/1000000 16153/1000000 -2307/1000000 -2307/1000000 -6561/200000 579/62500 -56231/1000000 579/62500 -56231/1000000 2037/200000 4443/100000 4443/100000 -3/100000 -3/100000 -18981/1000000 -18981/1000000 7403/1000000
-171/25000 613/500000 -729/500000 1739/250000 -171/25000 -39243/1000000 1511/200000 -39243/1000000 33027/500000 -96433/1000000 -39243/1000000 -39243/1000000 117697/1000000 1511/200000 33027/500000 -2877/500000 35349/1000000 -10147/200000 7693/1000000 39/500000 39/500000 3951/50000 -77119/1000000 -28373/1000000 1443/50000 -81527/1000000 79139/1000000 -28373/1000000 1443/50000 3951/50000 -77119/1000000 79139/1000000 -56231/1000000 16153/1000000 -6561/200000 4443/100000 -2307/1000000 2037/200000 -56231/1000000 4443/100000 16153/1000000 -2307/1000000 579/62500 -3/100000 61/1000000 -14807/2000000 18981/1000000 -18981/1000000
613/500000 -171/25000 1739/250000 -729/500000 -171/25000 -2877/500000 1511/200000 -96433/1000000 -39243/1000000 -39243/1000000 33027/500000 -39243/1000000 1511/200000 117697/1000000 -2877/500000 33027/500000 35349/1000000 7693/1000000 -10147/200000 -39/250000 39/500000 -28373/1000000 -81527/1000000 3951/50000 -81527/1000000 1443/50000 -28373/1000000 79139/1000000 -77119/1000000 79139/1000000 1443/50000 3951/50000 579/62500 -6561/200000 16153/1000000 4443/100000 -56231/1000000 4443/100000 -2307/1000000 2037/200000 16153/1000000 579/62500 -2307/1000000 61/1000000 -3/100000 18981/1000000 -14807/2000000 -18981/1000000
-729/500000 1739/250000 -171/25000 613/500000 -171/25000 -96433/1000000 -39243/1000000 -2877/500000 33027/500000 -39243/1000000 -39243/1000000 1511/200000 33027/500000 -2877/500000 117697/1000000 1511/200000 7693/1000000 -10147/200000 7693/1000000 -39/250000 39/500000 1443/50000 -81527/1000000 -81527/1000000 3951/50000 -28373/1000000 1443/50000 -77119/1000000 79139/1000000 79139/1000000 -28373/1000000 3951/50000 -6561/200000 579/62500 -56231/1000000 16153/1000000 -2307/1000000 -2307/1000000 -56231/1000000 579/62500 4443/100000 2037/200000 4443/100000 61/1000000 -3/100000 -18981/1000000 14807/2000000 -18981/1000000
1739/250000 -729/500000 613/500000 -171/25000 -171/25000 -39243/1000000 -39243/1000000 -39243/1000000 -39243/1000000 -2877/500000 33027/500000 1511/200000 -2877/500000 33027/500000 1511/200000 117697/1000000 7693/1000000 7693/1000000 -10147/200000 39/500000 39/500000 -81527/1000000 -77119/1000000 1443/50000 -28373/1000000 3951/50000 -77119/1000000 1443/50000 -28373/1000000 3951/50000 79139/1000000 79139/1000000 16153/1000000 -56231/1000000 579/62500 16153/1000000 -56231/1000000 579/62500 -2307/1000000 -2307/1000000 4443/100000 4443/100000 2037/200000 -3/100000 61/1000000 14807/2000000 -18981/1000000 -18981/1000000
-219/100000 -219/100000 219/100000 219/100000 -219/100000 7693/1000000 35349/1000000 -10147/200000 7693/1000000 -10147/200000 7693/1000000 -10147/200000 35349/1000000 35349/1000000 7693/1000000 7693/1000000 3833/100000 -1597/125000 -1597/125000 0/1 0/1 36093/1000000 -36093/1000000 36093/1000000 -36093/1000000 -36093/1000000 36093/1000000 36093/1000000 -36093/1000000 36093/1000000 -36093/1000000 36093/1000000 -10979/1000000 -2691/500000 -2691/500000 1367/50000 -10979/1000000 1367/50000 -10979/1000000 1367/50000 -2691/500000 -10979/1000000 -10979/1000000 0/1 0/1 2249/200000 2249/200000 -2249/200000
219/100000 -219/100000 219/100000 -219/100000 219/100000 35349/1000000 7693/1000000 7693/1000000 -10147/200000 35349/1000000 35349/1000000 7693/1000000 -10147/200000 7693/1000000 -10147/200000 7693/1000000 -1597/125000 3833/100000 -1597/125000 0/1 0/1 -36093/1000000 36093/1000000 36093/1000000 -36093/1000000 36093/1000000 -36093/1000000 36093/1000000 -36093/1000000 -36093/1000000 36093/1000000 -36093/1000000 1367/50000 -10979/1000000 1367/50000 -10979/1000000 -2691/500000 -2691/500000 1367/50000 -10979/1000000 -10979/1000000 -2691/500000 -10979/1000000 0/1 0/1 2249/200000 -2249/200000 2249/200000
-219/100000 219/100000 -219/100000 219/100000 219/100000 7693/1000000 7693/1000000 35349/1000000 35349/1000000 7693/1000000 -10147/200000 7693/1000000 7693/1000000 -10147/200000 7693/1000000 -10147/200000 -1597/125000 -1597/125000 3833/100000 0/1 0/1 36093/1000000 36093/1000000 -36093/1000000 36093/1000000 -36093/1000000 36093/1000000 -36093/1000000 36093/1000000 -36093/1000000 -36093/1000000 -36093/1000000 -10979/1000000 1367/50000 -10979/1000000 -10979/1000000 1367/50000 -10979/1000000 -2691/500000 -2691/500000 -10979/1000000 -10979/1000000 -2691/500000 0/1 0/1 -2249/200000 2249/200000 2249/200000
943/1000000 -471/1000000 -471/1000000 943/1000000 -471/1000000 -39/250000 39/500000 -39/250000 39/500000 39/500000 39/500000 39/500000 39/500000 -39/250000 -39/250000 39/500000 0/1 0/1 0/1 1467/50000 -1467/100000 1027/1000000 13157/1000000 13157/1000000 13157/1000000 1027/1000000 1027/1000000 -2837/200000 -2837/200000 -2837/200000 1027/1000000 13157/1000000 2337/1000000 2337/1000000 -73/62500 -73/62500 -73/62500 -73/62500 -73/62500 2337/1000000 -73/62500 2337/1000000 -73/62500 -611/250000 611/500000 0/1 0/1 0/1
-471/1000000 -471/1000000 -471/1000000 -471/1000000 943/1000000 39/500000 -39/250000 39/500000 -39/250000 39/500000 -39/250000 -39/250000 39/500000 39/500000 39/500000 39/500000 0/1 0/1 0/1 -1467/100000 1467/50000 -2837/200000 1027/1000000 -2837/200000 -2837/200000 -2837/200000 13157/1000000 13157/1000000 13157/1000000 1027/1000000 13157/1000000 1027/1000000 -73/62500 -73/62500 -73/62500 2337/1000000 2337/1000000 -73/62500 2337/1000000 -73/62500 2337/1000000 -73/62500 -73/62500 611/500000 611/500000 0/1 0/1 0/1
-1659/100000 1079/250000 1079/250000 17561/1000000 -2401/500000 1443/50000 79139/1000000 -28373/1000000 79139/1000000 -81527/1000000 -77119/1000000 -77119/1000000 3951/50000 -28373/1000000 1443/50000 -81527/1000000 36093/1000000 -36093/1000000 36093/1000000 1027/1000000 -2837/200000 1357303/500000 -104919/1000000 -6547/62500 -6547/62500 -435129/1000000 47409/200000 -104919/1000000 -104919/1000000 1637/250000 -1900439/1000000 -104919/1000000 -127561/1000000 6127/62500 -10519/500000 24209/500000 24209/500000 5293/31250 -83613/500000 6127/62500 -83613/500000 -127561/1000000 -10519/500000 151/200000 -9703/1000000 0/1 34949/1000000 0/1
1079/250000 -2401/500000 -2401/500000 1079/250000 17561/1000000 3951/50000 1443/50000 3951/50000 -28373/1000000 79139/1000000 -28373/1000000 1443/50000 -77119/1000000 -81527/1000000 -81527/1000000 -77119/1000000 -36093/1000000 36093/1000000 36093/1000000 13157/1000000 1027/1000000 -104919/1000000 1357303/500000 1637/250000 1637/250000 -104919/1000000 -6547/62500 -104919/1000000 -104919/1000000 -1900439/1000000 -6547/62500 -435129/1000000 5293/31250 5293/31250 24209/500000 -127561/1000000 6127/62500 -83613/500000 6127/62500 -10519/500000 -127561/1000000 -10519/500000 -83613/500000 -9703/1000000 2237/250000 0/1 0/1 34949/1000000
1079/250000 -1659/100000 17561/1000000 1079/250000 -2401/500000 3951/50000 79139/1000000 -81527/1000000 -77119/1000000 -28373/1000000 79139/1000000 -77119/1000000 -28373/1000000 3951/50000 -81527/1000000 1443/50000 36093/1000000 36093/1000000 -36093/1000000 13157/1000000 -2837/200000 -6547/62500 1637/250000 1357303/500000 -435129/1000000 -6547/62500 -104919/1000000 47409/200000 -1900439/1000000 -104919/1000000 -104919/1000000 1637/250000 5293/31250 -10519/500000 6127/62500 24209/500000 -83613/500000 6127/62500 24209/500000 5293/31250 -83613/500000 -10519/500000 -127561/1000000 -9703/1000000 151/200000 34949/1000000 0/1 0/1
1079/250000 17561/1000000 -1659/100000 1079/250000 -2401/500000 -81527/1000000 -77119/1000000 3951/50000 79139/1000000 1443/50000 -77119/1000000 79139/1000000 1443/50000 -81527/1000000 3951/50000 -28373/1000000 -36093/1000000 -36093/1000000 36093/1000000 13157/1000000 -2837/200000 -6547/62500 1637/250000 -435129/1000000 1357303/500000 -6547/62500 -104919/1000000 -1900439/1000000 47409/200000 -104919/1000000 -104919/1000000 1637/250000 -10519/500000 5293/31250 -127561/1000000 -83613/500000 24209/500000 -127561/1000000 -83613/500000 -10519/500000 24209/500000 5293/31250 6127/62500 -9703/1000000 151/200000 -34949/1000000 0/1 0/1
17561/1000000 1079/250000 1079/250000 -1659/100000 -2401/500000 -28373/1000000 -77119/1000000 1443/50000 -77119/1000000 3951/50000 79139/1000000 79139/1000000 -81527/1000000 1443/50000 -28373/1000000 3951/50000 -36093/1000000 36093/1000000 -36093/1000000 1027/1000000 -2837/200000 -435129/1000000 -104919/1000000 -6547/62500 -6547/62500 1357303/500000 -1900439/1000000 -104919/1000000 -104919/1000000 1637/250000 47409/200000 -104919/1000000 6127/62500 -127561/1000000 5293/31250 -83613/500000 -83613/500000 -10519/500000 24209/500000 -127561/1000000 24209/500000 6127/62500 5293/31250 151/200000 -9703/1000000 0/1 -34949/1000000 0/1
-1659/100000 -2401/500000 -2401/500000 17561/1000000 1079/250000 1443/50000 3951/50000 -28373/1000000 3951/50000 -77119/1000000 -81527/1000000 -81527/1000000 79139/1000000 -28373/1000000 1443/50000 -77119/1000000 36093/1000000 -36093/1000000 36093/1000000 1027/1000000 13157/1000000 47409/200000 -6547/62500 -104919/1000000 -104919/1000000 -1900439/1000000 1357303/500000 1637/250000 1637/250000 -104919/1000000 -435129/1000000 -6547/62500 -127561/1000000 6127/62500 -83613/500000 5293/31250 5293/31250 24209/500000 -10519/500000 6127/62500 -10519/500000 -127561/1000000 -83613/500000 151/200000 2237/250000 0/1 34949/1000000 0/1
-2401/500000 -1659/100000 17561/1000000 -2401/500000 1079/250000 79139/1000000 3951/50000 -77119/1000000 -81527/1000000 -28373/1000000 3951/50000 -81527/1000000 -28373/1000000 79139/1000000 -77119/1000000 1443/50000 36093/1000000 36093/1000000 -36093/1000000 -2837/200000 13157/1000000 -104919/1000000 -104919/1000000 47409/200000 -1900439/1000000 -104919/1000000 1637/250000 1357303/500000 -435129/1000000 -6547/62500 1637/250000 -104919/1000000 24209/500000 -83613/500000 6127/62500 5293/31250 -10519/500000 6127/62500 5293/31250 24209/500000 -10519/500000 -83613/500000 -127561/1000000 2237/250000 151/200000 34949/1000000 0/1 0/1
-2401/500000 17561/1000000 -1659/100000 -2401/500000 1079/250000 -77119/1000000 -81527/1000000 79139/1000000 3951/50000 1443/50000 -81527/1000000 3951/50000 1443/50000 -77119/1000000 79139/1000000 -28373/1000000 -36093/1000000 -36093/1000000 36093/1000000 -2837/200000 13157/1000000 -104919/1000000 -104919/1000000 -1900439/1000000 47409/200000 -104919/1000000 1637/250000 -435129/1000000 1357303/500000 -6547/62500 1637/250000 -104919/1000000 -83613/500000 24209/500000 -127561/1000000 -10519/500000 5293/31250 -127561/1000000 -10519/500000 -83613/500000 5293/31250 24209/500000 6127/62500 2237/250000 151/200000 -34949/1000000 0/1 0/1
-2401/500000 1079/250000 1079/250000 -2401/500000 -1659/100000 -77119/1000000 -28373/1000000 -77119/1000000 1443/50000 -81527/1000000 1443/50000 -28373/1000000 3951/50000 79139/1000000 79139/1000000 3951/50000 36093/1000000 -36093/1000000 -36093/1000000 -2837/200000 1027/1000000 1637/250000 -1900439/1000000 -104919/1000000 -104919/1000000 1637/250000 -104919/1000000 -6547/62500 -6547/62500 1357303/500000 -104919/1000000 47409/200000 -83613/500000 -83613/500000 -10519/500000 6127/62500 -127561/1000000 5293/31250 -127561/1000000 24209/500000 6127/62500 24209/500000 5293/31250 2237/250000 -9703/1000000 0/1 0/1 -34949/1000000
17561/1000000 -2401/500000 -2401/500000 -1659/100000 1079/250000 -28373/1000000 -81527/1000000 1443/50000 -81527/1000000 79139/1000000 3951/50000 3951/50000 -77119/1000000 1443/50000 -28373/1000000 79139/1000000 -36093/1000000 36093/1000000 -36093/1000000 1027/1000000 13157/1000000 -1900439/1000000 -6547/62500 -104919/1000000 -104919/1000000 47409/200000 -435129/1000000 1637/250000 1637/250000 -104919/1000000 1357303/500000 -6547/62500 6127/62500 -127561/1000000 24209/500000 -10519/500000 -10519/500000 -83613/500000 5293/31250 -127561/1000000 5293/31250 6127/62500 24209/500000 151/200000 2237/250000 0/1 -34949/1000000 0/1
1079/250000 -2401/500000 -2401/500000 1079/250000 -1659/100000 -81527/1000000 -28373/1000000 -81527/1000000 1443/50000 -77119/1000000 1443/50000 -28373/1000000 79139/1000000 3951/50000 3951/50000 79139/1000000 36093/1000000 -36093/1000000 -36093/1000000 13157/1000000 1027/1000000 -104919/1000000 -435129/1000000 1637/250000 1637/250000 -104919/1000000 -6547/62500 -104919/1000000 -104919/1000000 47409/200000 -6547/62500 1357303/500000 -10519/500000 -10519/500000 -83613/500000 6127/62500 -127561/1000000 24209/500000 -127561/1000000 5293/31250 6127/62500 5293/31250 24209/500000 -9703/1000000 2237/250000 0/1 0/1 -34949/1000000
19133/1000000 141/50000 207/62500 -157/5000 207/62500 2037/200000 -2307/1000000 579/62500 -56231/1000000 4443/100000 4443/100000 16153/1000000 -56231/1000000 579/62500 -6561/200000 16153/1000000 -10979/1000000 1367/50000 -10979/1000000 2337/1000000 -73/62500 -127561/1000000 5293/31250 5293/31250 -10519/500000 6127/62500 -127561/1000000 24209/500000 -83613/500000 -83613/500000 6127/62500 -10519/500000 345687/500000 -14351/500000 -39817/500000 -3839/50000 -72001/1000000 -72001/1000000 -39817/500000 -14351/500000 -72001/1000000 -6627/200000 -72001/1000000 -4363/500000 4363/1000000 17247/2000000 -1281/200000 8623/1000000
-157/5000 207/62500 141/50000 19133/1000000 207/62500 579/62500 16153/1000000 2037/200000 4443/100000 -2307/1000000 -56231/1000000 -2307/1000000 16153/1000000 -6561/200000 579/62500 -56231/1000000 -2691/500000 -10979/1000000 1367/50000 2337/1000000 -73/62500 6127/62500 5293/31250 -10519/500000 5293/31250 -127561/1000000 6127/62500 -83613/500000 24209/500000 -83613/500000 -127561/1000000 -10519/500000 -14351/500000 345687/500000 -3839/50000 -72001/1000000 -39817/500000 -72001/1000000 -72001/1000000 -6627/200000 -3839/50000 -14351/500000 -72001/1000000 -4363/500000 4363/1000000 -17247/2000000 1281/200000 8623/1000000
207/62500 -157/5000 19133/1000000 141/50000 207/62500 4443/100000 16153/1000000 -2307/1000000 -56231/1000000 2037/200000 4443/100000 -2307/1000000 -6561/200000 16153/1000000 -56231/1000000 579/62500 -2691/500000 1367/50000 -10979/1000000 -73/62500 -73/62500 -10519/500000 24209/500000 6127/62500 -127561/1000000 5293/31250 -83613/500000 6127/62500 -127561/1000000 -10519/500000 24209/500000 -83613/500000 -39817/500000 -3839/50000 345687/500000 -72001/1000000 -72001/1000000 -6627/200000 -39817/500000 -72001/1000000 -3839/50000 -72001/1000000 -14351/500000 4363/1000000 -4363/500000 1281/200000 -17247/2000000 8623/1000000
141/50000 141/50000 207/62500 207/62500 -157/5000 -2307/1000000 2037/200000 -56231/1000000 579/62500 -56231/1000000 579/62500 -6561/200000 4443/100000 4443/100000 16153/1000000 16153/1000000 1367/50000 -10979/1000000 -10979/1000000 -73/62500 2337/1000000 24209/500000 -127561/1000000 24209/500000 -83613/500000 -83613/500000 5293/31250 5293/31250 -10519/500000 6127/62500 -10519/500000 6127/62500 -3839/50000 -72001/1000000 -72001/1000000 345687/500000 -14351/500000 -39817/500000 -14351/500000 -39817/500000 -6627/200000 -72001/1000000 -72001/1000000 4363/1000000 4363/1000000 17247/2000000 17247/2000000 -1281/200000
141/50000 207/62500 141/50000 207/62500 19133/1000000 16153/1000000 579/62500 4443/100000 2037/200000 16153/1000000 -6561/200000 579/62500 -2307/1000000 -56231/1000000 -2307/1000000 -56231/1000000 -10979/1000000 -2691/500000 1367/50000 -73/62500 2337/1000000 24209/500000 6127/62500 -83613/500000 24209/500000 -83613/500000 5293/31250 -10519/500000 5293/31250 -127561/1000000 -10519/500000 -127561/1000000 -72001/1000000 -39817/500000 -72001/1000000 -14351/500000 345687/500000 -3839/50000 -6627/200000 -72001/1000000 -14351/500000 -3839/50000 -72001/1000000 4363/1000000 4363/1000000 -17247/2000000 17247/2000000 1281/200000
141/50000 -157/5000 19133/1000000 207/62500 141/50000 16153/1000000 4443/100000 -56231/1000000 -2307/1000000 -6561/200000 16153/1000000 -56231/1000000 2037/200000 4443/100000 -2307/1000000 579/62500 1367/50000 -2691/500000 -10979/1000000 -73/62500 -73/62500 5293/31250 -83613/500000 6127/62500 -127561/1000000 -10519/500000 24209/500000 6127/62500 -127561/1000000 5293/31250 -83613/500000 24209/500000 -72001/1000000 -72001/1000000 -6627/200000 -39817/500000 -3839/50000 345687/500000 -72001/1000000 -39817/500000 -72001/1000000 -3839/50000 -14351/500000 4363/1000000 -4363/500000 1281/200000 17247/2000000 -8623/1000000
207/62500 141/50000 207/62500 141/50000 19133/1000000 4443/100000 579/62500 16153/1000000 -6561/200000 4443/100000 2037/200000 579/62500 -56231/1000000 -2307/1000000 -56231/1000000 -2307/1000000 -10979/1000000 1367/50000 -2691/500000 -73/62500 2337/1000000 -83613/500000 6127/62500 24209/500000 -83613/500000 24209/500000 -10519/500000 5293/31250 -10519/500000 -127561/1000000 5293/31250 -127561/1000000 -39817/500000 -72001/1000000 -39817/500000 -14351/500000 -6627/200000 -72001/1000000 345687/500000 -3839/50000 -14351/500000 -72001/1000000 -3839/50000 4363/1000000 4363/1000000 17247/2000000 -17247/2000000 1281/200000
-157/5000 141/50000 207/62500 19133/1000000 141/50000 579/62500 4443/100000 -6561/200000 16153/1000000 -56231/1000000 -2307/1000000 -56231/1000000 4443/100000 2037/200000 579/62500 -2307/1000000 1367/50000 -10979/1000000 -2691/500000 2337/1000000 -73/62500 6127/62500 -10519/500000 5293/31250 -10519/500000 -127561/1000000 6127/62500 24209/500000 -83613/500000 24209/500000 -127561/1000000 5293/31250 -14351/500000 -6627/200000 -72001/1000000 -39817/500000 -72001/1000000 -39817/500000 -3839/50000 345687/500000 -72001/1000000 -14351/500000 -3839/50000 -4363/500000 4363/1000000 17247/2000000 1281/200000 -8623/1000000
207/62500 207/62500 141/50000 141/50000 -157/5000 -56231/1000000 -6561/200000 -2307/1000000 579/62500 -2307/1000000 579/62500 2037/200000 16153/1000000 16153/1000000 4443/100000 4443/100000 -2691/500000 -10979/1000000 -10979/1000000 -73/62500 2337/1000000 -83613/500000 -127561/1000000 -83613/500000 24209/500000 24209/500000 -10519/500000 -10519/500000 5293/31250 6127/62500 5293/31250 6127/62500 -72001/1000000 -3839/50000 -3839/50000 -6627/200000 -14351/500000 -72001/1000000 -14351/500000 -72001/1000000 345687/500000 -39817/500000 -39817/500000 4363/1000000 4363/1000000 -17247/2000000 -17247/2000000 -1281/200000
19133/1000000 207/62500 141/50000 -157/5000 141/50000 -6561/200000 -56231/1000000 579/62500 -2307/1000000 16153/1000000 16153/1000000 4443/100000 -2307/1000000 579/62500 2037/200000 4443/100000 -10979/1000000 -2691/500000 -10979/1000000 2337/1000000 -73/62500 -127561/1000000 -10519/500000 -10519/500000 5293/31250 6127/62500 -127561/1000000 -83613/500000 24209/500000 24209/500000 6127/62500 5293/31250 -6627/200000 -14351/500000 -72001/1000000 -72001/1000000 -3839/50000 -3839/50000 -72001/1000000 -14351/500000 -39817/500000 345687/500000 -39817/500000 -4363/500000 4363/1000000 -17247/2000000 -1281/200000 -8623/1000000
207/62500 19133/1000000 -157/5000 141/50000 141/50000 -56231/1000000 -56231/1000000 16153/1000000 16153/1000000 579/62500 -2307/1000000 4443/100000 579/62500 -2307/1000000 4443/100000 2037/200000 -10979/1000000 -10979/1000000 -2691/500000 -73/62500 -73/62500 -10519/500000 -83613/500000 -127561/1000000 6127/62500 5293/31250 -83613/500000 -127561/1000000 6127/62500 5293/31250 24209/500000 24209/500000 -72001/1000000 -72001/1000000 -14351/500000 -72001/1000000 -72001/1000000 -14351/500000 -3839/50000 -3839/50000 -39817/500000 -39817/500000 345687/500000 4363/1000000 -4363/500000 -1281/200000 -17247/2000000 -8623/1000000
-81/25000 81/50000 81/50000 -81/25000 81/50000 61/1000000 -3/100000 61/1000000 -3/100000 -3/100000 -3/100000 -3/100000 -3/100000 61/1000000 61/1000000 -3/100000 0/1 0/1 0/1 -611/250000 611/500000 151/200000 -9703/1000000 -9703/1000000 -9703/1000000 151/200000 151/200000 2237/250000 2237/250000 2237/250000 151/200000 -9703/1000000 -4363/500000 -4363/500000 4363/1000000 4363/1000000 4363/1000000 4363/1000000 4363/1000000 -4363/500000 4363/1000000 -4363/500000 4363/1000000 1109/62500 -1109/125000 0/1 0/1 0/1
81/50000 -81/25000 -81/25000 81/50000 81/50000 -3/100000 -3/100000 -3/100000 -3/100000 61/1000000 -3/100000 -3/100000 61/1000000 -3/100000 -3/100000 61/1000000 0/1 0/1 0/1 611/500000 611/500000 -9703/1000000 2237/250000 151/200000 151/200000 -9703/1000000 2237/250000 151/200000 151/200000 -9703/1000000 2237/250000 2237/250000 4363/1000000 4363/1000000 -4363/500000 4363/1000000 4363/1000000 -4363/500000 4363/1000000 4363/1000000 4363/1000000 4363/1000000 -4363/500000 -1109/125000 1109/62500 0/1 0/1 0/1
0/1 1891/500000 -1891/500000 0/1 0/1 18981/1000000 18981/1000000 -18981/1000000 -18981/1000000 -14807/2000000 18981/1000000 -18981/1000000 -14807/2000000 18981/1000000 -18981/1000000 14807/2000000 2249/200000 2249/200000 -2249/200000 0/1 0/1 0/1 0/1 34949/1000000 -34949/1000000 0/1 0/1 34949/1000000 -34949/1000000 0/1 0/1 0/1 17247/2000000 -17247/2000000 1281/200000 17247/2000000 -17247/2000000 1281/200000 17247/2000000 17247/2000000 -17247/2000000 -17247/2000000 -1281/200000 0/1 0/1 12793/500000 0/1 0/1
1891/500000 0/1 0/1 -1891/500000 0/1 14807/2000000 18981/1000000 -14807/2000000 18981/1000000 -18981/1000000 -18981/1000000 -18981/1000000 18981/1000000 -14807/2000000 14807/2000000 -18981/1000000 2249/200000 -2249/200000 2249/200000 0/1 0/1 34949/1000000 0/1 0/1 0/1 -34949/1000000 34949/1000000 0/1 0/1 0/1 -34949/1000000 0/1 -1281/200000 1281/200000 -17247/2000000 17247/2000000 17247/2000000 17247/2000000 -17247/2000000 1281/200000 -17247/2000000 -1281/200000 -17247/2000000 0/1 0/1 0/1 12793/500000 0/1
0/1 0/1 0/1 0/1 -1891/500000 18981/1000000 7403/1000000 18981/1000000 -7403/1000000 18981/1000000 -7403/1000000 7403/1000000 -18981/1000000 -18981/1000000 -18981/1000000 -18981/1000000 -2249/200000 2249/200000 2249/200000 0/1 0/1 0/1 34949/1000000 0/1 0/1 0/1 0/1 0/1 0/1 -34949/1000000 0/1 -34949/1000000 8623/1000000 8623/1000000 8623/1000000 -1281/200000 1281/200000 -8623/1000000 1281/200000 -8623/1000000 -1281/200000 -8623/1000000 -8623/1000000 0/1 0/1 0/1 0/1 604247217111354336368549/23611992257118457500000000


--- Term 8 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 56
Matrix dimension : 15

Flags :
F1  : {234}
F2  : {234, 125}
F3  : {234, 135}
F4  : {234, 125, 135}
F5  : {234, 235}
F6  : {234, 125, 235}
F7  : {234, 135, 235}
F8  : {234, 125, 135, 235}
F9  : {234, 145}
F10 : {234, 125, 145}
F11 : {234, 135, 145}
F12 : {234, 125, 135, 145}
F13 : {234, 235, 145}
F14 : {234, 125, 235, 145}
F15 : {234, 135, 235, 145}
F16 : {234, 125, 135, 235, 145}
F17 : {234, 245}
F18 : {234, 125, 245}
F19 : {234, 135, 245}
F20 : {234, 125, 135, 245}
F21 : {234, 235, 245}
F22 : {234, 125, 235, 245}
F23 : {234, 135, 235, 245}
F24 : {234, 125, 135, 235, 245}
F25 : {234, 145, 245}
F26 : {234, 125, 145, 245}
F27 : {234, 135, 145, 245}
F28 : {234, 125, 135, 145, 245}
F29 : {234, 235, 145, 245}
F30 : {234, 125, 235, 145, 245}
F31 : {234, 135, 235, 145, 245}
F32 : {234, 125, 135, 235, 145, 245}
F33 : {234, 345}
F34 : {234, 125, 345}
F35 : {234, 135, 345}
F36 : {234, 125, 135, 345}
F37 : {234, 235, 345}
F38 : {234, 125, 235, 345}
F39 : {234, 135, 235, 345}
F40 : {234, 125, 135, 235, 345}
F41 : {234, 145, 345}
F42 : {234, 125, 145, 345}
F43 : {234, 135, 145, 345}
F44 : {234, 125, 135, 145, 345}
F45 : {234, 235, 145, 345}
F46 : {234, 125, 235, 145, 345}
F47 : {234, 135, 235, 145, 345}
F48 : {234, 125, 135, 235, 145, 345}
F49 : {234, 245, 345}
F50 : {234, 125, 245, 345}
F51 : {234, 135, 245, 345}
F52 : {234, 125, 135, 245, 345}
F53 : {234, 145, 245, 345}
F54 : {234, 125, 145, 245, 345}
F55 : {234, 135, 145, 245, 345}
F56 : {234, 125, 135, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F9)
B3  : (F4)+(F10)+(F11)
B4  : (F6)+(F7)+(F18)+(F25)+(F35)+(F41)
B5  : (F8)+(F26)+(F43)
B6  : (F5)-2(F12)+(F17)+(F32)+(F33)+(F48)+(F56)
B7  : (F13)+(F19)+(F34)
B8  : (F14)+(F15)+(F20)+(F27)+(F36)+(F42)
B9  : (F16)+(F28)+(F44)
B10 : (F21)+(F37)+(F49)
B11 : (F22)+(F39)+(F53)
B12 : (F23)+(F29)+(F38)+(F45)+(F50)+(F51)
B13 : (F24)+(F30)+(F40)+(F47)+(F54)+(F55)
B14 : (F31)+(F46)+(F52)
B15 : (F5)+(F12)+(F17)-2(F32)+(F33)-2(F48)-2(F56)

Matrix :
2407469/1000000 574913/500000 1324837/500000 -2107/8000 -51077/100000 -1303411/1500000 -135069/250000 182789/125000 -1377/4000 -660967/1000000 678697/1000000 88263/500000 -9657/31250 653589/1000000 738539/3000000
574913/500000 856211/1000000 1454209/1000000 -346471/1000000 118001/500000 -2522297/3000000 -184029/1000000 1035611/1000000 -249423/500000 -261029/500000 692903/1000000 10723/1000000 593553/1000000 310399/500000 1192457/3000000
1324837/500000 1454209/1000000 341519/100000 -120763/250000 -36579/250000 -484207/375000 -642757/1000000 1881467/1000000 -667309/1000000 -175177/200000 1092629/1000000 219061/1000000 21219/200000 101433/100000 1531183/3000000
-2107/8000 -346471/1000000 -120763/250000 109179/250000 -196539/500000 1290433/3000000 191/62500 -123403/250000 306877/1000000 28923/125000 -395081/1000000 -1849/500000 -130837/250000 -160837/500000 -403/1600
-51077/100000 118001/500000 -36579/250000 -196539/500000 16359/12500 -954317/1500000 38119/200000 65417/200000 -78227/125000 -229339/1000000 632829/1000000 -119373/1000000 179827/125000 243639/500000 1599707/3000000
-1303411/1500000 -2522297/3000000 -484207/375000 1290433/3000000 -954317/1500000 92929/93750 322519/3000000 -629179/600000 342619/500000 413537/750000 -876649/1000000 87673/3000000 -1577377/1500000 -371579/500000 -1258013/2250000
-135069/250000 -184029/1000000 -642757/1000000 191/62500 38119/200000 322519/3000000 309471/1000000 -124259/500000 10701/500000 9927/100000 -101299/1000000 -92353/1000000 132801/500000 -188267/1000000 -6987/1000000
182789/125000 1035611/1000000 1881467/1000000 -123403/250000 65417/200000 -629179/600000 -124259/500000 1500151/1000000 -158039/250000 -64593/100000 102769/125000 17993/500000 679689/1000000 780829/1000000 1510067/3000000
-1377/4000 -249423/500000 -667309/1000000 306877/1000000 -78227/125000 342619/500000 10701/500000 -158039/250000 529193/1000000 346231/1000000 -639249/1000000 8363/200000 -45581/50000 -13131/25000 -87139/200000
-660967/1000000 -261029/500000 -175177/200000 28923/125000 -229339/1000000 413537/750000 9927/100000 -64593/100000 346231/1000000 330239/1000000 -468139/1000000 -291/1000000 -456101/1000000 -408219/1000000 -167351/600000
678697/1000000 692903/1000000 1092629/1000000 -395081/1000000 632829/1000000 -876649/1000000 -101299/1000000 102769/125000 -639249/1000000 -468139/1000000 519851/500000 1283/500000 480797/500000 537237/1000000 787337/1500000
88263/500000 10723/1000000 219061/1000000 -1849/500000 -119373/1000000 87673/3000000 -92353/1000000 17993/500000 8363/200000 -291/1000000 1283/500000 110017/1000000 -255201/1000000 -10987/1000000 -116977/3000000
-9657/31250 593553/1000000 21219/200000 -130837/250000 179827/125000 -1577377/1500000 132801/500000 679689/1000000 -45581/50000 -456101/1000000 480797/500000 -255201/1000000 2148263/1000000 77201/100000 1157353/1500000
653589/1000000 310399/500000 101433/100000 -160837/500000 243639/500000 -371579/500000 -188267/1000000 780829/1000000 -13131/25000 -408219/1000000 537237/1000000 -10987/1000000 77201/100000 839293/1000000 85357/200000
738539/3000000 1192457/3000000 1531183/3000000 -403/1600 1599707/3000000 -1258013/2250000 -6987/1000000 1510067/3000000 -87139/200000 -167351/600000 787337/1500000 -116977/3000000 1157353/1500000 85357/200000 1627697/4500000


--- Term 9 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 54
Matrix dimension : 38

Flags :
F1  : {234, 125}
F2  : {234, 135}
F3  : {234, 125, 135}
F4  : {234, 235}
F5  : {234, 125, 235}
F6  : {234, 135, 235}
F7  : {234, 125, 135, 235}
F8  : {234, 145}
F9  : {234, 125, 145}
F10 : {234, 135, 145}
F11 : {234, 235, 145}
F12 : {234, 125, 235, 145}
F13 : {234, 135, 235, 145}
F14 : {234, 125, 135, 235, 145}
F15 : {234, 245}
F16 : {234, 125, 245}
F17 : {234, 135, 245}
F18 : {234, 125, 135, 245}
F19 : {234, 235, 245}
F20 : {234, 125, 235, 245}
F21 : {234, 135, 235, 245}
F22 : {234, 125, 135, 235, 245}
F23 : {234, 145, 245}
F24 : {234, 125, 145, 245}
F25 : {234, 135, 145, 245}
F26 : {234, 125, 135, 145, 245}
F27 : {234, 235, 145, 245}
F28 : {234, 125, 235, 145, 245}
F29 : {234, 135, 235, 145, 245}
F30 : {234, 125, 135, 235, 145, 245}
F31 : {234, 345}
F32 : {234, 125, 345}
F33 : {234, 135, 345}
F34 : {234, 125, 135, 345}
F35 : {234, 235, 345}
F36 : {234, 125, 235, 345}
F37 : {234, 135, 235, 345}
F38 : {234, 125, 135, 235, 345}
F39 : {234, 145, 345}
F40 : {234, 125, 145, 345}
F41 : {234, 135, 145, 345}
F42 : {234, 125, 135, 145, 345}
F43 : {234, 235, 145, 345}
F44 : {234, 125, 235, 145, 345}
F45 : {234, 135, 235, 145, 345}
F46 : {234, 125, 135, 235, 145, 345}
F47 : {234, 245, 345}
F48 : {234, 125, 245, 345}
F49 : {234, 135, 245, 345}
F50 : {234, 125, 135, 245, 345}
F51 : {234, 145, 245, 345}
F52 : {234, 125, 145, 245, 345}
F53 : {234, 135, 145, 245, 345}
F54 : {234, 125, 135, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F8)
B3  : (F3)-(F9)
B4  : (F3)-(F10)
B5  : (F5)-(F6)
B6  : (F5)-(F16)
B7  : (F5)-(F23)
B8  : (F5)-(F33)
B9  : (F5)-(F39)
B10 : (F7)-(F24)
B11 : (F7)-(F41)
B12 : (F11)-(F17)
B13 : (F11)-(F32)
B14 : (F12)-(F13)
B15 : (F12)-(F18)
B16 : (F12)-(F25)
B17 : (F12)-(F34)
B18 : (F12)-(F40)
B19 : (F14)-(F26)
B20 : (F14)-(F42)
B21 : (F19)-(F35)
B22 : (F19)-(F47)
B23 : (F20)-(F37)
B24 : (F20)-(F51)
B25 : (F21)-(F27)
B26 : (F21)-(F36)
B27 : (F21)-(F43)
B28 : (F21)-(F48)
B29 : (F21)-(F49)
B30 : (F22)-(F28)
B31 : (F22)-(F38)
B32 : (F22)-(F45)
B33 : (F22)-(F52)
B34 : (F22)-(F53)
B35 : (F29)-(F44)
B36 : (F29)-(F50)
B37 : (F4)-2(F15)-(F30)+(F31)+2(F46)-(F54)
B38 : 3(F4)-(F15)+2(F30)-2(F31)+(F46)-3(F54)

Matrix :
47827/1000000 -23913/1000000 14209/500000 -14209/1000000 -73/31250 82357/1000000 82357/1000000 -73/31250 -80021/1000000 21499/200000 -53747/1000000 190701/1000000 -1907/20000 -89863/1000000 141193/1000000 141193/1000000 -89863/1000000 -5133/100000 1858/15625 -929/15625 -111869/1000000 27967/500000 -16097/125000 16097/250000 90087/1000000 -179919/1000000 -179919/1000000 90087/1000000 11229/125000 9403/200000 -133993/1000000 -133993/1000000 9403/200000 86977/1000000 -86457/500000 86457/1000000 284189/5000000 0/1
-23913/1000000 47827/1000000 -14209/1000000 -14209/1000000 82357/1000000 -80021/1000000 -73/31250 -80021/1000000 -73/31250 -53747/1000000 -53747/1000000 -1907/20000 -1907/20000 141193/1000000 -5133/100000 -89863/1000000 -5133/100000 -89863/1000000 -929/15625 -929/15625 27967/500000 -111869/1000000 16097/250000 -16097/125000 11229/125000 90087/1000000 11229/125000 -179919/1000000 -179919/1000000 86977/1000000 9403/200000 86977/1000000 -133993/1000000 -133993/1000000 86457/1000000 -86457/500000 -56837/5000000 -170513/5000000
14209/500000 -14209/1000000 141863/62500 -141863/125000 42009/250000 -209773/1000000 -209773/1000000 42009/250000 41737/1000000 -29459/20000 29459/40000 -759223/1000000 379611/1000000 -87567/1000000 -1092037/1000000 -1092037/1000000 -87567/1000000 294901/250000 -370673/500000 370673/1000000 90331/125000 -90331/250000 53453/500000 -53453/1000000 707373/1000000 80507/1000000 80507/1000000 707373/1000000 -19697/25000 -684337/500000 34881/250000 34881/250000 -684337/500000 24583/20000 720989/1000000 -180247/500000 -1920667/5000000 0/1
-14209/1000000 -14209/1000000 -141863/125000 141863/62500 41737/1000000 42009/250000 41737/1000000 -209773/1000000 -209773/1000000 29459/40000 -29459/20000 379611/1000000 -759223/1000000 294901/250000 -87567/1000000 294901/250000 -1092037/1000000 -1092037/1000000 370673/1000000 -370673/500000 -90331/250000 -90331/250000 -53453/1000000 -53453/1000000 80507/1000000 -19697/25000 707373/1000000 -19697/25000 707373/1000000 34881/250000 24583/20000 -684337/500000 24583/20000 -684337/500000 -180247/500000 -180247/500000 1536533/5000000 -2881/12500
-73/31250 82357/1000000 42009/250000 41737/1000000 7249633/1000000 -934311/500000 -1721249/500000 -859821/1000000 -934311/500000 -1186969/1000000 -511521/500000 -151943/1000000 -210731/125000 483717/200000 795361/1000000 -76667/62500 -396327/1000000 -2257239/1000000 -75339/200000 -1067567/1000000 381817/1000000 -700059/500000 938913/1000000 -1027759/500000 810937/1000000 216157/250000 -39347/125000 -502251/200000 -445269/500000 -9607/100000 21441/40000 80813/125000 -779809/500000 -461363/250000 -15583/500000 -1477169/1000000 24679/500000 -2600101/5000000
82357/1000000 -80021/1000000 -209773/1000000 42009/250000 -934311/500000 7249633/1000000 197483/250000 -1721249/500000 -934311/500000 2210011/1000000 -1186969/1000000 57431/31250 -151943/1000000 -2257239/1000000 483717/200000 166573/250000 -76667/62500 795361/1000000 722131/500000 -75339/200000 -700059/500000 1018301/1000000 -1027759/500000 279151/250000 216157/250000 -445269/500000 -502251/200000 510251/250000 810937/1000000 21441/40000 -461363/250000 -779809/500000 231861/100000 -9607/100000 -1477169/1000000 94271/62500 344271/500000 334047/2500000
82357/1000000 -73/31250 -209773/1000000 41737/1000000 -1721249/500000 197483/250000 7249633/1000000 -934311/500000 -859821/1000000 2210011/1000000 -511521/500000 57431/31250 -210731/125000 -76667/62500 166573/250000 483717/200000 -2257239/1000000 -396327/1000000 722131/500000 -1067567/1000000 -700059/500000 381817/1000000 -1027759/500000 938913/1000000 510251/250000 -502251/200000 -445269/500000 216157/250000 -39347/125000 231861/100000 -779809/500000 -461363/250000 21441/40000 80813/125000 -1477169/1000000 -15583/500000 1027701/1250000 -334047/2500000
-73/31250 -80021/1000000 42009/250000 -209773/1000000 -859821/1000000 -1721249/500000 -934311/500000 7249633/1000000 197483/250000 -1186969/1000000 2210011/1000000 -151943/1000000 57431/31250 -396327/1000000 -76667/62500 795361/1000000 483717/200000 166573/250000 -75339/200000 722131/500000 381817/1000000 1018301/1000000 938913/1000000 279151/250000 -502251/200000 -39347/125000 216157/250000 810937/1000000 510251/250000 -779809/500000 80813/125000 21441/40000 -9607/100000 231861/100000 -15583/500000 94271/62500 -2353311/5000000 2600101/5000000
-80021/1000000 -73/31250 41737/1000000 -209773/1000000 -934311/500000 -934311/500000 -859821/1000000 197483/250000 7249633/1000000 -511521/500000 2210011/1000000 -210731/125000 57431/31250 795361/1000000 -2257239/1000000 -396327/1000000 166573/250000 483717/200000 -1067567/1000000 722131/500000 1018301/1000000 381817/1000000 279151/250000 938913/1000000 -445269/500000 810937/1000000 510251/250000 -39347/125000 216157/250000 -461363/250000 -9607/100000 231861/100000 80813/125000 21441/40000 94271/62500 -15583/500000 -7379/10000 1932007/5000000
21499/200000 -53747/1000000 -29459/20000 29459/40000 -1186969/1000000 2210011/1000000 2210011/1000000 -1186969/1000000 -511521/500000 3684691/1000000 -368469/200000 3220521/1000000 -80513/50000 -1553451/1000000 2796239/1000000 2796239/1000000 -1553451/1000000 -310697/250000 2425269/1000000 -606317/500000 -2342199/1000000 1171099/1000000 -456671/200000 1141677/1000000 18023/15625 -473321/200000 -473321/200000 18023/15625 303283/250000 1191743/500000 -2191047/1000000 -2191047/1000000 1191743/500000 -96219/500000 -2907847/1000000 1453923/1000000 3134753/2500000 0/1
-53747/1000000 -53747/1000000 29459/40000 -29459/20000 -511521/500000 -1186969/1000000 -511521/500000 2210011/1000000 2210011/1000000 -368469/200000 3684691/1000000 -80513/50000 3220521/1000000 -310697/250000 -1553451/1000000 -310697/250000 2796239/1000000 2796239/1000000 -606317/500000 2425269/1000000 1171099/1000000 1171099/1000000 1141677/1000000 1141677/1000000 -473321/200000 303283/250000 18023/15625 303283/250000 18023/15625 -2191047/1000000 -96219/500000 1191743/500000 -96219/500000 1191743/500000 1453923/1000000 1453923/1000000 -1003121/1000000 470213/625000
190701/1000000 -1907/20000 -759223/1000000 379611/1000000 -151943/1000000 57431/31250 57431/31250 -151943/1000000 -210731/125000 3220521/1000000 -80513/50000 2413391/500000 -2413391/1000000 -827893/500000 217943/62500 217943/62500 -827893/500000 -1831301/1000000 373797/125000 -373797/250000 -356791/125000 356791/250000 -2700077/1000000 675019/500000 620667/500000 -3676489/1000000 -3676489/1000000 620667/500000 1217577/500000 1969907/1000000 -1397109/500000 -1397109/500000 1969907/1000000 824311/1000000 -4349857/1000000 135933/62500 7607121/5000000 0/1
-1907/20000 -1907/20000 379611/1000000 -759223/1000000 -210731/125000 -151943/1000000 -210731/125000 57431/31250 57431/31250 -80513/50000 3220521/1000000 -2413391/1000000 2413391/500000 -1831301/1000000 -827893/500000 -1831301/1000000 217943/62500 217943/62500 -373797/250000 373797/125000 356791/250000 356791/250000 675019/500000 675019/500000 -3676489/1000000 1217577/500000 620667/500000 1217577/500000 620667/500000 -1397109/500000 824311/1000000 1969907/1000000 824311/1000000 1969907/1000000 135933/62500 135933/62500 -6085697/5000000 4564273/5000000
-89863/1000000 141193/1000000 -87567/1000000 294901/250000 483717/200000 -2257239/1000000 -76667/62500 -396327/1000000 795361/1000000 -1553451/1000000 -310697/250000 -827893/500000 -1831301/1000000 6795919/1000000 -96299/50000 -823621/500000 -1046217/500000 -96299/50000 -1191537/1000000 -1209247/1000000 4591/4000 -460153/200000 1703351/1000000 -2204851/1000000 690481/500000 210033/250000 597637/250000 -4349777/1000000 -17728/15625 -758231/1000000 386971/200000 245613/200000 -79013/62500 -1559763/500000 1320109/1000000 -3068783/1000000 -156763/625000 -3674361/5000000
141193/1000000 -5133/100000 -1092037/1000000 -87567/1000000 795361/1000000 483717/200000 166573/250000 -76667/62500 -2257239/1000000 2796239/1000000 -1553451/1000000 217943/62500 -827893/500000 -96299/50000 6795919/1000000 795719/1000000 -823621/500000 -96299/50000 150049/62500 -1191537/1000000 -460153/200000 230603/200000 -2204851/1000000 501499/1000000 210033/250000 -17728/15625 -4349777/1000000 436363/500000 690481/500000 386971/200000 -1559763/500000 -79013/62500 989523/500000 -758231/1000000 -3068783/1000000 1748673/1000000 614739/500000 -17591/5000000
141193/1000000 -89863/1000000 -1092037/1000000 294901/250000 -76667/62500 166573/250000 483717/200000 795361/1000000 -396327/1000000 2796239/1000000 -310697/250000 217943/62500 -1831301/1000000 -823621/500000 795719/1000000 6795919/1000000 -96299/50000 -1046217/500000 150049/62500 -1209247/1000000 -460153/200000 4591/4000 -2204851/1000000 1703351/1000000 436363/500000 -4349777/1000000 -17728/15625 210033/250000 597637/250000 989523/500000 -79013/62500 -1559763/500000 386971/200000 245613/200000 -3068783/1000000 1320109/1000000 6129799/5000000 1759/500000
-89863/1000000 -5133/100000 -87567/1000000 -1092037/1000000 -396327/1000000 -76667/62500 -2257239/1000000 483717/200000 166573/250000 -1553451/1000000 2796239/1000000 -827893/500000 217943/62500 -1046217/500000 -823621/500000 -96299/50000 6795919/1000000 795719/1000000 -1191537/1000000 150049/62500 4591/4000 230603/200000 1703351/1000000 501499/1000000 -4349777/1000000 597637/250000 210033/250000 690481/500000 436363/500000 -79013/62500 245613/200000 386971/200000 -758231/1000000 989523/500000 1320109/1000000 1748673/1000000 -4928467/5000000 3674361/5000000
-5133/100000 -89863/1000000 294901/250000 -1092037/1000000 -2257239/1000000 795361/1000000 -396327/1000000 166573/250000 483717/200000 -310697/250000 2796239/1000000 -1831301/1000000 217943/62500 -96299/50000 -96299/50000 -1046217/500000 795719/1000000 6795919/1000000 -1209247/1000000 150049/62500 230603/200000 4591/4000 501499/1000000 1703351/1000000 -17728/15625 690481/500000 436363/500000 597637/250000 210033/250000 -1559763/500000 -758231/1000000 989523/500000 245613/200000 386971/200000 1748673/1000000 1320109/1000000 -978657/1000000 230747/312500
1858/15625 -929/15625 -370673/500000 370673/1000000 -75339/200000 722131/500000 722131/500000 -75339/200000 -1067567/1000000 2425269/1000000 -606317/500000 373797/125000 -373797/250000 -1191537/1000000 150049/62500 150049/62500 -1191537/1000000 -1209247/1000000 2074149/1000000 -518537/500000 -6186/3125 3093/3125 -465643/250000 465643/500000 215767/250000 -1161531/500000 -1161531/500000 215767/250000 1459993/1000000 1587159/1000000 -189227/100000 -189227/100000 1587159/1000000 30511/100000 -2732671/1000000 273267/200000 263807/250000 0/1
-929/15625 -929/15625 370673/1000000 -370673/500000 -1067567/1000000 -75339/200000 -1067567/1000000 722131/500000 722131/500000 -606317/500000 2425269/1000000 -373797/250000 373797/125000 -1209247/1000000 -1191537/1000000 -1209247/1000000 150049/62500 150049/62500 -518537/500000 2074149/1000000 3093/3125 3093/3125 465643/500000 465643/500000 -1161531/500000 1459993/1000000 215767/250000 1459993/1000000 215767/250000 -189227/100000 30511/100000 1587159/1000000 30511/100000 1587159/1000000 273267/200000 273267/200000 -263807/312500 791421/1250000
-111869/1000000 27967/500000 90331/125000 -90331/250000 381817/1000000 -700059/500000 -700059/500000 381817/1000000 1018301/1000000 -2342199/1000000 1171099/1000000 -356791/125000 356791/250000 4591/4000 -460153/200000 -460153/200000 4591/4000 230603/200000 -6186/3125 3093/3125 948547/500000 -948547/1000000 357863/200000 -894657/1000000 -166611/200000 2216607/1000000 2216607/1000000 -166611/200000 -21618/15625 -307143/200000 453441/250000 453441/250000 -307143/200000 -278049/1000000 1301409/500000 -1301409/1000000 -1265093/1250000 0/1
27967/500000 -111869/1000000 -90331/250000 -90331/250000 -700059/500000 1018301/1000000 381817/1000000 1018301/1000000 381817/1000000 1171099/1000000 1171099/1000000 356791/250000 356791/250000 -460153/200000 230603/200000 4591/4000 230603/200000 4591/4000 3093/3125 3093/3125 -948547/1000000 948547/500000 -894657/1000000 357863/200000 -21618/15625 -166611/200000 -21618/15625 2216607/1000000 2216607/1000000 -278049/1000000 -307143/200000 -278049/1000000 453441/250000 453441/250000 -1301409/1000000 1301409/500000 506037/2500000 3036223/5000000
-16097/125000 16097/250000 53453/500000 -53453/1000000 938913/1000000 -1027759/500000 -1027759/500000 938913/1000000 279151/250000 -456671/200000 1141677/1000000 -2700077/1000000 675019/500000 1703351/1000000 -2204851/1000000 -2204851/1000000 1703351/1000000 501499/1000000 -465643/250000 465643/500000 357863/200000 -894657/1000000 2488069/1000000 -622017/500000 -98253/62500 467343/200000 467343/200000 -98253/62500 -764667/1000000 -140609/100000 1036829/500000 1036829/500000 -140609/100000 -41723/62500 2145329/1000000 -134083/125000 -120187/125000 0/1
16097/250000 -16097/125000 -53453/1000000 -53453/1000000 -1027759/500000 279151/250000 938913/1000000 279151/250000 938913/1000000 1141677/1000000 1141677/1000000 675019/500000 675019/500000 -2204851/1000000 501499/1000000 1703351/1000000 501499/1000000 1703351/1000000 465643/500000 465643/500000 -894657/1000000 357863/200000 -622017/500000 2488069/1000000 -764667/1000000 -98253/62500 -764667/1000000 467343/200000 467343/200000 -41723/62500 -140609/100000 -41723/62500 1036829/500000 1036829/500000 -134083/125000 2145329/1000000 192299/1000000 360561/625000
90087/1000000 11229/125000 707373/1000000 80507/1000000 810937/1000000 216157/250000 510251/250000 -502251/200000 -445269/500000 18023/15625 -473321/200000 620667/500000 -3676489/1000000 690481/500000 210033/250000 436363/500000 -4349777/1000000 -17728/15625 215767/250000 -1161531/500000 -166611/200000 -21618/15625 -98253/62500 -764667/1000000 245353/40000 -640831/250000 -161253/500000 -1321989/1000000 -640831/250000 212753/125000 -96491/50000 -13449/10000 -239151/1000000 -261881/200000 -451273/500000 -2426287/1000000 2089149/2500000 -3831217/5000000
-179919/1000000 90087/1000000 80507/1000000 -19697/25000 216157/250000 -445269/500000 -502251/200000 -39347/125000 810937/1000000 -473321/200000 303283/250000 -3676489/1000000 1217577/500000 210033/250000 -17728/15625 -4349777/1000000 597637/250000 690481/500000 -1161531/500000 1459993/1000000 2216607/1000000 -166611/200000 467343/200000 -98253/62500 -640831/250000 245353/40000 637319/1000000 -161253/500000 -640831/250000 -261881/200000 212753/125000 1560627/500000 -13449/10000 -96491/50000 3328833/1000000 -451273/500000 -6199363/5000000 111599/1000000
-179919/1000000 11229/125000 80507/1000000 707373/1000000 -39347/125000 -502251/200000 -445269/500000 216157/250000 510251/250000 -473321/200000 18023/15625 -3676489/1000000 620667/500000 597637/250000 -4349777/1000000 -17728/15625 210033/250000 436363/500000 -1161531/500000 215767/250000 2216607/1000000 -21618/15625 467343/200000 -764667/1000000 -161253/500000 637319/1000000 245353/40000 -640831/250000 -1321989/1000000 -13449/10000 1560627/500000 212753/125000 -261881/200000 -239151/1000000 3328833/1000000 -2426287/1000000 -705171/625000 -278997/2500000
90087/1000000 -179919/1000000 707373/1000000 -19697/25000 -502251/200000 510251/250000 216157/250000 810937/1000000 -39347/125000 18023/15625 303283/250000 620667/500000 1217577/500000 -4349777/1000000 436363/500000 210033/250000 690481/500000 597637/250000 215767/250000 1459993/1000000 -166611/200000 2216607/1000000 -98253/62500 467343/200000 -1321989/1000000 -161253/500000 -640831/250000 245353/40000 637319/1000000 -239151/1000000 -13449/10000 -96491/50000 212753/125000 1560627/500000 -451273/500000 3328833/1000000 8677/125000 239451/312500
11229/125000 -179919/1000000 -19697/25000 707373/1000000 -445269/500000 810937/1000000 -39347/125000 510251/250000 216157/250000 303283/250000 18023/15625 1217577/500000 620667/500000 -17728/15625 690481/500000 597637/250000 436363/500000 210033/250000 1459993/1000000 215767/250000 -21618/15625 2216607/1000000 -764667/1000000 467343/200000 -640831/250000 -640831/250000 -1321989/1000000 637319/1000000 245353/40000 -96491/50000 -261881/200000 -239151/1000000 1560627/500000 212753/125000 -2426287/1000000 3328833/1000000 252633/625000 3273221/5000000
9403/200000 86977/1000000 -684337/500000 34881/250000 -9607/100000 21441/40000 231861/100000 -779809/500000 -461363/250000 1191743/500000 -2191047/1000000 1969907/1000000 -1397109/500000 -758231/1000000 386971/200000 989523/500000 -79013/62500 -1559763/500000 1587159/1000000 -189227/100000 -307143/200000 -278049/1000000 -140609/100000 -41723/62500 212753/125000 -261881/200000 -13449/10000 -239151/1000000 -96491/50000 4542583/1000000 -92667/100000 -982379/500000 -651227/1000000 -92667/100000 -1717649/1000000 -740647/1000000 5240303/5000000 -112031/250000
-133993/1000000 9403/200000 34881/250000 24583/20000 21441/40000 -461363/250000 -779809/500000 80813/125000 -9607/100000 -2191047/1000000 -96219/500000 -1397109/500000 824311/1000000 386971/200000 -1559763/500000 -79013/62500 245613/200000 -758231/1000000 -189227/100000 30511/100000 453441/250000 -307143/200000 1036829/500000 -140609/100000 -96491/50000 212753/125000 1560627/500000 -13449/10000 -261881/200000 -92667/100000 4542583/1000000 -14651/200000 -982379/500000 -92667/100000 2458297/1000000 -1717649/1000000 -4184929/5000000 -270337/1000000
-133993/1000000 86977/1000000 34881/250000 -684337/500000 80813/125000 -779809/500000 -461363/250000 21441/40000 231861/100000 -2191047/1000000 1191743/500000 -1397109/500000 1969907/1000000 245613/200000 -79013/62500 -1559763/500000 386971/200000 989523/500000 -189227/100000 1587159/1000000 453441/250000 -278049/1000000 1036829/500000 -41723/62500 -13449/10000 1560627/500000 212753/125000 -96491/50000 -239151/1000000 -982379/500000 -14651/200000 4542583/1000000 -92667/100000 -651227/1000000 2458297/1000000 -740647/1000000 -1107323/1000000 675843/2500000
9403/200000 -133993/1000000 -684337/500000 24583/20000 -779809/500000 231861/100000 21441/40000 -9607/100000 80813/125000 1191743/500000 -96219/500000 1969907/1000000 824311/1000000 -79013/62500 989523/500000 386971/200000 -758231/1000000 245613/200000 1587159/1000000 30511/100000 -307143/200000 453441/250000 -140609/100000 1036829/500000 -239151/1000000 -13449/10000 -261881/200000 212753/125000 1560627/500000 -651227/1000000 -982379/500000 -92667/100000 4542583/1000000 -14651/200000 -1717649/1000000 2458297/1000000 1499841/2500000 2240619/5000000
86977/1000000 -133993/1000000 24583/20000 -684337/500000 -461363/250000 -9607/100000 80813/125000 231861/100000 21441/40000 -96219/500000 1191743/500000 824311/1000000 1969907/1000000 -1559763/500000 -758231/1000000 245613/200000 989523/500000 386971/200000 30511/100000 1587159/1000000 -278049/1000000 453441/250000 -41723/62500 1036829/500000 -261881/200000 -96491/50000 -239151/1000000 1560627/500000 212753/125000 -92667/100000 -92667/100000 -651227/1000000 -14651/200000 4542583/1000000 -740647/1000000 2458297/1000000 -527687/2500000 718461/1000000
-86457/500000 86457/1000000 720989/1000000 -180247/500000 -15583/500000 -1477169/1000000 -1477169/1000000 -15583/500000 94271/62500 -2907847/1000000 1453923/1000000 -4349857/1000000 135933/62500 1320109/1000000 -3068783/1000000 -3068783/1000000 1320109/1000000 1748673/1000000 -2732671/1000000 273267/200000 1301409/500000 -1301409/1000000 2145329/1000000 -134083/125000 -451273/500000 3328833/1000000 3328833/1000000 -451273/500000 -2426287/1000000 -1717649/1000000 2458297/1000000 2458297/1000000 -1717649/1000000 -740647/1000000 2188411/500000 -2188411/1000000 -6928721/5000000 0/1
86457/1000000 -86457/500000 -180247/500000 -180247/500000 -1477169/1000000 94271/62500 -15583/500000 94271/62500 -15583/500000 1453923/1000000 1453923/1000000 135933/62500 135933/62500 -3068783/1000000 1748673/1000000 1320109/1000000 1748673/1000000 1320109/1000000 273267/200000 273267/200000 -1301409/1000000 1301409/500000 -134083/125000 2145329/1000000 -2426287/1000000 -451273/500000 -2426287/1000000 3328833/1000000 3328833/1000000 -740647/1000000 -1717649/1000000 -740647/1000000 2458297/1000000 2458297/1000000 -2188411/1000000 2188411/500000 1385743/5000000 259827/312500
284189/5000000 -56837/5000000 -1920667/5000000 1536533/5000000 24679/500000 344271/500000 1027701/1250000 -2353311/5000000 -7379/10000 3134753/2500000 -1003121/1000000 7607121/5000000 -6085697/5000000 -156763/625000 614739/500000 6129799/5000000 -4928467/5000000 -978657/1000000 263807/250000 -263807/312500 -1265093/1250000 506037/2500000 -120187/125000 192299/1000000 2089149/2500000 -6199363/5000000 -705171/625000 8677/125000 252633/625000 5240303/5000000 -4184929/5000000 -1107323/1000000 1499841/2500000 -527687/2500000 -6928721/5000000 1385743/5000000 15161457/25000000 -649777/5000000
0/1 -170513/5000000 0/1 -2881/12500 -2600101/5000000 334047/2500000 -334047/2500000 2600101/5000000 1932007/5000000 0/1 470213/625000 0/1 4564273/5000000 -3674361/5000000 -17591/5000000 1759/500000 3674361/5000000 230747/312500 0/1 791421/1250000 0/1 3036223/5000000 0/1 360561/625000 -3831217/5000000 111599/1000000 -278997/2500000 239451/312500 3273221/5000000 -112031/250000 -270337/1000000 675843/2500000 2240619/5000000 718461/1000000 0/1 259827/312500 -649777/5000000 3248883/12500000


--- Term 10 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 50
Matrix dimension : 18

Flags :
F1  : {134, 234}
F2  : {134, 234, 125}
F3  : {134, 234, 135}
F4  : {134, 234, 125, 135}
F5  : {134, 234, 235}
F6  : {134, 234, 125, 235}
F7  : {134, 234, 135, 235}
F8  : {134, 234, 125, 135, 235}
F9  : {134, 234, 145}
F10 : {134, 234, 125, 145}
F11 : {134, 234, 135, 145}
F12 : {134, 234, 125, 135, 145}
F13 : {134, 234, 235, 145}
F14 : {134, 234, 125, 235, 145}
F15 : {134, 234, 135, 235, 145}
F16 : {134, 234, 125, 135, 235, 145}
F17 : {134, 234, 245}
F18 : {134, 234, 125, 245}
F19 : {134, 234, 135, 245}
F20 : {134, 234, 125, 135, 245}
F21 : {134, 234, 235, 245}
F22 : {134, 234, 125, 235, 245}
F23 : {134, 234, 135, 235, 245}
F24 : {134, 234, 125, 135, 235, 245}
F25 : {134, 234, 145, 245}
F26 : {134, 234, 125, 145, 245}
F27 : {134, 234, 135, 145, 245}
F28 : {134, 234, 125, 135, 145, 245}
F29 : {134, 234, 235, 145, 245}
F30 : {134, 234, 125, 235, 145, 245}
F31 : {134, 234, 135, 235, 145, 245}
F32 : {134, 234, 125, 135, 235, 145, 245}
F33 : {134, 234, 345}
F34 : {134, 234, 125, 345}
F35 : {134, 234, 135, 345}
F36 : {134, 234, 125, 135, 345}
F37 : {134, 234, 235, 345}
F38 : {134, 234, 125, 235, 345}
F39 : {134, 234, 135, 235, 345}
F40 : {134, 234, 125, 135, 235, 345}
F41 : {134, 234, 145, 345}
F42 : {134, 234, 125, 145, 345}
F43 : {134, 234, 235, 145, 345}
F44 : {134, 234, 125, 235, 145, 345}
F45 : {134, 234, 245, 345}
F46 : {134, 234, 125, 245, 345}
F47 : {134, 234, 135, 245, 345}
F48 : {134, 234, 125, 135, 245, 345}
F49 : {134, 234, 145, 245, 345}
F50 : {134, 234, 125, 145, 245, 345}

Basis :
B1  : (F2)
B2  : (F3)+(F5)+(F9)+(F17)
B3  : (F4)+(F6)+(F10)+(F18)
B4  : (F7)+(F25)
B5  : (F8)+(F26)
B6  : (F11)+(F21)
B7  : (F12)+(F22)
B8  : (F13)+(F19)
B9  : (F14)+(F20)
B10 : (F15)+(F23)+(F27)+(F29)
B11 : (F16)+(F24)+(F28)+(F30)
B12 : 2(F1)+2(F31)+13(F32)-15(F33)-4(F34)-(F39)-(F40)-(F49)-(F50)
B13 : 2(F1)+2(F31)-(F32)-(F33)-4(F34)-(F39)-(F40)-(F49)-(F50)
B14 : (F35)+(F37)+(F41)+(F45)
B15 : (F36)+(F38)+(F42)+(F46)
B16 : 2(F1)+2(F31)-(F32)-(F33)-4(F34)+13(F39)-15(F40)+13(F49)-15(F50)
B17 : (F43)+(F47)
B18 : (F44)+(F48)

Matrix :
304511/100000 -419149/1000000 256739/200000 449/40000 18067/1000000 -210381/500000 467493/500000 -1647/3125 1138047/1000000 -886737/1000000 -537947/1000000 153203/3500000 247403/1750000 245653/1000000 1979953/1000000 233701/14000000 -288521/100000 105199/250000
-419149/1000000 399199/500000 -314709/1000000 -60151/1000000 -90303/500000 82273/500000 -226013/1000000 84931/250000 -162441/1000000 41599/250000 380549/1000000 259/125000 -402497/7000000 -341063/1000000 -249071/1000000 138807/5600000 44589/200000 -502943/1000000
256739/200000 -314709/1000000 469079/250000 402247/1000000 658013/1000000 116951/250000 1042591/1000000 -174377/500000 325883/1000000 -276327/1000000 -291637/500000 176837/28000000 997509/3500000 -18643/200000 308897/200000 1541139/28000000 -1829037/1000000 -6451/31250
449/40000 -60151/1000000 402247/1000000 565731/500000 410321/250000 299077/250000 1236651/1000000 -18093/200000 -155831/125000 152847/200000 -1119229/1000000 -2089583/28000000 3874741/7000000 77997/125000 554393/1000000 1933943/28000000 699/62500 -567173/1000000
18067/1000000 -90303/500000 658013/1000000 410321/250000 565761/200000 858889/500000 929671/500000 -4308/15625 -53987/31250 996399/1000000 -4329/2500 -435529/4000000 5742407/7000000 413723/500000 888601/1000000 2604241/28000000 112599/1000000 -668101/1000000
-210381/500000 82273/500000 116951/250000 299077/250000 858889/500000 85551/50000 153159/125000 187413/1000000 -71999/50000 502803/500000 -917161/1000000 -2177029/28000000 1998489/3500000 17477/50000 512699/1000000 1418667/14000000 11391/250000 -214631/200000
467493/500000 -226013/1000000 1042591/1000000 1236651/1000000 929671/500000 153159/125000 446149/250000 -354383/1000000 -417389/500000 20729/50000 -740773/500000 -348051/5600000 167611/250000 732251/1000000 1508733/1000000 229997/2800000 -1196377/1000000 -204087/500000
-1647/3125 84931/250000 -174377/500000 -18093/200000 -4308/15625 187413/1000000 -354383/1000000 762307/1000000 -129851/500000 7951/25000 511907/1000000 481/350000 -310909/3500000 -138489/500000 -44723/100000 739377/28000000 30799/100000 -622127/1000000
1138047/1000000 -162441/1000000 325883/1000000 -155831/125000 -53987/31250 -71999/50000 -417389/500000 -129851/500000 426399/200000 -173937/125000 180459/200000 1497329/14000000 -743983/1400000 -645611/1000000 501051/1000000 -79687/1120000 -92523/62500 37287/40000
-886737/1000000 41599/250000 -276327/1000000 152847/200000 996399/1000000 502803/500000 20729/50000 7951/25000 -173937/125000 1116127/1000000 -96139/250000 -93829/1400000 2156369/7000000 261401/1000000 -239969/500000 79229/1400000 207073/200000 -832779/1000000
-537947/1000000 380549/1000000 -291637/500000 -1119229/1000000 -4329/2500 -917161/1000000 -740773/500000 511907/1000000 180459/200000 -96139/250000 1516637/1000000 1937591/28000000 -207523/350000 -114193/125000 -97287/100000 -69903/1750000 409333/1000000 -721/15625
153203/3500000 259/125000 176837/28000000 -2089583/28000000 -435529/4000000 -2177029/28000000 -348051/5600000 481/350000 1497329/14000000 -93829/1400000 1937591/28000000 477387/78400000 -1330703/39200000 -182759/4000000 7223/875000 -2693507/784000000 -186173/2800000 980137/28000000
247403/1750000 -402497/7000000 997509/3500000 3874741/7000000 5742407/7000000 1998489/3500000 167611/250000 -310909/3500000 -743983/1400000 2156369/7000000 -207523/350000 -1330703/39200000 13808493/49000000 2221141/7000000 404971/1000000 837513/24500000 -577581/3500000 -25887/109375
245653/1000000 -341063/1000000 -18643/200000 77997/125000 413723/500000 17477/50000 732251/1000000 -138489/500000 -645611/1000000 261401/1000000 -114193/125000 -182759/4000000 2221141/7000000 979529/1000000 74549/250000 69311/14000000 -142051/1000000 197541/1000000
1979953/1000000 -249071/1000000 308897/200000 554393/1000000 888601/1000000 512699/1000000 1508733/1000000 -44723/100000 501051/1000000 -239969/500000 -97287/100000 7223/875000 404971/1000000 74549/250000 1134091/500000 1786899/28000000 -2733987/1000000 -31361/500000
233701/14000000 138807/5600000 1541139/28000000 1933943/28000000 2604241/28000000 1418667/14000000 229997/2800000 739377/28000000 -79687/1120000 79229/1400000 -69903/1750000 -2693507/784000000 837513/24500000 69311/14000000 1786899/28000000 6815759/784000000 -403183/7000000 -2675353/28000000
-288521/100000 44589/200000 -1829037/1000000 699/62500 112599/1000000 11391/250000 -1196377/1000000 30799/100000 -92523/62500 207073/200000 409333/1000000 -186173/2800000 -577581/3500000 -142051/1000000 -2733987/1000000 -403183/7000000 86319/20000 -959/62500
105199/250000 -502943/1000000 -6451/31250 -567173/1000000 -668101/1000000 -214631/200000 -204087/500000 -622127/1000000 37287/40000 -832779/1000000 -721/15625 980137/28000000 -25887/109375 197541/1000000 -31361/500000 -2675353/28000000 -959/62500 168211/125000


--- Term 11 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 44
Matrix dimension : 27

Flags :
F1  : {134, 234, 135}
F2  : {134, 234, 125, 135}
F3  : {134, 234, 235}
F4  : {134, 234, 125, 235}
F5  : {134, 234, 135, 235}
F6  : {134, 234, 125, 135, 235}
F7  : {134, 234, 145}
F8  : {134, 234, 125, 145}
F9  : {134, 234, 135, 145}
F10 : {134, 234, 125, 135, 145}
F11 : {134, 234, 235, 145}
F12 : {134, 234, 125, 235, 145}
F13 : {134, 234, 135, 235, 145}
F14 : {134, 234, 125, 135, 235, 145}
F15 : {134, 234, 245}
F16 : {134, 234, 125, 245}
F17 : {134, 234, 135, 245}
F18 : {134, 234, 125, 135, 245}
F19 : {134, 234, 235, 245}
F20 : {134, 234, 125, 235, 245}
F21 : {134, 234, 135, 235, 245}
F22 : {134, 234, 125, 135, 235, 245}
F23 : {134, 234, 145, 245}
F24 : {134, 234, 125, 145, 245}
F25 : {134, 234, 135, 145, 245}
F26 : {134, 234, 125, 135, 145, 245}
F27 : {134, 234, 235, 145, 245}
F28 : {134, 234, 125, 235, 145, 245}
F29 : {134, 234, 135, 345}
F30 : {134, 234, 125, 135, 345}
F31 : {134, 234, 235, 345}
F32 : {134, 234, 125, 235, 345}
F33 : {134, 234, 135, 235, 345}
F34 : {134, 234, 125, 135, 235, 345}
F35 : {134, 234, 145, 345}
F36 : {134, 234, 125, 145, 345}
F37 : {134, 234, 235, 145, 345}
F38 : {134, 234, 125, 235, 145, 345}
F39 : {134, 234, 245, 345}
F40 : {134, 234, 125, 245, 345}
F41 : {134, 234, 135, 245, 345}
F42 : {134, 234, 125, 135, 245, 345}
F43 : {134, 234, 145, 245, 345}
F44 : {134, 234, 125, 145, 245, 345}

Basis :
B1  : (F1)-(F3)
B2  : (F1)-(F7)
B3  : (F1)-(F15)
B4  : (F2)-(F4)
B5  : (F2)-(F8)
B6  : (F2)-(F16)
B7  : (F5)-(F23)
B8  : (F6)-(F24)
B9  : (F9)-(F19)
B10 : (F10)-(F20)
B11 : (F11)-(F17)
B12 : (F12)-(F18)
B13 : (F13)-(F21)
B14 : (F13)-(F25)
B15 : (F13)-(F27)
B16 : (F14)-(F22)
B17 : (F14)-(F26)
B18 : (F14)-(F28)
B19 : (F29)-(F31)
B20 : (F29)-(F35)
B21 : (F29)-(F39)
B22 : (F30)-(F32)
B23 : (F30)-(F36)
B24 : (F30)-(F40)
B25 : (F33)+(F34)-(F43)-(F44)
B26 : (F37)-(F41)
B27 : (F38)-(F42)

Matrix :
154176/15625 -2800197/1000000 -451289/500000 47583/15625 -471703/500000 79173/250000 -114949/500000 -2667/15625 216077/500000 31821/1000000 -1872999/500000 -1366159/500000 -16173/200000 -308403/200000 160831/500000 -715459/1000000 -70627/250000 17689/31250 -363527/1000000 1456127/1000000 -50123/50000 636941/1000000 626979/1000000 -841279/1000000 195813/2000000 -434039/125000 -4863743/1000000
-2800197/1000000 154176/15625 -770561/125000 -471703/500000 47583/15625 -2418599/1000000 114949/500000 2667/15625 -216077/500000 -31821/1000000 -1872999/500000 -1366159/500000 -308403/200000 -16173/200000 650609/500000 -70627/250000 -715459/1000000 431919/1000000 1456127/1000000 -363527/1000000 -90139/1000000 626979/1000000 636941/1000000 -5283/12500 -195813/2000000 -434039/125000 -4863743/1000000
-451289/500000 -770561/125000 154176/15625 79173/250000 -2418599/1000000 47583/15625 114949/500000 2667/15625 216077/500000 31821/1000000 1872999/500000 1366159/500000 160831/500000 650609/500000 -16173/200000 17689/31250 431919/1000000 -715459/1000000 -50123/50000 -90139/1000000 -363527/1000000 -841279/1000000 -5283/12500 636941/1000000 -195813/2000000 434039/125000 4863743/1000000
47583/15625 -471703/500000 79173/250000 4186229/500000 -268899/125000 -2469831/1000000 25063/1000000 31231/1000000 177051/1000000 6389/1000000 -1374727/1000000 -238979/200000 162461/500000 -196679/250000 21007/500000 -326003/500000 94443/250000 168007/250000 -755533/1000000 213/50000 77929/125000 -307327/1000000 289511/1000000 114101/500000 131511/250000 55057/250000 -458829/250000
-471703/500000 47583/15625 -2418599/1000000 -268899/125000 4186229/500000 -1875717/500000 -25063/1000000 -31231/1000000 -177051/1000000 -6389/1000000 -1374727/1000000 -238979/200000 -196679/250000 162461/500000 209889/500000 94443/250000 -326003/500000 -397793/1000000 213/50000 -755533/1000000 799/6250 289511/1000000 -307327/1000000 -105193/500000 -131511/250000 55057/250000 -458829/250000
79173/250000 -2418599/1000000 47583/15625 -2469831/1000000 -1875717/500000 4186229/500000 -25063/1000000 -31231/1000000 177051/1000000 6389/1000000 1374727/1000000 238979/200000 21007/500000 209889/500000 162461/500000 168007/250000 -397793/1000000 -326003/500000 77929/125000 799/6250 -755533/1000000 114101/500000 -105193/500000 -307327/1000000 -131511/250000 -55057/250000 458829/250000
-114949/500000 114949/500000 114949/500000 25063/1000000 -25063/1000000 -25063/1000000 152657/200000 65967/250000 0/1 0/1 0/1 0/1 -155417/200000 155417/200000 155417/200000 -279349/500000 279349/500000 279349/500000 -72993/500000 72993/500000 72993/500000 -720183/1000000 720183/1000000 720183/1000000 1518959/2000000 0/1 0/1
-2667/15625 2667/15625 2667/15625 31231/1000000 -31231/1000000 -31231/1000000 65967/250000 36391/50000 0/1 0/1 0/1 0/1 -142103/500000 142103/500000 142103/500000 -137629/1000000 137629/1000000 137629/1000000 -18987/250000 18987/250000 18987/250000 -218283/1000000 218283/1000000 218283/1000000 104633/500000 0/1 0/1
216077/500000 -216077/500000 216077/500000 177051/1000000 -177051/1000000 177051/1000000 0/1 0/1 162617/500000 5043/1000000 0/1 0/1 14833/1000000 -14833/1000000 14833/1000000 -3449/200000 3449/200000 -3449/200000 -4941/31250 4941/31250 -4941/31250 -1059/62500 1059/62500 -1059/62500 0/1 0/1 0/1
31821/1000000 -31821/1000000 31821/1000000 6389/1000000 -6389/1000000 6389/1000000 0/1 0/1 5043/1000000 7097/1000000 0/1 0/1 293/50000 -293/50000 293/50000 -133/25000 133/25000 -133/25000 -17659/1000000 17659/1000000 -17659/1000000 -99/1000000 99/1000000 -99/1000000 0/1 0/1 0/1
-1872999/500000 -1872999/500000 1872999/500000 -1374727/1000000 -1374727/1000000 1374727/1000000 0/1 0/1 0/1 0/1 4550987/500000 1536191/250000 1224257/500000 1224257/500000 -1224257/500000 578963/500000 578963/500000 -578963/500000 -993709/500000 -993709/500000 993709/500000 -896307/500000 -896307/500000 896307/500000 0/1 4676451/500000 2774597/250000
-1366159/500000 -1366159/500000 1366159/500000 -238979/200000 -238979/200000 238979/200000 0/1 0/1 0/1 0/1 1536191/250000 474711/100000 877059/500000 877059/500000 -877059/500000 815099/1000000 815099/1000000 -815099/1000000 -1365977/1000000 -1365977/1000000 1365977/1000000 -612797/500000 -612797/500000 612797/500000 0/1 6289841/1000000 7826293/1000000
-16173/200000 -308403/200000 160831/500000 162461/500000 -196679/250000 21007/500000 -155417/200000 -142103/500000 14833/1000000 293/50000 1224257/500000 877059/500000 3056983/1000000 -22679/500000 -2531103/1000000 635287/1000000 -7631/200000 -135991/200000 -1469779/1000000 -1192137/1000000 1353981/1000000 -4021/250000 -380153/250000 103777/1000000 -1100007/2000000 3092497/1000000 698219/250000
-308403/200000 -16173/200000 650609/500000 -196679/250000 162461/500000 209889/500000 155417/200000 142103/500000 -14833/1000000 -293/50000 1224257/500000 877059/500000 -22679/500000 3056983/1000000 -480521/1000000 -7631/200000 635287/1000000 82823/1000000 -1192137/1000000 -1469779/1000000 653967/500000 -380153/250000 -4021/250000 1432919/1000000 1100007/2000000 3092497/1000000 698219/250000
160831/500000 650609/500000 -16173/200000 21007/500000 209889/500000 162461/500000 155417/200000 142103/500000 14833/1000000 293/50000 -1224257/500000 -877059/500000 -2531103/1000000 -480521/1000000 3056983/1000000 -135991/200000 82823/1000000 635287/1000000 1353981/1000000 653967/500000 -1469779/1000000 103777/1000000 1432919/1000000 -4021/250000 1100007/2000000 -3092497/1000000 -698219/250000
-715459/1000000 -70627/250000 17689/31250 -326003/500000 94443/250000 168007/250000 -279349/500000 -137629/1000000 -3449/200000 -133/25000 578963/500000 815099/1000000 635287/1000000 -7631/200000 -135991/200000 1111043/1000000 -383411/500000 -533643/500000 272381/1000000 -421553/500000 -67117/500000 112369/200000 -1021457/1000000 -564761/1000000 -2109541/2000000 308361/250000 1465467/1000000
-70627/250000 -715459/1000000 431919/1000000 94443/250000 -326003/500000 -397793/1000000 279349/500000 137629/1000000 3449/200000 133/25000 578963/500000 815099/1000000 -7631/200000 635287/1000000 82823/1000000 -383411/500000 1111043/1000000 361533/500000 -421553/500000 272381/1000000 704959/1000000 -1021457/1000000 112369/200000 1024373/1000000 2109541/2000000 308361/250000 1465467/1000000
17689/31250 431919/1000000 -715459/1000000 168007/250000 -397793/1000000 -326003/500000 279349/500000 137629/1000000 -3449/200000 -133/25000 -578963/500000 -815099/1000000 -135991/200000 82823/1000000 635287/1000000 -533643/500000 361533/500000 1111043/1000000 -67117/500000 704959/1000000 272381/1000000 -564761/1000000 1024373/1000000 112369/200000 2109541/2000000 -308361/250000 -1465467/1000000
-363527/1000000 1456127/1000000 -50123/50000 -755533/1000000 213/50000 77929/125000 -72993/500000 -18987/250000 -4941/31250 -17659/1000000 -993709/500000 -1365977/1000000 -1469779/1000000 -1192137/1000000 1353981/1000000 272381/1000000 -421553/500000 -67117/500000 716223/250000 160669/200000 -1707267/1000000 1113309/1000000 412201/1000000 -1043801/1000000 -1048471/2000000 -3153419/1000000 -130001/62500
1456127/1000000 -363527/1000000 -90139/1000000 213/50000 -755533/1000000 799/6250 72993/500000 18987/250000 4941/31250 17659/1000000 -993709/500000 -1365977/1000000 -1192137/1000000 -1469779/1000000 653967/500000 -421553/500000 272381/1000000 704959/1000000 160669/200000 716223/250000 -196097/100000 412201/1000000 1113309/1000000 -481709/1000000 1048471/2000000 -3153419/1000000 -130001/62500
-50123/50000 -90139/1000000 -363527/1000000 77929/125000 799/6250 -755533/1000000 72993/500000 18987/250000 -4941/31250 -17659/1000000 993709/500000 1365977/1000000 1353981/1000000 653967/500000 -1469779/1000000 -67117/500000 704959/1000000 272381/1000000 -1707267/1000000 -196097/100000 716223/250000 -1043801/1000000 -481709/1000000 1113309/1000000 1048471/2000000 3153419/1000000 130001/62500
636941/1000000 626979/1000000 -841279/1000000 -307327/1000000 289511/1000000 114101/500000 -720183/1000000 -218283/1000000 -1059/62500 -99/1000000 -896307/500000 -612797/500000 -4021/250000 -380153/250000 103777/1000000 112369/200000 -1021457/1000000 -564761/1000000 1113309/1000000 412201/1000000 -1043801/1000000 1397791/1000000 -76247/200000 -66501/50000 -1938361/2000000 -91681/40000 -425437/200000
626979/1000000 636941/1000000 -5283/12500 289511/1000000 -307327/1000000 -105193/500000 720183/1000000 218283/1000000 1059/62500 99/1000000 -896307/500000 -612797/500000 -380153/250000 -4021/250000 1432919/1000000 -1021457/1000000 112369/200000 1024373/1000000 412201/1000000 1113309/1000000 -481709/1000000 -76247/200000 1397791/1000000 39183/125000 1938361/2000000 -91681/40000 -425437/200000
-841279/1000000 -5283/12500 636941/1000000 114101/500000 -105193/500000 -307327/1000000 720183/1000000 218283/1000000 -1059/62500 -99/1000000 896307/500000 612797/500000 103777/1000000 1432919/1000000 -4021/250000 -564761/1000000 1024373/1000000 112369/200000 -1043801/1000000 -481709/1000000 1113309/1000000 -66501/50000 39183/125000 1397791/1000000 1938361/2000000 91681/40000 425437/200000
195813/2000000 -195813/2000000 -195813/2000000 131511/250000 -131511/250000 -131511/250000 1518959/2000000 104633/500000 0/1 0/1 0/1 0/1 -1100007/2000000 1100007/2000000 1100007/2000000 -2109541/2000000 2109541/2000000 2109541/2000000 -1048471/2000000 1048471/2000000 1048471/2000000 -1938361/2000000 1938361/2000000 1938361/2000000 503207/400000 0/1 0/1
-434039/125000 -434039/125000 434039/125000 55057/250000 55057/250000 -55057/250000 0/1 0/1 0/1 0/1 4676451/500000 6289841/1000000 3092497/1000000 3092497/1000000 -3092497/1000000 308361/250000 308361/250000 -308361/250000 -3153419/1000000 -3153419/1000000 3153419/1000000 -91681/40000 -91681/40000 91681/40000 0/1 2358803/200000 569691/50000
-4863743/1000000 -4863743/1000000 4863743/1000000 -458829/250000 -458829/250000 458829/250000 0/1 0/1 0/1 0/1 2774597/250000 7826293/1000000 698219/250000 698219/250000 -698219/250000 1465467/1000000 1465467/1000000 -1465467/1000000 -130001/62500 -130001/62500 130001/62500 -425437/200000 -425437/200000 425437/200000 0/1 569691/50000 708071/50000


--- Term 12 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 45
Matrix dimension : 11

Flags :
F1  : {124, 134, 234}
F2  : {124, 134, 234, 125}
F3  : {124, 134, 234, 135}
F4  : {124, 134, 234, 125, 135}
F5  : {124, 134, 234, 235}
F6  : {124, 134, 234, 125, 235}
F7  : {124, 134, 234, 135, 235}
F8  : {124, 134, 234, 125, 135, 235}
F9  : {124, 134, 234, 145}
F10 : {124, 134, 234, 125, 145}
F11 : {124, 134, 234, 135, 145}
F12 : {124, 134, 234, 125, 135, 145}
F13 : {124, 134, 234, 235, 145}
F14 : {124, 134, 234, 125, 235, 145}
F15 : {124, 134, 234, 135, 235, 145}
F16 : {124, 134, 234, 125, 135, 235, 145}
F17 : {124, 134, 234, 245}
F18 : {124, 134, 234, 125, 245}
F19 : {124, 134, 234, 135, 245}
F20 : {124, 134, 234, 125, 135, 245}
F21 : {124, 134, 234, 235, 245}
F22 : {124, 134, 234, 125, 235, 245}
F23 : {124, 134, 234, 135, 235, 245}
F24 : {124, 134, 234, 125, 135, 235, 245}
F25 : {124, 134, 234, 145, 245}
F26 : {124, 134, 234, 135, 145, 245}
F27 : {124, 134, 234, 235, 145, 245}
F28 : {124, 134, 234, 135, 235, 145, 245}
F29 : {124, 134, 234, 345}
F30 : {124, 134, 234, 125, 345}
F31 : {124, 134, 234, 135, 345}
F32 : {124, 134, 234, 125, 135, 345}
F33 : {124, 134, 234, 235, 345}
F34 : {124, 134, 234, 125, 235, 345}
F35 : {124, 134, 234, 135, 235, 345}
F36 : {124, 134, 234, 125, 135, 235, 345}
F37 : {124, 134, 234, 145, 345}
F38 : {124, 134, 234, 125, 145, 345}
F39 : {124, 134, 234, 235, 145, 345}
F40 : {124, 134, 234, 125, 235, 145, 345}
F41 : {124, 134, 234, 245, 345}
F42 : {124, 134, 234, 125, 245, 345}
F43 : {124, 134, 234, 135, 245, 345}
F44 : {124, 134, 234, 125, 135, 245, 345}
F45 : {124, 134, 234, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F5)
B3  : (F4)+(F6)+(F7)
B4  : 10(F8)-(F12)+2(F16)-(F22)+2(F24)-(F25)+3(F28)-(F35)+2(F36)-(F37)+3(F40)-(F41)+3(F44)-5(F45)
B5  : (F9)+(F17)+(F29)
B6  : (F10)+(F11)+(F18)+(F21)+(F31)+(F33)
B7  : (F13)+(F19)+(F30)
B8  : (F14)+(F15)+(F20)+(F23)+(F32)+(F34)
B9  : 2(F8)+11(F12)+6(F16)+11(F22)+6(F24)-17(F25)-5(F28)+11(F35)+6(F36)-17(F37)-5(F40)-17(F41)-5(F44)-(F45)
B10 : (F26)+(F27)+(F38)+(F39)+(F42)+(F43)
B11 : 6(F8)+5(F12)-10(F16)+5(F22)-10(F24)+5(F25)+13(F28)+5(F35)-10(F36)+5(F37)+13(F40)+5(F41)+13(F44)-3(F45)

Matrix :
77433/1000000 -168999/1000000 -229/62500 30593/3500000 53693/250000 -24947/1000000 -18117/250000 -71199/500000 -18297/2800000 59041/500000 82631/14000000
-168999/1000000 63989/125000 -28251/1000000 -34513/1750000 -505737/1000000 12387/250000 155041/1000000 323299/1000000 103213/7000000 -266853/1000000 -372949/28000000
-229/62500 -28251/1000000 520393/1000000 -21447/14000000 -56123/250000 -5067/1000000 687/500000 4017/500000 3273/3500000 -2861/500000 -41/1750000
30593/3500000 -34513/1750000 -21447/14000000 215589/196000000 719/28000 -38221/14000000 -121531/14000000 -234599/14000000 -1555162876442271830901653/1983407349597950430000000000 27597/2000000 1628840914359893206741801/2380088819517540516000000000
53693/250000 -505737/1000000 -56123/250000 719/28000 221629/250000 -76981/1000000 -210993/1000000 -5161/12500 -533333/28000000 339523/1000000 473923/28000000
-24947/1000000 12387/250000 -5067/1000000 -38221/14000000 -76981/1000000 11427/500000 24367/1000000 46743/1000000 56963/28000000 -3961/100000 -4061/2000000
-18117/250000 155041/1000000 687/500000 -121531/14000000 -210993/1000000 24367/1000000 80419/1000000 136419/1000000 6379/1000000 -114227/1000000 -160259/28000000
-71199/500000 323299/1000000 4017/500000 -234599/14000000 -5161/12500 46743/1000000 136419/1000000 278093/1000000 50063/4000000 -226529/1000000 -45019/4000000
-18297/2800000 103213/7000000 3273/3500000 -1555162876442271830901653/1983407349597950430000000000 -533333/28000000 56963/28000000 6379/1000000 50063/4000000 462219/784000000 -144743/14000000 -499/980000
59041/500000 -266853/1000000 -2861/500000 27597/2000000 339523/1000000 -3961/100000 -114227/1000000 -226529/1000000 -144743/14000000 188351/1000000 261789/28000000
82631/14000000 -372949/28000000 -41/1750000 1628840914359893206741801/2380088819517540516000000000 473923/28000000 -4061/2000000 -160259/28000000 -45019/4000000 -499/980000 261789/28000000 369259/784000000


--- Term 13 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 42
Matrix dimension : 27

Flags :
F1  : {124, 134, 234, 125}
F2  : {124, 134, 234, 135}
F3  : {124, 134, 234, 125, 135}
F4  : {124, 134, 234, 235}
F5  : {124, 134, 234, 125, 235}
F6  : {124, 134, 234, 135, 235}
F7  : {124, 134, 234, 145}
F8  : {124, 134, 234, 125, 145}
F9  : {124, 134, 234, 135, 145}
F10 : {124, 134, 234, 125, 135, 145}
F11 : {124, 134, 234, 235, 145}
F12 : {124, 134, 234, 125, 235, 145}
F13 : {124, 134, 234, 135, 235, 145}
F14 : {124, 134, 234, 125, 135, 235, 145}
F15 : {124, 134, 234, 245}
F16 : {124, 134, 234, 125, 245}
F17 : {124, 134, 234, 135, 245}
F18 : {124, 134, 234, 125, 135, 245}
F19 : {124, 134, 234, 235, 245}
F20 : {124, 134, 234, 125, 235, 245}
F21 : {124, 134, 234, 135, 235, 245}
F22 : {124, 134, 234, 125, 135, 235, 245}
F23 : {124, 134, 234, 145, 245}
F24 : {124, 134, 234, 135, 145, 245}
F25 : {124, 134, 234, 235, 145, 245}
F26 : {124, 134, 234, 135, 235, 145, 245}
F27 : {124, 134, 234, 345}
F28 : {124, 134, 234, 125, 345}
F29 : {124, 134, 234, 135, 345}
F30 : {124, 134, 234, 125, 135, 345}
F31 : {124, 134, 234, 235, 345}
F32 : {124, 134, 234, 125, 235, 345}
F33 : {124, 134, 234, 135, 235, 345}
F34 : {124, 134, 234, 125, 135, 235, 345}
F35 : {124, 134, 234, 145, 345}
F36 : {124, 134, 234, 125, 145, 345}
F37 : {124, 134, 234, 235, 145, 345}
F38 : {124, 134, 234, 125, 235, 145, 345}
F39 : {124, 134, 234, 245, 345}
F40 : {124, 134, 234, 125, 245, 345}
F41 : {124, 134, 234, 135, 245, 345}
F42 : {124, 134, 234, 125, 135, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F3)-(F5)
B4  : (F3)-(F6)
B5  : (F7)-(F15)
B6  : (F7)-(F27)
B7  : (F8)-(F9)
B8  : (F8)-(F16)
B9  : (F8)-(F19)
B10 : (F8)-(F29)
B11 : (F8)-(F31)
B12 : (F11)-(F17)
B13 : (F11)-(F28)
B14 : (F12)-(F13)
B15 : (F12)-(F18)
B16 : (F12)-(F21)
B17 : (F12)-(F30)
B18 : (F12)-(F32)
B19 : (F10)-2(F20)-(F22)-2(F23)-(F26)+(F33)+(F34)+3(F35)+(F38)-(F39)
B20 : 3(F10)+(F14)-(F20)+3(F23)+(F26)-2(F33)-(F34)+(F35)-4(F39)-(F42)
B21 : (F24)-(F25)
B22 : (F24)-(F36)
B23 : (F24)-(F37)
B24 : (F24)-(F40)
B25 : (F24)-(F41)
B26 : (F10)-(F14)-(F20)+2(F22)+(F23)+(F26)-(F34)-(F35)-2(F38)+(F42)
B27 : 2(F10)-3(F14)-(F20)+(F22)-(F23)-2(F26)-(F33)+2(F34)-(F38)+(F39)+3(F42)

Matrix :
2478937/500000 -2479019/1000000 -1383047/1000000 691477/1000000 -642041/1000000 160533/500000 26543/125000 -13513/50000 -135161/500000 21237/100000 14479/250000 1626101/1000000 -812927/1000000 -1110737/1000000 332397/200000 1662031/1000000 -138813/125000 -551247/1000000 345959/1000000 837161/6000000 898329/1000000 -411691/250000 -1646757/1000000 898547/1000000 374217/500000 -1314721/2000000 -80551/6000000
-2479019/1000000 99159/20000 691563/1000000 345809/500000 160489/500000 160487/500000 -270347/1000000 5779/100000 212489/1000000 28981/500000 53139/250000 -813167/1000000 -162627/200000 332481/200000 -34461/62500 -27771/25000 -110331/200000 -277757/250000 -61181/400000 -2992/9375 374213/500000 179703/200000 187113/250000 -1646977/1000000 -1646941/1000000 17437/125000 405213/1000000
-1383047/1000000 691563/1000000 94401/50000 -943979/1000000 -161809/200000 25281/62500 -71121/200000 -57921/500000 -115789/1000000 -355609/1000000 471447/1000000 -202281/200000 252817/500000 908177/1000000 -1342063/1000000 -268421/200000 227003/250000 216943/500000 -368381/6000000 -9791/125000 -48019/100000 964311/1000000 964313/1000000 -120079/250000 -12103/25000 897521/2000000 -57083/3000000
691477/1000000 345809/500000 -943979/1000000 188797/100000 202247/500000 -809033/1000000 471451/1000000 -44441/125000 235679/500000 -57943/500000 -115923/1000000 126407/250000 -1011403/1000000 17357/40000 907941/1000000 216981/500000 -670951/500000 -1341867/1000000 6419/3000000 -10617/500000 482141/500000 -96793/200000 -120053/250000 -484097/1000000 -480317/1000000 -555599/1500000 546119/2000000
-642041/1000000 160489/500000 -161809/200000 202247/500000 101541/40000 -1269237/1000000 5349/20000 499053/500000 499031/500000 267459/1000000 -316389/250000 1086957/1000000 -543411/1000000 -180177/250000 1137987/1000000 56901/50000 -720563/1000000 -208639/500000 787157/6000000 115427/1500000 120387/250000 -187001/200000 -233751/250000 48167/100000 28341/62500 -796659/2000000 27107/6000000
160533/500000 160487/500000 25281/62500 -809033/1000000 -1269237/1000000 2538519/1000000 -632767/500000 53489/200000 -632767/500000 249527/250000 998089/1000000 -54341/100000 543473/500000 -417411/1000000 -144111/200000 -417301/1000000 1137953/1000000 1137967/1000000 -58781/1000000 380057/6000000 -233747/250000 28333/62500 30097/62500 453443/1000000 481659/1000000 1928219/6000000 -359873/1500000
26543/125000 -270347/1000000 -71121/200000 471451/1000000 5349/20000 -632767/500000 4565777/1000000 15993/31250 -1059373/1000000 -3644477/1000000 255973/500000 55513/100000 -255669/500000 -667387/1000000 1207069/1000000 542773/500000 -478103/500000 -333043/1000000 -64429/750000 -46551/1000000 449291/1000000 -473983/1000000 -37917/62500 8877/1000000 137661/1000000 -163239/500000 94933/1200000
-13513/50000 5779/100000 -57921/500000 -44441/125000 499053/500000 53489/200000 15993/31250 4565669/1000000 -35417/40000 -529657/500000 512053/1000000 -43713/1000000 69397/125000 -166357/500000 -667291/1000000 -84043/250000 271329/250000 301661/250000 201791/1000000 -91463/6000000 -14811/31250 6877/50000 71/8000 121221/250000 449381/1000000 11459/48000 -233147/1000000
-135161/500000 212489/1000000 -115789/1000000 235679/500000 499031/500000 -632767/500000 -1059373/1000000 -35417/40000 913143/200000 511741/1000000 -36447/10000 -21911/500000 -127853/250000 108547/100000 -42039/125000 -66747/100000 -83163/250000 -191159/200000 673771/6000000 48977/6000000 96969/200000 897/100000 8603/62500 -474011/1000000 -121357/200000 -9439/1500000 83749/500000
21237/100000 28981/500000 -355609/1000000 -57943/500000 267459/1000000 249527/250000 -3644477/1000000 -529657/500000 511741/1000000 2282879/500000 -442853/500000 555159/1000000 -43739/1000000 -38253/40000 108551/100000 120711/100000 -667263/1000000 -335823/1000000 -837193/6000000 191801/1500000 8823/1000000 -18959/31250 -237007/500000 14043/31250 96979/200000 -1877933/6000000 -3041/2000000
14479/250000 53139/250000 471447/1000000 -115923/1000000 -316389/250000 998089/1000000 255973/500000 512053/1000000 -36447/10000 -442853/500000 4565499/1000000 -511417/1000000 -21919/500000 60337/50000 -16657/50000 -239003/250000 -335747/1000000 -333481/500000 -231771/2000000 12359/200000 13763/100000 112353/250000 484827/1000000 -606731/1000000 -474073/1000000 131623/1500000 38509/250000
1626101/1000000 -813167/1000000 -202281/200000 126407/250000 1086957/1000000 -54341/100000 55513/100000 -43713/1000000 -21911/500000 555159/1000000 -511417/1000000 88009/31250 -703981/500000 -1847827/1000000 2921653/1000000 2921737/1000000 -1847447/1000000 -42953/40000 1217501/3000000 62363/300000 1307077/1000000 -626047/250000 -2504183/1000000 261481/200000 119711/100000 -3135533/3000000 11513/6000000
-812927/1000000 -162627/200000 252817/500000 -1011403/1000000 -543411/1000000 543473/500000 -255669/500000 69397/125000 -127853/250000 -43739/1000000 -21919/500000 -703981/500000 2253/800 -134283/125000 -1847479/1000000 -268461/250000 1460833/500000 2921743/1000000 -399833/2000000 242323/1200000 -2504153/1000000 239357/200000 1307073/1000000 1197083/1000000 163421/125000 313987/375000 -313771/500000
-1110737/1000000 332481/200000 908177/1000000 17357/40000 -180177/250000 -417411/1000000 -667387/1000000 -166357/500000 108547/100000 -38253/40000 60337/50000 -1847827/1000000 -134283/125000 559519/125000 -2204127/1000000 -3509609/1000000 -251937/500000 -440673/200000 -96277/1200000 -766229/3000000 203469/200000 1724223/1000000 1762021/1000000 -270453/100000 -272749/100000 569489/1200000 622491/1000000
332397/200000 -34461/62500 -1342063/1000000 907941/1000000 1137987/1000000 -144111/200000 1207069/1000000 -667291/1000000 -42039/125000 108551/100000 -16657/50000 2921653/1000000 -1847479/1000000 -2204127/1000000 4475927/1000000 1972567/500000 -3509039/1000000 -110157/50000 56401/2000000 286741/1200000 86189/50000 -2727051/1000000 -540851/200000 2321/2500 1017349/1000000 -2800009/2000000 693467/3000000
1662031/1000000 -27771/25000 -268421/200000 216981/500000 56901/50000 -417301/1000000 542773/500000 -84043/250000 -66747/100000 120711/100000 -239003/250000 2921737/1000000 -268461/250000 -3509609/1000000 1972567/500000 559523/125000 -550933/250000 -63023/125000 219181/2000000 193909/1000000 928087/1000000 -676081/250000 -136357/50000 215521/125000 1762159/1000000 -600459/500000 -42851/500000
-138813/125000 -110331/200000 227003/250000 -670951/500000 -720563/1000000 1137953/1000000 -478103/500000 271329/250000 -83163/250000 -667263/1000000 -335747/1000000 -1847447/1000000 1460833/500000 -251937/500000 -3509039/1000000 -550933/250000 2237757/500000 1972127/500000 194559/2000000 -39753/2000000 -676033/250000 352333/200000 1723883/1000000 508647/500000 232097/250000 7454227/6000000 -441559/600000
-551247/1000000 -277757/250000 216943/500000 -1341867/1000000 -208639/500000 1137967/1000000 -333043/1000000 301661/250000 -191159/200000 -335823/1000000 -333481/500000 -42953/40000 2921743/1000000 -440673/200000 -110157/50000 -63023/125000 1972127/500000 895033/200000 156091/3000000 1543/93750 -2727047/1000000 203381/200000 185631/200000 1762051/1000000 1724219/1000000 2776291/3000000 -128047/150000
345959/1000000 -61181/400000 -368381/6000000 6419/3000000 787157/6000000 -58781/1000000 -64429/750000 201791/1000000 673771/6000000 -837193/6000000 -231771/2000000 1217501/3000000 -399833/2000000 -96277/1200000 56401/2000000 219181/2000000 194559/2000000 156091/3000000 1746911/9000000 21737/9000000 1156133/6000000 -1951709/6000000 -420979/1200000 680953/3000000 31823/240000 -2456143/36000000 -9203/240000
837161/6000000 -2992/9375 -9791/125000 -10617/500000 115427/1500000 380057/6000000 -46551/1000000 -91463/6000000 48977/6000000 191801/1500000 12359/200000 62363/300000 242323/1200000 -766229/3000000 286741/1200000 193909/1000000 -39753/2000000 1543/93750 21737/9000000 4263173/36000000 -431527/3000000 -664009/3000000 -457657/3000000 50947/150000 68471/187500 -144019/2400000 -460999/7200000
898329/1000000 374213/500000 -48019/100000 482141/500000 120387/250000 -233747/250000 449291/1000000 -14811/31250 96969/200000 8823/1000000 13763/100000 1307077/1000000 -2504153/1000000 203469/200000 86189/50000 928087/1000000 -676033/250000 -2727047/1000000 1156133/6000000 -431527/3000000 457173/200000 -1136937/1000000 -121759/100000 -1035843/1000000 -113721/100000 -96757/125000 849379/1500000
-411691/250000 179703/200000 964311/1000000 -96793/200000 -187001/200000 28333/62500 -473983/1000000 6877/50000 897/100000 -18959/31250 112353/250000 -626047/250000 239357/200000 1724223/1000000 -2727051/1000000 -676081/250000 352333/200000 203381/200000 -1951709/6000000 -664009/3000000 -1136937/1000000 2285897/1000000 448351/200000 -1217889/1000000 -568621/500000 384001/400000 -13001/6000000
-1646757/1000000 187113/250000 964313/1000000 -120053/250000 -233751/250000 30097/62500 -37917/62500 71/8000 8603/62500 -237007/500000 484827/1000000 -2504183/1000000 1307073/1000000 1762021/1000000 -540851/200000 -136357/50000 1723883/1000000 185631/200000 -420979/1200000 -457657/3000000 -121759/100000 448351/200000 2285891/1000000 -1137229/1000000 -1035883/1000000 952177/1000000 -18077/1500000
898547/1000000 -1646977/1000000 -120079/250000 -484097/1000000 48167/100000 453443/1000000 8877/1000000 121221/250000 -474011/1000000 14043/31250 -606731/1000000 261481/200000 1197083/1000000 -270453/100000 2321/2500 215521/125000 508647/500000 1762051/1000000 680953/3000000 50947/150000 -1035843/1000000 -1217889/1000000 -1137229/1000000 2286173/1000000 1121007/500000 -375931/2000000 -571927/1000000
374217/500000 -1646941/1000000 -12103/25000 -480317/1000000 28341/62500 481659/1000000 137661/1000000 449381/1000000 -121357/200000 96979/200000 -474073/1000000 119711/100000 163421/125000 -272749/100000 1017349/1000000 1762159/1000000 232097/250000 1724219/1000000 31823/240000 68471/187500 -113721/100000 -568621/500000 -1035883/1000000 1121007/500000 2286171/1000000 -92973/500000 -1692257/3000000
-1314721/2000000 17437/125000 897521/2000000 -555599/1500000 -796659/2000000 1928219/6000000 -163239/500000 11459/48000 -9439/1500000 -1877933/6000000 131623/1500000 -3135533/3000000 313987/375000 569489/1200000 -2800009/2000000 -600459/500000 7454227/6000000 2776291/3000000 -2456143/36000000 -144019/2400000 -96757/125000 384001/400000 952177/1000000 -375931/2000000 -92973/500000 17802377/36000000 -18403/150000
-80551/6000000 405213/1000000 -57083/3000000 546119/2000000 27107/6000000 -359873/1500000 94933/1200000 -233147/1000000 83749/500000 -3041/2000000 38509/250000 11513/6000000 -313771/500000 622491/1000000 693467/3000000 -42851/500000 -441559/600000 -128047/150000 -9203/240000 -460999/7200000 849379/1500000 -13001/6000000 -18077/1500000 -571927/1000000 -1692257/3000000 -18403/150000 7426169/36000000



#Sharp Graphs (Complicated Case (2))
#1: Order 6 : Edges = {134, 234, 125, 135, 235, 145, 245, 126, 136, 236, 146, 246, 356, 456}
#2: Order 6 : Edges = {234, 125, 135, 145, 126, 136, 146, 246, 346, 256, 356, 456}
#3: Order 6 : Edges = {234, 125, 135, 145, 126, 136, 146, 256, 356, 456}
#4: Order 6 : Edges = {126, 136, 236, 146, 246, 346, 156, 256, 356, 456}
#5: Order 6 : Edges = {136, 236, 146, 246, 346, 156, 256, 356, 456}
#6: Order 6 : Edges = {146, 246, 346, 156, 256, 356, 456}
#7: Order 6 : Edges = {156, 256, 356, 456}
#8: Order 6 : Edges = {256, 356, 456}
#9: Order 6 : Edges = {}
#10: Order 6 : Edges = {245, 345, 126, 136, 236, 146, 246, 346, 156, 256, 356}
#11: Order 6 : Edges = {245, 345, 126, 136, 146, 156}
#12: Order 6 : Edges = {145, 245, 345, 126, 136, 236, 146, 246, 346, 156, 256, 356}
#13: Order 6 : Edges = {145, 245, 345, 146, 246, 346, 156, 256, 356}
#14: Order 6 : Edges = {135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 356, 456}
#15: Order 6 : Edges = {135, 235, 145, 245, 345, 136, 236, 146, 246, 346, 156, 256}
#16: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346, 456}
#17: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346}



==> K4+H-04-prf.txt <==
#Density : 5/9

Program                       : DensityChecker

Order of subgraphs H          : 6
Number of forbidden graphs    : 2
Forbidden graphs              :
4 : {123, 124, 134, 234}
6 : {123, 124, 134, 125, 135, 245, 236, 146, 346, 156, 456}
Forbid only induced subgraphs : no
Number of terms               : 13


--- Term 1 ---

Order of type    : 0
Order of flags   : 3
Number of flags  : 2
Matrix dimension : 1

Flags :
F1 : {}
F2 : {123}

Basis :
B1 : 5(F1)-4(F2)

Matrix :
325167373420006625682527/74972797814802526254000000000


--- Term 2 ---

Order of type    : 1
Order of flags   : 3
Number of flags  : 2
Matrix dimension : 1

Flags :
F1 : {}
F2 : {123}

Basis :
B1 : 5(F1)-4(F2)

Matrix :
138878379543531188508281/37486398907401263127000000000


--- Term 3 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 11
Matrix dimension : 5

Flags :
F1  : {}
F2  : {124}
F3  : {134}
F4  : {124, 134}
F5  : {234}
F6  : {124, 234}
F7  : {134, 234}
F8  : {124, 134, 234}
F9  : {123, 124}
F10 : {123, 124, 134}
F11 : {123, 124, 234}

Basis :
B1 : 456(F1)+94(F2)+21(F4)+21(F6)+29(F7)-333(F8)-65(F9)+42(F10)+42(F11)
B2 : 188(F1)+915(F2)-30(F4)-30(F6)-671(F7)+56(F8)-117(F9)-60(F10)-60(F11)
B3 : (F3)+(F5)
B4 : 42(F1)-30(F2)+1181(F4)+1181(F6)+22(F7)-50(F8)+52(F9)-576(F10)-576(F11)
B5 : 10(F1)+9(F2)-4(F4)-4(F6)+16(F7)+15(F8)-106(F9)-8(F10)-8(F11)

Matrix :
32666760382402588611435323377/16342259974265563066425060000000000 1041564291538375850364011861/815260134770617658642520000000000 -4053/4590625 18036528523299556227152849431/71905943886768477492270264000000000 -107932188232740453386418675157/3950876037734531730344520000000000
1041564291538375850364011861/815260134770617658642520000000000 1820583/431592200000 -107089/91812500 -179623/1078980500000 -3539083/165997000000
-4053/4590625 -107089/91812500 496719/1000000 -20769595990691823574560340949/391591253297581906016448000000000 5334099985520123409986967191/418366723608527677368000000000
18036528523299556227152849431/71905943886768477492270264000000000 -179623/1078980500000 -20769595990691823574560340949/391591253297581906016448000000000 83840796992640681651568459/1331591553458675509116116000000000 -322116723059296761672252647/105356694339587512809187200000000
-107932188232740453386418675157/3950876037734531730344520000000000 -3539083/165997000000 5334099985520123409986967191/418366723608527677368000000000 -322116723059296761672252647/105356694339587512809187200000000 2411871/6384500000


--- Term 4 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 6
Matrix dimension : 2

Flags :
F1 : {134}
F2 : {124, 134}
F3 : {234}
F4 : {124, 234}
F5 : {123, 124, 134}
F6 : {123, 124, 234}

Basis :
B1 : (F1)-(F3)
B2 : (F2)-(F4)+(F5)-(F6)

Matrix :
34212/15625 1064414262375522157272694793/680025377005011576000000000
1064414262375522157272694793/680025377005011576000000000 279759/250000


--- Term 5 ---

Order of type    : 3
Order of flags   : 4
Number of flags  : 8
Matrix dimension : 1

Flags :
F1 : {}
F2 : {124}
F3 : {134}
F4 : {124, 134}
F5 : {234}
F6 : {124, 234}
F7 : {134, 234}
F8 : {124, 134, 234}

Basis :
B1 : (F1)-2(F2)-2(F3)+(F4)-2(F5)+(F6)+(F7)-2(F8)

Matrix :
131/25000000


--- Term 6 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 64
Matrix dimension : 8

Flags :
F1  : {}
F2  : {125}
F3  : {135}
F4  : {125, 135}
F5  : {235}
F6  : {125, 235}
F7  : {135, 235}
F8  : {125, 135, 235}
F9  : {145}
F10 : {125, 145}
F11 : {135, 145}
F12 : {125, 135, 145}
F13 : {235, 145}
F14 : {125, 235, 145}
F15 : {135, 235, 145}
F16 : {125, 135, 235, 145}
F17 : {245}
F18 : {125, 245}
F19 : {135, 245}
F20 : {125, 135, 245}
F21 : {235, 245}
F22 : {125, 235, 245}
F23 : {135, 235, 245}
F24 : {125, 135, 235, 245}
F25 : {145, 245}
F26 : {125, 145, 245}
F27 : {135, 145, 245}
F28 : {125, 135, 145, 245}
F29 : {235, 145, 245}
F30 : {125, 235, 145, 245}
F31 : {135, 235, 145, 245}
F32 : {125, 135, 235, 145, 245}
F33 : {345}
F34 : {125, 345}
F35 : {135, 345}
F36 : {125, 135, 345}
F37 : {235, 345}
F38 : {125, 235, 345}
F39 : {135, 235, 345}
F40 : {125, 135, 235, 345}
F41 : {145, 345}
F42 : {125, 145, 345}
F43 : {135, 145, 345}
F44 : {125, 135, 145, 345}
F45 : {235, 145, 345}
F46 : {125, 235, 145, 345}
F47 : {135, 235, 145, 345}
F48 : {125, 135, 235, 145, 345}
F49 : {245, 345}
F50 : {125, 245, 345}
F51 : {135, 245, 345}
F52 : {125, 135, 245, 345}
F53 : {235, 245, 345}
F54 : {125, 235, 245, 345}
F55 : {135, 235, 245, 345}
F56 : {125, 135, 235, 245, 345}
F57 : {145, 245, 345}
F58 : {125, 145, 245, 345}
F59 : {135, 145, 245, 345}
F60 : {125, 135, 145, 245, 345}
F61 : {235, 145, 245, 345}
F62 : {125, 235, 145, 245, 345}
F63 : {135, 235, 145, 245, 345}
F64 : {125, 135, 235, 145, 245, 345}

Basis :
B1 : (F2)+(F3)+(F5)+(F9)+(F17)+(F33)
B2 : (F4)+(F6)+(F7)+(F10)+(F11)+(F18)+(F21)+(F25)+(F35)+(F37)+(F41)+(F49)
B3 : (F8)+(F26)+(F43)+(F53)
B4 : (F13)+(F19)+(F34)
B5 : (F14)+(F15)+(F20)+(F23)+(F27)+(F29)+(F36)+(F38)+(F42)+(F45)+(F50)+(F51)
B6 : (F16)+(F24)+(F28)+(F30)+(F40)+(F44)+(F47)+(F54)+(F55)+(F58)+(F59)+(F61)
B7 : (F31)+(F46)+(F52)
B8 : 2(F1)+2(F12)+2(F22)-(F32)+2(F39)-(F48)-(F56)+2(F57)-(F60)-(F62)-(F63)-4(F64)

Matrix :
1041/250000 -4733/125000 9739/500000 3049/200000 4951/500000 -83/40000 16399/500000 -41383/6250000
-4733/125000 476021/1000000 -122123/500000 -187913/1000000 -140673/1000000 43737/1000000 -450519/1000000 1648050860832369866598679383/19745922058219595392000000000
9739/500000 -122123/500000 15753/125000 48303/500000 71941/1000000 -21973/1000000 114663/500000 -6689/156250
3049/200000 -187913/1000000 48303/500000 2409/31250 2681/50000 -3021/200000 34851/200000 -25737/781250
4951/500000 -140673/1000000 71941/1000000 2681/50000 11191/125000 -2067/62500 72883/500000 -9672/390625
-83/40000 43737/1000000 -21973/1000000 -3021/200000 -2067/62500 6999/200000 -31577/500000 12257/1562500
16399/500000 -450519/1000000 114663/500000 34851/200000 72883/500000 -31577/500000 230157/500000 -495231/6250000
-41383/6250000 1648050860832369866598679383/19745922058219595392000000000 -6689/156250 -25737/781250 -9672/390625 12257/1562500 -495231/6250000 114399/7812500


--- Term 7 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 58
Matrix dimension : 48

Flags :
F1  : {125}
F2  : {135}
F3  : {125, 135}
F4  : {235}
F5  : {125, 235}
F6  : {135, 235}
F7  : {125, 135, 235}
F8  : {145}
F9  : {125, 145}
F10 : {135, 145}
F11 : {235, 145}
F12 : {125, 235, 145}
F13 : {135, 235, 145}
F14 : {125, 135, 235, 145}
F15 : {245}
F16 : {125, 245}
F17 : {135, 245}
F18 : {125, 135, 245}
F19 : {235, 245}
F20 : {135, 235, 245}
F21 : {125, 135, 235, 245}
F22 : {145, 245}
F23 : {125, 145, 245}
F24 : {135, 145, 245}
F25 : {125, 135, 145, 245}
F26 : {235, 145, 245}
F27 : {125, 235, 145, 245}
F28 : {135, 235, 145, 245}
F29 : {125, 135, 235, 145, 245}
F30 : {345}
F31 : {125, 345}
F32 : {135, 345}
F33 : {125, 135, 345}
F34 : {235, 345}
F35 : {125, 235, 345}
F36 : {125, 135, 235, 345}
F37 : {145, 345}
F38 : {125, 145, 345}
F39 : {135, 145, 345}
F40 : {125, 135, 145, 345}
F41 : {235, 145, 345}
F42 : {125, 235, 145, 345}
F43 : {135, 235, 145, 345}
F44 : {125, 135, 235, 145, 345}
F45 : {245, 345}
F46 : {125, 245, 345}
F47 : {135, 245, 345}
F48 : {125, 135, 245, 345}
F49 : {235, 245, 345}
F50 : {125, 235, 245, 345}
F51 : {135, 235, 245, 345}
F52 : {125, 135, 235, 245, 345}
F53 : {125, 145, 245, 345}
F54 : {135, 145, 245, 345}
F55 : {125, 135, 145, 245, 345}
F56 : {235, 145, 245, 345}
F57 : {125, 235, 145, 245, 345}
F58 : {135, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F1)-(F8)
B4  : (F1)-(F15)
B5  : (F1)-(F30)
B6  : (F3)-(F5)
B7  : (F3)-(F6)
B8  : (F3)-(F9)
B9  : (F3)-(F10)
B10 : (F3)-(F16)
B11 : (F3)-(F19)
B12 : (F3)-(F22)
B13 : (F3)-(F32)
B14 : (F3)-(F34)
B15 : (F3)-(F37)
B16 : (F3)-(F45)
B17 : (F7)-(F23)
B18 : (F7)-(F39)
B19 : (F7)-(F49)
B20 : (F11)-(F17)
B21 : (F11)-(F31)
B22 : (F12)-(F13)
B23 : (F12)-(F18)
B24 : (F12)-(F20)
B25 : (F12)-(F24)
B26 : (F12)-(F26)
B27 : (F12)-(F33)
B28 : (F12)-(F35)
B29 : (F12)-(F38)
B30 : (F12)-(F41)
B31 : (F12)-(F46)
B32 : (F12)-(F47)
B33 : (F14)-(F21)
B34 : (F14)-(F25)
B35 : (F14)-(F27)
B36 : (F14)-(F36)
B37 : (F14)-(F40)
B38 : (F14)-(F43)
B39 : (F14)-(F50)
B40 : (F14)-(F51)
B41 : (F14)-(F53)
B42 : (F14)-(F54)
B43 : (F14)-(F56)
B44 : (F28)-(F42)
B45 : (F28)-(F48)
B46 : (F52)-(F55)
B47 : (F44)-(F57)
B48 : (F29)-(F58)

Matrix :
14569/1000000 -63/25000 -63/25000 -561/125000 -63/25000 -363/1000000 -2739/1000000 19/31250 -2739/1000000 2617/1000000 2617/1000000 2617/1000000 -2739/1000000 19/31250 -363/1000000 2617/1000000 -373/500000 373/500000 -373/500000 2327/1000000 -1163/1000000 -8781/1000000 119/40000 119/40000 119/40000 17241/1000000 -8781/1000000 -1441/200000 -1441/200000 -1441/200000 17241/1000000 119/40000 799/500000 -17769/1000000 1849/500000 2193/500000 2193/500000 2193/500000 1849/500000 -17769/1000000 1849/500000 799/500000 1849/500000 -7253/500000 7253/1000000 0/1 347/1000000 0/1
-63/25000 14569/1000000 -561/125000 -63/25000 -63/25000 -2739/1000000 -2739/1000000 2617/1000000 2617/1000000 19/31250 -2739/1000000 2617/1000000 19/31250 -2739/1000000 2617/1000000 -363/1000000 -373/500000 -373/500000 373/500000 -1163/1000000 -1163/1000000 119/40000 -1441/200000 -8781/1000000 17241/1000000 119/40000 -1441/200000 -8781/1000000 17241/1000000 119/40000 -1441/200000 -1441/200000 2193/500000 1849/500000 -17769/1000000 2193/500000 1849/500000 -17769/1000000 2193/500000 2193/500000 1849/500000 1849/500000 799/500000 7253/1000000 -7253/500000 347/1000000 0/1 0/1
-63/25000 -561/125000 14569/1000000 -63/25000 -63/25000 2617/1000000 2617/1000000 -2739/1000000 -2739/1000000 -363/1000000 2617/1000000 -2739/1000000 -363/1000000 2617/1000000 -2739/1000000 19/31250 373/500000 373/500000 -373/500000 -1163/1000000 -1163/1000000 119/40000 -1441/200000 17241/1000000 -8781/1000000 119/40000 -1441/200000 17241/1000000 -8781/1000000 119/40000 -1441/200000 -1441/200000 1849/500000 2193/500000 799/500000 1849/500000 2193/500000 799/500000 1849/500000 1849/500000 2193/500000 2193/500000 -17769/1000000 7253/1000000 -7253/500000 -347/1000000 0/1 0/1
-561/125000 -63/25000 -63/25000 14569/1000000 -63/25000 19/31250 2617/1000000 -363/1000000 2617/1000000 -2739/1000000 -2739/1000000 -2739/1000000 2617/1000000 -363/1000000 19/31250 -2739/1000000 373/500000 -373/500000 373/500000 2327/1000000 -1163/1000000 17241/1000000 119/40000 119/40000 119/40000 -8781/1000000 17241/1000000 -1441/200000 -1441/200000 -1441/200000 -8781/1000000 119/40000 -17769/1000000 799/500000 2193/500000 1849/500000 1849/500000 1849/500000 2193/500000 799/500000 2193/500000 -17769/1000000 2193/500000 -7253/500000 7253/1000000 0/1 -347/1000000 0/1
-63/25000 -63/25000 -63/25000 -63/25000 14569/1000000 2617/1000000 19/31250 2617/1000000 -363/1000000 2617/1000000 -363/1000000 19/31250 -2739/1000000 -2739/1000000 -2739/1000000 -2739/1000000 -373/500000 373/500000 373/500000 -1163/1000000 2327/1000000 -1441/200000 17241/1000000 -1441/200000 -1441/200000 -1441/200000 119/40000 119/40000 119/40000 -8781/1000000 119/40000 -8781/1000000 1849/500000 1849/500000 1849/500000 -17769/1000000 799/500000 2193/500000 799/500000 2193/500000 -17769/1000000 2193/500000 2193/500000 7253/1000000 7253/1000000 0/1 0/1 -347/1000000
-363/1000000 -2739/1000000 2617/1000000 19/31250 2617/1000000 88611/1000000 -12699/500000 -893/1000000 14459/500000 -33513/1000000 -33513/1000000 14459/500000 14459/500000 -893/1000000 -84673/1000000 14459/500000 989/1000000 907/200000 989/1000000 13/125000 -13/250000 7337/1000000 331/25000 331/25000 -1301/100000 -6859/1000000 7337/1000000 12831/500000 -26371/1000000 -26371/1000000 -6859/1000000 -1301/100000 -13467/100000 1223/500000 72659/1000000 1721/31250 -54127/1000000 -54127/1000000 72659/1000000 1223/500000 -1817/25000 127929/1000000 -1817/25000 -631/1000000 63/200000 61/80000 941/2000000 381/500000
-2739/1000000 -2739/1000000 2617/1000000 2617/1000000 19/31250 -12699/500000 88611/1000000 14459/500000 -893/1000000 14459/500000 -893/1000000 -84673/1000000 -33513/1000000 -33513/1000000 14459/500000 14459/500000 907/200000 989/1000000 989/1000000 -13/250000 13/125000 12831/500000 7337/1000000 12831/500000 -26371/1000000 -26371/1000000 331/25000 331/25000 -1301/100000 -6859/1000000 -1301/100000 -6859/1000000 1721/31250 -54127/1000000 -54127/1000000 -13467/100000 1223/500000 72659/1000000 1223/500000 72659/1000000 127929/1000000 -1817/25000 -1817/25000 63/200000 63/200000 61/80000 61/80000 47/100000
19/31250 2617/1000000 -2739/1000000 -363/1000000 2617/1000000 -893/1000000 14459/500000 88611/1000000 -33513/1000000 -12699/500000 14459/500000 -12699/500000 14459/500000 -84673/1000000 -893/1000000 14459/500000 -3257/500000 989/1000000 907/200000 13/125000 -13/250000 -6859/1000000 331/25000 -1301/100000 331/25000 7337/1000000 -6859/1000000 -26371/1000000 12831/500000 -26371/1000000 7337/1000000 -1301/100000 1223/500000 -13467/100000 1721/31250 -1817/25000 72659/1000000 -1817/25000 -54127/1000000 127929/1000000 1721/31250 1223/500000 -54127/1000000 -631/1000000 63/200000 -61/80000 -941/2000000 381/500000
-2739/1000000 2617/1000000 -2739/1000000 2617/1000000 -363/1000000 14459/500000 -893/1000000 -33513/1000000 88611/1000000 14459/500000 -84673/1000000 -893/1000000 -12699/500000 14459/500000 -12699/500000 14459/500000 989/1000000 -3257/500000 907/200000 -13/250000 13/125000 12831/500000 -6859/1000000 -26371/1000000 12831/500000 -26371/1000000 331/25000 -1301/100000 331/25000 7337/1000000 -1301/100000 7337/1000000 -1817/25000 72659/1000000 -1817/25000 1223/500000 -13467/100000 1721/31250 127929/1000000 -54127/1000000 1223/500000 1721/31250 -54127/1000000 63/200000 63/200000 -61/80000 61/80000 -47/100000
2617/1000000 19/31250 -363/1000000 -2739/1000000 2617/1000000 -33513/1000000 14459/500000 -12699/500000 14459/500000 88611/1000000 -33513/1000000 -12699/500000 -84673/1000000 14459/500000 14459/500000 -893/1000000 -3257/500000 907/200000 989/1000000 -13/250000 -13/250000 -1301/100000 12831/500000 -6859/1000000 7337/1000000 331/25000 -26371/1000000 -6859/1000000 7337/1000000 -1301/100000 12831/500000 -26371/1000000 72659/1000000 1721/31250 -13467/100000 -1817/25000 -54127/1000000 127929/1000000 72659/1000000 -1817/25000 1721/31250 -54127/1000000 1223/500000 63/200000 -631/1000000 -941/2000000 -61/80000 381/500000
2617/1000000 -2739/1000000 2617/1000000 -2739/1000000 -363/1000000 -33513/1000000 -893/1000000 14459/500000 -84673/1000000 -33513/1000000 88611/1000000 -893/1000000 14459/500000 -12699/500000 14459/500000 -12699/500000 989/1000000 907/200000 -3257/500000 -13/250000 13/125000 -26371/1000000 -6859/1000000 12831/500000 -26371/1000000 12831/500000 -1301/100000 331/25000 -1301/100000 7337/1000000 331/25000 7337/1000000 72659/1000000 -1817/25000 72659/1000000 1223/500000 127929/1000000 -54127/1000000 -13467/100000 1721/31250 1223/500000 -54127/1000000 1721/31250 63/200000 63/200000 61/80000 -61/80000 -47/100000
2617/1000000 2617/1000000 -2739/1000000 -2739/1000000 19/31250 14459/500000 -84673/1000000 -12699/500000 -893/1000000 -12699/500000 -893/1000000 88611/1000000 14459/500000 14459/500000 -33513/1000000 -33513/1000000 -3257/500000 989/1000000 989/1000000 -13/250000 13/125000 -26371/1000000 7337/1000000 -26371/1000000 12831/500000 12831/500000 -1301/100000 -1301/100000 331/25000 -6859/1000000 331/25000 -6859/1000000 -54127/1000000 1721/31250 1721/31250 127929/1000000 1223/500000 -1817/25000 1223/500000 -1817/25000 -13467/100000 72659/1000000 72659/1000000 63/200000 63/200000 -61/80000 -61/80000 47/100000
-2739/1000000 19/31250 -363/1000000 2617/1000000 -2739/1000000 14459/500000 -33513/1000000 14459/500000 -12699/500000 -84673/1000000 14459/500000 14459/500000 88611/1000000 -33513/1000000 -12699/500000 -893/1000000 907/200000 -3257/500000 989/1000000 -13/250000 -13/250000 331/25000 -26371/1000000 -6859/1000000 7337/1000000 -1301/100000 12831/500000 -6859/1000000 7337/1000000 331/25000 -26371/1000000 12831/500000 -1817/25000 -54127/1000000 127929/1000000 72659/1000000 1721/31250 -13467/100000 -1817/25000 72659/1000000 -54127/1000000 1721/31250 1223/500000 63/200000 -631/1000000 -941/2000000 61/80000 -381/500000
19/31250 -2739/1000000 2617/1000000 -363/1000000 -2739/1000000 -893/1000000 -33513/1000000 -84673/1000000 14459/500000 14459/500000 -12699/500000 14459/500000 -33513/1000000 88611/1000000 -893/1000000 -12699/500000 907/200000 989/1000000 -3257/500000 13/125000 -13/250000 -6859/1000000 -1301/100000 331/25000 -1301/100000 7337/1000000 -6859/1000000 12831/500000 -26371/1000000 12831/500000 7337/1000000 331/25000 1223/500000 127929/1000000 -54127/1000000 72659/1000000 -1817/25000 72659/1000000 1721/31250 -13467/100000 -54127/1000000 1223/500000 1721/31250 -631/1000000 63/200000 61/80000 -941/2000000 -381/500000
-363/1000000 2617/1000000 -2739/1000000 19/31250 -2739/1000000 -84673/1000000 14459/500000 -893/1000000 -12699/500000 14459/500000 14459/500000 -33513/1000000 -12699/500000 -893/1000000 88611/1000000 -33513/1000000 989/1000000 -3257/500000 989/1000000 13/125000 -13/250000 7337/1000000 -1301/100000 -1301/100000 331/25000 -6859/1000000 7337/1000000 -26371/1000000 12831/500000 12831/500000 -6859/1000000 331/25000 127929/1000000 1223/500000 -1817/25000 -54127/1000000 1721/31250 1721/31250 -1817/25000 1223/500000 72659/1000000 -13467/100000 72659/1000000 -631/1000000 63/200000 -61/80000 941/2000000 -381/500000
2617/1000000 -363/1000000 19/31250 -2739/1000000 -2739/1000000 14459/500000 14459/500000 14459/500000 14459/500000 -893/1000000 -12699/500000 -33513/1000000 -893/1000000 -12699/500000 -33513/1000000 88611/1000000 989/1000000 989/1000000 -3257/500000 -13/250000 -13/250000 -1301/100000 -26371/1000000 7337/1000000 -6859/1000000 331/25000 -26371/1000000 7337/1000000 -6859/1000000 331/25000 12831/500000 12831/500000 -54127/1000000 -1817/25000 1223/500000 -54127/1000000 -1817/25000 1223/500000 1721/31250 1721/31250 72659/1000000 72659/1000000 -13467/100000 63/200000 -631/1000000 941/2000000 -61/80000 -381/500000
-373/500000 -373/500000 373/500000 373/500000 -373/500000 989/1000000 907/200000 -3257/500000 989/1000000 -3257/500000 989/1000000 -3257/500000 907/200000 907/200000 989/1000000 989/1000000 321/62500 -107/62500 -107/62500 0/1 0/1 5417/1000000 -5417/1000000 5417/1000000 -5417/1000000 -5417/1000000 5417/1000000 5417/1000000 -5417/1000000 5417/1000000 -5417/1000000 5417/1000000 -1141/500000 167/50000 167/50000 153/125000 -1141/500000 153/125000 -1141/500000 153/125000 167/50000 -1141/500000 -1141/500000 0/1 0/1 37/80000 37/80000 -231/500000
373/500000 -373/500000 373/500000 -373/500000 373/500000 907/200000 989/1000000 989/1000000 -3257/500000 907/200000 907/200000 989/1000000 -3257/500000 989/1000000 -3257/500000 989/1000000 -107/62500 321/62500 -107/62500 0/1 0/1 -5417/1000000 5417/1000000 5417/1000000 -5417/1000000 5417/1000000 -5417/1000000 5417/1000000 -5417/1000000 -5417/1000000 5417/1000000 -5417/1000000 153/125000 -1141/500000 153/125000 -1141/500000 167/50000 167/50000 153/125000 -1141/500000 -1141/500000 167/50000 -1141/500000 0/1 0/1 37/80000 -37/80000 231/500000
-373/500000 373/500000 -373/500000 373/500000 373/500000 989/1000000 989/1000000 907/200000 907/200000 989/1000000 -3257/500000 989/1000000 989/1000000 -3257/500000 989/1000000 -3257/500000 -107/62500 -107/62500 321/62500 0/1 0/1 5417/1000000 5417/1000000 -5417/1000000 5417/1000000 -5417/1000000 5417/1000000 -5417/1000000 5417/1000000 -5417/1000000 -5417/1000000 -5417/1000000 -1141/500000 153/125000 -1141/500000 -1141/500000 153/125000 -1141/500000 167/50000 167/50000 -1141/500000 -1141/500000 167/50000 0/1 0/1 -37/80000 37/80000 231/500000
2327/1000000 -1163/1000000 -1163/1000000 2327/1000000 -1163/1000000 13/125000 -13/250000 13/125000 -13/250000 -13/250000 -13/250000 -13/250000 -13/250000 13/125000 13/125000 -13/250000 0/1 0/1 0/1 3987/500000 -3987/1000000 3319/1000000 2569/500000 2569/500000 2569/500000 3319/1000000 3319/1000000 -4229/500000 -4229/500000 -4229/500000 3319/1000000 2569/500000 -5427/1000000 -5427/1000000 2713/1000000 2713/1000000 2713/1000000 2713/1000000 2713/1000000 -5427/1000000 2713/1000000 -5427/1000000 2713/1000000 -12329/1000000 1541/250000 0/1 0/1 0/1
-1163/1000000 -1163/1000000 -1163/1000000 -1163/1000000 2327/1000000 -13/250000 13/125000 -13/250000 13/125000 -13/250000 13/125000 13/125000 -13/250000 -13/250000 -13/250000 -13/250000 0/1 0/1 0/1 -3987/1000000 3987/500000 -4229/500000 3319/1000000 -4229/500000 -4229/500000 -4229/500000 2569/500000 2569/500000 2569/500000 3319/1000000 2569/500000 3319/1000000 2713/1000000 2713/1000000 2713/1000000 -5427/1000000 -5427/1000000 2713/1000000 -5427/1000000 2713/1000000 -5427/1000000 2713/1000000 2713/1000000 1541/250000 1541/250000 0/1 0/1 0/1
-8781/1000000 119/40000 119/40000 17241/1000000 -1441/200000 7337/1000000 12831/500000 -6859/1000000 12831/500000 -1301/100000 -26371/1000000 -26371/1000000 331/25000 -6859/1000000 7337/1000000 -1301/100000 5417/1000000 -5417/1000000 5417/1000000 3319/1000000 -4229/500000 2513909/1000000 -4837/62500 -139211/1000000 -139211/1000000 -495607/1000000 141737/500000 -4837/62500 -4837/62500 -1467/40000 -1640433/1000000 -4837/62500 -81337/500000 354/3125 -41379/1000000 36323/1000000 36323/1000000 15913/250000 -9203/1000000 354/3125 -9203/1000000 -81337/500000 -41379/1000000 -9601/500000 -4909/500000 0/1 193/100000 0/1
119/40000 -1441/200000 -1441/200000 119/40000 17241/1000000 331/25000 7337/1000000 331/25000 -6859/1000000 12831/500000 -6859/1000000 7337/1000000 -26371/1000000 -1301/100000 -1301/100000 -26371/1000000 -5417/1000000 5417/1000000 5417/1000000 2569/500000 3319/1000000 -4837/62500 2513909/1000000 -1467/40000 -1467/40000 -4837/62500 -139211/1000000 -4837/62500 -4837/62500 -1640433/1000000 -139211/1000000 -495607/1000000 15913/250000 15913/250000 36323/1000000 -81337/500000 354/3125 -9203/1000000 354/3125 -41379/1000000 -81337/500000 -41379/1000000 -9203/1000000 -4909/500000 1451/50000 0/1 0/1 193/100000
119/40000 -8781/1000000 17241/1000000 119/40000 -1441/200000 331/25000 12831/500000 -1301/100000 -26371/1000000 -6859/1000000 12831/500000 -26371/1000000 -6859/1000000 331/25000 -1301/100000 7337/1000000 5417/1000000 5417/1000000 -5417/1000000 2569/500000 -4229/500000 -139211/1000000 -1467/40000 2513909/1000000 -495607/1000000 -139211/1000000 -4837/62500 141737/500000 -1640433/1000000 -4837/62500 -4837/62500 -1467/40000 15913/250000 -41379/1000000 354/3125 36323/1000000 -9203/1000000 354/3125 36323/1000000 15913/250000 -9203/1000000 -41379/1000000 -81337/500000 -4909/500000 -9601/500000 193/100000 0/1 0/1
119/40000 17241/1000000 -8781/1000000 119/40000 -1441/200000 -1301/100000 -26371/1000000 331/25000 12831/500000 7337/1000000 -26371/1000000 12831/500000 7337/1000000 -1301/100000 331/25000 -6859/1000000 -5417/1000000 -5417/1000000 5417/1000000 2569/500000 -4229/500000 -139211/1000000 -1467/40000 -495607/1000000 2513909/1000000 -139211/1000000 -4837/62500 -1640433/1000000 141737/500000 -4837/62500 -4837/62500 -1467/40000 -41379/1000000 15913/250000 -81337/500000 -9203/1000000 36323/1000000 -81337/500000 -9203/1000000 -41379/1000000 36323/1000000 15913/250000 354/3125 -4909/500000 -9601/500000 -193/100000 0/1 0/1
17241/1000000 119/40000 119/40000 -8781/1000000 -1441/200000 -6859/1000000 -26371/1000000 7337/1000000 -26371/1000000 331/25000 12831/500000 12831/500000 -1301/100000 7337/1000000 -6859/1000000 331/25000 -5417/1000000 5417/1000000 -5417/1000000 3319/1000000 -4229/500000 -495607/1000000 -4837/62500 -139211/1000000 -139211/1000000 2513909/1000000 -1640433/1000000 -4837/62500 -4837/62500 -1467/40000 141737/500000 -4837/62500 354/3125 -81337/500000 15913/250000 -9203/1000000 -9203/1000000 -41379/1000000 36323/1000000 -81337/500000 36323/1000000 354/3125 15913/250000 -9601/500000 -4909/500000 0/1 -193/100000 0/1
-8781/1000000 -1441/200000 -1441/200000 17241/1000000 119/40000 7337/1000000 331/25000 -6859/1000000 331/25000 -26371/1000000 -1301/100000 -1301/100000 12831/500000 -6859/1000000 7337/1000000 -26371/1000000 5417/1000000 -5417/1000000 5417/1000000 3319/1000000 2569/500000 141737/500000 -139211/1000000 -4837/62500 -4837/62500 -1640433/1000000 2513909/1000000 -1467/40000 -1467/40000 -4837/62500 -495607/1000000 -139211/1000000 -81337/500000 354/3125 -9203/1000000 15913/250000 15913/250000 36323/1000000 -41379/1000000 354/3125 -41379/1000000 -81337/500000 -9203/1000000 -9601/500000 1451/50000 0/1 193/100000 0/1
-1441/200000 -8781/1000000 17241/1000000 -1441/200000 119/40000 12831/500000 331/25000 -26371/1000000 -1301/100000 -6859/1000000 331/25000 -1301/100000 -6859/1000000 12831/500000 -26371/1000000 7337/1000000 5417/1000000 5417/1000000 -5417/1000000 -4229/500000 2569/500000 -4837/62500 -4837/62500 141737/500000 -1640433/1000000 -4837/62500 -1467/40000 2513909/1000000 -495607/1000000 -139211/1000000 -1467/40000 -4837/62500 36323/1000000 -9203/1000000 354/3125 15913/250000 -41379/1000000 354/3125 15913/250000 36323/1000000 -41379/1000000 -9203/1000000 -81337/500000 1451/50000 -9601/500000 193/100000 0/1 0/1
-1441/200000 17241/1000000 -8781/1000000 -1441/200000 119/40000 -26371/1000000 -1301/100000 12831/500000 331/25000 7337/1000000 -1301/100000 331/25000 7337/1000000 -26371/1000000 12831/500000 -6859/1000000 -5417/1000000 -5417/1000000 5417/1000000 -4229/500000 2569/500000 -4837/62500 -4837/62500 -1640433/1000000 141737/500000 -4837/62500 -1467/40000 -495607/1000000 2513909/1000000 -139211/1000000 -1467/40000 -4837/62500 -9203/1000000 36323/1000000 -81337/500000 -41379/1000000 15913/250000 -81337/500000 -41379/1000000 -9203/1000000 15913/250000 36323/1000000 354/3125 1451/50000 -9601/500000 -193/100000 0/1 0/1
-1441/200000 119/40000 119/40000 -1441/200000 -8781/1000000 -26371/1000000 -6859/1000000 -26371/1000000 7337/1000000 -1301/100000 7337/1000000 -6859/1000000 331/25000 12831/500000 12831/500000 331/25000 5417/1000000 -5417/1000000 -5417/1000000 -4229/500000 3319/1000000 -1467/40000 -1640433/1000000 -4837/62500 -4837/62500 -1467/40000 -4837/62500 -139211/1000000 -139211/1000000 2513909/1000000 -4837/62500 141737/500000 -9203/1000000 -9203/1000000 -41379/1000000 354/3125 -81337/500000 15913/250000 -81337/500000 36323/1000000 354/3125 36323/1000000 15913/250000 1451/50000 -4909/500000 0/1 0/1 -193/100000
17241/1000000 -1441/200000 -1441/200000 -8781/1000000 119/40000 -6859/1000000 -1301/100000 7337/1000000 -1301/100000 12831/500000 331/25000 331/25000 -26371/1000000 7337/1000000 -6859/1000000 12831/500000 -5417/1000000 5417/1000000 -5417/1000000 3319/1000000 2569/500000 -1640433/1000000 -139211/1000000 -4837/62500 -4837/62500 141737/500000 -495607/1000000 -1467/40000 -1467/40000 -4837/62500 2513909/1000000 -139211/1000000 354/3125 -81337/500000 36323/1000000 -41379/1000000 -41379/1000000 -9203/1000000 15913/250000 -81337/500000 15913/250000 354/3125 36323/1000000 -9601/500000 1451/50000 0/1 -193/100000 0/1
119/40000 -1441/200000 -1441/200000 119/40000 -8781/1000000 -1301/100000 -6859/1000000 -1301/100000 7337/1000000 -26371/1000000 7337/1000000 -6859/1000000 12831/500000 331/25000 331/25000 12831/500000 5417/1000000 -5417/1000000 -5417/1000000 2569/500000 3319/1000000 -4837/62500 -495607/1000000 -1467/40000 -1467/40000 -4837/62500 -139211/1000000 -4837/62500 -4837/62500 141737/500000 -139211/1000000 2513909/1000000 -41379/1000000 -41379/1000000 -9203/1000000 354/3125 -81337/500000 36323/1000000 -81337/500000 15913/250000 354/3125 15913/250000 36323/1000000 -4909/500000 1451/50000 0/1 0/1 -193/100000
799/500000 2193/500000 1849/500000 -17769/1000000 1849/500000 -13467/100000 1721/31250 1223/500000 -1817/25000 72659/1000000 72659/1000000 -54127/1000000 -1817/25000 1223/500000 127929/1000000 -54127/1000000 -1141/500000 153/125000 -1141/500000 -5427/1000000 2713/1000000 -81337/500000 15913/250000 15913/250000 -41379/1000000 354/3125 -81337/500000 36323/1000000 -9203/1000000 -9203/1000000 354/3125 -41379/1000000 540633/1000000 -13491/500000 -37607/250000 -143613/1000000 3517/40000 3517/40000 -37607/250000 -13491/500000 3517/40000 -62571/250000 3517/40000 34111/1000000 -3411/200000 63/1000000 -731/2000000 63/1000000
-17769/1000000 1849/500000 2193/500000 799/500000 1849/500000 1223/500000 -54127/1000000 -13467/100000 72659/1000000 1721/31250 -1817/25000 1721/31250 -54127/1000000 127929/1000000 1223/500000 -1817/25000 167/50000 -1141/500000 153/125000 -5427/1000000 2713/1000000 354/3125 15913/250000 -41379/1000000 15913/250000 -81337/500000 354/3125 -9203/1000000 36323/1000000 -9203/1000000 -81337/500000 -41379/1000000 -13491/500000 540633/1000000 -143613/1000000 3517/40000 -37607/250000 3517/40000 3517/40000 -62571/250000 -143613/1000000 -13491/500000 3517/40000 34111/1000000 -3411/200000 -63/1000000 731/2000000 63/1000000
1849/500000 -17769/1000000 799/500000 2193/500000 1849/500000 72659/1000000 -54127/1000000 1721/31250 -1817/25000 -13467/100000 72659/1000000 1721/31250 127929/1000000 -54127/1000000 -1817/25000 1223/500000 167/50000 153/125000 -1141/500000 2713/1000000 2713/1000000 -41379/1000000 36323/1000000 354/3125 -81337/500000 15913/250000 -9203/1000000 354/3125 -81337/500000 -41379/1000000 36323/1000000 -9203/1000000 -37607/250000 -143613/1000000 540633/1000000 3517/40000 3517/40000 -62571/250000 -37607/250000 3517/40000 -143613/1000000 3517/40000 -13491/500000 -3411/200000 34111/1000000 731/2000000 -63/1000000 63/1000000
2193/500000 2193/500000 1849/500000 1849/500000 -17769/1000000 1721/31250 -13467/100000 -1817/25000 1223/500000 -1817/25000 1223/500000 127929/1000000 72659/1000000 72659/1000000 -54127/1000000 -54127/1000000 153/125000 -1141/500000 -1141/500000 2713/1000000 -5427/1000000 36323/1000000 -81337/500000 36323/1000000 -9203/1000000 -9203/1000000 15913/250000 15913/250000 -41379/1000000 354/3125 -41379/1000000 354/3125 -143613/1000000 3517/40000 3517/40000 540633/1000000 -13491/500000 -37607/250000 -13491/500000 -37607/250000 -62571/250000 3517/40000 3517/40000 -3411/200000 -3411/200000 63/1000000 63/1000000 -73/200000
2193/500000 1849/500000 2193/500000 1849/500000 799/500000 -54127/1000000 1223/500000 72659/1000000 -13467/100000 -54127/1000000 127929/1000000 1223/500000 1721/31250 -1817/25000 1721/31250 -1817/25000 -1141/500000 167/50000 153/125000 2713/1000000 -5427/1000000 36323/1000000 354/3125 -9203/1000000 36323/1000000 -9203/1000000 15913/250000 -41379/1000000 15913/250000 -81337/500000 -41379/1000000 -81337/500000 3517/40000 -37607/250000 3517/40000 -13491/500000 540633/1000000 -143613/1000000 -62571/250000 3517/40000 -13491/500000 -143613/1000000 3517/40000 -3411/200000 -3411/200000 -63/1000000 63/1000000 73/200000
2193/500000 -17769/1000000 799/500000 1849/500000 2193/500000 -54127/1000000 72659/1000000 -1817/25000 1721/31250 127929/1000000 -54127/1000000 -1817/25000 -13467/100000 72659/1000000 1721/31250 1223/500000 153/125000 167/50000 -1141/500000 2713/1000000 2713/1000000 15913/250000 -9203/1000000 354/3125 -81337/500000 -41379/1000000 36323/1000000 354/3125 -81337/500000 15913/250000 -9203/1000000 36323/1000000 3517/40000 3517/40000 -62571/250000 -37607/250000 -143613/1000000 540633/1000000 3517/40000 -37607/250000 3517/40000 -143613/1000000 -13491/500000 -3411/200000 34111/1000000 731/2000000 63/1000000 -63/1000000
1849/500000 2193/500000 1849/500000 2193/500000 799/500000 72659/1000000 1223/500000 -54127/1000000 127929/1000000 72659/1000000 -13467/100000 1223/500000 -1817/25000 1721/31250 -1817/25000 1721/31250 -1141/500000 153/125000 167/50000 2713/1000000 -5427/1000000 -9203/1000000 354/3125 36323/1000000 -9203/1000000 36323/1000000 -41379/1000000 15913/250000 -41379/1000000 -81337/500000 15913/250000 -81337/500000 -37607/250000 3517/40000 -37607/250000 -13491/500000 -62571/250000 3517/40000 540633/1000000 -143613/1000000 -13491/500000 3517/40000 -143613/1000000 -3411/200000 -3411/200000 63/1000000 -63/1000000 73/200000
-17769/1000000 2193/500000 1849/500000 799/500000 2193/500000 1223/500000 72659/1000000 127929/1000000 -54127/1000000 -1817/25000 1721/31250 -1817/25000 72659/1000000 -13467/100000 1223/500000 1721/31250 153/125000 -1141/500000 167/50000 -5427/1000000 2713/1000000 354/3125 -41379/1000000 15913/250000 -41379/1000000 -81337/500000 354/3125 36323/1000000 -9203/1000000 36323/1000000 -81337/500000 15913/250000 -13491/500000 -62571/250000 3517/40000 -37607/250000 3517/40000 -37607/250000 -143613/1000000 540633/1000000 3517/40000 -13491/500000 -143613/1000000 34111/1000000 -3411/200000 63/1000000 731/2000000 -63/1000000
1849/500000 1849/500000 2193/500000 2193/500000 -17769/1000000 -1817/25000 127929/1000000 1721/31250 1223/500000 1721/31250 1223/500000 -13467/100000 -54127/1000000 -54127/1000000 72659/1000000 72659/1000000 167/50000 -1141/500000 -1141/500000 2713/1000000 -5427/1000000 -9203/1000000 -81337/500000 -9203/1000000 36323/1000000 36323/1000000 -41379/1000000 -41379/1000000 15913/250000 354/3125 15913/250000 354/3125 3517/40000 -143613/1000000 -143613/1000000 -62571/250000 -13491/500000 3517/40000 -13491/500000 3517/40000 540633/1000000 -37607/250000 -37607/250000 -3411/200000 -3411/200000 -63/1000000 -63/1000000 -73/200000
799/500000 1849/500000 2193/500000 -17769/1000000 2193/500000 127929/1000000 -1817/25000 1223/500000 1721/31250 -54127/1000000 -54127/1000000 72659/1000000 1721/31250 1223/500000 -13467/100000 72659/1000000 -1141/500000 167/50000 -1141/500000 -5427/1000000 2713/1000000 -81337/500000 -41379/1000000 -41379/1000000 15913/250000 354/3125 -81337/500000 -9203/1000000 36323/1000000 36323/1000000 354/3125 15913/250000 -62571/250000 -13491/500000 3517/40000 3517/40000 -143613/1000000 -143613/1000000 3517/40000 -13491/500000 -37607/250000 540633/1000000 -37607/250000 34111/1000000 -3411/200000 -63/1000000 -731/2000000 -63/1000000
1849/500000 799/500000 -17769/1000000 2193/500000 2193/500000 -1817/25000 -1817/25000 -54127/1000000 -54127/1000000 1223/500000 1721/31250 72659/1000000 1223/500000 1721/31250 72659/1000000 -13467/100000 -1141/500000 -1141/500000 167/50000 2713/1000000 2713/1000000 -41379/1000000 -9203/1000000 -81337/500000 354/3125 15913/250000 -9203/1000000 -81337/500000 354/3125 15913/250000 36323/1000000 36323/1000000 3517/40000 3517/40000 -13491/500000 3517/40000 3517/40000 -13491/500000 -143613/1000000 -143613/1000000 -37607/250000 -37607/250000 540633/1000000 -3411/200000 34111/1000000 -731/2000000 -63/1000000 -63/1000000
-7253/500000 7253/1000000 7253/1000000 -7253/500000 7253/1000000 -631/1000000 63/200000 -631/1000000 63/200000 63/200000 63/200000 63/200000 63/200000 -631/1000000 -631/1000000 63/200000 0/1 0/1 0/1 -12329/1000000 1541/250000 -9601/500000 -4909/500000 -4909/500000 -4909/500000 -9601/500000 -9601/500000 1451/50000 1451/50000 1451/50000 -9601/500000 -4909/500000 34111/1000000 34111/1000000 -3411/200000 -3411/200000 -3411/200000 -3411/200000 -3411/200000 34111/1000000 -3411/200000 34111/1000000 -3411/200000 1881/25000 -1881/50000 0/1 0/1 0/1
7253/1000000 -7253/500000 -7253/500000 7253/1000000 7253/1000000 63/200000 63/200000 63/200000 63/200000 -631/1000000 63/200000 63/200000 -631/1000000 63/200000 63/200000 -631/1000000 0/1 0/1 0/1 1541/250000 1541/250000 -4909/500000 1451/50000 -9601/500000 -9601/500000 -4909/500000 1451/50000 -9601/500000 -9601/500000 -4909/500000 1451/50000 1451/50000 -3411/200000 -3411/200000 34111/1000000 -3411/200000 -3411/200000 34111/1000000 -3411/200000 -3411/200000 -3411/200000 -3411/200000 34111/1000000 -1881/50000 1881/25000 0/1 0/1 0/1
0/1 347/1000000 -347/1000000 0/1 0/1 61/80000 61/80000 -61/80000 -61/80000 -941/2000000 61/80000 -61/80000 -941/2000000 61/80000 -61/80000 941/2000000 37/80000 37/80000 -37/80000 0/1 0/1 0/1 0/1 193/100000 -193/100000 0/1 0/1 193/100000 -193/100000 0/1 0/1 0/1 63/1000000 -63/1000000 731/2000000 63/1000000 -63/1000000 731/2000000 63/1000000 63/1000000 -63/1000000 -63/1000000 -731/2000000 0/1 0/1 5991/4000000 0/1 0/1
347/1000000 0/1 0/1 -347/1000000 0/1 941/2000000 61/80000 -941/2000000 61/80000 -61/80000 -61/80000 -61/80000 61/80000 -941/2000000 941/2000000 -61/80000 37/80000 -37/80000 37/80000 0/1 0/1 193/100000 0/1 0/1 0/1 -193/100000 193/100000 0/1 0/1 0/1 -193/100000 0/1 -731/2000000 731/2000000 -63/1000000 63/1000000 63/1000000 63/1000000 -63/1000000 731/2000000 -63/1000000 -731/2000000 -63/1000000 0/1 0/1 0/1 5991/4000000 0/1
0/1 0/1 0/1 0/1 -347/1000000 381/500000 47/100000 381/500000 -47/100000 381/500000 -47/100000 47/100000 -381/500000 -381/500000 -381/500000 -381/500000 -231/500000 231/500000 231/500000 0/1 0/1 0/1 193/100000 0/1 0/1 0/1 0/1 0/1 0/1 -193/100000 0/1 -193/100000 63/1000000 63/1000000 63/1000000 -73/200000 73/200000 -63/1000000 73/200000 -63/1000000 -73/200000 -63/1000000 -63/1000000 0/1 0/1 0/1 0/1 21246391805655764479583/14167195354271074500000000


--- Term 8 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 56
Matrix dimension : 15

Flags :
F1  : {234}
F2  : {234, 125}
F3  : {234, 135}
F4  : {234, 125, 135}
F5  : {234, 235}
F6  : {234, 125, 235}
F7  : {234, 135, 235}
F8  : {234, 125, 135, 235}
F9  : {234, 145}
F10 : {234, 125, 145}
F11 : {234, 135, 145}
F12 : {234, 125, 135, 145}
F13 : {234, 235, 145}
F14 : {234, 125, 235, 145}
F15 : {234, 135, 235, 145}
F16 : {234, 125, 135, 235, 145}
F17 : {234, 245}
F18 : {234, 125, 245}
F19 : {234, 135, 245}
F20 : {234, 125, 135, 245}
F21 : {234, 235, 245}
F22 : {234, 125, 235, 245}
F23 : {234, 135, 235, 245}
F24 : {234, 125, 135, 235, 245}
F25 : {234, 145, 245}
F26 : {234, 125, 145, 245}
F27 : {234, 135, 145, 245}
F28 : {234, 125, 135, 145, 245}
F29 : {234, 235, 145, 245}
F30 : {234, 125, 235, 145, 245}
F31 : {234, 135, 235, 145, 245}
F32 : {234, 125, 135, 235, 145, 245}
F33 : {234, 345}
F34 : {234, 125, 345}
F35 : {234, 135, 345}
F36 : {234, 125, 135, 345}
F37 : {234, 235, 345}
F38 : {234, 125, 235, 345}
F39 : {234, 135, 235, 345}
F40 : {234, 125, 135, 235, 345}
F41 : {234, 145, 345}
F42 : {234, 125, 145, 345}
F43 : {234, 135, 145, 345}
F44 : {234, 125, 135, 145, 345}
F45 : {234, 235, 145, 345}
F46 : {234, 125, 235, 145, 345}
F47 : {234, 135, 235, 145, 345}
F48 : {234, 125, 135, 235, 145, 345}
F49 : {234, 245, 345}
F50 : {234, 125, 245, 345}
F51 : {234, 135, 245, 345}
F52 : {234, 125, 135, 245, 345}
F53 : {234, 145, 245, 345}
F54 : {234, 125, 145, 245, 345}
F55 : {234, 135, 145, 245, 345}
F56 : {234, 125, 135, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F9)
B3  : (F4)+(F10)+(F11)
B4  : (F6)+(F7)+(F18)+(F25)+(F35)+(F41)
B5  : (F8)+(F26)+(F43)
B6  : (F5)-2(F12)+(F17)+(F32)+(F33)+(F48)+(F56)
B7  : (F13)+(F19)+(F34)
B8  : (F14)+(F15)+(F20)+(F27)+(F36)+(F42)
B9  : (F16)+(F28)+(F44)
B10 : (F21)+(F37)+(F49)
B11 : (F22)+(F39)+(F53)
B12 : (F23)+(F29)+(F38)+(F45)+(F50)+(F51)
B13 : (F24)+(F30)+(F40)+(F47)+(F54)+(F55)
B14 : (F31)+(F46)+(F52)
B15 : (F5)+(F12)+(F17)-2(F32)+(F33)-2(F48)-2(F56)

Matrix :
1839789/1000000 1039779/1000000 2146111/1000000 -84799/125000 -46951/50000 -258817/600000 -10309/100000 728647/1000000 -11217/100000 -582873/1000000 13279/1000000 -225411/1000000 427/1600 418437/1000000 1283/1500000
1039779/1000000 929133/1000000 348759/200000 -379761/1000000 -16547/250000 -2183971/3000000 -105551/1000000 -2769/250000 -450671/500000 -295311/500000 373617/1000000 -71601/500000 1070653/1000000 367333/500000 320089/750000
2146111/1000000 348759/200000 889077/250000 -405169/500000 -153331/500000 -3878431/3000000 -886/3125 39271/250000 -189893/125000 -109539/100000 572409/1000000 -127463/500000 889711/500000 85941/62500 353371/500000
-84799/125000 -379761/1000000 -405169/500000 51831/125000 340039/1000000 19049/125000 11769/250000 -319821/1000000 1901/62500 52803/250000 -2019/500000 37297/500000 -15713/200000 -158787/1000000 4279/750000
-46951/50000 -16547/250000 -153331/500000 340039/1000000 60039/50000 -235367/500000 -6723/125000 -39457/40000 -231291/200000 -66771/1000000 504711/1000000 5631/50000 1166709/1000000 531179/1000000 1852723/3000000
-258817/600000 -2183971/3000000 -3878431/3000000 19049/125000 -235367/500000 7260811/9000000 108573/1000000 1358437/3000000 942101/750000 192389/375000 -159667/300000 67747/1000000 -840097/600000 -2516177/3000000 -117413/187500
-10309/100000 -105551/1000000 -886/3125 11769/250000 -6723/125000 108573/1000000 21779/250000 4647/125000 165103/1000000 72191/1000000 -24571/500000 -8803/1000000 -39939/250000 -77391/500000 -80713/1000000
728647/1000000 -2769/250000 39271/250000 -319821/1000000 -39457/40000 1358437/3000000 4647/125000 232617/250000 209381/200000 19931/200000 -468411/1000000 -80203/1000000 -135041/125000 -489047/1000000 -555877/1000000
-11217/100000 -450671/500000 -189893/125000 1901/62500 -231291/200000 942101/750000 165103/1000000 209381/200000 539217/250000 344289/500000 -459949/500000 16909/500000 -586249/250000 -663561/500000 -273583/250000
-582873/1000000 -295311/500000 -109539/100000 52803/250000 -66771/1000000 192389/375000 72191/1000000 19931/200000 344289/500000 193471/500000 -8999/31250 82107/1000000 -199809/250000 -522609/1000000 -332671/1000000
13279/1000000 373617/1000000 572409/1000000 -2019/500000 504711/1000000 -159667/300000 -24571/500000 -468411/1000000 -459949/500000 -8999/31250 468913/1000000 -307/15625 1012079/1000000 259999/500000 1404193/3000000
-225411/1000000 -71601/500000 -127463/500000 37297/500000 5631/50000 67747/1000000 -8803/1000000 -80203/1000000 16909/500000 82107/1000000 -307/15625 44011/1000000 -13653/200000 -24639/500000 -30737/3000000
427/1600 1070653/1000000 889711/500000 -15713/200000 1166709/1000000 -840097/600000 -39939/250000 -135041/125000 -586249/250000 -199809/250000 1012079/1000000 -13653/200000 129121/50000 725481/500000 296439/250000
418437/1000000 367333/500000 85941/62500 -158787/1000000 531179/1000000 -2516177/3000000 -77391/500000 -489047/1000000 -663561/500000 -522609/1000000 259999/500000 -24639/500000 725481/500000 925873/1000000 993833/1500000
1283/1500000 320089/750000 353371/500000 4279/750000 1852723/3000000 -117413/187500 -80713/1000000 -555877/1000000 -273583/250000 -332671/1000000 1404193/3000000 -30737/3000000 296439/250000 993833/1500000 5224/9375


--- Term 9 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 54
Matrix dimension : 38

Flags :
F1  : {234, 125}
F2  : {234, 135}
F3  : {234, 125, 135}
F4  : {234, 235}
F5  : {234, 125, 235}
F6  : {234, 135, 235}
F7  : {234, 125, 135, 235}
F8  : {234, 145}
F9  : {234, 125, 145}
F10 : {234, 135, 145}
F11 : {234, 235, 145}
F12 : {234, 125, 235, 145}
F13 : {234, 135, 235, 145}
F14 : {234, 125, 135, 235, 145}
F15 : {234, 245}
F16 : {234, 125, 245}
F17 : {234, 135, 245}
F18 : {234, 125, 135, 245}
F19 : {234, 235, 245}
F20 : {234, 125, 235, 245}
F21 : {234, 135, 235, 245}
F22 : {234, 125, 135, 235, 245}
F23 : {234, 145, 245}
F24 : {234, 125, 145, 245}
F25 : {234, 135, 145, 245}
F26 : {234, 125, 135, 145, 245}
F27 : {234, 235, 145, 245}
F28 : {234, 125, 235, 145, 245}
F29 : {234, 135, 235, 145, 245}
F30 : {234, 125, 135, 235, 145, 245}
F31 : {234, 345}
F32 : {234, 125, 345}
F33 : {234, 135, 345}
F34 : {234, 125, 135, 345}
F35 : {234, 235, 345}
F36 : {234, 125, 235, 345}
F37 : {234, 135, 235, 345}
F38 : {234, 125, 135, 235, 345}
F39 : {234, 145, 345}
F40 : {234, 125, 145, 345}
F41 : {234, 135, 145, 345}
F42 : {234, 125, 135, 145, 345}
F43 : {234, 235, 145, 345}
F44 : {234, 125, 235, 145, 345}
F45 : {234, 135, 235, 145, 345}
F46 : {234, 125, 135, 235, 145, 345}
F47 : {234, 245, 345}
F48 : {234, 125, 245, 345}
F49 : {234, 135, 245, 345}
F50 : {234, 125, 135, 245, 345}
F51 : {234, 145, 245, 345}
F52 : {234, 125, 145, 245, 345}
F53 : {234, 135, 145, 245, 345}
F54 : {234, 125, 135, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F8)
B3  : (F3)-(F9)
B4  : (F3)-(F10)
B5  : (F5)-(F6)
B6  : (F5)-(F16)
B7  : (F5)-(F23)
B8  : (F5)-(F33)
B9  : (F5)-(F39)
B10 : (F7)-(F24)
B11 : (F7)-(F41)
B12 : (F11)-(F17)
B13 : (F11)-(F32)
B14 : (F12)-(F13)
B15 : (F12)-(F18)
B16 : (F12)-(F25)
B17 : (F12)-(F34)
B18 : (F12)-(F40)
B19 : (F14)-(F26)
B20 : (F14)-(F42)
B21 : (F19)-(F35)
B22 : (F19)-(F47)
B23 : (F20)-(F37)
B24 : (F20)-(F51)
B25 : (F21)-(F27)
B26 : (F21)-(F36)
B27 : (F21)-(F43)
B28 : (F21)-(F48)
B29 : (F21)-(F49)
B30 : (F22)-(F28)
B31 : (F22)-(F38)
B32 : (F22)-(F45)
B33 : (F22)-(F52)
B34 : (F22)-(F53)
B35 : (F29)-(F44)
B36 : (F29)-(F50)
B37 : (F4)-2(F15)-(F30)+(F31)+2(F46)-(F54)
B38 : 3(F4)-(F15)+2(F30)-2(F31)+(F46)-3(F54)

Matrix :
17219/1000000 -8609/1000000 -27/500000 27/1000000 -37483/1000000 3367/31250 3367/31250 -37483/1000000 -70261/1000000 163817/1000000 -20477/250000 36721/200000 -45901/500000 -983/500000 49413/500000 49413/500000 -983/500000 -96859/1000000 25741/200000 -2011/31250 -61751/500000 61751/1000000 -114733/1000000 28683/500000 128117/1000000 -68943/500000 -68943/500000 128117/1000000 9769/1000000 27559/200000 -131681/1000000 -131681/1000000 27559/200000 -3057/500000 -73621/500000 73621/1000000 299899/5000000 0/1
-8609/1000000 17219/1000000 27/1000000 27/1000000 3367/31250 -70261/1000000 -37483/1000000 -70261/1000000 -37483/1000000 -20477/250000 -20477/250000 -45901/500000 -45901/500000 49413/500000 -96859/1000000 -983/500000 -96859/1000000 -983/500000 -2011/31250 -2011/31250 61751/1000000 -61751/500000 28683/500000 -114733/1000000 9769/1000000 128117/1000000 9769/1000000 -68943/500000 -68943/500000 -3057/500000 27559/200000 -3057/500000 -131681/1000000 -131681/1000000 73621/1000000 -73621/500000 -59979/5000000 -179939/5000000
-27/500000 27/1000000 848471/500000 -848471/1000000 -13603/125000 108579/1000000 108579/1000000 -13603/125000 61/250000 -227897/250000 227897/500000 -121733/1000000 30433/500000 -660997/500000 179607/250000 179607/250000 -660997/500000 120713/200000 -299903/1000000 149951/1000000 292833/1000000 -9151/62500 105121/1000000 -657/12500 678653/1000000 -52589/200000 -52589/200000 678653/1000000 -415707/1000000 -445653/1000000 -51661/500000 -51661/500000 -445653/1000000 34311/62500 -227963/1000000 113981/1000000 -351937/2500000 0/1
27/1000000 27/1000000 -848471/1000000 848471/500000 61/250000 -13603/125000 61/250000 108579/1000000 108579/1000000 227897/500000 -227897/250000 30433/500000 -121733/1000000 120713/200000 -660997/500000 120713/200000 179607/250000 179607/250000 149951/1000000 -299903/1000000 -9151/62500 -9151/62500 -657/12500 -657/12500 -52589/200000 -415707/1000000 678653/1000000 -415707/1000000 678653/1000000 -51661/500000 34311/62500 -445653/1000000 34311/62500 -445653/1000000 113981/1000000 113981/1000000 563099/5000000 -105581/1250000
-37483/1000000 3367/31250 -13603/125000 61/250000 1150509/200000 -328121/250000 -1289887/500000 -651287/500000 -328121/250000 -37283/50000 -1281079/1000000 -469389/1000000 -830263/500000 93149/62500 -77591/125000 118461/1000000 -647347/500000 -388993/1000000 -65027/125000 -1004711/1000000 497727/1000000 -732379/500000 93697/125000 -1409763/1000000 487571/1000000 1285453/1000000 -528761/1000000 -45979/25000 -176513/125000 61719/500000 28153/20000 -267093/1000000 -174171/125000 -22503/12500 37117/200000 -450771/250000 -20339/5000000 -238887/500000
3367/31250 -70261/1000000 108579/1000000 -13603/125000 -328121/250000 1150509/200000 754773/1000000 -1289887/500000 -328121/250000 101337/50000 -37283/50000 532479/250000 -469389/1000000 -388993/1000000 93149/62500 69557/100000 118461/1000000 -77591/125000 23827/15625 -65027/125000 -732379/500000 96703/100000 -1409763/1000000 330093/500000 1285453/1000000 -176513/125000 -45979/25000 2007001/1000000 487571/1000000 28153/20000 -22503/12500 -174171/125000 1929613/1000000 61719/500000 -450771/250000 1617499/1000000 336069/500000 46557/500000
3367/31250 -37483/1000000 108579/1000000 61/250000 -1289887/500000 754773/1000000 1150509/200000 -328121/250000 -651287/500000 101337/50000 -1281079/1000000 532479/250000 -830263/500000 118461/1000000 69557/100000 93149/62500 -388993/1000000 -647347/500000 23827/15625 -1004711/1000000 -732379/500000 497727/1000000 -1409763/1000000 93697/125000 2007001/1000000 -45979/25000 -176513/125000 1285453/1000000 -528761/1000000 1929613/1000000 -174171/125000 -22503/12500 28153/20000 -267093/1000000 -450771/250000 37117/200000 191313/250000 -46557/500000
-37483/1000000 -70261/1000000 -13603/125000 108579/1000000 -651287/500000 -1289887/500000 -328121/250000 1150509/200000 754773/1000000 -37283/50000 101337/50000 -469389/1000000 532479/250000 -647347/500000 118461/1000000 -77591/125000 93149/62500 69557/100000 -65027/125000 23827/15625 497727/1000000 96703/100000 93697/125000 330093/500000 -45979/25000 -528761/1000000 1285453/1000000 487571/1000000 2007001/1000000 -174171/125000 -267093/1000000 28153/20000 61719/500000 1929613/1000000 37117/200000 1617499/1000000 -240921/500000 238887/500000
-70261/1000000 -37483/1000000 61/250000 108579/1000000 -328121/250000 -328121/250000 -651287/500000 754773/1000000 1150509/200000 -1281079/1000000 101337/50000 -830263/500000 532479/250000 -77591/125000 -388993/1000000 -647347/500000 69557/100000 93149/62500 -1004711/1000000 23827/15625 96703/100000 497727/1000000 330093/500000 93697/125000 -176513/125000 487571/1000000 2007001/1000000 -528761/1000000 1285453/1000000 -22503/12500 61719/500000 1929613/1000000 -267093/1000000 28153/20000 1617499/1000000 37117/200000 -66807/100000 19233/50000
163817/1000000 -20477/250000 -227897/250000 227897/500000 -37283/50000 101337/50000 101337/50000 -37283/50000 -1281079/1000000 88971/25000 -88971/50000 3513771/1000000 -351377/200000 374183/500000 164389/125000 164389/125000 374183/500000 -1031739/500000 617917/250000 -617917/500000 -297421/125000 297421/250000 -971857/500000 971857/1000000 1898253/1000000 -486439/200000 -486439/200000 1898253/1000000 533941/1000000 2711431/1000000 -2298009/1000000 -2298009/1000000 2711431/1000000 -413421/1000000 -1436809/500000 1436809/1000000 5830249/5000000 0/1
-20477/250000 -20477/250000 227897/500000 -227897/250000 -1281079/1000000 -37283/50000 -1281079/1000000 101337/50000 101337/50000 -88971/50000 88971/25000 -351377/200000 3513771/1000000 -1031739/500000 374183/500000 -1031739/500000 164389/125000 164389/125000 -617917/500000 617917/250000 297421/250000 297421/250000 971857/1000000 971857/1000000 -486439/200000 533941/1000000 1898253/1000000 533941/1000000 1898253/1000000 -2298009/1000000 -413421/1000000 2711431/1000000 -413421/1000000 2711431/1000000 1436809/1000000 1436809/1000000 -4664199/5000000 3498149/5000000
36721/200000 -45901/500000 -121733/1000000 30433/500000 -469389/1000000 532479/250000 532479/250000 -469389/1000000 -830263/500000 3513771/1000000 -351377/200000 4910301/1000000 -49103/20000 92/3125 2218489/1000000 2218489/1000000 92/3125 -2247929/1000000 85617/31250 -85617/62500 -2640523/1000000 1320261/1000000 -729267/500000 729267/1000000 599447/250000 -3653707/1000000 -3653707/1000000 599447/250000 1255919/1000000 2716043/1000000 -1365371/500000 -1365371/500000 2716043/1000000 7349/500000 -1243787/250000 1243787/500000 3250951/2500000 0/1
-45901/500000 -45901/500000 30433/500000 -121733/1000000 -830263/500000 -469389/1000000 -830263/500000 532479/250000 532479/250000 -351377/200000 3513771/1000000 -49103/20000 4910301/1000000 -2247929/1000000 92/3125 -2247929/1000000 2218489/1000000 2218489/1000000 -85617/62500 85617/31250 1320261/1000000 1320261/1000000 729267/1000000 729267/1000000 -3653707/1000000 1255919/1000000 599447/250000 1255919/1000000 599447/250000 -1365371/500000 7349/500000 2716043/1000000 7349/500000 2716043/1000000 1243787/500000 1243787/500000 -5201521/5000000 3901141/5000000
-983/500000 49413/500000 -660997/500000 120713/200000 93149/62500 -388993/1000000 118461/1000000 -647347/500000 -77591/125000 374183/500000 -1031739/500000 92/3125 -2247929/1000000 1920349/500000 -512049/500000 -596119/1000000 -175551/200000 -512049/500000 128361/500000 -735139/500000 -784/3125 -72841/62500 -29161/200000 -424953/500000 1151059/1000000 1239773/1000000 -97593/125000 -1282829/500000 -1081207/1000000 212023/200000 786951/1000000 -552593/1000000 -78881/250000 -1283203/500000 70281/200000 -2278859/1000000 1871239/5000000 -2535931/5000000
49413/500000 -96859/1000000 179607/250000 -660997/500000 -77591/125000 93149/62500 69557/100000 118461/1000000 -388993/1000000 164389/125000 374183/500000 2218489/1000000 92/3125 -512049/500000 1920349/500000 -159313/500000 -596119/1000000 -512049/500000 242711/200000 128361/500000 -72841/62500 1416337/1000000 -424953/500000 995711/1000000 1239773/1000000 -1081207/1000000 -1282829/500000 1018389/500000 1151059/1000000 786951/1000000 -1283203/500000 -78881/250000 793729/500000 212023/200000 -2278859/1000000 1927453/1000000 2053311/5000000 162993/500000
49413/500000 -983/500000 179607/250000 120713/200000 118461/1000000 69557/100000 93149/62500 -77591/125000 -647347/500000 164389/125000 -1031739/500000 2218489/1000000 -2247929/1000000 -596119/1000000 -159313/500000 1920349/500000 -512049/500000 -175551/200000 242711/200000 -735139/500000 -72841/62500 -784/3125 -424953/500000 -29161/200000 1018389/500000 -1282829/500000 -1081207/1000000 1239773/1000000 -97593/125000 793729/500000 -78881/250000 -1283203/500000 786951/1000000 -552593/1000000 -2278859/1000000 70281/200000 1841621/2500000 -162993/500000
-983/500000 -96859/1000000 -660997/500000 179607/250000 -647347/500000 118461/1000000 -388993/1000000 93149/62500 69557/100000 374183/500000 164389/125000 92/3125 2218489/1000000 -175551/200000 -596119/1000000 -512049/500000 1920349/500000 -159313/500000 128361/500000 242711/200000 -784/3125 1416337/1000000 -29161/200000 995711/1000000 -1282829/500000 -97593/125000 1239773/1000000 1151059/1000000 1018389/500000 -78881/250000 -552593/1000000 786951/1000000 212023/200000 793729/500000 70281/200000 1927453/1000000 -664691/5000000 2535931/5000000
-96859/1000000 -983/500000 120713/200000 179607/250000 -388993/1000000 -77591/125000 -647347/500000 69557/100000 93149/62500 -1031739/500000 164389/125000 -2247929/1000000 2218489/1000000 -512049/500000 -512049/500000 -175551/200000 -159313/500000 1920349/500000 -735139/500000 242711/200000 1416337/1000000 -784/3125 995711/1000000 -29161/200000 -1081207/1000000 1151059/1000000 1018389/500000 -97593/125000 1239773/1000000 -1283203/500000 212023/200000 793729/500000 -552593/1000000 786951/1000000 1927453/1000000 70281/200000 -3924551/5000000 906001/5000000
25741/200000 -2011/31250 -299903/1000000 149951/1000000 -65027/125000 23827/15625 23827/15625 -65027/125000 -1004711/1000000 617917/250000 -617917/500000 85617/31250 -85617/62500 128361/500000 242711/200000 242711/200000 128361/500000 -735139/500000 1838153/1000000 -229769/250000 -1766907/1000000 883453/1000000 -894/625 447/625 1598311/1000000 -497409/250000 -497409/250000 1598311/1000000 15653/40000 1965141/1000000 -179403/100000 -179403/100000 1965141/1000000 -17111/100000 -2347937/1000000 73373/62500 4330299/5000000 0/1
-2011/31250 -2011/31250 149951/1000000 -299903/1000000 -1004711/1000000 -65027/125000 -1004711/1000000 23827/15625 23827/15625 -617917/500000 617917/250000 -85617/62500 85617/31250 -735139/500000 128361/500000 -735139/500000 242711/200000 242711/200000 -229769/250000 1838153/1000000 883453/1000000 883453/1000000 447/625 447/625 -497409/250000 15653/40000 1598311/1000000 15653/40000 1598311/1000000 -179403/100000 -17111/100000 1965141/1000000 -17111/100000 1965141/1000000 73373/62500 73373/62500 -3464239/5000000 2598179/5000000
-61751/500000 61751/1000000 292833/1000000 -9151/62500 497727/1000000 -732379/500000 -732379/500000 497727/1000000 96703/100000 -297421/125000 297421/250000 -2640523/1000000 1320261/1000000 -784/3125 -72841/62500 -72841/62500 -784/3125 1416337/1000000 -1766907/1000000 883453/1000000 849791/500000 -849791/1000000 1367651/1000000 -27353/40000 -1532673/1000000 1916971/1000000 1916971/1000000 -1532673/1000000 -384297/1000000 -1888891/1000000 431021/250000 431021/250000 -1888891/1000000 82403/500000 567469/250000 -567469/500000 -4165719/5000000 0/1
61751/1000000 -61751/500000 -9151/62500 -9151/62500 -732379/500000 96703/100000 497727/1000000 96703/100000 497727/1000000 297421/250000 297421/250000 1320261/1000000 1320261/1000000 -72841/62500 1416337/1000000 -784/3125 1416337/1000000 -784/3125 883453/1000000 883453/1000000 -849791/1000000 849791/500000 -27353/40000 1367651/1000000 -384297/1000000 -1532673/1000000 -384297/1000000 1916971/1000000 1916971/1000000 82403/500000 -1888891/1000000 82403/500000 431021/250000 431021/250000 -567469/500000 567469/250000 833143/5000000 2499431/5000000
-114733/1000000 28683/500000 105121/1000000 -657/12500 93697/125000 -1409763/1000000 -1409763/1000000 93697/125000 330093/500000 -971857/500000 971857/1000000 -729267/500000 729267/1000000 -29161/200000 -424953/500000 -424953/500000 -29161/200000 995711/1000000 -894/625 447/625 1367651/1000000 -27353/40000 1974007/1000000 -987003/1000000 -154543/100000 260929/250000 260929/250000 -154543/100000 250857/500000 -860197/500000 1471993/1000000 1471993/1000000 -860197/500000 621/2500 111961/250000 -111961/500000 -1663693/2500000 0/1
28683/500000 -114733/1000000 -657/12500 -657/12500 -1409763/1000000 330093/500000 93697/125000 330093/500000 93697/125000 971857/1000000 971857/1000000 729267/1000000 729267/1000000 -424953/500000 995711/1000000 -29161/200000 995711/1000000 -29161/200000 447/625 447/625 -27353/40000 1367651/1000000 -987003/1000000 1974007/1000000 250857/500000 -154543/100000 250857/500000 260929/250000 260929/250000 621/2500 -860197/500000 621/2500 1471993/1000000 1471993/1000000 -111961/500000 111961/250000 665477/5000000 1996431/5000000
128117/1000000 9769/1000000 678653/1000000 -52589/200000 487571/1000000 1285453/1000000 2007001/1000000 -45979/25000 -176513/125000 1898253/1000000 -486439/200000 599447/250000 -3653707/1000000 1151059/1000000 1239773/1000000 1018389/500000 -1282829/500000 -1081207/1000000 1598311/1000000 -497409/250000 -1532673/1000000 -384297/1000000 -154543/100000 250857/500000 2387261/500000 -1757789/1000000 -397103/200000 -110171/500000 -1757789/1000000 1157799/500000 -1439191/1000000 -1151379/500000 291447/250000 -9561/6250 -2106367/1000000 -1683933/1000000 2450133/2500000 -1136469/2500000
-68943/500000 128117/1000000 -52589/200000 -415707/1000000 1285453/1000000 -176513/125000 -45979/25000 -528761/1000000 487571/1000000 -486439/200000 533941/1000000 -3653707/1000000 1255919/1000000 1239773/1000000 -1081207/1000000 -1282829/500000 -97593/125000 1151059/1000000 -497409/250000 15653/40000 1916971/1000000 -1532673/1000000 260929/250000 -154543/100000 -1757789/1000000 2387261/500000 473457/500000 -397103/200000 -1757789/1000000 -9561/6250 1157799/500000 447581/250000 -1151379/500000 -1439191/1000000 3790301/1000000 -2106367/1000000 -4162167/5000000 -70113/312500
-68943/500000 9769/1000000 -52589/200000 678653/1000000 -528761/1000000 -45979/25000 -176513/125000 1285453/1000000 2007001/1000000 -486439/200000 1898253/1000000 -3653707/1000000 599447/250000 -97593/125000 -1282829/500000 -1081207/1000000 1239773/1000000 1018389/500000 -497409/250000 1598311/1000000 1916971/1000000 -384297/1000000 260929/250000 250857/500000 -397103/200000 473457/500000 2387261/500000 -1757789/1000000 -110171/500000 -1151379/500000 447581/250000 1157799/500000 -9561/6250 291447/250000 3790301/1000000 -1683933/1000000 -660497/625000 70113/312500
128117/1000000 -68943/500000 678653/1000000 -415707/1000000 -45979/25000 2007001/1000000 1285453/1000000 487571/1000000 -528761/1000000 1898253/1000000 533941/1000000 599447/250000 1255919/1000000 -1282829/500000 1018389/500000 1239773/1000000 1151059/1000000 -97593/125000 1598311/1000000 15653/40000 -1532673/1000000 1916971/1000000 -154543/100000 260929/250000 -110171/500000 -397103/200000 -1757789/1000000 2387261/500000 473457/500000 291447/250000 -1151379/500000 -1439191/1000000 1157799/500000 447581/250000 -2106367/1000000 3790301/1000000 2627327/5000000 1136469/2500000
9769/1000000 -68943/500000 -415707/1000000 678653/1000000 -176513/125000 487571/1000000 -528761/1000000 2007001/1000000 1285453/1000000 533941/1000000 1898253/1000000 1255919/1000000 599447/250000 -1081207/1000000 1151059/1000000 -97593/125000 1018389/500000 1239773/1000000 15653/40000 1598311/1000000 -384297/1000000 1916971/1000000 250857/500000 260929/250000 -1757789/1000000 -1757789/1000000 -110171/500000 473457/500000 2387261/500000 -1439191/1000000 -9561/6250 291447/250000 447581/250000 1157799/500000 -1683933/1000000 3790301/1000000 -369049/2500000 3394747/5000000
27559/200000 -3057/500000 -445653/1000000 -51661/500000 61719/500000 28153/20000 1929613/1000000 -174171/125000 -22503/12500 2711431/1000000 -2298009/1000000 2716043/1000000 -1365371/500000 212023/200000 786951/1000000 793729/500000 -78881/250000 -1283203/500000 1965141/1000000 -179403/100000 -1888891/1000000 82403/500000 -860197/500000 621/2500 1157799/500000 -9561/6250 -1151379/500000 291447/250000 -1439191/1000000 372693/125000 -1309311/1000000 -157209/62500 693009/500000 -1309311/1000000 -2116467/1000000 -2259/8000 168539/156250 -767067/2500000
-131681/1000000 27559/200000 -51661/500000 34311/62500 28153/20000 -22503/12500 -174171/125000 -267093/1000000 61719/500000 -2298009/1000000 -413421/1000000 -1365371/500000 7349/500000 786951/1000000 -1283203/500000 -78881/250000 -552593/1000000 212023/200000 -179403/100000 -17111/100000 431021/250000 -1888891/1000000 1471993/1000000 -860197/500000 -1439191/1000000 1157799/500000 447581/250000 -1151379/500000 -9561/6250 -1309311/1000000 372693/125000 191601/250000 -157209/62500 -1309311/1000000 1199421/500000 -2116467/1000000 -3226437/5000000 -2008641/5000000
-131681/1000000 -3057/500000 -51661/500000 -445653/1000000 -267093/1000000 -174171/125000 -22503/12500 28153/20000 1929613/1000000 -2298009/1000000 2711431/1000000 -1365371/500000 2716043/1000000 -552593/1000000 -78881/250000 -1283203/500000 786951/1000000 793729/500000 -179403/100000 1965141/1000000 431021/250000 82403/500000 1471993/1000000 621/2500 -1151379/500000 447581/250000 1157799/500000 -1439191/1000000 291447/250000 -157209/62500 191601/250000 372693/125000 -1309311/1000000 693009/500000 1199421/500000 -2259/8000 -5235079/5000000 2008641/5000000
27559/200000 -131681/1000000 -445653/1000000 34311/62500 -174171/125000 1929613/1000000 28153/20000 61719/500000 -267093/1000000 2711431/1000000 -413421/1000000 2716043/1000000 7349/500000 -78881/250000 793729/500000 786951/1000000 212023/200000 -552593/1000000 1965141/1000000 -17111/100000 -1888891/1000000 431021/250000 -860197/500000 1471993/1000000 291447/250000 -1151379/500000 -9561/6250 1157799/500000 447581/250000 693009/500000 -157209/62500 -1309311/1000000 372693/125000 191601/250000 -2116467/1000000 1199421/500000 1929557/2500000 767067/2500000
-3057/500000 -131681/1000000 34311/62500 -445653/1000000 -22503/12500 61719/500000 -267093/1000000 1929613/1000000 28153/20000 -413421/1000000 2711431/1000000 7349/500000 2716043/1000000 -1283203/500000 212023/200000 -552593/1000000 793729/500000 786951/1000000 -17111/100000 1965141/1000000 82403/500000 431021/250000 621/2500 1471993/1000000 -9561/6250 -1439191/1000000 291447/250000 447581/250000 1157799/500000 -1309311/1000000 -1309311/1000000 693009/500000 191601/250000 372693/125000 -2259/8000 1199421/500000 -2166811/5000000 442847/625000
-73621/500000 73621/1000000 -227963/1000000 113981/1000000 37117/200000 -450771/250000 -450771/250000 37117/200000 1617499/1000000 -1436809/500000 1436809/1000000 -1243787/250000 1243787/500000 70281/200000 -2278859/1000000 -2278859/1000000 70281/200000 1927453/1000000 -2347937/1000000 73373/62500 567469/250000 -567469/500000 111961/250000 -111961/500000 -2106367/1000000 3790301/1000000 3790301/1000000 -2106367/1000000 -1683933/1000000 -2116467/1000000 1199421/500000 1199421/500000 -2116467/1000000 -2259/8000 2963403/500000 -2963403/1000000 -2812001/2500000 0/1
73621/1000000 -73621/500000 113981/1000000 113981/1000000 -450771/250000 1617499/1000000 37117/200000 1617499/1000000 37117/200000 1436809/1000000 1436809/1000000 1243787/500000 1243787/500000 -2278859/1000000 1927453/1000000 70281/200000 1927453/1000000 70281/200000 73373/62500 73373/62500 -567469/500000 567469/250000 -111961/500000 111961/250000 -1683933/1000000 -2106367/1000000 -1683933/1000000 3790301/1000000 3790301/1000000 -2259/8000 -2116467/1000000 -2259/8000 1199421/500000 1199421/500000 -2963403/1000000 2963403/500000 703/3125 3374401/5000000
299899/5000000 -59979/5000000 -351937/2500000 563099/5000000 -20339/5000000 336069/500000 191313/250000 -240921/500000 -66807/100000 5830249/5000000 -4664199/5000000 3250951/2500000 -5201521/5000000 1871239/5000000 2053311/5000000 1841621/2500000 -664691/5000000 -3924551/5000000 4330299/5000000 -3464239/5000000 -4165719/5000000 833143/5000000 -1663693/2500000 665477/5000000 2450133/2500000 -4162167/5000000 -660497/625000 2627327/5000000 -369049/2500000 168539/156250 -3226437/5000000 -5235079/5000000 1929557/2500000 -2166811/5000000 -2812001/2500000 703/3125 11443929/25000000 -245227/2500000
0/1 -179939/5000000 0/1 -105581/1250000 -238887/500000 46557/500000 -46557/500000 238887/500000 19233/50000 0/1 3498149/5000000 0/1 3901141/5000000 -2535931/5000000 162993/500000 -162993/500000 2535931/5000000 906001/5000000 0/1 2598179/5000000 0/1 2499431/5000000 0/1 1996431/5000000 -1136469/2500000 -70113/312500 70113/312500 1136469/2500000 3394747/5000000 -767067/2500000 -2008641/5000000 2008641/5000000 767067/2500000 442847/625000 0/1 3374401/5000000 -245227/2500000 4904541/25000000


--- Term 10 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 50
Matrix dimension : 18

Flags :
F1  : {134, 234}
F2  : {134, 234, 125}
F3  : {134, 234, 135}
F4  : {134, 234, 125, 135}
F5  : {134, 234, 235}
F6  : {134, 234, 125, 235}
F7  : {134, 234, 135, 235}
F8  : {134, 234, 125, 135, 235}
F9  : {134, 234, 145}
F10 : {134, 234, 125, 145}
F11 : {134, 234, 135, 145}
F12 : {134, 234, 125, 135, 145}
F13 : {134, 234, 235, 145}
F14 : {134, 234, 125, 235, 145}
F15 : {134, 234, 135, 235, 145}
F16 : {134, 234, 125, 135, 235, 145}
F17 : {134, 234, 245}
F18 : {134, 234, 125, 245}
F19 : {134, 234, 135, 245}
F20 : {134, 234, 125, 135, 245}
F21 : {134, 234, 235, 245}
F22 : {134, 234, 125, 235, 245}
F23 : {134, 234, 135, 235, 245}
F24 : {134, 234, 125, 135, 235, 245}
F25 : {134, 234, 145, 245}
F26 : {134, 234, 125, 145, 245}
F27 : {134, 234, 135, 145, 245}
F28 : {134, 234, 125, 135, 145, 245}
F29 : {134, 234, 235, 145, 245}
F30 : {134, 234, 125, 235, 145, 245}
F31 : {134, 234, 135, 235, 145, 245}
F32 : {134, 234, 125, 135, 235, 145, 245}
F33 : {134, 234, 345}
F34 : {134, 234, 125, 345}
F35 : {134, 234, 135, 345}
F36 : {134, 234, 125, 135, 345}
F37 : {134, 234, 235, 345}
F38 : {134, 234, 125, 235, 345}
F39 : {134, 234, 135, 235, 345}
F40 : {134, 234, 125, 135, 235, 345}
F41 : {134, 234, 145, 345}
F42 : {134, 234, 125, 145, 345}
F43 : {134, 234, 235, 145, 345}
F44 : {134, 234, 125, 235, 145, 345}
F45 : {134, 234, 245, 345}
F46 : {134, 234, 125, 245, 345}
F47 : {134, 234, 135, 245, 345}
F48 : {134, 234, 125, 135, 245, 345}
F49 : {134, 234, 145, 245, 345}
F50 : {134, 234, 125, 145, 245, 345}

Basis :
B1  : (F2)
B2  : (F3)+(F5)+(F9)+(F17)
B3  : (F4)+(F6)+(F10)+(F18)
B4  : (F7)+(F25)
B5  : (F8)+(F26)
B6  : (F11)+(F21)
B7  : (F12)+(F22)
B8  : (F13)+(F19)
B9  : (F14)+(F20)
B10 : (F15)+(F23)+(F27)+(F29)
B11 : (F16)+(F24)+(F28)+(F30)
B12 : 2(F1)+2(F31)+13(F32)-15(F33)-4(F34)-(F39)-(F40)-(F49)-(F50)
B13 : 2(F1)+2(F31)-(F32)-(F33)-4(F34)-(F39)-(F40)-(F49)-(F50)
B14 : (F35)+(F37)+(F41)+(F45)
B15 : (F36)+(F38)+(F42)+(F46)
B16 : 2(F1)+2(F31)-(F32)-(F33)-4(F34)+13(F39)-15(F40)+13(F49)-15(F50)
B17 : (F43)+(F47)
B18 : (F44)+(F48)

Matrix :
203129/50000 207329/500000 -827979/1000000 63051/1000000 -619917/500000 -649641/1000000 38909/100000 7541/5000 285217/1000000 -474261/500000 -82351/500000 241317/7000000 227289/3500000 1158687/1000000 166981/100000 611617/14000000 -1467777/500000 7107/100000
207329/500000 760567/1000000 -182041/1000000 -336803/1000000 -45949/62500 -323953/1000000 -28947/250000 126163/500000 1153/2000 -82973/125000 55721/1000000 17337/800000 -119947/1400000 -142631/500000 606921/1000000 -3449/500000 -20659/31250 150249/500000
-827979/1000000 -182041/1000000 1514187/1000000 8089/500000 29593/40000 2002703/1000000 178537/250000 -24301/200000 -33641/1000000 46179/100000 617/4000 -1909/56000 84549/250000 -695859/1000000 38827/100000 1794259/28000000 4537/50000 -24529/40000
63051/1000000 -336803/1000000 8089/500000 50267/100000 925441/1000000 748157/1000000 412309/1000000 3277/250000 -829933/1000000 504841/1000000 -418487/1000000 -441187/14000000 1504563/7000000 94579/200000 -122879/1000000 888621/28000000 13053/50000 -33651/250000
-619917/500000 -45949/62500 29593/40000 925441/1000000 3589849/1000000 51451/20000 27281/20000 -567919/500000 -137807/62500 227609/200000 -865083/500000 -380031/2800000 1385157/1750000 -587/20000 -97731/1000000 257919/2800000 1531293/500000 298057/1000000
-649641/1000000 -323953/1000000 2002703/1000000 748157/1000000 51451/20000 530367/100000 1121411/500000 125359/500000 -72147/62500 1494413/1000000 -111947/500000 -437889/4000000 528701/500000 -458541/1000000 1116691/1000000 5520973/28000000 -246203/1000000 -1610367/1000000
38909/100000 -28947/250000 178537/250000 412309/1000000 27281/20000 1121411/500000 14771/12500 71233/500000 -191381/250000 53281/125000 -114573/200000 -107337/1750000 197709/350000 3051/1000000 219483/250000 4427/44800 -7021/1000000 -356189/1000000
7541/5000 126163/500000 -24301/200000 3277/250000 -567919/500000 125359/500000 71233/500000 327039/250000 255057/500000 -279603/1000000 113917/200000 144681/3500000 -278651/7000000 521327/1000000 380401/500000 99753/3500000 -20527/8000 -22647/40000
285217/1000000 1153/2000 -33641/1000000 -829933/1000000 -137807/62500 -72147/62500 -191381/250000 255057/500000 1776527/1000000 -649287/1000000 348059/250000 455601/5600000 -3162517/7000000 -570461/1000000 6559/50000 -96433/2000000 -53329/31250 -223441/500000
-474261/500000 -82973/125000 46179/100000 504841/1000000 227609/200000 1494413/1000000 53281/125000 -279603/1000000 -649287/1000000 827247/500000 694831/1000000 -944273/28000000 222619/1000000 15847/125000 -556657/500000 1158491/28000000 111387/200000 -18571/12500
-82351/500000 55721/1000000 617/4000 -418487/1000000 -865083/500000 -111947/500000 -114573/200000 113917/200000 348059/250000 694831/1000000 454903/200000 257451/3500000 -1299297/3500000 -235001/1000000 -43139/50000 -79391/3500000 -378509/200000 -187941/100000
241317/7000000 17337/800000 -1909/56000 -441187/14000000 -380031/2800000 -437889/4000000 -107337/1750000 144681/3500000 455601/5600000 -944273/28000000 257451/3500000 4329151/784000000 -168659/4900000 5097/700000 -476433/28000000 -478363/112000000 -3178587/28000000 -237999/14000000
227289/3500000 -119947/1400000 84549/250000 1504563/7000000 1385157/1750000 528701/500000 197709/350000 -278651/7000000 -3162517/7000000 222619/1000000 -1299297/3500000 -168659/4900000 6893151/24500000 -151253/7000000 11371/31250 8891033/196000000 346091/1400000 -307991/3500000
1158687/1000000 -142631/500000 -695859/1000000 94579/200000 -587/20000 -458541/1000000 3051/1000000 521327/1000000 -570461/1000000 15847/125000 -235001/1000000 5097/700000 -151253/7000000 229247/200000 -104007/1000000 4217/2800000 -159251/200000 -11993/500000
166981/100000 606921/1000000 38827/100000 -122879/1000000 -97731/1000000 1116691/1000000 219483/250000 380401/500000 6559/50000 -556657/500000 -43139/50000 -476433/28000000 11371/31250 -104007/1000000 2168053/1000000 2107461/28000000 -10953/8000 65623/100000
611617/14000000 -3449/500000 1794259/28000000 888621/28000000 257919/2800000 5520973/28000000 4427/44800 99753/3500000 -96433/2000000 1158491/28000000 -79391/3500000 -478363/112000000 8891033/196000000 4217/2800000 2107461/28000000 3398799/392000000 -1171463/28000000 -1521277/28000000
-1467777/500000 -20659/31250 4537/50000 13053/50000 1531293/500000 -246203/1000000 -7021/1000000 -20527/8000 -53329/31250 111387/200000 -378509/200000 -3178587/28000000 346091/1400000 -159251/200000 -10953/8000 -1171463/28000000 5785459/1000000 1592039/1000000
7107/100000 150249/500000 -24529/40000 -33651/250000 298057/1000000 -1610367/1000000 -356189/1000000 -22647/40000 -223441/500000 -18571/12500 -187941/100000 -237999/14000000 -307991/3500000 -11993/500000 65623/100000 -1521277/28000000 1592039/1000000 1210659/500000


--- Term 11 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 44
Matrix dimension : 27

Flags :
F1  : {134, 234, 135}
F2  : {134, 234, 125, 135}
F3  : {134, 234, 235}
F4  : {134, 234, 125, 235}
F5  : {134, 234, 135, 235}
F6  : {134, 234, 125, 135, 235}
F7  : {134, 234, 145}
F8  : {134, 234, 125, 145}
F9  : {134, 234, 135, 145}
F10 : {134, 234, 125, 135, 145}
F11 : {134, 234, 235, 145}
F12 : {134, 234, 125, 235, 145}
F13 : {134, 234, 135, 235, 145}
F14 : {134, 234, 125, 135, 235, 145}
F15 : {134, 234, 245}
F16 : {134, 234, 125, 245}
F17 : {134, 234, 135, 245}
F18 : {134, 234, 125, 135, 245}
F19 : {134, 234, 235, 245}
F20 : {134, 234, 125, 235, 245}
F21 : {134, 234, 135, 235, 245}
F22 : {134, 234, 125, 135, 235, 245}
F23 : {134, 234, 145, 245}
F24 : {134, 234, 125, 145, 245}
F25 : {134, 234, 135, 145, 245}
F26 : {134, 234, 125, 135, 145, 245}
F27 : {134, 234, 235, 145, 245}
F28 : {134, 234, 125, 235, 145, 245}
F29 : {134, 234, 135, 345}
F30 : {134, 234, 125, 135, 345}
F31 : {134, 234, 235, 345}
F32 : {134, 234, 125, 235, 345}
F33 : {134, 234, 135, 235, 345}
F34 : {134, 234, 125, 135, 235, 345}
F35 : {134, 234, 145, 345}
F36 : {134, 234, 125, 145, 345}
F37 : {134, 234, 235, 145, 345}
F38 : {134, 234, 125, 235, 145, 345}
F39 : {134, 234, 245, 345}
F40 : {134, 234, 125, 245, 345}
F41 : {134, 234, 135, 245, 345}
F42 : {134, 234, 125, 135, 245, 345}
F43 : {134, 234, 145, 245, 345}
F44 : {134, 234, 125, 145, 245, 345}

Basis :
B1  : (F1)-(F3)
B2  : (F1)-(F7)
B3  : (F1)-(F15)
B4  : (F2)-(F4)
B5  : (F2)-(F8)
B6  : (F2)-(F16)
B7  : (F5)-(F23)
B8  : (F6)-(F24)
B9  : (F9)-(F19)
B10 : (F10)-(F20)
B11 : (F11)-(F17)
B12 : (F12)-(F18)
B13 : (F13)-(F21)
B14 : (F13)-(F25)
B15 : (F13)-(F27)
B16 : (F14)-(F22)
B17 : (F14)-(F26)
B18 : (F14)-(F28)
B19 : (F29)-(F31)
B20 : (F29)-(F35)
B21 : (F29)-(F39)
B22 : (F30)-(F32)
B23 : (F30)-(F36)
B24 : (F30)-(F40)
B25 : (F33)+(F34)-(F43)-(F44)
B26 : (F37)-(F41)
B27 : (F38)-(F42)

Matrix :
462659/62500 -551203/200000 -573959/1000000 270609/125000 -2526109/1000000 120223/62500 -148037/500000 -59599/500000 424777/1000000 -4249/500000 -601477/250000 -347337/200000 -385903/1000000 -325361/250000 381487/1000000 -821109/1000000 -45071/250000 39693/100000 -4701/200000 65947/40000 -507453/500000 525827/500000 375281/500000 -1312939/1000000 21109/250000 -341487/100000 -1911681/500000
-551203/200000 462659/62500 -4072569/1000000 -2526109/1000000 270609/125000 -1562331/1000000 148037/500000 59599/500000 -424777/1000000 4249/500000 -601477/250000 -347337/200000 -325361/250000 -385903/1000000 65293/50000 -45071/250000 -821109/1000000 604463/1000000 65947/40000 -4701/200000 -305131/500000 375281/500000 525827/500000 -489277/1000000 -21109/250000 -341487/100000 -1911681/500000
-573959/1000000 -4072569/1000000 462659/62500 120223/62500 -1562331/1000000 270609/125000 148037/500000 59599/500000 424777/1000000 -4249/500000 601477/250000 347337/200000 381487/1000000 65293/50000 -385903/1000000 39693/100000 604463/1000000 -821109/1000000 -507453/500000 -305131/500000 -4701/200000 -1312939/1000000 -489277/1000000 525827/500000 -21109/250000 341487/100000 1911681/500000
270609/125000 -2526109/1000000 120223/62500 9114373/1000000 -5298409/1000000 -1301361/1000000 -78181/250000 -24459/1000000 6613/50000 597/250000 1060481/1000000 -104583/1000000 -98141/1000000 1366047/1000000 -19381/1000000 -125591/1000000 415841/500000 97373/1000000 -326461/500000 -183361/200000 374203/500000 -43343/50000 -73591/500000 650907/1000000 72531/125000 1164/625 -136713/1000000
-2526109/1000000 270609/125000 -1562331/1000000 -5298409/1000000 9114373/1000000 -1257301/500000 78181/250000 24459/1000000 -6613/50000 -597/250000 1060481/1000000 -104583/1000000 1366047/1000000 -98141/1000000 -312131/250000 415841/500000 -125591/1000000 -100433/125000 -183361/200000 -326461/500000 821321/1000000 -73591/500000 -43343/50000 72627/200000 -72531/125000 1164/625 -136713/1000000
120223/62500 -1562331/1000000 270609/125000 -1301361/1000000 -1257301/500000 9114373/1000000 78181/250000 24459/1000000 6613/50000 597/250000 -1060481/1000000 104583/1000000 -19381/1000000 -312131/250000 -98141/1000000 97373/1000000 -100433/125000 -125591/1000000 374203/500000 821321/1000000 -326461/500000 650907/1000000 72627/200000 -43343/50000 -72531/125000 -1164/625 136713/1000000
-148037/500000 148037/500000 148037/500000 -78181/250000 78181/250000 78181/250000 1249797/1000000 1540047/1000000 0/1 0/1 0/1 0/1 -388557/1000000 388557/1000000 388557/1000000 -130147/125000 130147/125000 130147/125000 -35781/125000 35781/125000 35781/125000 -482493/1000000 482493/1000000 482493/1000000 1103413/1000000 0/1 0/1
-59599/500000 59599/500000 59599/500000 -24459/1000000 24459/1000000 24459/1000000 1540047/1000000 554541/250000 0/1 0/1 0/1 0/1 -315943/1000000 315943/1000000 315943/1000000 -810659/500000 810659/500000 810659/500000 -314777/500000 314777/500000 314777/500000 -265879/500000 265879/500000 265879/500000 3415031/2000000 0/1 0/1
424777/1000000 -424777/1000000 424777/1000000 6613/50000 -6613/50000 6613/50000 0/1 0/1 65573/250000 -2921/500000 0/1 0/1 16347/1000000 -16347/1000000 16347/1000000 -105637/1000000 105637/1000000 -105637/1000000 -332019/1000000 332019/1000000 -332019/1000000 -10199/250000 10199/250000 -10199/250000 0/1 0/1 0/1
-4249/500000 4249/500000 -4249/500000 597/250000 -597/250000 597/250000 0/1 0/1 -2921/500000 1169/1000000 0/1 0/1 -93/500000 93/500000 -93/500000 683/125000 -683/125000 683/125000 4847/500000 -4847/500000 4847/500000 887/500000 -887/500000 887/500000 0/1 0/1 0/1
-601477/250000 -601477/250000 601477/250000 1060481/1000000 1060481/1000000 -1060481/1000000 0/1 0/1 0/1 0/1 3446821/500000 1981531/500000 8537/3125 8537/3125 -8537/3125 60157/40000 60157/40000 -60157/40000 -48554/15625 -48554/15625 48554/15625 -2604627/1000000 -2604627/1000000 2604627/1000000 0/1 492517/50000 853347/100000
-347337/200000 -347337/200000 347337/200000 -104583/1000000 -104583/1000000 104583/1000000 0/1 0/1 0/1 0/1 1981531/500000 1801367/500000 648349/500000 648349/500000 -648349/500000 805521/1000000 805521/1000000 -805521/1000000 -353291/250000 -353291/250000 353291/250000 -1438543/1000000 -1438543/1000000 1438543/1000000 0/1 1072527/200000 7483767/1000000
-385903/1000000 -325361/250000 381487/1000000 -98141/1000000 1366047/1000000 -19381/1000000 -388557/1000000 -315943/1000000 16347/1000000 -93/500000 8537/3125 648349/500000 2232511/1000000 223717/1000000 -2131571/1000000 427679/500000 402627/1000000 -419153/500000 -1832823/1000000 -97439/100000 1767237/1000000 -538951/1000000 -810891/500000 285031/500000 -65881/200000 4060027/1000000 56109/20000
-325361/250000 -385903/1000000 65293/50000 1366047/1000000 -98141/1000000 -312131/250000 388557/1000000 315943/1000000 -16347/1000000 93/500000 8537/3125 648349/500000 223717/1000000 2232511/1000000 -20291/62500 402627/1000000 427679/500000 -419679/1000000 -97439/100000 -1832823/1000000 1039977/1000000 -810891/500000 -538951/1000000 1590671/1000000 65881/200000 4060027/1000000 56109/20000
381487/1000000 65293/50000 -385903/1000000 -19381/1000000 -312131/250000 -98141/1000000 388557/1000000 315943/1000000 16347/1000000 -93/500000 -8537/3125 -648349/500000 -2131571/1000000 -20291/62500 2232511/1000000 -419153/500000 -419679/1000000 427679/500000 1767237/1000000 1039977/1000000 -1832823/1000000 285031/500000 1590671/1000000 -538951/1000000 65881/200000 -4060027/1000000 -56109/20000
-821109/1000000 -45071/250000 39693/100000 -125591/1000000 415841/500000 97373/1000000 -130147/125000 -810659/500000 -105637/1000000 683/125000 60157/40000 805521/1000000 427679/500000 402627/1000000 -419153/500000 481621/250000 -5901/5000 -337181/200000 13101/500000 -188907/125000 36531/125000 -194667/1000000 -196523/200000 278281/1000000 -301887/200000 2212109/1000000 53329/31250
-45071/250000 -821109/1000000 604463/1000000 415841/500000 -125591/1000000 -100433/125000 130147/125000 810659/500000 105637/1000000 -683/125000 60157/40000 805521/1000000 402627/1000000 427679/500000 -419679/1000000 -5901/5000 481621/250000 939621/1000000 -188907/125000 13101/500000 596403/500000 -196523/200000 -194667/1000000 899/1000 301887/200000 2212109/1000000 53329/31250
39693/100000 604463/1000000 -821109/1000000 97373/1000000 -100433/125000 -125591/1000000 130147/125000 810659/500000 -105637/1000000 683/125000 -60157/40000 -805521/1000000 -419153/500000 -419679/1000000 427679/500000 -337181/200000 939621/1000000 481621/250000 36531/125000 596403/500000 13101/500000 278281/1000000 899/1000 -194667/1000000 301887/200000 -2212109/1000000 -53329/31250
-4701/200000 65947/40000 -507453/500000 -326461/500000 -183361/200000 374203/500000 -35781/125000 -314777/500000 -332019/1000000 4847/500000 -48554/15625 -353291/250000 -1832823/1000000 -97439/100000 1767237/1000000 13101/500000 -188907/125000 36531/125000 746269/250000 688159/1000000 -1835281/1000000 1164939/1000000 1278607/1000000 -265557/250000 -583557/1000000 -2318747/500000 -730663/250000
65947/40000 -4701/200000 -305131/500000 -183361/200000 -326461/500000 821321/1000000 35781/125000 314777/500000 332019/1000000 -4847/500000 -48554/15625 -353291/250000 -97439/100000 -1832823/1000000 1039977/1000000 -188907/125000 13101/500000 596403/500000 688159/1000000 746269/250000 -367591/200000 1278607/1000000 1164939/1000000 -1381319/1000000 583557/1000000 -2318747/500000 -730663/250000
-507453/500000 -305131/500000 -4701/200000 374203/500000 821321/1000000 -326461/500000 35781/125000 314777/500000 -332019/1000000 4847/500000 48554/15625 353291/250000 1767237/1000000 1039977/1000000 -1832823/1000000 36531/125000 596403/500000 13101/500000 -1835281/1000000 -367591/200000 746269/250000 -265557/250000 -1381319/1000000 1164939/1000000 583557/1000000 2318747/500000 730663/250000
525827/500000 375281/500000 -1312939/1000000 -43343/50000 -73591/500000 650907/1000000 -482493/1000000 -265879/500000 -10199/250000 887/500000 -2604627/1000000 -1438543/1000000 -538951/1000000 -810891/500000 285031/500000 -194667/1000000 -196523/200000 278281/1000000 1164939/1000000 1278607/1000000 -265557/250000 1401991/1000000 314063/500000 -1353457/1000000 -83063/200000 -381303/100000 -311427/100000
375281/500000 525827/500000 -489277/1000000 -73591/500000 -43343/50000 72627/200000 482493/1000000 265879/500000 10199/250000 -887/500000 -2604627/1000000 -1438543/1000000 -810891/500000 -538951/1000000 1590671/1000000 -196523/200000 -194667/1000000 899/1000 1278607/1000000 1164939/1000000 -1381319/1000000 314063/500000 1401991/1000000 -676661/1000000 83063/200000 -381303/100000 -311427/100000
-1312939/1000000 -489277/1000000 525827/500000 650907/1000000 72627/200000 -43343/50000 482493/1000000 265879/500000 -10199/250000 887/500000 2604627/1000000 1438543/1000000 285031/500000 1590671/1000000 -538951/1000000 278281/1000000 899/1000 -194667/1000000 -265557/250000 -1381319/1000000 1164939/1000000 -1353457/1000000 -676661/1000000 1401991/1000000 83063/200000 381303/100000 311427/100000
21109/250000 -21109/250000 -21109/250000 72531/125000 -72531/125000 -72531/125000 1103413/1000000 3415031/2000000 0/1 0/1 0/1 0/1 -65881/200000 65881/200000 65881/200000 -301887/200000 301887/200000 301887/200000 -583557/1000000 583557/1000000 583557/1000000 -83063/200000 83063/200000 83063/200000 3221449/2000000 0/1 0/1
-341487/100000 -341487/100000 341487/100000 1164/625 1164/625 -1164/625 0/1 0/1 0/1 0/1 492517/50000 1072527/200000 4060027/1000000 4060027/1000000 -4060027/1000000 2212109/1000000 2212109/1000000 -2212109/1000000 -2318747/500000 -2318747/500000 2318747/500000 -381303/100000 -381303/100000 381303/100000 0/1 7220883/500000 5814821/500000
-1911681/500000 -1911681/500000 1911681/500000 -136713/1000000 -136713/1000000 136713/1000000 0/1 0/1 0/1 0/1 853347/100000 7483767/1000000 56109/20000 56109/20000 -56109/20000 53329/31250 53329/31250 -53329/31250 -730663/250000 -730663/250000 730663/250000 -311427/100000 -311427/100000 311427/100000 0/1 5814821/500000 1589149/100000


--- Term 12 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 45
Matrix dimension : 11

Flags :
F1  : {124, 134, 234}
F2  : {124, 134, 234, 125}
F3  : {124, 134, 234, 135}
F4  : {124, 134, 234, 125, 135}
F5  : {124, 134, 234, 235}
F6  : {124, 134, 234, 125, 235}
F7  : {124, 134, 234, 135, 235}
F8  : {124, 134, 234, 125, 135, 235}
F9  : {124, 134, 234, 145}
F10 : {124, 134, 234, 125, 145}
F11 : {124, 134, 234, 135, 145}
F12 : {124, 134, 234, 125, 135, 145}
F13 : {124, 134, 234, 235, 145}
F14 : {124, 134, 234, 125, 235, 145}
F15 : {124, 134, 234, 135, 235, 145}
F16 : {124, 134, 234, 125, 135, 235, 145}
F17 : {124, 134, 234, 245}
F18 : {124, 134, 234, 125, 245}
F19 : {124, 134, 234, 135, 245}
F20 : {124, 134, 234, 125, 135, 245}
F21 : {124, 134, 234, 235, 245}
F22 : {124, 134, 234, 125, 235, 245}
F23 : {124, 134, 234, 135, 235, 245}
F24 : {124, 134, 234, 125, 135, 235, 245}
F25 : {124, 134, 234, 145, 245}
F26 : {124, 134, 234, 135, 145, 245}
F27 : {124, 134, 234, 235, 145, 245}
F28 : {124, 134, 234, 135, 235, 145, 245}
F29 : {124, 134, 234, 345}
F30 : {124, 134, 234, 125, 345}
F31 : {124, 134, 234, 135, 345}
F32 : {124, 134, 234, 125, 135, 345}
F33 : {124, 134, 234, 235, 345}
F34 : {124, 134, 234, 125, 235, 345}
F35 : {124, 134, 234, 135, 235, 345}
F36 : {124, 134, 234, 125, 135, 235, 345}
F37 : {124, 134, 234, 145, 345}
F38 : {124, 134, 234, 125, 145, 345}
F39 : {124, 134, 234, 235, 145, 345}
F40 : {124, 134, 234, 125, 235, 145, 345}
F41 : {124, 134, 234, 245, 345}
F42 : {124, 134, 234, 125, 245, 345}
F43 : {124, 134, 234, 135, 245, 345}
F44 : {124, 134, 234, 125, 135, 245, 345}
F45 : {124, 134, 234, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F5)
B3  : (F4)+(F6)+(F7)
B4  : 10(F8)-(F12)+2(F16)-(F22)+2(F24)-(F25)+3(F28)-(F35)+2(F36)-(F37)+3(F40)-(F41)+3(F44)-5(F45)
B5  : (F9)+(F17)+(F29)
B6  : (F10)+(F11)+(F18)+(F21)+(F31)+(F33)
B7  : (F13)+(F19)+(F30)
B8  : (F14)+(F15)+(F20)+(F23)+(F32)+(F34)
B9  : 2(F8)+11(F12)+6(F16)+11(F22)+6(F24)-17(F25)-5(F28)+11(F35)+6(F36)-17(F37)-5(F40)-17(F41)-5(F44)-(F45)
B10 : (F26)+(F27)+(F38)+(F39)+(F42)+(F43)
B11 : 6(F8)+5(F12)-10(F16)+5(F22)-10(F24)+5(F25)+13(F28)+5(F35)-10(F36)+5(F37)+13(F40)+5(F41)+13(F44)-3(F45)

Matrix :
449423/1000000 -709439/1000000 13601/62500 -623/80000 251221/1000000 -98511/250000 790709/1000000 -113239/200000 411/875000 407343/1000000 1416301/28000000
-709439/1000000 1189329/1000000 -340501/1000000 171303/14000000 -437089/1000000 77549/125000 -1249223/1000000 894193/1000000 -21591/28000000 -160829/250000 -1119227/14000000
13601/62500 -340501/1000000 345217/1000000 -13761/3500000 4137/500000 -39179/200000 184829/500000 -57383/200000 3977/14000000 3056/15625 343437/14000000
-623/80000 171303/14000000 -13761/3500000 27807/196000000 -2113/500000 13661/2000000 -47953/3500000 19673/2000000 -2629529130889456033397/396681469919590086000000000 -99067/14000000 -2898229971822022659797/3305678915996584050000000
251221/1000000 -437089/1000000 4137/500000 -2113/500000 366053/1000000 -13681/62500 44401/100000 -155383/500000 7523/28000000 22779/100000 198239/7000000
-98511/250000 77549/125000 -39179/200000 13661/2000000 -13681/62500 348579/1000000 -693623/1000000 497021/1000000 -3061/7000000 -14299/40000 -621603/14000000
790709/1000000 -1249223/1000000 184829/500000 -47953/3500000 44401/100000 -693623/1000000 1402241/1000000 -998259/1000000 23041/28000000 358817/500000 2494449/28000000
-113239/200000 894193/1000000 -57383/200000 19673/2000000 -155383/500000 497021/1000000 -998259/1000000 89673/125000 -8199/14000000 -128447/250000 -127577/2000000
411/875000 -21591/28000000 3977/14000000 -2629529130889456033397/396681469919590086000000000 7523/28000000 -3061/7000000 23041/28000000 -8199/14000000 367/156800000 11769/28000000 10533/196000000
407343/1000000 -160829/250000 3056/15625 -99067/14000000 22779/100000 -14299/40000 358817/500000 -128447/250000 11769/28000000 369849/1000000 642483/14000000
1416301/28000000 -1119227/14000000 343437/14000000 -2898229971822022659797/3305678915996584050000000 198239/7000000 -621603/14000000 2494449/28000000 -127577/2000000 10533/196000000 642483/14000000 319163/56000000


--- Term 13 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 42
Matrix dimension : 27

Flags :
F1  : {124, 134, 234, 125}
F2  : {124, 134, 234, 135}
F3  : {124, 134, 234, 125, 135}
F4  : {124, 134, 234, 235}
F5  : {124, 134, 234, 125, 235}
F6  : {124, 134, 234, 135, 235}
F7  : {124, 134, 234, 145}
F8  : {124, 134, 234, 125, 145}
F9  : {124, 134, 234, 135, 145}
F10 : {124, 134, 234, 125, 135, 145}
F11 : {124, 134, 234, 235, 145}
F12 : {124, 134, 234, 125, 235, 145}
F13 : {124, 134, 234, 135, 235, 145}
F14 : {124, 134, 234, 125, 135, 235, 145}
F15 : {124, 134, 234, 245}
F16 : {124, 134, 234, 125, 245}
F17 : {124, 134, 234, 135, 245}
F18 : {124, 134, 234, 125, 135, 245}
F19 : {124, 134, 234, 235, 245}
F20 : {124, 134, 234, 125, 235, 245}
F21 : {124, 134, 234, 135, 235, 245}
F22 : {124, 134, 234, 125, 135, 235, 245}
F23 : {124, 134, 234, 145, 245}
F24 : {124, 134, 234, 135, 145, 245}
F25 : {124, 134, 234, 235, 145, 245}
F26 : {124, 134, 234, 135, 235, 145, 245}
F27 : {124, 134, 234, 345}
F28 : {124, 134, 234, 125, 345}
F29 : {124, 134, 234, 135, 345}
F30 : {124, 134, 234, 125, 135, 345}
F31 : {124, 134, 234, 235, 345}
F32 : {124, 134, 234, 125, 235, 345}
F33 : {124, 134, 234, 135, 235, 345}
F34 : {124, 134, 234, 125, 135, 235, 345}
F35 : {124, 134, 234, 145, 345}
F36 : {124, 134, 234, 125, 145, 345}
F37 : {124, 134, 234, 235, 145, 345}
F38 : {124, 134, 234, 125, 235, 145, 345}
F39 : {124, 134, 234, 245, 345}
F40 : {124, 134, 234, 125, 245, 345}
F41 : {124, 134, 234, 135, 245, 345}
F42 : {124, 134, 234, 125, 135, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F3)-(F5)
B4  : (F3)-(F6)
B5  : (F7)-(F15)
B6  : (F7)-(F27)
B7  : (F8)-(F9)
B8  : (F8)-(F16)
B9  : (F8)-(F19)
B10 : (F8)-(F29)
B11 : (F8)-(F31)
B12 : (F11)-(F17)
B13 : (F11)-(F28)
B14 : (F12)-(F13)
B15 : (F12)-(F18)
B16 : (F12)-(F21)
B17 : (F12)-(F30)
B18 : (F12)-(F32)
B19 : (F10)-2(F20)-(F22)-2(F23)-(F26)+(F33)+(F34)+3(F35)+(F38)-(F39)
B20 : 3(F10)+(F14)-(F20)+3(F23)+(F26)-2(F33)-(F34)+(F35)-4(F39)-(F42)
B21 : (F24)-(F25)
B22 : (F24)-(F36)
B23 : (F24)-(F37)
B24 : (F24)-(F40)
B25 : (F24)-(F41)
B26 : (F10)-(F14)-(F20)+2(F22)+(F23)+(F26)-(F34)-(F35)-2(F38)+(F42)
B27 : 2(F10)-3(F14)-(F20)+(F22)-(F23)-2(F26)-(F33)+2(F34)-(F38)+(F39)+3(F42)

Matrix :
1055419/250000 -2110829/1000000 902551/1000000 -225639/500000 420559/500000 -210281/500000 -173193/1000000 68529/100000 171323/250000 -86599/500000 -512097/1000000 885767/500000 -885771/1000000 -1341151/1000000 897967/500000 1795931/1000000 -670579/500000 -227391/500000 2545531/3000000 3899/18750 775581/500000 -752867/250000 -752867/250000 1551149/1000000 292061/200000 -1560351/2000000 -86521/1000000
-2110829/1000000 1055401/250000 -451273/1000000 -451257/1000000 -105139/250000 -420539/1000000 342637/500000 -64011/125000 -173199/1000000 -512079/1000000 -34637/200000 -885763/1000000 -442869/500000 17959/10000 -7106/15625 -670569/500000 -454751/1000000 -268223/200000 -1766833/6000000 -675451/1000000 182533/125000 387787/250000 1460307/1000000 -3011413/1000000 -752853/250000 249541/1200000 805967/1500000
902551/1000000 -451273/1000000 734611/500000 -734611/1000000 -35723/500000 17861/500000 -16547/1000000 9423/31250 301537/1000000 -16549/1000000 -71247/250000 131889/250000 -263779/1000000 -17006/15625 74529/50000 74529/50000 -1088387/1000000 -100549/250000 1293823/6000000 311291/6000000 208391/500000 -48407/62500 -48407/62500 208389/500000 357729/1000000 -1153733/6000000 -11187/500000
-225639/500000 -451257/1000000 -734611/1000000 1469217/1000000 17861/500000 -71451/1000000 -35623/125000 -331/20000 -284987/1000000 75383/250000 150767/500000 -263779/1000000 131887/250000 -201093/500000 -17006/15625 -201099/500000 745287/500000 149057/100000 -7069/50000 357007/3000000 -1549/2000 178867/500000 416781/1000000 357717/1000000 208383/500000 421217/3000000 -166343/1500000
420559/500000 -105139/250000 -35723/500000 17861/500000 470523/250000 -941047/1000000 18833/500000 518039/500000 1036079/1000000 1177/31250 -67109/62500 335721/1000000 -167861/1000000 -146473/1000000 149369/1000000 18671/125000 -5859/40000 -579/200000 385781/2000000 93949/2000000 184329/500000 -337843/500000 -337843/500000 184327/500000 307027/1000000 -351023/2000000 -1583/80000
-210281/500000 -420539/1000000 17861/500000 -71451/1000000 -941047/1000000 1882087/1000000 -1073739/1000000 37663/1000000 -1073743/1000000 518037/500000 259019/250000 -167861/1000000 335713/1000000 -721/250000 -18309/125000 -1449/500000 149361/1000000 149357/1000000 -126127/1000000 159503/1500000 -675673/1000000 38379/125000 184329/500000 153507/500000 368641/1000000 385607/3000000 -50673/500000
-173193/1000000 342637/500000 -16547/1000000 -35623/125000 18833/500000 -1073739/1000000 712971/200000 24439/31250 -608819/1000000 -437381/125000 24439/31250 -23537/250000 -4837/50000 80043/200000 17203/125000 -69993/200000 -29833/125000 -12211/500000 -153737/6000000 -259499/3000000 212253/1000000 38953/200000 105419/1000000 -361241/1000000 -79957/200000 7113/500000 140519/2000000
68529/100000 -64011/125000 9423/31250 -331/20000 518039/500000 37663/1000000 24439/31250 1782429/500000 -25527/25000 -608819/1000000 156409/200000 11931/62500 -11769/125000 -6107/250000 12507/31250 75221/1000000 -87493/250000 137621/1000000 208513/2000000 211031/6000000 48693/250000 -199899/500000 -180627/500000 124297/500000 212259/1000000 -187909/2000000 -907/46875
171323/250000 -173199/1000000 301537/1000000 -284987/1000000 1036079/1000000 -1073743/1000000 -608819/1000000 -25527/25000 3564859/1000000 782047/1000000 -874763/250000 190897/1000000 -48373/500000 -349971/1000000 37611/500000 12507/31250 -2443/100000 -59667/250000 649399/6000000 33493/2000000 124299/500000 -72251/200000 -399799/1000000 19477/100000 6589/62500 -150677/1500000 -14281/6000000
-86599/500000 -512079/1000000 -16549/1000000 75383/250000 1177/31250 518037/500000 -437381/125000 -608819/1000000 782047/1000000 712971/200000 -1021083/1000000 -1883/20000 19089/100000 -238663/1000000 -21873/62500 68811/500000 400217/1000000 75213/1000000 -361237/6000000 65777/1000000 -361243/1000000 105423/1000000 12173/62500 53063/250000 248587/1000000 62757/1000000 -368297/6000000
-512097/1000000 -34637/200000 -71247/250000 150767/500000 -67109/62500 259019/250000 24439/31250 156409/200000 -874763/250000 -1021083/1000000 1782429/500000 -24187/250000 190893/1000000 13763/100000 -24431/1000000 -238673/1000000 75219/1000000 200109/500000 -235901/3000000 153983/3000000 -24987/62500 106133/500000 248601/1000000 105413/1000000 194759/1000000 47837/600000 -5091/100000
885767/500000 -885763/1000000 131889/250000 -263779/1000000 335721/1000000 -167861/1000000 -23537/250000 11931/62500 190897/1000000 -1883/20000 -24187/250000 428679/500000 -428681/1000000 -157157/200000 131597/125000 42111/40000 -196447/250000 -266991/1000000 2338999/6000000 114181/1200000 142439/200000 -691567/500000 -691567/500000 712189/1000000 335469/500000 -712081/2000000 -239431/6000000
-885771/1000000 -442869/500000 -263779/1000000 131887/250000 -167861/1000000 335713/1000000 -4837/50000 -11769/125000 -48373/500000 19089/100000 190893/1000000 -428681/1000000 857347/1000000 -10679/40000 -98223/125000 -53399/200000 210553/200000 26319/25000 -10191/40000 13429/62500 -276623/200000 134189/200000 142439/200000 670919/1000000 71217/100000 1565327/6000000 -123383/600000
-1341151/1000000 17959/10000 -17006/15625 -201093/500000 -146473/1000000 -721/250000 80043/200000 -6107/250000 -349971/1000000 -238663/1000000 13763/100000 -157157/200000 -10679/40000 1396373/500000 -314823/250000 -1237187/500000 5593/100000 -125927/100000 -1609789/6000000 -160091/500000 13813/40000 1191609/1000000 561981/500000 -312199/200000 -382043/250000 1287803/6000000 237889/1000000
897967/500000 -7106/15625 74529/50000 -17006/15625 149369/1000000 -18309/125000 17203/125000 12507/31250 37611/500000 -21873/62500 -24431/1000000 131597/125000 -98223/125000 -314823/250000 2792761/1000000 1072141/500000 -123719/50000 -251857/200000 1364821/3000000 21491/3000000 148951/125000 -1528199/1000000 -1561021/1000000 214149/500000 43169/125000 -2489767/6000000 218147/6000000
1795931/1000000 -670569/500000 74529/50000 -201099/500000 18671/125000 -1449/500000 -69993/200000 75221/1000000 12507/31250 68811/500000 -238673/1000000 42111/40000 -53399/200000 -1237187/500000 1072141/500000 2792757/1000000 -251859/200000 13977/250000 614893/1500000 120551/600000 26769/62500 -780509/500000 -1528197/1000000 2979/2500 1123951/1000000 -267179/750000 -252193/2000000
-670579/500000 -454751/1000000 -1088387/1000000 745287/500000 -5859/40000 149361/1000000 -29833/125000 -87493/250000 -2443/100000 400217/1000000 75219/1000000 -196447/250000 210553/200000 5593/100000 -123719/50000 -251859/200000 174547/62500 1072133/500000 -760803/2000000 492821/3000000 -1561003/1000000 17562/15625 238323/200000 345327/1000000 428273/1000000 2176717/6000000 -85257/500000
-227391/500000 -268223/200000 -100549/250000 149057/100000 -579/200000 149357/1000000 -12211/500000 137621/1000000 -59667/250000 75213/1000000 200109/500000 -266991/1000000 26319/25000 -125927/100000 -251857/200000 13977/250000 1072133/500000 2792739/1000000 -1119853/6000000 1878109/6000000 -1528171/1000000 345351/1000000 53537/125000 561967/500000 595791/500000 1201963/6000000 -274247/1000000
2545531/3000000 -1766833/6000000 1293823/6000000 -7069/50000 385781/2000000 -126127/1000000 -153737/6000000 208513/2000000 649399/6000000 -361237/6000000 -235901/3000000 2338999/6000000 -10191/40000 -1609789/6000000 1364821/3000000 614893/1500000 -760803/2000000 -1119853/6000000 3435029/18000000 59231/3000000 655529/1500000 -1307059/2000000 -30823/46875 1428263/6000000 1299061/6000000 -1064323/6000000 337/112500
3899/18750 -675451/1000000 311291/6000000 357007/3000000 93949/2000000 159503/1500000 -259499/3000000 211031/6000000 33493/2000000 65777/1000000 153983/3000000 114181/1200000 13429/62500 -160091/500000 21491/3000000 120551/600000 492821/3000000 1878109/6000000 59231/3000000 147481/1200000 -2127131/6000000 -126773/750000 -909151/6000000 20781/40000 209421/400000 -108179/18000000 -201873/2000000
775581/500000 182533/125000 208391/500000 -1549/2000 184329/500000 -675673/1000000 212253/1000000 48693/250000 124299/500000 -361243/1000000 -24987/62500 142439/200000 -276623/200000 13813/40000 148951/125000 26769/62500 -1561003/1000000 -1528171/1000000 655529/1500000 -2127131/6000000 2327417/1000000 -116301/100000 -1230921/1000000 -273033/250000 -581483/500000 -268537/600000 2052667/6000000
-752867/250000 387787/250000 -48407/62500 178867/500000 -337843/500000 38379/125000 38953/200000 -199899/500000 -72251/200000 105423/1000000 106133/500000 -691567/500000 134189/200000 1191609/1000000 -1528199/1000000 -780509/500000 17562/15625 345351/1000000 -1307059/2000000 -126773/750000 -116301/100000 290931/125000 464329/200000 -123091/100000 -1162997/1000000 119539/200000 1163/15625
-752867/250000 1460307/1000000 -48407/62500 416781/1000000 -337843/500000 184329/500000 105419/1000000 -180627/500000 -399799/1000000 12173/62500 248601/1000000 -691567/500000 142439/200000 561981/500000 -1561021/1000000 -1528197/1000000 238323/200000 53537/125000 -30823/46875 -909151/6000000 -1230921/1000000 464329/200000 290931/125000 -1163/1000 -218433/200000 241247/400000 89339/1500000
1551149/1000000 -3011413/1000000 208389/500000 357717/1000000 184327/500000 153507/500000 -361241/1000000 124297/500000 19477/100000 53063/250000 105413/1000000 712189/1000000 670919/1000000 -312199/200000 214149/500000 2979/2500 345327/1000000 561967/500000 1428263/6000000 20781/40000 -273033/250000 -123091/100000 -1163/1000 1163703/500000 2321603/1000000 -170429/1000000 -98669/240000
292061/200000 -752853/250000 357729/1000000 208383/500000 307027/1000000 368641/1000000 -79957/200000 212259/1000000 6589/62500 248587/1000000 194759/1000000 335469/500000 71217/100000 -382043/250000 43169/125000 1123951/1000000 428273/1000000 595791/500000 1299061/6000000 209421/400000 -581483/500000 -1162997/1000000 -218433/200000 2321603/1000000 581851/250000 -900799/6000000 -124963/300000
-1560351/2000000 249541/1200000 -1153733/6000000 421217/3000000 -351023/2000000 385607/3000000 7113/500000 -187909/2000000 -150677/1500000 62757/1000000 47837/600000 -712081/2000000 1565327/6000000 1287803/6000000 -2489767/6000000 -267179/750000 2176717/6000000 1201963/6000000 -1064323/6000000 -108179/18000000 -268537/600000 119539/200000 241247/400000 -170429/1000000 -900799/6000000 2997667/18000000 -47813/3600000
-86521/1000000 805967/1500000 -11187/500000 -166343/1500000 -1583/80000 -50673/500000 140519/2000000 -907/46875 -14281/6000000 -368297/6000000 -5091/100000 -239431/6000000 -123383/600000 237889/1000000 218147/6000000 -252193/2000000 -85257/500000 -274247/1000000 337/112500 -201873/2000000 2052667/6000000 1163/15625 89339/1500000 -98669/240000 -124963/300000 -47813/3600000 254999/3000000


#Sharp Graphs (Complicated Case (2))
#1: Order 6 : Edges = {134, 234, 125, 135, 235, 145, 245, 126, 136, 236, 146, 246, 356, 456}
#2: Order 6 : Edges = {234, 125, 135, 145, 126, 136, 146, 246, 346, 256, 356, 456}
#3: Order 6 : Edges = {234, 125, 135, 145, 126, 136, 146, 256, 356, 456}
#4: Order 6 : Edges = {126, 136, 236, 146, 246, 346, 156, 256, 356, 456}
#5: Order 6 : Edges = {136, 236, 146, 246, 346, 156, 256, 356, 456}
#6: Order 6 : Edges = {146, 246, 346, 156, 256, 356, 456}
#7: Order 6 : Edges = {156, 256, 356, 456}
#8: Order 6 : Edges = {256, 356, 456}
#9: Order 6 : Edges = {}
#10: Order 6 : Edges = {245, 345, 126, 136, 236, 146, 246, 346, 156, 256, 356}
#11: Order 6 : Edges = {245, 345, 126, 136, 146, 156}
#12: Order 6 : Edges = {145, 245, 345, 126, 136, 236, 146, 246, 346, 156, 256, 356}
#13: Order 6 : Edges = {145, 245, 345, 146, 246, 346, 156, 256, 356}
#14: Order 6 : Edges = {135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 356, 456}
#15: Order 6 : Edges = {135, 235, 145, 245, 345, 136, 236, 146, 246, 346, 156, 256}
#16: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346, 456}
#17: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346}



==> K4+H-05-prf.txt <==
#Density : 5/9

Program                       : DensityChecker

Order of subgraphs H          : 6
Number of forbidden graphs    : 2
Forbidden graphs              :
4 : {123, 124, 134, 234}
6 : {123, 124, 134, 125, 135, 245, 345, 236, 146, 256, 456}
Forbid only induced subgraphs : no
Number of terms               : 13


--- Term 1 ---

Order of type    : 0
Order of flags   : 3
Number of flags  : 2
Matrix dimension : 1

Flags :
F1 : {}
F2 : {123}

Basis :
B1 : 5(F1)-4(F2)

Matrix :
1433100204958188283237921/160655995317433984830000000000


--- Term 2 ---

Order of type    : 1
Order of flags   : 3
Number of flags  : 2
Matrix dimension : 1

Flags :
F1 : {}
F2 : {123}

Basis :
B1 : 5(F1)-4(F2)

Matrix :
621027939871302593407423/80327997658716992415000000000


--- Term 3 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 11
Matrix dimension : 5

Flags :
F1  : {}
F2  : {124}
F3  : {134}
F4  : {124, 134}
F5  : {234}
F6  : {124, 234}
F7  : {134, 234}
F8  : {124, 134, 234}
F9  : {123, 124}
F10 : {123, 124, 134}
F11 : {123, 124, 234}

Basis :
B1 : 456(F1)+94(F2)+21(F4)+21(F6)+29(F7)-333(F8)-65(F9)+42(F10)+42(F11)
B2 : 188(F1)+915(F2)-30(F4)-30(F6)-671(F7)+56(F8)-117(F9)-60(F10)-60(F11)
B3 : (F3)+(F5)
B4 : 42(F1)-30(F2)+1181(F4)+1181(F6)+22(F7)-50(F8)+52(F9)-576(F10)-576(F11)
B5 : 10(F1)+9(F2)-4(F4)-4(F6)+16(F7)+15(F8)-106(F9)-8(F10)-8(F11)

Matrix :
7824864742624558804064115479/3891014279587038825339300000000000 2145842242908123837987747323/1746986003079894982805400000000000 -3928/4590625 4077268374939767022508120477/17120462830182970831492920000000000 -25829719965776505818089368739/940684770889174221510600000000000
2145842242908123837987747323/1746986003079894982805400000000000 9103379/2157961000000 -1674209/1469000000 -18693/107898050000 -3414969/165997000000
-3928/4590625 -1674209/1469000000 1482/3125 -16712502425716259528662624247/372944050759601815253760000000000 44324096782862142269587053877/3586000488073094377440000000000
4077268374939767022508120477/17120462830182970831492920000000000 -18693/107898050000 -16712502425716259528662624247/372944050759601815253760000000000 493774231775022860776617431/8560231415091485415746460000000000 -43686895256030672807918503/15050956334226787544169600000000
-25829719965776505818089368739/940684770889174221510600000000000 -3414969/165997000000 44324096782862142269587053877/3586000488073094377440000000000 -43686895256030672807918503/15050956334226787544169600000000 151297/399031250


--- Term 4 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 6
Matrix dimension : 2

Flags :
F1 : {134}
F2 : {124, 134}
F3 : {234}
F4 : {124, 234}
F5 : {123, 124, 134}
F6 : {123, 124, 234}

Basis :
B1 : (F1)-(F3)
B2 : (F2)-(F4)+(F5)-(F6)

Matrix :
1081473/500000 36037699812033592206215893/23130114864116040000000000
36037699812033592206215893/23130114864116040000000000 4489907/4000000


--- Term 5 ---

Order of type    : 3
Order of flags   : 4
Number of flags  : 8
Matrix dimension : 1

Flags :
F1 : {}
F2 : {124}
F3 : {134}
F4 : {124, 134}
F5 : {234}
F6 : {124, 234}
F7 : {134, 234}
F8 : {124, 134, 234}

Basis :
B1 : (F1)-2(F2)-2(F3)+(F4)-2(F5)+(F6)+(F7)-2(F8)

Matrix :
139/12500000


--- Term 6 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 64
Matrix dimension : 8

Flags :
F1  : {}
F2  : {125}
F3  : {135}
F4  : {125, 135}
F5  : {235}
F6  : {125, 235}
F7  : {135, 235}
F8  : {125, 135, 235}
F9  : {145}
F10 : {125, 145}
F11 : {135, 145}
F12 : {125, 135, 145}
F13 : {235, 145}
F14 : {125, 235, 145}
F15 : {135, 235, 145}
F16 : {125, 135, 235, 145}
F17 : {245}
F18 : {125, 245}
F19 : {135, 245}
F20 : {125, 135, 245}
F21 : {235, 245}
F22 : {125, 235, 245}
F23 : {135, 235, 245}
F24 : {125, 135, 235, 245}
F25 : {145, 245}
F26 : {125, 145, 245}
F27 : {135, 145, 245}
F28 : {125, 135, 145, 245}
F29 : {235, 145, 245}
F30 : {125, 235, 145, 245}
F31 : {135, 235, 145, 245}
F32 : {125, 135, 235, 145, 245}
F33 : {345}
F34 : {125, 345}
F35 : {135, 345}
F36 : {125, 135, 345}
F37 : {235, 345}
F38 : {125, 235, 345}
F39 : {135, 235, 345}
F40 : {125, 135, 235, 345}
F41 : {145, 345}
F42 : {125, 145, 345}
F43 : {135, 145, 345}
F44 : {125, 135, 145, 345}
F45 : {235, 145, 345}
F46 : {125, 235, 145, 345}
F47 : {135, 235, 145, 345}
F48 : {125, 135, 235, 145, 345}
F49 : {245, 345}
F50 : {125, 245, 345}
F51 : {135, 245, 345}
F52 : {125, 135, 245, 345}
F53 : {235, 245, 345}
F54 : {125, 235, 245, 345}
F55 : {135, 235, 245, 345}
F56 : {125, 135, 235, 245, 345}
F57 : {145, 245, 345}
F58 : {125, 145, 245, 345}
F59 : {135, 145, 245, 345}
F60 : {125, 135, 145, 245, 345}
F61 : {235, 145, 245, 345}
F62 : {125, 235, 145, 245, 345}
F63 : {135, 235, 145, 245, 345}
F64 : {125, 135, 235, 145, 245, 345}

Basis :
B1 : (F2)+(F3)+(F5)+(F9)+(F17)+(F33)
B2 : (F4)+(F6)+(F7)+(F10)+(F11)+(F18)+(F21)+(F25)+(F35)+(F37)+(F41)+(F49)
B3 : (F8)+(F26)+(F43)+(F53)
B4 : (F13)+(F19)+(F34)
B5 : (F14)+(F15)+(F20)+(F23)+(F27)+(F29)+(F36)+(F38)+(F42)+(F45)+(F50)+(F51)
B6 : (F16)+(F24)+(F28)+(F30)+(F40)+(F44)+(F47)+(F54)+(F55)+(F58)+(F59)+(F61)
B7 : (F31)+(F46)+(F52)
B8 : 2(F1)+2(F12)+2(F22)-(F32)+2(F39)-(F48)-(F56)+2(F57)-(F60)-(F62)-(F63)-4(F64)

Matrix :
343/40000 -56969/1000000 15269/500000 28493/1000000 243/20000 219/125000 38827/1000000 -32097/3125000
-56969/1000000 241679/500000 -129587/500000 -241069/1000000 -102313/1000000 -26429/1000000 -175029/500000 132912140429638174781661838469/1523256844491225930240000000000
15269/500000 -129587/500000 35097/250000 64681/500000 2787/50000 1581/125000 11613/62500 -292289/6250000
28493/1000000 -241069/1000000 64681/500000 125879/1000000 1569/31250 12849/1000000 4327/25000 -272209/6250000
243/20000 -102313/1000000 2787/50000 1569/31250 32039/500000 -523/62500 35777/500000 -28809/1562500
219/125000 -26429/1000000 1581/125000 12849/1000000 -523/62500 6129/250000 21011/1000000 -5971/1250000
38827/1000000 -175029/500000 11613/62500 4327/25000 35777/500000 21011/1000000 275663/1000000 -396149/6250000
-32097/3125000 132912140429638174781661838469/1523256844491225930240000000000 -292289/6250000 -272209/6250000 -28809/1562500 -5971/1250000 -396149/6250000 307979/19531250


--- Term 7 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 58
Matrix dimension : 48

Flags :
F1  : {125}
F2  : {135}
F3  : {125, 135}
F4  : {235}
F5  : {125, 235}
F6  : {135, 235}
F7  : {125, 135, 235}
F8  : {145}
F9  : {125, 145}
F10 : {135, 145}
F11 : {235, 145}
F12 : {125, 235, 145}
F13 : {135, 235, 145}
F14 : {125, 135, 235, 145}
F15 : {245}
F16 : {125, 245}
F17 : {135, 245}
F18 : {125, 135, 245}
F19 : {235, 245}
F20 : {135, 235, 245}
F21 : {125, 135, 235, 245}
F22 : {145, 245}
F23 : {125, 145, 245}
F24 : {135, 145, 245}
F25 : {125, 135, 145, 245}
F26 : {235, 145, 245}
F27 : {125, 235, 145, 245}
F28 : {135, 235, 145, 245}
F29 : {125, 135, 235, 145, 245}
F30 : {345}
F31 : {125, 345}
F32 : {135, 345}
F33 : {125, 135, 345}
F34 : {235, 345}
F35 : {125, 235, 345}
F36 : {125, 135, 235, 345}
F37 : {145, 345}
F38 : {125, 145, 345}
F39 : {135, 145, 345}
F40 : {125, 135, 145, 345}
F41 : {235, 145, 345}
F42 : {125, 235, 145, 345}
F43 : {135, 235, 145, 345}
F44 : {125, 135, 235, 145, 345}
F45 : {245, 345}
F46 : {125, 245, 345}
F47 : {135, 245, 345}
F48 : {125, 135, 245, 345}
F49 : {235, 245, 345}
F50 : {125, 235, 245, 345}
F51 : {135, 235, 245, 345}
F52 : {125, 135, 235, 245, 345}
F53 : {125, 145, 245, 345}
F54 : {135, 145, 245, 345}
F55 : {125, 135, 145, 245, 345}
F56 : {235, 145, 245, 345}
F57 : {125, 235, 145, 245, 345}
F58 : {135, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F1)-(F8)
B4  : (F1)-(F15)
B5  : (F1)-(F30)
B6  : (F3)-(F5)
B7  : (F3)-(F6)
B8  : (F3)-(F9)
B9  : (F3)-(F10)
B10 : (F3)-(F16)
B11 : (F3)-(F19)
B12 : (F3)-(F22)
B13 : (F3)-(F32)
B14 : (F3)-(F34)
B15 : (F3)-(F37)
B16 : (F3)-(F45)
B17 : (F7)-(F23)
B18 : (F7)-(F39)
B19 : (F7)-(F49)
B20 : (F11)-(F17)
B21 : (F11)-(F31)
B22 : (F12)-(F13)
B23 : (F12)-(F18)
B24 : (F12)-(F20)
B25 : (F12)-(F24)
B26 : (F12)-(F26)
B27 : (F12)-(F33)
B28 : (F12)-(F35)
B29 : (F12)-(F38)
B30 : (F12)-(F41)
B31 : (F12)-(F46)
B32 : (F12)-(F47)
B33 : (F14)-(F21)
B34 : (F14)-(F25)
B35 : (F14)-(F27)
B36 : (F14)-(F36)
B37 : (F14)-(F40)
B38 : (F14)-(F43)
B39 : (F14)-(F50)
B40 : (F14)-(F51)
B41 : (F14)-(F53)
B42 : (F14)-(F54)
B43 : (F14)-(F56)
B44 : (F28)-(F42)
B45 : (F28)-(F48)
B46 : (F52)-(F55)
B47 : (F44)-(F57)
B48 : (F29)-(F58)

Matrix :
781/31250 -787/250000 -787/250000 -3099/250000 -787/250000 -851/1000000 -2691/500000 201/200000 -2691/500000 1061/200000 1061/200000 1061/200000 -2691/500000 201/200000 -851/1000000 1061/200000 -1197/1000000 1197/1000000 -1197/1000000 241/200000 -301/500000 -3681/250000 1553/250000 1553/250000 1553/250000 17689/1000000 -3681/250000 -1539/200000 -1539/200000 -1539/200000 17689/1000000 1553/250000 13597/1000000 -23227/1000000 -949/1000000 1441/250000 1441/250000 1441/250000 -949/1000000 -23227/1000000 -949/1000000 13597/1000000 -949/1000000 -5263/500000 5263/1000000 0/1 697/1000000 0/1
-787/250000 781/31250 -3099/250000 -787/250000 -787/250000 -2691/500000 -2691/500000 1061/200000 1061/200000 201/200000 -2691/500000 1061/200000 201/200000 -2691/500000 1061/200000 -851/1000000 -1197/1000000 -1197/1000000 1197/1000000 -301/500000 -301/500000 1553/250000 -1539/200000 -3681/250000 17689/1000000 1553/250000 -1539/200000 -3681/250000 17689/1000000 1553/250000 -1539/200000 -1539/200000 1441/250000 -949/1000000 -23227/1000000 1441/250000 -949/1000000 -23227/1000000 1441/250000 1441/250000 -949/1000000 -949/1000000 13597/1000000 5263/1000000 -5263/500000 697/1000000 0/1 0/1
-787/250000 -3099/250000 781/31250 -787/250000 -787/250000 1061/200000 1061/200000 -2691/500000 -2691/500000 -851/1000000 1061/200000 -2691/500000 -851/1000000 1061/200000 -2691/500000 201/200000 1197/1000000 1197/1000000 -1197/1000000 -301/500000 -301/500000 1553/250000 -1539/200000 17689/1000000 -3681/250000 1553/250000 -1539/200000 17689/1000000 -3681/250000 1553/250000 -1539/200000 -1539/200000 -949/1000000 1441/250000 13597/1000000 -949/1000000 1441/250000 13597/1000000 -949/1000000 -949/1000000 1441/250000 1441/250000 -23227/1000000 5263/1000000 -5263/500000 -697/1000000 0/1 0/1
-3099/250000 -787/250000 -787/250000 781/31250 -787/250000 201/200000 1061/200000 -851/1000000 1061/200000 -2691/500000 -2691/500000 -2691/500000 1061/200000 -851/1000000 201/200000 -2691/500000 1197/1000000 -1197/1000000 1197/1000000 241/200000 -301/500000 17689/1000000 1553/250000 1553/250000 1553/250000 -3681/250000 17689/1000000 -1539/200000 -1539/200000 -1539/200000 -3681/250000 1553/250000 -23227/1000000 13597/1000000 1441/250000 -949/1000000 -949/1000000 -949/1000000 1441/250000 13597/1000000 1441/250000 -23227/1000000 1441/250000 -5263/500000 5263/1000000 0/1 -697/1000000 0/1
-787/250000 -787/250000 -787/250000 -787/250000 781/31250 1061/200000 201/200000 1061/200000 -851/1000000 1061/200000 -851/1000000 201/200000 -2691/500000 -2691/500000 -2691/500000 -2691/500000 -1197/1000000 1197/1000000 1197/1000000 -301/500000 241/200000 -1539/200000 17689/1000000 -1539/200000 -1539/200000 -1539/200000 1553/250000 1553/250000 1553/250000 -3681/250000 1553/250000 -3681/250000 -949/1000000 -949/1000000 -949/1000000 -23227/1000000 13597/1000000 1441/250000 13597/1000000 1441/250000 -23227/1000000 1441/250000 1441/250000 5263/1000000 5263/1000000 0/1 0/1 -697/1000000
-851/1000000 -2691/500000 1061/200000 201/200000 1061/200000 37989/500000 -241/1000000 -827/500000 217/31250 -15781/1000000 -15781/1000000 217/31250 217/31250 -827/500000 -68401/1000000 217/31250 951/500000 2309/250000 951/500000 7/1000000 -3/1000000 4377/500000 11261/500000 11261/500000 -23117/1000000 -8309/1000000 4377/500000 26233/1000000 -26083/1000000 -26083/1000000 -8309/1000000 -23117/1000000 -30357/500000 463/250000 307/12500 1939/500000 -6821/1000000 -6821/1000000 307/12500 463/250000 -1221/62500 3303/62500 -1221/62500 -151/1000000 3/40000 599/500000 731/1000000 599/500000
-2691/500000 -2691/500000 1061/200000 1061/200000 201/200000 -241/1000000 37989/500000 217/31250 -827/500000 217/31250 -827/500000 -68401/1000000 -15781/1000000 -15781/1000000 217/31250 217/31250 2309/250000 951/500000 951/500000 -3/1000000 7/1000000 26233/1000000 4377/500000 26233/1000000 -26083/1000000 -26083/1000000 11261/500000 11261/500000 -23117/1000000 -8309/1000000 -23117/1000000 -8309/1000000 1939/500000 -6821/1000000 -6821/1000000 -30357/500000 463/250000 307/12500 463/250000 307/12500 3303/62500 -1221/62500 -1221/62500 3/40000 3/40000 599/500000 599/500000 731/1000000
201/200000 1061/200000 -2691/500000 -851/1000000 1061/200000 -827/500000 217/31250 37989/500000 -15781/1000000 -241/1000000 217/31250 -241/1000000 217/31250 -68401/1000000 -827/500000 217/31250 -6521/500000 951/500000 2309/250000 7/1000000 -3/1000000 -8309/1000000 11261/500000 -23117/1000000 11261/500000 4377/500000 -8309/1000000 -26083/1000000 26233/1000000 -26083/1000000 4377/500000 -23117/1000000 463/250000 -30357/500000 1939/500000 -1221/62500 307/12500 -1221/62500 -6821/1000000 3303/62500 1939/500000 463/250000 -6821/1000000 -151/1000000 3/40000 -599/500000 -731/1000000 599/500000
-2691/500000 1061/200000 -2691/500000 1061/200000 -851/1000000 217/31250 -827/500000 -15781/1000000 37989/500000 217/31250 -68401/1000000 -827/500000 -241/1000000 217/31250 -241/1000000 217/31250 951/500000 -6521/500000 2309/250000 -3/1000000 7/1000000 26233/1000000 -8309/1000000 -26083/1000000 26233/1000000 -26083/1000000 11261/500000 -23117/1000000 11261/500000 4377/500000 -23117/1000000 4377/500000 -1221/62500 307/12500 -1221/62500 463/250000 -30357/500000 1939/500000 3303/62500 -6821/1000000 463/250000 1939/500000 -6821/1000000 3/40000 3/40000 -599/500000 599/500000 -731/1000000
1061/200000 201/200000 -851/1000000 -2691/500000 1061/200000 -15781/1000000 217/31250 -241/1000000 217/31250 37989/500000 -15781/1000000 -241/1000000 -68401/1000000 217/31250 217/31250 -827/500000 -6521/500000 2309/250000 951/500000 -3/1000000 -3/1000000 -23117/1000000 26233/1000000 -8309/1000000 4377/500000 11261/500000 -26083/1000000 -8309/1000000 4377/500000 -23117/1000000 26233/1000000 -26083/1000000 307/12500 1939/500000 -30357/500000 -1221/62500 -6821/1000000 3303/62500 307/12500 -1221/62500 1939/500000 -6821/1000000 463/250000 3/40000 -151/1000000 -731/1000000 -599/500000 599/500000
1061/200000 -2691/500000 1061/200000 -2691/500000 -851/1000000 -15781/1000000 -827/500000 217/31250 -68401/1000000 -15781/1000000 37989/500000 -827/500000 217/31250 -241/1000000 217/31250 -241/1000000 951/500000 2309/250000 -6521/500000 -3/1000000 7/1000000 -26083/1000000 -8309/1000000 26233/1000000 -26083/1000000 26233/1000000 -23117/1000000 11261/500000 -23117/1000000 4377/500000 11261/500000 4377/500000 307/12500 -1221/62500 307/12500 463/250000 3303/62500 -6821/1000000 -30357/500000 1939/500000 463/250000 -6821/1000000 1939/500000 3/40000 3/40000 599/500000 -599/500000 -731/1000000
1061/200000 1061/200000 -2691/500000 -2691/500000 201/200000 217/31250 -68401/1000000 -241/1000000 -827/500000 -241/1000000 -827/500000 37989/500000 217/31250 217/31250 -15781/1000000 -15781/1000000 -6521/500000 951/500000 951/500000 -3/1000000 7/1000000 -26083/1000000 4377/500000 -26083/1000000 26233/1000000 26233/1000000 -23117/1000000 -23117/1000000 11261/500000 -8309/1000000 11261/500000 -8309/1000000 -6821/1000000 1939/500000 1939/500000 3303/62500 463/250000 -1221/62500 463/250000 -1221/62500 -30357/500000 307/12500 307/12500 3/40000 3/40000 -599/500000 -599/500000 731/1000000
-2691/500000 201/200000 -851/1000000 1061/200000 -2691/500000 217/31250 -15781/1000000 217/31250 -241/1000000 -68401/1000000 217/31250 217/31250 37989/500000 -15781/1000000 -241/1000000 -827/500000 2309/250000 -6521/500000 951/500000 -3/1000000 -3/1000000 11261/500000 -26083/1000000 -8309/1000000 4377/500000 -23117/1000000 26233/1000000 -8309/1000000 4377/500000 11261/500000 -26083/1000000 26233/1000000 -1221/62500 -6821/1000000 3303/62500 307/12500 1939/500000 -30357/500000 -1221/62500 307/12500 -6821/1000000 1939/500000 463/250000 3/40000 -151/1000000 -731/1000000 599/500000 -599/500000
201/200000 -2691/500000 1061/200000 -851/1000000 -2691/500000 -827/500000 -15781/1000000 -68401/1000000 217/31250 217/31250 -241/1000000 217/31250 -15781/1000000 37989/500000 -827/500000 -241/1000000 2309/250000 951/500000 -6521/500000 7/1000000 -3/1000000 -8309/1000000 -23117/1000000 11261/500000 -23117/1000000 4377/500000 -8309/1000000 26233/1000000 -26083/1000000 26233/1000000 4377/500000 11261/500000 463/250000 3303/62500 -6821/1000000 307/12500 -1221/62500 307/12500 1939/500000 -30357/500000 -6821/1000000 463/250000 1939/500000 -151/1000000 3/40000 599/500000 -731/1000000 -599/500000
-851/1000000 1061/200000 -2691/500000 201/200000 -2691/500000 -68401/1000000 217/31250 -827/500000 -241/1000000 217/31250 217/31250 -15781/1000000 -241/1000000 -827/500000 37989/500000 -15781/1000000 951/500000 -6521/500000 951/500000 7/1000000 -3/1000000 4377/500000 -23117/1000000 -23117/1000000 11261/500000 -8309/1000000 4377/500000 -26083/1000000 26233/1000000 26233/1000000 -8309/1000000 11261/500000 3303/62500 463/250000 -1221/62500 -6821/1000000 1939/500000 1939/500000 -1221/62500 463/250000 307/12500 -30357/500000 307/12500 -151/1000000 3/40000 -599/500000 731/1000000 -599/500000
1061/200000 -851/1000000 201/200000 -2691/500000 -2691/500000 217/31250 217/31250 217/31250 217/31250 -827/500000 -241/1000000 -15781/1000000 -827/500000 -241/1000000 -15781/1000000 37989/500000 951/500000 951/500000 -6521/500000 -3/1000000 -3/1000000 -23117/1000000 -26083/1000000 4377/500000 -8309/1000000 11261/500000 -26083/1000000 4377/500000 -8309/1000000 11261/500000 26233/1000000 26233/1000000 -6821/1000000 -1221/62500 463/250000 -6821/1000000 -1221/62500 463/250000 1939/500000 1939/500000 307/12500 307/12500 -30357/500000 3/40000 -151/1000000 731/1000000 -599/500000 -599/500000
-1197/1000000 -1197/1000000 1197/1000000 1197/1000000 -1197/1000000 951/500000 2309/250000 -6521/500000 951/500000 -6521/500000 951/500000 -6521/500000 2309/250000 2309/250000 951/500000 951/500000 10449/1000000 -3483/1000000 -3483/1000000 0/1 0/1 3717/500000 -3717/500000 3717/500000 -3717/500000 -3717/500000 3717/500000 3717/500000 -3717/500000 3717/500000 -3717/500000 3717/500000 -33/50000 3613/500000 3613/500000 -1181/200000 -33/50000 -1181/200000 -33/50000 -1181/200000 3613/500000 -33/50000 -33/50000 0/1 0/1 1531/2000000 1531/2000000 -153/200000
1197/1000000 -1197/1000000 1197/1000000 -1197/1000000 1197/1000000 2309/250000 951/500000 951/500000 -6521/500000 2309/250000 2309/250000 951/500000 -6521/500000 951/500000 -6521/500000 951/500000 -3483/1000000 10449/1000000 -3483/1000000 0/1 0/1 -3717/500000 3717/500000 3717/500000 -3717/500000 3717/500000 -3717/500000 3717/500000 -3717/500000 -3717/500000 3717/500000 -3717/500000 -1181/200000 -33/50000 -1181/200000 -33/50000 3613/500000 3613/500000 -1181/200000 -33/50000 -33/50000 3613/500000 -33/50000 0/1 0/1 1531/2000000 -1531/2000000 153/200000
-1197/1000000 1197/1000000 -1197/1000000 1197/1000000 1197/1000000 951/500000 951/500000 2309/250000 2309/250000 951/500000 -6521/500000 951/500000 951/500000 -6521/500000 951/500000 -6521/500000 -3483/1000000 -3483/1000000 10449/1000000 0/1 0/1 3717/500000 3717/500000 -3717/500000 3717/500000 -3717/500000 3717/500000 -3717/500000 3717/500000 -3717/500000 -3717/500000 -3717/500000 -33/50000 -1181/200000 -33/50000 -33/50000 -1181/200000 -33/50000 3613/500000 3613/500000 -33/50000 -33/50000 3613/500000 0/1 0/1 -1531/2000000 1531/2000000 153/200000
241/200000 -301/500000 -301/500000 241/200000 -301/500000 7/1000000 -3/1000000 7/1000000 -3/1000000 -3/1000000 -3/1000000 -3/1000000 -3/1000000 7/1000000 7/1000000 -3/1000000 0/1 0/1 0/1 1353/100000 -1353/200000 247/500000 7027/1000000 7027/1000000 7027/1000000 247/500000 247/500000 -3761/500000 -3761/500000 -3761/500000 247/500000 7027/1000000 -393/1000000 -393/1000000 49/250000 49/250000 49/250000 49/250000 49/250000 -393/1000000 49/250000 -393/1000000 49/250000 -1377/200000 1721/500000 0/1 0/1 0/1
-301/500000 -301/500000 -301/500000 -301/500000 241/200000 -3/1000000 7/1000000 -3/1000000 7/1000000 -3/1000000 7/1000000 7/1000000 -3/1000000 -3/1000000 -3/1000000 -3/1000000 0/1 0/1 0/1 -1353/200000 1353/100000 -3761/500000 247/500000 -3761/500000 -3761/500000 -3761/500000 7027/1000000 7027/1000000 7027/1000000 247/500000 7027/1000000 247/500000 49/250000 49/250000 49/250000 -393/1000000 -393/1000000 49/250000 -393/1000000 49/250000 -393/1000000 49/250000 49/250000 1721/500000 1721/500000 0/1 0/1 0/1
-3681/250000 1553/250000 1553/250000 17689/1000000 -1539/200000 4377/500000 26233/1000000 -8309/1000000 26233/1000000 -23117/1000000 -26083/1000000 -26083/1000000 11261/500000 -8309/1000000 4377/500000 -23117/1000000 3717/500000 -3717/500000 3717/500000 247/500000 -3761/500000 667859/250000 -11397/100000 -3317/40000 -3317/40000 -370681/1000000 185097/1000000 -11397/100000 -11397/100000 26353/1000000 -958413/500000 -11397/100000 -17071/125000 96651/1000000 7531/500000 -2647/1000000 -2647/1000000 65183/1000000 -37681/1000000 96651/1000000 -37681/1000000 -17071/125000 7531/500000 -1113/500000 -20999/1000000 0/1 309/2000000 0/1
1553/250000 -1539/200000 -1539/200000 1553/250000 17689/1000000 11261/500000 4377/500000 11261/500000 -8309/1000000 26233/1000000 -8309/1000000 4377/500000 -26083/1000000 -23117/1000000 -23117/1000000 -26083/1000000 -3717/500000 3717/500000 3717/500000 7027/1000000 247/500000 -11397/100000 667859/250000 26353/1000000 26353/1000000 -11397/100000 -3317/40000 -11397/100000 -11397/100000 -958413/500000 -3317/40000 -370681/1000000 65183/1000000 65183/1000000 -2647/1000000 -17071/125000 96651/1000000 -37681/1000000 96651/1000000 7531/500000 -17071/125000 7531/500000 -37681/1000000 -20999/1000000 11613/500000 0/1 0/1 77/500000
1553/250000 -3681/250000 17689/1000000 1553/250000 -1539/200000 11261/500000 26233/1000000 -23117/1000000 -26083/1000000 -8309/1000000 26233/1000000 -26083/1000000 -8309/1000000 11261/500000 -23117/1000000 4377/500000 3717/500000 3717/500000 -3717/500000 7027/1000000 -3761/500000 -3317/40000 26353/1000000 667859/250000 -370681/1000000 -3317/40000 -11397/100000 185097/1000000 -958413/500000 -11397/100000 -11397/100000 26353/1000000 65183/1000000 7531/500000 96651/1000000 -2647/1000000 -37681/1000000 96651/1000000 -2647/1000000 65183/1000000 -37681/1000000 7531/500000 -17071/125000 -20999/1000000 -1113/500000 309/2000000 0/1 0/1
1553/250000 17689/1000000 -3681/250000 1553/250000 -1539/200000 -23117/1000000 -26083/1000000 11261/500000 26233/1000000 4377/500000 -26083/1000000 26233/1000000 4377/500000 -23117/1000000 11261/500000 -8309/1000000 -3717/500000 -3717/500000 3717/500000 7027/1000000 -3761/500000 -3317/40000 26353/1000000 -370681/1000000 667859/250000 -3317/40000 -11397/100000 -958413/500000 185097/1000000 -11397/100000 -11397/100000 26353/1000000 7531/500000 65183/1000000 -17071/125000 -37681/1000000 -2647/1000000 -17071/125000 -37681/1000000 7531/500000 -2647/1000000 65183/1000000 96651/1000000 -20999/1000000 -1113/500000 -309/2000000 0/1 0/1
17689/1000000 1553/250000 1553/250000 -3681/250000 -1539/200000 -8309/1000000 -26083/1000000 4377/500000 -26083/1000000 11261/500000 26233/1000000 26233/1000000 -23117/1000000 4377/500000 -8309/1000000 11261/500000 -3717/500000 3717/500000 -3717/500000 247/500000 -3761/500000 -370681/1000000 -11397/100000 -3317/40000 -3317/40000 667859/250000 -958413/500000 -11397/100000 -11397/100000 26353/1000000 185097/1000000 -11397/100000 96651/1000000 -17071/125000 65183/1000000 -37681/1000000 -37681/1000000 7531/500000 -2647/1000000 -17071/125000 -2647/1000000 96651/1000000 65183/1000000 -1113/500000 -20999/1000000 0/1 -309/2000000 0/1
-3681/250000 -1539/200000 -1539/200000 17689/1000000 1553/250000 4377/500000 11261/500000 -8309/1000000 11261/500000 -26083/1000000 -23117/1000000 -23117/1000000 26233/1000000 -8309/1000000 4377/500000 -26083/1000000 3717/500000 -3717/500000 3717/500000 247/500000 7027/1000000 185097/1000000 -3317/40000 -11397/100000 -11397/100000 -958413/500000 667859/250000 26353/1000000 26353/1000000 -11397/100000 -370681/1000000 -3317/40000 -17071/125000 96651/1000000 -37681/1000000 65183/1000000 65183/1000000 -2647/1000000 7531/500000 96651/1000000 7531/500000 -17071/125000 -37681/1000000 -1113/500000 11613/500000 0/1 309/2000000 0/1
-1539/200000 -3681/250000 17689/1000000 -1539/200000 1553/250000 26233/1000000 11261/500000 -26083/1000000 -23117/1000000 -8309/1000000 11261/500000 -23117/1000000 -8309/1000000 26233/1000000 -26083/1000000 4377/500000 3717/500000 3717/500000 -3717/500000 -3761/500000 7027/1000000 -11397/100000 -11397/100000 185097/1000000 -958413/500000 -11397/100000 26353/1000000 667859/250000 -370681/1000000 -3317/40000 26353/1000000 -11397/100000 -2647/1000000 -37681/1000000 96651/1000000 65183/1000000 7531/500000 96651/1000000 65183/1000000 -2647/1000000 7531/500000 -37681/1000000 -17071/125000 11613/500000 -1113/500000 309/2000000 0/1 0/1
-1539/200000 17689/1000000 -3681/250000 -1539/200000 1553/250000 -26083/1000000 -23117/1000000 26233/1000000 11261/500000 4377/500000 -23117/1000000 11261/500000 4377/500000 -26083/1000000 26233/1000000 -8309/1000000 -3717/500000 -3717/500000 3717/500000 -3761/500000 7027/1000000 -11397/100000 -11397/100000 -958413/500000 185097/1000000 -11397/100000 26353/1000000 -370681/1000000 667859/250000 -3317/40000 26353/1000000 -11397/100000 -37681/1000000 -2647/1000000 -17071/125000 7531/500000 65183/1000000 -17071/125000 7531/500000 -37681/1000000 65183/1000000 -2647/1000000 96651/1000000 11613/500000 -1113/500000 -309/2000000 0/1 0/1
-1539/200000 1553/250000 1553/250000 -1539/200000 -3681/250000 -26083/1000000 -8309/1000000 -26083/1000000 4377/500000 -23117/1000000 4377/500000 -8309/1000000 11261/500000 26233/1000000 26233/1000000 11261/500000 3717/500000 -3717/500000 -3717/500000 -3761/500000 247/500000 26353/1000000 -958413/500000 -11397/100000 -11397/100000 26353/1000000 -11397/100000 -3317/40000 -3317/40000 667859/250000 -11397/100000 185097/1000000 -37681/1000000 -37681/1000000 7531/500000 96651/1000000 -17071/125000 65183/1000000 -17071/125000 -2647/1000000 96651/1000000 -2647/1000000 65183/1000000 11613/500000 -20999/1000000 0/1 0/1 -77/500000
17689/1000000 -1539/200000 -1539/200000 -3681/250000 1553/250000 -8309/1000000 -23117/1000000 4377/500000 -23117/1000000 26233/1000000 11261/500000 11261/500000 -26083/1000000 4377/500000 -8309/1000000 26233/1000000 -3717/500000 3717/500000 -3717/500000 247/500000 7027/1000000 -958413/500000 -3317/40000 -11397/100000 -11397/100000 185097/1000000 -370681/1000000 26353/1000000 26353/1000000 -11397/100000 667859/250000 -3317/40000 96651/1000000 -17071/125000 -2647/1000000 7531/500000 7531/500000 -37681/1000000 65183/1000000 -17071/125000 65183/1000000 96651/1000000 -2647/1000000 -1113/500000 11613/500000 0/1 -309/2000000 0/1
1553/250000 -1539/200000 -1539/200000 1553/250000 -3681/250000 -23117/1000000 -8309/1000000 -23117/1000000 4377/500000 -26083/1000000 4377/500000 -8309/1000000 26233/1000000 11261/500000 11261/500000 26233/1000000 3717/500000 -3717/500000 -3717/500000 7027/1000000 247/500000 -11397/100000 -370681/1000000 26353/1000000 26353/1000000 -11397/100000 -3317/40000 -11397/100000 -11397/100000 185097/1000000 -3317/40000 667859/250000 7531/500000 7531/500000 -37681/1000000 96651/1000000 -17071/125000 -2647/1000000 -17071/125000 65183/1000000 96651/1000000 65183/1000000 -2647/1000000 -20999/1000000 11613/500000 0/1 0/1 -77/500000
13597/1000000 1441/250000 -949/1000000 -23227/1000000 -949/1000000 -30357/500000 1939/500000 463/250000 -1221/62500 307/12500 307/12500 -6821/1000000 -1221/62500 463/250000 3303/62500 -6821/1000000 -33/50000 -1181/200000 -33/50000 -393/1000000 49/250000 -17071/125000 65183/1000000 65183/1000000 7531/500000 96651/1000000 -17071/125000 -2647/1000000 -37681/1000000 -37681/1000000 96651/1000000 7531/500000 503207/1000000 -20523/500000 -108107/1000000 -21561/500000 -2603/250000 -2603/250000 -108107/1000000 -20523/500000 -2603/250000 -77003/1000000 -2603/250000 2607/500000 -2607/1000000 -1281/2000000 731/2000000 -2/3125
-23227/1000000 -949/1000000 1441/250000 13597/1000000 -949/1000000 463/250000 -6821/1000000 -30357/500000 307/12500 1939/500000 -1221/62500 1939/500000 -6821/1000000 3303/62500 463/250000 -1221/62500 3613/500000 -33/50000 -1181/200000 -393/1000000 49/250000 96651/1000000 65183/1000000 7531/500000 65183/1000000 -17071/125000 96651/1000000 -37681/1000000 -2647/1000000 -37681/1000000 -17071/125000 7531/500000 -20523/500000 503207/1000000 -21561/500000 -2603/250000 -108107/1000000 -2603/250000 -2603/250000 -77003/1000000 -21561/500000 -20523/500000 -2603/250000 2607/500000 -2607/1000000 1281/2000000 -731/2000000 -2/3125
-949/1000000 -23227/1000000 13597/1000000 1441/250000 -949/1000000 307/12500 -6821/1000000 1939/500000 -1221/62500 -30357/500000 307/12500 1939/500000 3303/62500 -6821/1000000 -1221/62500 463/250000 3613/500000 -1181/200000 -33/50000 49/250000 49/250000 7531/500000 -2647/1000000 96651/1000000 -17071/125000 65183/1000000 -37681/1000000 96651/1000000 -17071/125000 7531/500000 -2647/1000000 -37681/1000000 -108107/1000000 -21561/500000 503207/1000000 -2603/250000 -2603/250000 -77003/1000000 -108107/1000000 -2603/250000 -21561/500000 -2603/250000 -20523/500000 -2607/1000000 2607/500000 -731/2000000 1281/2000000 -2/3125
1441/250000 1441/250000 -949/1000000 -949/1000000 -23227/1000000 1939/500000 -30357/500000 -1221/62500 463/250000 -1221/62500 463/250000 3303/62500 307/12500 307/12500 -6821/1000000 -6821/1000000 -1181/200000 -33/50000 -33/50000 49/250000 -393/1000000 -2647/1000000 -17071/125000 -2647/1000000 -37681/1000000 -37681/1000000 65183/1000000 65183/1000000 7531/500000 96651/1000000 7531/500000 96651/1000000 -21561/500000 -2603/250000 -2603/250000 503207/1000000 -20523/500000 -108107/1000000 -20523/500000 -108107/1000000 -77003/1000000 -2603/250000 -2603/250000 -2607/1000000 -2607/1000000 -1281/2000000 -1281/2000000 73/200000
1441/250000 -949/1000000 1441/250000 -949/1000000 13597/1000000 -6821/1000000 463/250000 307/12500 -30357/500000 -6821/1000000 3303/62500 463/250000 1939/500000 -1221/62500 1939/500000 -1221/62500 -33/50000 3613/500000 -1181/200000 49/250000 -393/1000000 -2647/1000000 96651/1000000 -37681/1000000 -2647/1000000 -37681/1000000 65183/1000000 7531/500000 65183/1000000 -17071/125000 7531/500000 -17071/125000 -2603/250000 -108107/1000000 -2603/250000 -20523/500000 503207/1000000 -21561/500000 -77003/1000000 -2603/250000 -20523/500000 -21561/500000 -2603/250000 -2607/1000000 -2607/1000000 1281/2000000 -1281/2000000 -73/200000
1441/250000 -23227/1000000 13597/1000000 -949/1000000 1441/250000 -6821/1000000 307/12500 -1221/62500 1939/500000 3303/62500 -6821/1000000 -1221/62500 -30357/500000 307/12500 1939/500000 463/250000 -1181/200000 3613/500000 -33/50000 49/250000 49/250000 65183/1000000 -37681/1000000 96651/1000000 -17071/125000 7531/500000 -2647/1000000 96651/1000000 -17071/125000 65183/1000000 -37681/1000000 -2647/1000000 -2603/250000 -2603/250000 -77003/1000000 -108107/1000000 -21561/500000 503207/1000000 -2603/250000 -108107/1000000 -2603/250000 -21561/500000 -20523/500000 -2607/1000000 2607/500000 -731/2000000 -1281/2000000 2/3125
-949/1000000 1441/250000 -949/1000000 1441/250000 13597/1000000 307/12500 463/250000 -6821/1000000 3303/62500 307/12500 -30357/500000 463/250000 -1221/62500 1939/500000 -1221/62500 1939/500000 -33/50000 -1181/200000 3613/500000 49/250000 -393/1000000 -37681/1000000 96651/1000000 -2647/1000000 -37681/1000000 -2647/1000000 7531/500000 65183/1000000 7531/500000 -17071/125000 65183/1000000 -17071/125000 -108107/1000000 -2603/250000 -108107/1000000 -20523/500000 -77003/1000000 -2603/250000 503207/1000000 -21561/500000 -20523/500000 -2603/250000 -21561/500000 -2607/1000000 -2607/1000000 -1281/2000000 1281/2000000 -73/200000
-23227/1000000 1441/250000 -949/1000000 13597/1000000 1441/250000 463/250000 307/12500 3303/62500 -6821/1000000 -1221/62500 1939/500000 -1221/62500 307/12500 -30357/500000 463/250000 1939/500000 -1181/200000 -33/50000 3613/500000 -393/1000000 49/250000 96651/1000000 7531/500000 65183/1000000 7531/500000 -17071/125000 96651/1000000 -2647/1000000 -37681/1000000 -2647/1000000 -17071/125000 65183/1000000 -20523/500000 -77003/1000000 -2603/250000 -108107/1000000 -2603/250000 -108107/1000000 -21561/500000 503207/1000000 -2603/250000 -20523/500000 -21561/500000 2607/500000 -2607/1000000 -1281/2000000 -731/2000000 2/3125
-949/1000000 -949/1000000 1441/250000 1441/250000 -23227/1000000 -1221/62500 3303/62500 1939/500000 463/250000 1939/500000 463/250000 -30357/500000 -6821/1000000 -6821/1000000 307/12500 307/12500 3613/500000 -33/50000 -33/50000 49/250000 -393/1000000 -37681/1000000 -17071/125000 -37681/1000000 -2647/1000000 -2647/1000000 7531/500000 7531/500000 65183/1000000 96651/1000000 65183/1000000 96651/1000000 -2603/250000 -21561/500000 -21561/500000 -77003/1000000 -20523/500000 -2603/250000 -20523/500000 -2603/250000 503207/1000000 -108107/1000000 -108107/1000000 -2607/1000000 -2607/1000000 1281/2000000 1281/2000000 73/200000
13597/1000000 -949/1000000 1441/250000 -23227/1000000 1441/250000 3303/62500 -1221/62500 463/250000 1939/500000 -6821/1000000 -6821/1000000 307/12500 1939/500000 463/250000 -30357/500000 307/12500 -33/50000 3613/500000 -33/50000 -393/1000000 49/250000 -17071/125000 7531/500000 7531/500000 65183/1000000 96651/1000000 -17071/125000 -37681/1000000 -2647/1000000 -2647/1000000 96651/1000000 65183/1000000 -77003/1000000 -20523/500000 -2603/250000 -2603/250000 -21561/500000 -21561/500000 -2603/250000 -20523/500000 -108107/1000000 503207/1000000 -108107/1000000 2607/500000 -2607/1000000 1281/2000000 731/2000000 2/3125
-949/1000000 13597/1000000 -23227/1000000 1441/250000 1441/250000 -1221/62500 -1221/62500 -6821/1000000 -6821/1000000 463/250000 1939/500000 307/12500 463/250000 1939/500000 307/12500 -30357/500000 -33/50000 -33/50000 3613/500000 49/250000 49/250000 7531/500000 -37681/1000000 -17071/125000 96651/1000000 65183/1000000 -37681/1000000 -17071/125000 96651/1000000 65183/1000000 -2647/1000000 -2647/1000000 -2603/250000 -2603/250000 -20523/500000 -2603/250000 -2603/250000 -20523/500000 -21561/500000 -21561/500000 -108107/1000000 -108107/1000000 503207/1000000 -2607/1000000 2607/500000 731/2000000 1281/2000000 2/3125
-5263/500000 5263/1000000 5263/1000000 -5263/500000 5263/1000000 -151/1000000 3/40000 -151/1000000 3/40000 3/40000 3/40000 3/40000 3/40000 -151/1000000 -151/1000000 3/40000 0/1 0/1 0/1 -1377/200000 1721/500000 -1113/500000 -20999/1000000 -20999/1000000 -20999/1000000 -1113/500000 -1113/500000 11613/500000 11613/500000 11613/500000 -1113/500000 -20999/1000000 2607/500000 2607/500000 -2607/1000000 -2607/1000000 -2607/1000000 -2607/1000000 -2607/1000000 2607/500000 -2607/1000000 2607/500000 -2607/1000000 55529/1000000 -6941/250000 0/1 0/1 0/1
5263/1000000 -5263/500000 -5263/500000 5263/1000000 5263/1000000 3/40000 3/40000 3/40000 3/40000 -151/1000000 3/40000 3/40000 -151/1000000 3/40000 3/40000 -151/1000000 0/1 0/1 0/1 1721/500000 1721/500000 -20999/1000000 11613/500000 -1113/500000 -1113/500000 -20999/1000000 11613/500000 -1113/500000 -1113/500000 -20999/1000000 11613/500000 11613/500000 -2607/1000000 -2607/1000000 2607/500000 -2607/1000000 -2607/1000000 2607/500000 -2607/1000000 -2607/1000000 -2607/1000000 -2607/1000000 2607/500000 -6941/250000 55529/1000000 0/1 0/1 0/1
0/1 697/1000000 -697/1000000 0/1 0/1 599/500000 599/500000 -599/500000 -599/500000 -731/1000000 599/500000 -599/500000 -731/1000000 599/500000 -599/500000 731/1000000 1531/2000000 1531/2000000 -1531/2000000 0/1 0/1 0/1 0/1 309/2000000 -309/2000000 0/1 0/1 309/2000000 -309/2000000 0/1 0/1 0/1 -1281/2000000 1281/2000000 -731/2000000 -1281/2000000 1281/2000000 -731/2000000 -1281/2000000 -1281/2000000 1281/2000000 1281/2000000 731/2000000 0/1 0/1 503/200000 0/1 0/1
697/1000000 0/1 0/1 -697/1000000 0/1 731/1000000 599/500000 -731/1000000 599/500000 -599/500000 -599/500000 -599/500000 599/500000 -731/1000000 731/1000000 -599/500000 1531/2000000 -1531/2000000 1531/2000000 0/1 0/1 309/2000000 0/1 0/1 0/1 -309/2000000 309/2000000 0/1 0/1 0/1 -309/2000000 0/1 731/2000000 -731/2000000 1281/2000000 -1281/2000000 -1281/2000000 -1281/2000000 1281/2000000 -731/2000000 1281/2000000 731/2000000 1281/2000000 0/1 0/1 0/1 503/200000 0/1
0/1 0/1 0/1 0/1 -697/1000000 599/500000 731/1000000 599/500000 -731/1000000 599/500000 -731/1000000 731/1000000 -599/500000 -599/500000 -599/500000 -599/500000 -153/200000 153/200000 153/200000 0/1 0/1 0/1 77/500000 0/1 0/1 0/1 0/1 0/1 0/1 -77/500000 0/1 -77/500000 -2/3125 -2/3125 -2/3125 73/200000 -73/200000 2/3125 -73/200000 2/3125 73/200000 2/3125 2/3125 0/1 0/1 0/1 0/1 25487224034557934545123/10119425253050767500000000


--- Term 8 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 56
Matrix dimension : 15

Flags :
F1  : {234}
F2  : {234, 125}
F3  : {234, 135}
F4  : {234, 125, 135}
F5  : {234, 235}
F6  : {234, 125, 235}
F7  : {234, 135, 235}
F8  : {234, 125, 135, 235}
F9  : {234, 145}
F10 : {234, 125, 145}
F11 : {234, 135, 145}
F12 : {234, 125, 135, 145}
F13 : {234, 235, 145}
F14 : {234, 125, 235, 145}
F15 : {234, 135, 235, 145}
F16 : {234, 125, 135, 235, 145}
F17 : {234, 245}
F18 : {234, 125, 245}
F19 : {234, 135, 245}
F20 : {234, 125, 135, 245}
F21 : {234, 235, 245}
F22 : {234, 125, 235, 245}
F23 : {234, 135, 235, 245}
F24 : {234, 125, 135, 235, 245}
F25 : {234, 145, 245}
F26 : {234, 125, 145, 245}
F27 : {234, 135, 145, 245}
F28 : {234, 125, 135, 145, 245}
F29 : {234, 235, 145, 245}
F30 : {234, 125, 235, 145, 245}
F31 : {234, 135, 235, 145, 245}
F32 : {234, 125, 135, 235, 145, 245}
F33 : {234, 345}
F34 : {234, 125, 345}
F35 : {234, 135, 345}
F36 : {234, 125, 135, 345}
F37 : {234, 235, 345}
F38 : {234, 125, 235, 345}
F39 : {234, 135, 235, 345}
F40 : {234, 125, 135, 235, 345}
F41 : {234, 145, 345}
F42 : {234, 125, 145, 345}
F43 : {234, 135, 145, 345}
F44 : {234, 125, 135, 145, 345}
F45 : {234, 235, 145, 345}
F46 : {234, 125, 235, 145, 345}
F47 : {234, 135, 235, 145, 345}
F48 : {234, 125, 135, 235, 145, 345}
F49 : {234, 245, 345}
F50 : {234, 125, 245, 345}
F51 : {234, 135, 245, 345}
F52 : {234, 125, 135, 245, 345}
F53 : {234, 145, 245, 345}
F54 : {234, 125, 145, 245, 345}
F55 : {234, 135, 145, 245, 345}
F56 : {234, 125, 135, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F9)
B3  : (F4)+(F10)+(F11)
B4  : (F6)+(F7)+(F18)+(F25)+(F35)+(F41)
B5  : (F8)+(F26)+(F43)
B6  : (F5)-2(F12)+(F17)+(F32)+(F33)+(F48)+(F56)
B7  : (F13)+(F19)+(F34)
B8  : (F14)+(F15)+(F20)+(F27)+(F36)+(F42)
B9  : (F16)+(F28)+(F44)
B10 : (F21)+(F37)+(F49)
B11 : (F22)+(F39)+(F53)
B12 : (F23)+(F29)+(F38)+(F45)+(F50)+(F51)
B13 : (F24)+(F30)+(F40)+(F47)+(F54)+(F55)
B14 : (F31)+(F46)+(F52)
B15 : (F5)+(F12)+(F17)-2(F32)+(F33)-2(F48)-2(F56)

Matrix :
1906877/1000000 261347/250000 954267/500000 -80149/100000 -10099/15625 -1257541/3000000 -104031/500000 47829/40000 -24699/1000000 -125649/200000 239457/500000 -218701/1000000 54177/500000 -763/500000 -2301/31250
261347/250000 907359/1000000 1494257/1000000 -483769/1000000 108037/500000 -715309/1000000 -145671/1000000 552961/500000 -889399/1000000 -122011/200000 24439/40000 -16983/125000 57111/62500 246581/500000 370443/1000000
954267/500000 1494257/1000000 111201/40000 -444759/500000 25791/200000 -51716/46875 -39987/125000 1805671/1000000 -636091/500000 -12453/12500 979829/1000000 -9173/40000 4053/3125 187747/250000 51061/100000
-80149/100000 -483769/1000000 -444759/500000 10381/20000 37327/200000 360521/1500000 117533/1000000 -289567/500000 127337/1000000 298913/1000000 -295751/1000000 74161/1000000 -3003/20000 -17601/200000 -34759/1500000
-10099/15625 108037/500000 25791/200000 37327/200000 1354911/1000000 -2233069/3000000 -2873/100000 400081/1000000 -1620177/1000000 -258673/1000000 244219/500000 16611/250000 1525749/1000000 237047/250000 2373193/3000000
-1257541/3000000 -715309/1000000 -51716/46875 360521/1500000 -2233069/3000000 3743231/4500000 8603/75000 -117297/125000 677417/500000 100433/187500 -969499/1500000 15521/250000 -995171/750000 -466127/600000 -5560217/9000000
-104031/500000 -145671/1000000 -39987/125000 117533/1000000 -2873/100000 8603/75000 3521/20000 -88051/500000 146953/1000000 97869/1000000 -41037/250000 -6209/1000000 -30783/250000 -41609/250000 -8857/150000
47829/40000 552961/500000 1805671/1000000 -289567/500000 400081/1000000 -117297/125000 -88051/500000 355907/250000 -1240153/1000000 -760401/1000000 97447/125000 -154759/1000000 1253271/1000000 689937/1000000 396419/750000
-24699/1000000 -889399/1000000 -636091/500000 127337/1000000 -1620177/1000000 677417/500000 146953/1000000 -1240153/1000000 2473857/1000000 728289/1000000 -1000453/1000000 20693/1000000 -95157/40000 -359951/250000 -290311/250000
-125649/200000 -122011/200000 -12453/12500 298913/1000000 -258673/1000000 100433/187500 97869/1000000 -760401/1000000 728289/1000000 84643/200000 -55703/125000 20737/250000 -147179/200000 -1633/4000 -941839/3000000
239457/500000 24439/40000 979829/1000000 -295751/1000000 244219/500000 -969499/1500000 -41037/250000 97447/125000 -1000453/1000000 -55703/125000 687733/1000000 -46993/1000000 486887/500000 561897/1000000 449173/1000000
-218701/1000000 -16983/125000 -9173/40000 74161/1000000 16611/250000 15521/250000 -6209/1000000 -154759/1000000 20693/1000000 20737/250000 -46993/1000000 25179/500000 -20967/500000 2441/250000 449/1500000
54177/500000 57111/62500 4053/3125 -3003/20000 1525749/1000000 -995171/750000 -30783/250000 1253271/1000000 -95157/40000 -147179/200000 486887/500000 -20967/500000 461723/200000 1361701/1000000 1113383/1000000
-763/500000 246581/500000 187747/250000 -17601/200000 237047/250000 -466127/600000 -41609/250000 689937/1000000 -359951/250000 -1633/4000 561897/1000000 2441/250000 1361701/1000000 482339/500000 135049/200000
-2301/31250 370443/1000000 51061/100000 -34759/1500000 2373193/3000000 -5560217/9000000 -8857/150000 396419/750000 -290311/250000 -941839/3000000 449173/1000000 449/1500000 1113383/1000000 135049/200000 4945241/9000000


--- Term 9 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 54
Matrix dimension : 38

Flags :
F1  : {234, 125}
F2  : {234, 135}
F3  : {234, 125, 135}
F4  : {234, 235}
F5  : {234, 125, 235}
F6  : {234, 135, 235}
F7  : {234, 125, 135, 235}
F8  : {234, 145}
F9  : {234, 125, 145}
F10 : {234, 135, 145}
F11 : {234, 235, 145}
F12 : {234, 125, 235, 145}
F13 : {234, 135, 235, 145}
F14 : {234, 125, 135, 235, 145}
F15 : {234, 245}
F16 : {234, 125, 245}
F17 : {234, 135, 245}
F18 : {234, 125, 135, 245}
F19 : {234, 235, 245}
F20 : {234, 125, 235, 245}
F21 : {234, 135, 235, 245}
F22 : {234, 125, 135, 235, 245}
F23 : {234, 145, 245}
F24 : {234, 125, 145, 245}
F25 : {234, 135, 145, 245}
F26 : {234, 125, 135, 145, 245}
F27 : {234, 235, 145, 245}
F28 : {234, 125, 235, 145, 245}
F29 : {234, 135, 235, 145, 245}
F30 : {234, 125, 135, 235, 145, 245}
F31 : {234, 345}
F32 : {234, 125, 345}
F33 : {234, 135, 345}
F34 : {234, 125, 135, 345}
F35 : {234, 235, 345}
F36 : {234, 125, 235, 345}
F37 : {234, 135, 235, 345}
F38 : {234, 125, 135, 235, 345}
F39 : {234, 145, 345}
F40 : {234, 125, 145, 345}
F41 : {234, 135, 145, 345}
F42 : {234, 125, 135, 145, 345}
F43 : {234, 235, 145, 345}
F44 : {234, 125, 235, 145, 345}
F45 : {234, 135, 235, 145, 345}
F46 : {234, 125, 135, 235, 145, 345}
F47 : {234, 245, 345}
F48 : {234, 125, 245, 345}
F49 : {234, 135, 245, 345}
F50 : {234, 125, 135, 245, 345}
F51 : {234, 145, 245, 345}
F52 : {234, 125, 145, 245, 345}
F53 : {234, 135, 145, 245, 345}
F54 : {234, 125, 135, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F8)
B3  : (F3)-(F9)
B4  : (F3)-(F10)
B5  : (F5)-(F6)
B6  : (F5)-(F16)
B7  : (F5)-(F23)
B8  : (F5)-(F33)
B9  : (F5)-(F39)
B10 : (F7)-(F24)
B11 : (F7)-(F41)
B12 : (F11)-(F17)
B13 : (F11)-(F32)
B14 : (F12)-(F13)
B15 : (F12)-(F18)
B16 : (F12)-(F25)
B17 : (F12)-(F34)
B18 : (F12)-(F40)
B19 : (F14)-(F26)
B20 : (F14)-(F42)
B21 : (F19)-(F35)
B22 : (F19)-(F47)
B23 : (F20)-(F37)
B24 : (F20)-(F51)
B25 : (F21)-(F27)
B26 : (F21)-(F36)
B27 : (F21)-(F43)
B28 : (F21)-(F48)
B29 : (F21)-(F49)
B30 : (F22)-(F28)
B31 : (F22)-(F38)
B32 : (F22)-(F45)
B33 : (F22)-(F52)
B34 : (F22)-(F53)
B35 : (F29)-(F44)
B36 : (F29)-(F50)
B37 : (F4)-2(F15)-(F30)+(F31)+2(F46)-(F54)
B38 : 3(F4)-(F15)+2(F30)-2(F31)+(F46)-3(F54)

Matrix :
22837/1000000 -5709/500000 -683/100000 683/200000 -26593/1000000 88433/1000000 88433/1000000 -26593/1000000 -61839/1000000 152479/1000000 -76239/1000000 16641/100000 -16641/200000 -389/100000 99063/1000000 99063/1000000 -389/100000 -95173/1000000 1707/15625 -1707/31250 -21197/200000 828/15625 -99123/1000000 49561/1000000 111847/1000000 -5699/40000 -5699/40000 111847/1000000 7657/250000 4489/40000 -115281/1000000 -115281/1000000 4489/40000 611/200000 -147607/1000000 73803/1000000 126743/2500000 0/1
-5709/500000 22837/1000000 683/200000 683/200000 88433/1000000 -61839/1000000 -26593/1000000 -61839/1000000 -26593/1000000 -76239/1000000 -76239/1000000 -16641/200000 -16641/200000 99063/1000000 -95173/1000000 -389/100000 -95173/1000000 -389/100000 -1707/31250 -1707/31250 828/15625 -21197/200000 49561/1000000 -99123/1000000 7657/250000 111847/1000000 7657/250000 -5699/40000 -5699/40000 611/200000 4489/40000 611/200000 -115281/1000000 -115281/1000000 73803/1000000 -147607/1000000 -50697/5000000 -152091/5000000
-683/100000 683/200000 169109/100000 -169109/200000 -242291/1000000 21331/500000 21331/500000 -242291/1000000 49907/250000 -114047/125000 114047/250000 -106549/250000 106549/500000 -856207/1000000 116807/500000 116807/500000 -856207/1000000 9728/15625 -16177/40000 50553/250000 398261/1000000 -19913/100000 -10391/200000 25977/1000000 22093/62500 156081/500000 156081/500000 22093/62500 -665651/1000000 -485269/1000000 20307/200000 20307/200000 -485269/1000000 191867/500000 269647/1000000 -134823/1000000 -484357/2500000 0/1
683/200000 683/200000 -169109/200000 169109/100000 49907/250000 -242291/1000000 49907/250000 21331/500000 21331/500000 114047/250000 -114047/125000 106549/500000 -106549/250000 9728/15625 -856207/1000000 9728/15625 116807/500000 116807/500000 50553/250000 -16177/40000 -19913/100000 -19913/100000 25977/1000000 25977/1000000 156081/500000 -665651/1000000 22093/62500 -665651/1000000 22093/62500 20307/200000 191867/500000 -485269/1000000 191867/500000 -485269/1000000 -134823/1000000 -134823/1000000 774971/5000000 -145307/1250000
-26593/1000000 88433/1000000 -242291/1000000 49907/250000 754027/125000 -681147/500000 -2825737/1000000 -641797/500000 -681147/500000 -499923/500000 -171193/125000 -490409/1000000 -1577993/1000000 259759/125000 -147933/200000 -82077/250000 -54623/40000 -105341/1000000 -121909/200000 -954021/1000000 598369/1000000 -304453/200000 518549/500000 -1837597/1000000 17399/40000 1374481/1000000 -33677/62500 -482053/200000 -28767/25000 -3541/25000 1388957/1000000 69123/500000 -1351797/1000000 -2091139/1000000 65723/500000 -318199/200000 -57367/1000000 -1197647/2500000
88433/1000000 -61839/1000000 21331/500000 -242291/1000000 -681147/500000 754027/125000 160341/200000 -2825737/1000000 -681147/500000 2369391/1000000 -499923/500000 2068403/1000000 -490409/1000000 -105341/1000000 259759/125000 230409/500000 -82077/250000 -147933/200000 781783/500000 -121909/200000 -304453/200000 115487/125000 -1837597/1000000 800499/1000000 1374481/1000000 -28767/25000 -482053/200000 28629/12500 17399/40000 1388957/1000000 -2091139/1000000 -1351797/1000000 2057373/1000000 -3541/25000 -318199/200000 364887/250000 3582879/5000000 306957/5000000
88433/1000000 -26593/1000000 21331/500000 49907/250000 -2825737/1000000 160341/200000 754027/125000 -681147/500000 -641797/500000 2369391/1000000 -171193/125000 2068403/1000000 -1577993/1000000 -82077/250000 230409/500000 259759/125000 -105341/1000000 -54623/40000 781783/500000 -954021/1000000 -304453/200000 598369/1000000 -1837597/1000000 518549/500000 28629/12500 -482053/200000 -28767/25000 1374481/1000000 -33677/62500 2057373/1000000 -1351797/1000000 -2091139/1000000 1388957/1000000 69123/500000 -318199/200000 65723/500000 3889837/5000000 -306957/5000000
-26593/1000000 -61839/1000000 -242291/1000000 21331/500000 -641797/500000 -2825737/1000000 -681147/500000 754027/125000 160341/200000 -499923/500000 2369391/1000000 -490409/1000000 2068403/1000000 -54623/40000 -82077/250000 -147933/200000 259759/125000 230409/500000 -121909/200000 781783/500000 598369/1000000 115487/125000 518549/500000 800499/1000000 -482053/200000 -33677/62500 1374481/1000000 17399/40000 28629/12500 -1351797/1000000 69123/500000 1388957/1000000 -3541/25000 2057373/1000000 65723/500000 364887/250000 -2682129/5000000 1197647/2500000
-61839/1000000 -26593/1000000 49907/250000 21331/500000 -681147/500000 -681147/500000 -641797/500000 160341/200000 754027/125000 -171193/125000 2369391/1000000 -1577993/1000000 2068403/1000000 -147933/200000 -105341/1000000 -54623/40000 230409/500000 259759/125000 -954021/1000000 781783/500000 115487/125000 598369/1000000 800499/1000000 518549/500000 -28767/25000 17399/40000 28629/12500 -33677/62500 1374481/1000000 -2091139/1000000 -3541/25000 2057373/1000000 69123/500000 1388957/1000000 364887/250000 65723/500000 -824011/1250000 130521/312500
152479/1000000 -76239/1000000 -114047/125000 114047/250000 -499923/500000 2369391/1000000 2369391/1000000 -499923/500000 -171193/125000 4312059/1000000 -2156029/1000000 1822037/500000 -1822037/1000000 404681/1000000 1924281/1000000 1924281/1000000 404681/1000000 -2328963/1000000 1355531/500000 -1355531/1000000 -1321327/500000 1321327/1000000 -621183/250000 621183/500000 2632253/1000000 -1505459/500000 -1505459/500000 2632253/1000000 47333/125000 375137/125000 -551361/200000 -551361/200000 375137/125000 -244291/1000000 -1489213/500000 1489213/1000000 3235801/2500000 0/1
-76239/1000000 -76239/1000000 114047/250000 -114047/125000 -171193/125000 -499923/500000 -171193/125000 2369391/1000000 2369391/1000000 -2156029/1000000 4312059/1000000 -1822037/1000000 1822037/500000 -2328963/1000000 404681/1000000 -2328963/1000000 1924281/1000000 1924281/1000000 -1355531/1000000 1355531/500000 1321327/1000000 1321327/1000000 621183/500000 621183/500000 -1505459/500000 47333/125000 2632253/1000000 47333/125000 2632253/1000000 -551361/200000 -244291/1000000 375137/125000 -244291/1000000 375137/125000 1489213/1000000 1489213/1000000 -2588641/2500000 3882961/5000000
16641/100000 -16641/200000 -106549/250000 106549/500000 -490409/1000000 2068403/1000000 2068403/1000000 -490409/1000000 -1577993/1000000 1822037/500000 -1822037/1000000 2280467/500000 -2280467/1000000 210757/500000 77417/40000 77417/40000 210757/500000 -117847/50000 2570379/1000000 -1285189/1000000 -2485969/1000000 155373/125000 -2196789/1000000 549197/500000 2260453/1000000 -3807697/1000000 -3807697/1000000 2260453/1000000 386811/250000 1297613/500000 -2564179/1000000 -2564179/1000000 1297613/500000 -15523/500000 -4158363/1000000 2079181/1000000 6051961/5000000 0/1
-16641/200000 -16641/200000 106549/500000 -106549/250000 -1577993/1000000 -490409/1000000 -1577993/1000000 2068403/1000000 2068403/1000000 -1822037/1000000 1822037/500000 -2280467/1000000 2280467/500000 -117847/50000 210757/500000 -117847/50000 77417/40000 77417/40000 -1285189/1000000 2570379/1000000 155373/125000 155373/125000 549197/500000 549197/500000 -3807697/1000000 386811/250000 2260453/1000000 386811/250000 2260453/1000000 -2564179/1000000 -15523/500000 1297613/500000 -15523/500000 1297613/500000 2079181/1000000 2079181/1000000 -4841569/5000000 453897/625000
-389/100000 99063/1000000 -856207/1000000 9728/15625 259759/125000 -105341/1000000 -82077/250000 -54623/40000 -147933/200000 404681/1000000 -2328963/1000000 210757/500000 -117847/50000 3923941/1000000 -508453/500000 -201801/1000000 -565997/500000 -508453/500000 230393/1000000 -1561277/1000000 -56323/250000 -1292499/1000000 52383/250000 -1413173/1000000 1166991/1000000 641919/1000000 -1494107/1000000 -1188489/500000 -407227/500000 418567/500000 396121/500000 -556733/1000000 -373399/1000000 -2797277/1000000 -101923/250000 -328299/200000 1923079/5000000 -1370829/2500000
99063/1000000 -95173/1000000 116807/500000 -856207/1000000 -147933/200000 259759/125000 230409/500000 -82077/250000 -105341/1000000 1924281/1000000 404681/1000000 77417/40000 210757/500000 -508453/500000 3923941/1000000 -139083/250000 -201801/1000000 -508453/500000 1330883/1000000 230393/1000000 -1292499/1000000 47431/31250 -1413173/1000000 1203641/1000000 641919/1000000 -407227/500000 -1188489/500000 719157/250000 1166991/1000000 396121/500000 -2797277/1000000 -373399/1000000 2098033/1000000 418567/500000 -328299/200000 512297/250000 1149929/2500000 1702179/5000000
99063/1000000 -389/100000 116807/500000 9728/15625 -82077/250000 230409/500000 259759/125000 -147933/200000 -54623/40000 1924281/1000000 -2328963/1000000 77417/40000 -117847/50000 -201801/1000000 -139083/250000 3923941/1000000 -508453/500000 -565997/500000 1330883/1000000 -1561277/1000000 -1292499/1000000 -56323/250000 -1413173/1000000 52383/250000 719157/250000 -1188489/500000 -407227/500000 641919/1000000 -1494107/1000000 2098033/1000000 -373399/1000000 -2797277/1000000 396121/500000 -556733/1000000 -328299/200000 -101923/250000 4002037/5000000 -1702179/5000000
-389/100000 -95173/1000000 -856207/1000000 116807/500000 -54623/40000 -82077/250000 -105341/1000000 259759/125000 230409/500000 404681/1000000 1924281/1000000 210757/500000 77417/40000 -565997/500000 -201801/1000000 -508453/500000 3923941/1000000 -139083/250000 230393/1000000 1330883/1000000 -56323/250000 47431/31250 52383/250000 1203641/1000000 -1188489/500000 -1494107/1000000 641919/1000000 1166991/1000000 719157/250000 -373399/1000000 -556733/1000000 396121/500000 418567/500000 2098033/1000000 -101923/250000 512297/250000 -818579/5000000 1370829/2500000
-95173/1000000 -389/100000 9728/15625 116807/500000 -105341/1000000 -147933/200000 -54623/40000 230409/500000 259759/125000 -2328963/1000000 1924281/1000000 -117847/50000 77417/40000 -508453/500000 -508453/500000 -565997/500000 -139083/250000 3923941/1000000 -1561277/1000000 1330883/1000000 47431/31250 -56323/250000 1203641/1000000 52383/250000 -407227/500000 1166991/1000000 719157/250000 -1494107/1000000 641919/1000000 -2797277/1000000 418567/500000 2098033/1000000 -556733/1000000 396121/500000 512297/250000 -101923/250000 -4222937/5000000 1039479/5000000
1707/15625 -1707/31250 -16177/40000 50553/250000 -121909/200000 781783/500000 781783/500000 -121909/200000 -954021/1000000 1355531/500000 -1355531/1000000 2570379/1000000 -1285189/1000000 230393/1000000 1330883/1000000 1330883/1000000 230393/1000000 -1561277/1000000 1803711/1000000 -180371/200000 -438103/250000 438103/500000 -25728/15625 12864/15625 1755411/1000000 -1078689/500000 -1078689/500000 1755411/1000000 200983/500000 1948031/1000000 -1842643/1000000 -1842643/1000000 1948031/1000000 -105387/1000000 -432129/200000 540161/500000 53523/62500 0/1
-1707/31250 -1707/31250 50553/250000 -16177/40000 -954021/1000000 -121909/200000 -954021/1000000 781783/500000 781783/500000 -1355531/1000000 1355531/500000 -1285189/1000000 2570379/1000000 -1561277/1000000 230393/1000000 -1561277/1000000 1330883/1000000 1330883/1000000 -180371/200000 1803711/1000000 438103/500000 438103/500000 12864/15625 12864/15625 -1078689/500000 200983/500000 1755411/1000000 200983/500000 1755411/1000000 -1842643/1000000 -105387/1000000 1948031/1000000 -105387/1000000 1948031/1000000 540161/500000 540161/500000 -53523/78125 160569/312500
-21197/200000 828/15625 398261/1000000 -19913/100000 598369/1000000 -304453/200000 -304453/200000 598369/1000000 115487/125000 -1321327/500000 1321327/1000000 -2485969/1000000 155373/125000 -56323/250000 -1292499/1000000 -1292499/1000000 -56323/250000 47431/31250 -438103/250000 438103/500000 85251/50000 -85251/100000 80197/50000 -80197/100000 -13681/8000 521627/250000 521627/250000 -13681/8000 -188191/500000 -1898361/1000000 1792877/1000000 1792877/1000000 -1898361/1000000 26371/250000 2081017/1000000 -260127/250000 -4166573/5000000 0/1
828/15625 -21197/200000 -19913/100000 -19913/100000 -304453/200000 115487/125000 598369/1000000 115487/125000 598369/1000000 1321327/1000000 1321327/1000000 155373/125000 155373/125000 -1292499/1000000 47431/31250 -56323/250000 47431/31250 -56323/250000 438103/500000 438103/500000 -85251/100000 85251/50000 -80197/100000 80197/50000 -188191/500000 -13681/8000 -188191/500000 521627/250000 521627/250000 26371/250000 -1898361/1000000 26371/250000 1792877/1000000 1792877/1000000 -260127/250000 2081017/1000000 416657/2500000 2499943/5000000
-99123/1000000 49561/1000000 -10391/200000 25977/1000000 518549/500000 -1837597/1000000 -1837597/1000000 518549/500000 800499/1000000 -621183/250000 621183/500000 -2196789/1000000 549197/500000 52383/250000 -1413173/1000000 -1413173/1000000 52383/250000 1203641/1000000 -25728/15625 12864/15625 80197/50000 -80197/100000 1050809/500000 -1050809/1000000 -250993/125000 1780009/1000000 1780009/1000000 -250993/125000 45587/200000 -115641/62500 918397/500000 918397/500000 -115641/62500 6731/500000 781881/500000 -781881/1000000 -492587/625000 0/1
49561/1000000 -99123/1000000 25977/1000000 25977/1000000 -1837597/1000000 800499/1000000 518549/500000 800499/1000000 518549/500000 621183/500000 621183/500000 549197/500000 549197/500000 -1413173/1000000 1203641/1000000 52383/250000 1203641/1000000 52383/250000 12864/15625 12864/15625 -80197/100000 80197/50000 -1050809/1000000 1050809/500000 45587/200000 -250993/125000 45587/200000 1780009/1000000 1780009/1000000 6731/500000 -115641/62500 6731/500000 918397/500000 918397/500000 -781881/1000000 781881/500000 788139/5000000 1182209/2500000
111847/1000000 7657/250000 22093/62500 156081/500000 17399/40000 1374481/1000000 28629/12500 -482053/200000 -28767/25000 2632253/1000000 -1505459/500000 2260453/1000000 -3807697/1000000 1166991/1000000 641919/1000000 719157/250000 -1188489/500000 -407227/500000 1755411/1000000 -1078689/500000 -13681/8000 -188191/500000 -250993/125000 45587/200000 5812729/1000000 -2039/800 -1072501/1000000 -657229/1000000 -2039/800 2410609/1000000 -306261/200000 -1340013/500000 388881/250000 -396471/250000 -1786887/1000000 -1724053/1000000 538949/500000 -2379501/5000000
-5699/40000 111847/1000000 156081/500000 -665651/1000000 1374481/1000000 -28767/25000 -482053/200000 -33677/62500 17399/40000 -1505459/500000 47333/125000 -3807697/1000000 386811/250000 641919/1000000 -407227/500000 -1188489/500000 -1494107/1000000 1166991/1000000 -1078689/500000 200983/500000 521627/250000 -13681/8000 1780009/1000000 -250993/125000 -2039/800 5812729/1000000 507251/500000 -1072501/1000000 -2039/800 -396471/250000 2410609/1000000 1831083/1000000 -1340013/500000 -306261/200000 175547/50000 -1786887/1000000 -11023/12500 -1330093/5000000
-5699/40000 7657/250000 156081/500000 22093/62500 -33677/62500 -482053/200000 -28767/25000 1374481/1000000 28629/12500 -1505459/500000 2632253/1000000 -3807697/1000000 2260453/1000000 -1494107/1000000 -1188489/500000 -407227/500000 641919/1000000 719157/250000 -1078689/500000 1755411/1000000 521627/250000 -188191/500000 1780009/1000000 45587/200000 -1072501/1000000 507251/500000 5812729/1000000 -2039/800 -657229/1000000 -1340013/500000 1831083/1000000 2410609/1000000 -396471/250000 388881/250000 175547/50000 -1724053/1000000 -5739293/5000000 1330093/5000000
111847/1000000 -5699/40000 22093/62500 -665651/1000000 -482053/200000 28629/12500 1374481/1000000 17399/40000 -33677/62500 2632253/1000000 47333/125000 2260453/1000000 386811/250000 -1188489/500000 719157/250000 641919/1000000 1166991/1000000 -1494107/1000000 1755411/1000000 200983/500000 -13681/8000 521627/250000 -250993/125000 1780009/1000000 -657229/1000000 -1072501/1000000 -2039/800 5812729/1000000 507251/500000 388881/250000 -1340013/500000 -306261/200000 2410609/1000000 1831083/1000000 -1786887/1000000 175547/50000 3009989/5000000 2379501/5000000
7657/250000 -5699/40000 -665651/1000000 22093/62500 -28767/25000 17399/40000 -33677/62500 28629/12500 1374481/1000000 47333/125000 2632253/1000000 386811/250000 2260453/1000000 -407227/500000 1166991/1000000 -1494107/1000000 719157/250000 641919/1000000 200983/500000 1755411/1000000 -188191/500000 521627/250000 45587/200000 1780009/1000000 -2039/800 -2039/800 -657229/1000000 507251/500000 5812729/1000000 -306261/200000 -396471/250000 388881/250000 1831083/1000000 2410609/1000000 -1724053/1000000 175547/50000 -98029/500000 1854797/2500000
4489/40000 611/200000 -485269/1000000 20307/200000 -3541/25000 1388957/1000000 2057373/1000000 -1351797/1000000 -2091139/1000000 375137/125000 -551361/200000 1297613/500000 -2564179/1000000 418567/500000 396121/500000 2098033/1000000 -373399/1000000 -2797277/1000000 1948031/1000000 -1842643/1000000 -1898361/1000000 26371/250000 -115641/62500 6731/500000 2410609/1000000 -396471/250000 -1340013/500000 388881/250000 -306261/200000 1584151/500000 -1177271/1000000 -286523/100000 296117/250000 -1177271/1000000 -4171/2000 -20501/500000 34237/31250 -1650273/5000000
-115281/1000000 4489/40000 20307/200000 191867/500000 1388957/1000000 -2091139/1000000 -1351797/1000000 69123/500000 -3541/25000 -551361/200000 -244291/1000000 -2564179/1000000 -15523/500000 396121/500000 -2797277/1000000 -373399/1000000 -556733/1000000 418567/500000 -1842643/1000000 -105387/1000000 1792877/1000000 -1898361/1000000 918397/500000 -115641/62500 -306261/200000 2410609/1000000 1831083/1000000 -1340013/500000 -396471/250000 -1177271/1000000 1584151/500000 867003/1000000 -286523/100000 -1177271/1000000 1063251/500000 -4171/2000 -1702983/2500000 -983267/2500000
-115281/1000000 611/200000 20307/200000 -485269/1000000 69123/500000 -1351797/1000000 -2091139/1000000 1388957/1000000 2057373/1000000 -551361/200000 375137/125000 -2564179/1000000 1297613/500000 -556733/1000000 -373399/1000000 -2797277/1000000 396121/500000 2098033/1000000 -1842643/1000000 1948031/1000000 1792877/1000000 26371/250000 918397/500000 6731/500000 -1340013/500000 1831083/1000000 2410609/1000000 -306261/200000 388881/250000 -286523/100000 867003/1000000 1584151/500000 -1177271/1000000 296117/250000 1063251/500000 -20501/500000 -2149/2000 983267/2500000
4489/40000 -115281/1000000 -485269/1000000 191867/500000 -1351797/1000000 2057373/1000000 1388957/1000000 -3541/25000 69123/500000 375137/125000 -244291/1000000 1297613/500000 -15523/500000 -373399/1000000 2098033/1000000 396121/500000 418567/500000 -556733/1000000 1948031/1000000 -105387/1000000 -1898361/1000000 1792877/1000000 -115641/62500 918397/500000 388881/250000 -1340013/500000 -396471/250000 2410609/1000000 1831083/1000000 296117/250000 -286523/100000 -1177271/1000000 1584151/500000 867003/1000000 -4171/2000 1063251/500000 3827647/5000000 51571/156250
611/200000 -115281/1000000 191867/500000 -485269/1000000 -2091139/1000000 -3541/25000 69123/500000 2057373/1000000 1388957/1000000 -244291/1000000 375137/125000 -15523/500000 1297613/500000 -2797277/1000000 418567/500000 -556733/1000000 2098033/1000000 396121/500000 -105387/1000000 1948031/1000000 26371/250000 1792877/1000000 6731/500000 918397/500000 -396471/250000 -306261/200000 388881/250000 1831083/1000000 2410609/1000000 -1177271/1000000 -1177271/1000000 296117/250000 867003/1000000 1584151/500000 -20501/500000 1063251/500000 -1035977/2500000 3616807/5000000
-147607/1000000 73803/1000000 269647/1000000 -134823/1000000 65723/500000 -318199/200000 -318199/200000 65723/500000 364887/250000 -1489213/500000 1489213/1000000 -4158363/1000000 2079181/1000000 -101923/250000 -328299/200000 -328299/200000 -101923/250000 512297/250000 -432129/200000 540161/500000 2081017/1000000 -260127/250000 781881/500000 -781881/1000000 -1786887/1000000 175547/50000 175547/50000 -1786887/1000000 -1724053/1000000 -4171/2000 1063251/500000 1063251/500000 -4171/2000 -20501/500000 4273311/1000000 -427331/200000 -1010403/1000000 0/1
73803/1000000 -147607/1000000 -134823/1000000 -134823/1000000 -318199/200000 364887/250000 65723/500000 364887/250000 65723/500000 1489213/1000000 1489213/1000000 2079181/1000000 2079181/1000000 -328299/200000 512297/250000 -101923/250000 512297/250000 -101923/250000 540161/500000 540161/500000 -260127/250000 2081017/1000000 -781881/1000000 781881/500000 -1724053/1000000 -1786887/1000000 -1724053/1000000 175547/50000 175547/50000 -20501/500000 -4171/2000 -20501/500000 1063251/500000 1063251/500000 -427331/200000 4273311/1000000 1010403/5000000 3031209/5000000
126743/2500000 -50697/5000000 -484357/2500000 774971/5000000 -57367/1000000 3582879/5000000 3889837/5000000 -2682129/5000000 -824011/1250000 3235801/2500000 -2588641/2500000 6051961/5000000 -4841569/5000000 1923079/5000000 1149929/2500000 4002037/5000000 -818579/5000000 -4222937/5000000 53523/62500 -53523/78125 -4166573/5000000 416657/2500000 -492587/625000 788139/5000000 538949/500000 -11023/12500 -5739293/5000000 3009989/5000000 -98029/500000 34237/31250 -1702983/2500000 -2149/2000 3827647/5000000 -1035977/2500000 -1010403/1000000 1010403/5000000 11419161/25000000 -2446963/25000000
0/1 -152091/5000000 0/1 -145307/1250000 -1197647/2500000 306957/5000000 -306957/5000000 1197647/2500000 130521/312500 0/1 3882961/5000000 0/1 453897/625000 -1370829/2500000 1702179/5000000 -1702179/5000000 1370829/2500000 1039479/5000000 0/1 160569/312500 0/1 2499943/5000000 0/1 1182209/2500000 -2379501/5000000 -1330093/5000000 1330093/5000000 2379501/5000000 1854797/2500000 -1650273/5000000 -983267/2500000 983267/2500000 51571/156250 3616807/5000000 0/1 3031209/5000000 -2446963/25000000 2446963/12500000


--- Term 10 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 50
Matrix dimension : 18

Flags :
F1  : {134, 234}
F2  : {134, 234, 125}
F3  : {134, 234, 135}
F4  : {134, 234, 125, 135}
F5  : {134, 234, 235}
F6  : {134, 234, 125, 235}
F7  : {134, 234, 135, 235}
F8  : {134, 234, 125, 135, 235}
F9  : {134, 234, 145}
F10 : {134, 234, 125, 145}
F11 : {134, 234, 135, 145}
F12 : {134, 234, 125, 135, 145}
F13 : {134, 234, 235, 145}
F14 : {134, 234, 125, 235, 145}
F15 : {134, 234, 135, 235, 145}
F16 : {134, 234, 125, 135, 235, 145}
F17 : {134, 234, 245}
F18 : {134, 234, 125, 245}
F19 : {134, 234, 135, 245}
F20 : {134, 234, 125, 135, 245}
F21 : {134, 234, 235, 245}
F22 : {134, 234, 125, 235, 245}
F23 : {134, 234, 135, 235, 245}
F24 : {134, 234, 125, 135, 235, 245}
F25 : {134, 234, 145, 245}
F26 : {134, 234, 125, 145, 245}
F27 : {134, 234, 135, 145, 245}
F28 : {134, 234, 125, 135, 145, 245}
F29 : {134, 234, 235, 145, 245}
F30 : {134, 234, 125, 235, 145, 245}
F31 : {134, 234, 135, 235, 145, 245}
F32 : {134, 234, 125, 135, 235, 145, 245}
F33 : {134, 234, 345}
F34 : {134, 234, 125, 345}
F35 : {134, 234, 135, 345}
F36 : {134, 234, 125, 135, 345}
F37 : {134, 234, 235, 345}
F38 : {134, 234, 125, 235, 345}
F39 : {134, 234, 135, 235, 345}
F40 : {134, 234, 125, 135, 235, 345}
F41 : {134, 234, 145, 345}
F42 : {134, 234, 125, 145, 345}
F43 : {134, 234, 235, 145, 345}
F44 : {134, 234, 125, 235, 145, 345}
F45 : {134, 234, 245, 345}
F46 : {134, 234, 125, 245, 345}
F47 : {134, 234, 135, 245, 345}
F48 : {134, 234, 125, 135, 245, 345}
F49 : {134, 234, 145, 245, 345}
F50 : {134, 234, 125, 145, 245, 345}

Basis :
B1  : (F2)
B2  : (F3)+(F5)+(F9)+(F17)
B3  : (F4)+(F6)+(F10)+(F18)
B4  : (F7)+(F25)
B5  : (F8)+(F26)
B6  : (F11)+(F21)
B7  : (F12)+(F22)
B8  : (F13)+(F19)
B9  : (F14)+(F20)
B10 : (F15)+(F23)+(F27)+(F29)
B11 : (F16)+(F24)+(F28)+(F30)
B12 : 2(F1)+2(F31)+13(F32)-15(F33)-4(F34)-(F39)-(F40)-(F49)-(F50)
B13 : 2(F1)+2(F31)-(F32)-(F33)-4(F34)-(F39)-(F40)-(F49)-(F50)
B14 : (F35)+(F37)+(F41)+(F45)
B15 : (F36)+(F38)+(F42)+(F46)
B16 : 2(F1)+2(F31)-(F32)-(F33)-4(F34)+13(F39)-15(F40)+13(F49)-15(F50)
B17 : (F43)+(F47)
B18 : (F44)+(F48)

Matrix :
3361673/1000000 -241421/500000 1124421/1000000 79007/1000000 -21337/1000000 -91513/250000 782523/1000000 987947/1000000 77997/250000 227231/1000000 27959/25000 79069/28000000 507777/1750000 25217/50000 924143/1000000 2229639/28000000 -811823/500000 -2157119/1000000
-241421/500000 238471/250000 -32203/31250 -144691/250000 -827711/1000000 -727447/1000000 -323533/500000 -44777/1000000 878891/1000000 -226253/250000 9081/250000 1116623/28000000 -2180809/7000000 -23889/62500 180909/500000 -674601/14000000 -352007/1000000 168257/200000
1124421/1000000 -32203/31250 1596717/500000 34387/40000 1608847/1000000 157881/62500 1768613/1000000 -469071/1000000 -726687/500000 1097881/1000000 -289987/1000000 -598961/7000000 2985693/3500000 -31197/200000 777443/1000000 4252453/28000000 29079/500000 -254501/250000
79007/1000000 -144691/250000 34387/40000 701021/1000000 356623/500000 756489/1000000 94921/200000 41213/500000 -111593/125000 38741/40000 -211271/1000000 -791499/28000000 193583/875000 438487/1000000 -11871/20000 140567/4000000 20869/250000 -145951/250000
-21337/1000000 -827711/1000000 1608847/1000000 356623/500000 345413/200000 1641941/1000000 33687/31250 -12209/25000 -1495053/1000000 17772/15625 -2851/8000 -1167081/14000000 395491/700000 -37603/1000000 -43529/125000 1076731/14000000 719523/500000 -71659/100000
-91513/250000 -727447/1000000 157881/62500 756489/1000000 1641941/1000000 2870141/1000000 1443389/1000000 -101891/125000 -1540213/1000000 253367/250000 -591827/1000000 -634763/7000000 5181277/7000000 -34857/62500 184221/500000 471403/4000000 939097/1000000 -291127/1000000
782523/1000000 -323533/500000 1768613/1000000 94921/200000 33687/31250 1443389/1000000 283797/250000 -10607/50000 -953401/1000000 378863/500000 6679/250000 -126597/2000000 487849/875000 -108271/1000000 14169/40000 648537/7000000 245751/500000 -492849/500000
987947/1000000 -44777/1000000 -469071/1000000 41213/500000 -12209/25000 -101891/125000 -10607/50000 1565133/1000000 304523/500000 238033/500000 685479/500000 1111421/28000000 -16141/87500 62123/125000 -27821/50000 -34039/2800000 -1313771/1000000 -2092707/1000000
77997/250000 878891/1000000 -726687/500000 -111593/125000 -1495053/1000000 -1540213/1000000 -953401/1000000 304523/500000 1765609/1000000 -654413/500000 672973/1000000 166769/2000000 -716241/1400000 -4573/20000 713329/1000000 -176709/2800000 -1585501/1000000 356153/1000000
227231/1000000 -226253/250000 1097881/1000000 38741/40000 17772/15625 253367/250000 378863/500000 238033/500000 -654413/500000 860953/500000 304033/1000000 -1498247/28000000 2514899/7000000 130141/250000 -303743/250000 705337/14000000 335171/500000 -1813123/1000000
27959/25000 9081/250000 -289987/1000000 -211271/1000000 -2851/8000 -591827/1000000 6679/250000 685479/500000 672973/1000000 304033/1000000 892299/500000 7139/437500 -59181/1400000 -57503/1000000 -46301/200000 116537/28000000 -105267/200000 -2455063/1000000
79069/28000000 1116623/28000000 -598961/7000000 -791499/28000000 -1167081/14000000 -634763/7000000 -126597/2000000 1111421/28000000 166769/2000000 -1498247/28000000 7139/437500 535169/98000000 -845353/24500000 226181/14000000 39867/4000000 -1702131/392000000 -1627247/14000000 125311/3500000
507777/1750000 -2180809/7000000 2985693/3500000 193583/875000 395491/700000 5181277/7000000 487849/875000 -16141/87500 -716241/1400000 2514899/7000000 -59181/1400000 -845353/24500000 43081/153125 -129323/1400000 1125799/7000000 4348333/98000000 1397659/3500000 -197989/500000
25217/50000 -23889/62500 -31197/200000 438487/1000000 -37603/1000000 -34857/62500 -108271/1000000 62123/125000 -4573/20000 130141/250000 -57503/1000000 226181/14000000 -129323/1400000 996817/1000000 -312747/500000 -130939/14000000 -718531/1000000 -230991/500000
924143/1000000 180909/500000 777443/1000000 -11871/20000 -43529/125000 184221/500000 14169/40000 -27821/50000 713329/1000000 -303743/250000 -46301/200000 39867/4000000 1125799/7000000 -312747/500000 204473/100000 200117/4000000 -1045697/1000000 45677/50000
2229639/28000000 -674601/14000000 4252453/28000000 140567/4000000 1076731/14000000 471403/4000000 648537/7000000 -34039/2800000 -176709/2800000 705337/14000000 116537/28000000 -1702131/392000000 4348333/98000000 -130939/14000000 200117/4000000 6277713/784000000 22031/14000000 -76443/1000000
-811823/500000 -352007/1000000 29079/500000 20869/250000 719523/500000 939097/1000000 245751/500000 -1313771/1000000 -1585501/1000000 335171/500000 -105267/200000 -1627247/14000000 1397659/3500000 -718531/1000000 -1045697/1000000 22031/14000000 4456827/1000000 238791/1000000
-2157119/1000000 168257/200000 -254501/250000 -145951/250000 -71659/100000 -291127/1000000 -492849/500000 -2092707/1000000 356153/1000000 -1813123/1000000 -2455063/1000000 125311/3500000 -197989/500000 -230991/500000 45677/50000 -76443/1000000 238791/1000000 4856557/1000000


--- Term 11 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 44
Matrix dimension : 27

Flags :
F1  : {134, 234, 135}
F2  : {134, 234, 125, 135}
F3  : {134, 234, 235}
F4  : {134, 234, 125, 235}
F5  : {134, 234, 135, 235}
F6  : {134, 234, 125, 135, 235}
F7  : {134, 234, 145}
F8  : {134, 234, 125, 145}
F9  : {134, 234, 135, 145}
F10 : {134, 234, 125, 135, 145}
F11 : {134, 234, 235, 145}
F12 : {134, 234, 125, 235, 145}
F13 : {134, 234, 135, 235, 145}
F14 : {134, 234, 125, 135, 235, 145}
F15 : {134, 234, 245}
F16 : {134, 234, 125, 245}
F17 : {134, 234, 135, 245}
F18 : {134, 234, 125, 135, 245}
F19 : {134, 234, 235, 245}
F20 : {134, 234, 125, 235, 245}
F21 : {134, 234, 135, 235, 245}
F22 : {134, 234, 125, 135, 235, 245}
F23 : {134, 234, 145, 245}
F24 : {134, 234, 125, 145, 245}
F25 : {134, 234, 135, 145, 245}
F26 : {134, 234, 125, 135, 145, 245}
F27 : {134, 234, 235, 145, 245}
F28 : {134, 234, 125, 235, 145, 245}
F29 : {134, 234, 135, 345}
F30 : {134, 234, 125, 135, 345}
F31 : {134, 234, 235, 345}
F32 : {134, 234, 125, 235, 345}
F33 : {134, 234, 135, 235, 345}
F34 : {134, 234, 125, 135, 235, 345}
F35 : {134, 234, 145, 345}
F36 : {134, 234, 125, 145, 345}
F37 : {134, 234, 235, 145, 345}
F38 : {134, 234, 125, 235, 145, 345}
F39 : {134, 234, 245, 345}
F40 : {134, 234, 125, 245, 345}
F41 : {134, 234, 135, 245, 345}
F42 : {134, 234, 125, 135, 245, 345}
F43 : {134, 234, 145, 245, 345}
F44 : {134, 234, 125, 145, 245, 345}

Basis :
B1  : (F1)-(F3)
B2  : (F1)-(F7)
B3  : (F1)-(F15)
B4  : (F2)-(F4)
B5  : (F2)-(F8)
B6  : (F2)-(F16)
B7  : (F5)-(F23)
B8  : (F6)-(F24)
B9  : (F9)-(F19)
B10 : (F10)-(F20)
B11 : (F11)-(F17)
B12 : (F12)-(F18)
B13 : (F13)-(F21)
B14 : (F13)-(F25)
B15 : (F13)-(F27)
B16 : (F14)-(F22)
B17 : (F14)-(F26)
B18 : (F14)-(F28)
B19 : (F29)-(F31)
B20 : (F29)-(F35)
B21 : (F29)-(F39)
B22 : (F30)-(F32)
B23 : (F30)-(F36)
B24 : (F30)-(F40)
B25 : (F33)+(F34)-(F43)-(F44)
B26 : (F37)-(F41)
B27 : (F38)-(F42)

Matrix :
7615869/1000000 -2260123/1000000 -1463473/1000000 595169/1000000 -992491/1000000 840491/500000 54551/500000 247911/1000000 6953/15625 10899/1000000 -349867/125000 -189377/125000 -390193/500000 -207947/200000 4999/200000 -31861/62500 -91887/1000000 -6901/250000 167177/500000 315957/250000 -424529/500000 977093/1000000 138963/200000 -1463393/1000000 25081/31250 -392547/100000 -1460619/500000
-2260123/1000000 7615869/1000000 -243267/62500 -992491/1000000 595169/1000000 -64183/50000 -54551/500000 -247911/1000000 -6953/15625 -10899/1000000 -349867/125000 -189377/125000 -207947/200000 -390193/500000 897563/500000 -91887/1000000 -31861/62500 157317/250000 315957/250000 167177/500000 -187281/250000 138963/200000 977093/1000000 -41703/200000 -25081/31250 -392547/100000 -1460619/500000
-1463473/1000000 -243267/62500 7615869/1000000 840491/500000 -64183/50000 595169/1000000 -54551/500000 -247911/1000000 6953/15625 10899/1000000 349867/125000 189377/125000 4999/200000 897563/500000 -390193/500000 -6901/250000 157317/250000 -31861/62500 -424529/500000 -187281/250000 167177/500000 -1463393/1000000 -41703/200000 977093/1000000 -25081/31250 392547/100000 1460619/500000
595169/1000000 -992491/1000000 840491/500000 7065401/1000000 -5298567/1000000 -1545143/1000000 341697/1000000 -131473/500000 85277/1000000 281/40000 1161911/1000000 301983/1000000 36187/100000 526379/500000 -442101/1000000 152021/500000 949401/1000000 147559/250000 231401/1000000 -365763/250000 288339/250000 -740133/500000 234701/1000000 3069/2500 -332951/400000 255431/125000 509161/500000
-992491/1000000 595169/1000000 -64183/50000 -5298567/1000000 7065401/1000000 -221689/1000000 -341697/1000000 131473/500000 -85277/1000000 -281/40000 1161911/1000000 301983/1000000 526379/500000 36187/100000 -972527/1000000 949401/1000000 152021/500000 -1843681/1000000 -365763/250000 231401/1000000 39147/500000 234701/1000000 -740133/500000 4491/250000 332951/400000 255431/125000 509161/500000
840491/500000 -64183/50000 595169/1000000 -1545143/1000000 -221689/1000000 7065401/1000000 -341697/1000000 131473/500000 85277/1000000 281/40000 -1161911/1000000 -301983/1000000 -442101/1000000 -972527/1000000 36187/100000 147559/250000 -1843681/1000000 152021/500000 288339/250000 39147/500000 231401/1000000 3069/2500 4491/250000 -740133/500000 332951/400000 -255431/125000 -509161/500000
54551/500000 -54551/500000 -54551/500000 341697/1000000 -341697/1000000 -341697/1000000 1069299/1000000 267891/250000 0/1 0/1 0/1 0/1 -18507/250000 18507/250000 18507/250000 -68913/100000 68913/100000 68913/100000 -152271/500000 152271/500000 152271/500000 -73/250 73/250 73/250 1782099/2000000 0/1 0/1
247911/1000000 -247911/1000000 -247911/1000000 -131473/500000 131473/500000 131473/500000 267891/250000 864909/500000 0/1 0/1 0/1 0/1 40399/1000000 -40399/1000000 -40399/1000000 -26601/50000 26601/50000 26601/50000 -371171/1000000 371171/1000000 371171/1000000 -135161/1000000 135161/1000000 135161/1000000 488263/400000 0/1 0/1
6953/15625 -6953/15625 6953/15625 85277/1000000 -85277/1000000 85277/1000000 0/1 0/1 107549/250000 933/250000 0/1 0/1 -14581/125000 14581/125000 -14581/125000 -178111/1000000 178111/1000000 -178111/1000000 -395781/1000000 395781/1000000 -395781/1000000 -18229/250000 18229/250000 -18229/250000 0/1 0/1 0/1
10899/1000000 -10899/1000000 10899/1000000 281/40000 -281/40000 281/40000 0/1 0/1 933/250000 999/500000 0/1 0/1 -1663/1000000 1663/1000000 -1663/1000000 -1267/1000000 1267/1000000 -1267/1000000 -863/500000 863/500000 -863/500000 -1373/1000000 1373/1000000 -1373/1000000 0/1 0/1 0/1
-349867/125000 -349867/125000 349867/125000 1161911/1000000 1161911/1000000 -1161911/1000000 0/1 0/1 0/1 0/1 7562581/1000000 1036923/250000 116949/40000 116949/40000 -116949/40000 339267/250000 339267/250000 -339267/250000 -2864267/1000000 -2864267/1000000 2864267/1000000 -500349/200000 -500349/200000 500349/200000 0/1 10703107/1000000 7780449/1000000
-189377/125000 -189377/125000 189377/125000 301983/1000000 301983/1000000 -301983/1000000 0/1 0/1 0/1 0/1 1036923/250000 850961/250000 45441/31250 45441/31250 -45441/31250 124613/200000 124613/200000 -124613/200000 -48841/25000 -48841/25000 48841/25000 -584207/500000 -584207/500000 584207/500000 0/1 2685043/500000 4657761/1000000
-390193/500000 -207947/200000 4999/200000 36187/100000 526379/500000 -442101/1000000 -18507/250000 40399/1000000 -14581/125000 -1663/1000000 116949/40000 45441/31250 2734507/1000000 -50687/500000 -48931/25000 383117/500000 14277/20000 -95021/500000 -796181/500000 -414409/500000 1926521/1000000 -217807/500000 -438651/250000 753283/1000000 927257/2000000 67784/15625 366373/125000
-207947/200000 -390193/500000 897563/500000 526379/500000 36187/100000 -972527/1000000 18507/250000 -40399/1000000 14581/125000 1663/1000000 116949/40000 45441/31250 -50687/500000 2734507/1000000 -675893/1000000 14277/20000 383117/500000 -645021/500000 -414409/500000 -796181/500000 494659/1000000 -438651/250000 -217807/500000 287387/200000 -927257/2000000 67784/15625 366373/125000
4999/200000 897563/500000 -390193/500000 -442101/1000000 -972527/1000000 36187/100000 18507/250000 -40399/1000000 -14581/125000 -1663/1000000 -116949/40000 -45441/31250 -48931/25000 -675893/1000000 2734507/1000000 -95021/500000 -645021/500000 383117/500000 1926521/1000000 494659/1000000 -796181/500000 753283/1000000 287387/200000 -217807/500000 -927257/2000000 -67784/15625 -366373/125000
-31861/62500 -91887/1000000 -6901/250000 152021/500000 949401/1000000 147559/250000 -68913/100000 -26601/50000 -178111/1000000 -1267/1000000 339267/250000 124613/200000 383117/500000 14277/20000 -95021/500000 1974777/1000000 -124853/200000 -126897/125000 4901/40000 -818013/500000 189731/250000 -291693/1000000 -241167/250000 34101/62500 -734707/2000000 544879/250000 636809/500000
-91887/1000000 -31861/62500 157317/250000 949401/1000000 152021/500000 -1843681/1000000 68913/100000 26601/50000 178111/1000000 1267/1000000 339267/250000 124613/200000 14277/20000 383117/500000 -645021/500000 -124853/200000 1974777/1000000 -67067/200000 -818013/500000 4901/40000 30183/40000 -241167/250000 -291693/1000000 355373/500000 734707/2000000 544879/250000 636809/500000
-6901/250000 157317/250000 -31861/62500 147559/250000 -1843681/1000000 152021/500000 68913/100000 26601/50000 -178111/1000000 -1267/1000000 -339267/250000 -124613/200000 -95021/500000 -645021/500000 383117/500000 -126897/125000 -67067/200000 1974777/1000000 189731/250000 30183/40000 4901/40000 34101/62500 355373/500000 -291693/1000000 734707/2000000 -544879/250000 -636809/500000
167177/500000 315957/250000 -424529/500000 231401/1000000 -365763/250000 288339/250000 -152271/500000 -371171/1000000 -395781/1000000 -863/500000 -2864267/1000000 -48841/25000 -796181/500000 -414409/500000 1926521/1000000 4901/40000 -818013/500000 189731/250000 593167/200000 232319/1000000 -660911/500000 437781/500000 1078397/1000000 -148129/200000 -489159/1000000 -3998441/1000000 -606197/200000
315957/250000 167177/500000 -187281/250000 -365763/250000 231401/1000000 39147/500000 152271/500000 371171/1000000 395781/1000000 863/500000 -2864267/1000000 -48841/25000 -414409/500000 -796181/500000 494659/1000000 -818013/500000 4901/40000 30183/40000 232319/1000000 593167/200000 -1876331/1000000 1078397/1000000 437781/500000 -606657/500000 489159/1000000 -3998441/1000000 -606197/200000
-424529/500000 -187281/250000 167177/500000 288339/250000 39147/500000 231401/1000000 152271/500000 371171/1000000 -395781/1000000 -863/500000 2864267/1000000 48841/25000 1926521/1000000 494659/1000000 -796181/500000 189731/250000 30183/40000 4901/40000 -660911/500000 -1876331/1000000 593167/200000 -148129/200000 -606657/500000 437781/500000 489159/1000000 3998441/1000000 606197/200000
977093/1000000 138963/200000 -1463393/1000000 -740133/500000 234701/1000000 3069/2500 -73/250 -135161/1000000 -18229/250000 -1373/1000000 -500349/200000 -584207/500000 -217807/500000 -438651/250000 753283/1000000 -291693/1000000 -241167/250000 34101/62500 437781/500000 1078397/1000000 -148129/200000 184367/125000 42697/100000 -1305089/1000000 545559/2000000 -3751949/1000000 -1242729/500000
138963/200000 977093/1000000 -41703/200000 234701/1000000 -740133/500000 4491/250000 73/250 135161/1000000 18229/250000 1373/1000000 -500349/200000 -584207/500000 -438651/250000 -217807/500000 287387/200000 -241167/250000 -291693/1000000 355373/500000 1078397/1000000 437781/500000 -606657/500000 42697/100000 184367/125000 -596817/1000000 -545559/2000000 -3751949/1000000 -1242729/500000
-1463393/1000000 -41703/200000 977093/1000000 3069/2500 4491/250000 -740133/500000 73/250 135161/1000000 -18229/250000 -1373/1000000 500349/200000 584207/500000 753283/1000000 287387/200000 -217807/500000 34101/62500 355373/500000 -291693/1000000 -148129/200000 -606657/500000 437781/500000 -1305089/1000000 -596817/1000000 184367/125000 -545559/2000000 3751949/1000000 1242729/500000
25081/31250 -25081/31250 -25081/31250 -332951/400000 332951/400000 332951/400000 1782099/2000000 488263/400000 0/1 0/1 0/1 0/1 927257/2000000 -927257/2000000 -927257/2000000 -734707/2000000 734707/2000000 734707/2000000 -489159/1000000 489159/1000000 489159/1000000 545559/2000000 -545559/2000000 -545559/2000000 6513009/4000000 0/1 0/1
-392547/100000 -392547/100000 392547/100000 255431/125000 255431/125000 -255431/125000 0/1 0/1 0/1 0/1 10703107/1000000 2685043/500000 67784/15625 67784/15625 -67784/15625 544879/250000 544879/250000 -544879/250000 -3998441/1000000 -3998441/1000000 3998441/1000000 -3751949/1000000 -3751949/1000000 3751949/1000000 0/1 626061/40000 10841079/1000000
-1460619/500000 -1460619/500000 1460619/500000 509161/500000 509161/500000 -509161/500000 0/1 0/1 0/1 0/1 7780449/1000000 4657761/1000000 366373/125000 366373/125000 -366373/125000 636809/500000 636809/500000 -636809/500000 -606197/200000 -606197/200000 606197/200000 -1242729/500000 -1242729/500000 1242729/500000 0/1 10841079/1000000 4108949/500000


--- Term 12 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 45
Matrix dimension : 11

Flags :
F1  : {124, 134, 234}
F2  : {124, 134, 234, 125}
F3  : {124, 134, 234, 135}
F4  : {124, 134, 234, 125, 135}
F5  : {124, 134, 234, 235}
F6  : {124, 134, 234, 125, 235}
F7  : {124, 134, 234, 135, 235}
F8  : {124, 134, 234, 125, 135, 235}
F9  : {124, 134, 234, 145}
F10 : {124, 134, 234, 125, 145}
F11 : {124, 134, 234, 135, 145}
F12 : {124, 134, 234, 125, 135, 145}
F13 : {124, 134, 234, 235, 145}
F14 : {124, 134, 234, 125, 235, 145}
F15 : {124, 134, 234, 135, 235, 145}
F16 : {124, 134, 234, 125, 135, 235, 145}
F17 : {124, 134, 234, 245}
F18 : {124, 134, 234, 125, 245}
F19 : {124, 134, 234, 135, 245}
F20 : {124, 134, 234, 125, 135, 245}
F21 : {124, 134, 234, 235, 245}
F22 : {124, 134, 234, 125, 235, 245}
F23 : {124, 134, 234, 135, 235, 245}
F24 : {124, 134, 234, 125, 135, 235, 245}
F25 : {124, 134, 234, 145, 245}
F26 : {124, 134, 234, 135, 145, 245}
F27 : {124, 134, 234, 235, 145, 245}
F28 : {124, 134, 234, 135, 235, 145, 245}
F29 : {124, 134, 234, 345}
F30 : {124, 134, 234, 125, 345}
F31 : {124, 134, 234, 135, 345}
F32 : {124, 134, 234, 125, 135, 345}
F33 : {124, 134, 234, 235, 345}
F34 : {124, 134, 234, 125, 235, 345}
F35 : {124, 134, 234, 135, 235, 345}
F36 : {124, 134, 234, 125, 135, 235, 345}
F37 : {124, 134, 234, 145, 345}
F38 : {124, 134, 234, 125, 145, 345}
F39 : {124, 134, 234, 235, 145, 345}
F40 : {124, 134, 234, 125, 235, 145, 345}
F41 : {124, 134, 234, 245, 345}
F42 : {124, 134, 234, 125, 245, 345}
F43 : {124, 134, 234, 135, 245, 345}
F44 : {124, 134, 234, 125, 135, 245, 345}
F45 : {124, 134, 234, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F5)
B3  : (F4)+(F6)+(F7)
B4  : 10(F8)-(F12)+2(F16)-(F22)+2(F24)-(F25)+3(F28)-(F35)+2(F36)-(F37)+3(F40)-(F41)+3(F44)-5(F45)
B5  : (F9)+(F17)+(F29)
B6  : (F10)+(F11)+(F18)+(F21)+(F31)+(F33)
B7  : (F13)+(F19)+(F30)
B8  : (F14)+(F15)+(F20)+(F23)+(F32)+(F34)
B9  : 2(F8)+11(F12)+6(F16)+11(F22)+6(F24)-17(F25)-5(F28)+11(F35)+6(F36)-17(F37)-5(F40)-17(F41)-5(F44)-(F45)
B10 : (F26)+(F27)+(F38)+(F39)+(F42)+(F43)
B11 : 6(F8)+5(F12)-10(F16)+5(F22)-10(F24)+5(F25)+13(F28)+5(F35)-10(F36)+5(F37)+13(F40)+5(F41)+13(F44)-3(F45)

Matrix :
111511/250000 -69199/125000 -12141/50000 -61559/7000000 -78601/1000000 -383953/1000000 1000009/1000000 -58957/200000 29217/28000000 39809/100000 285041/5600000
-69199/125000 213437/250000 12799/50000 76273/7000000 12241/200000 467159/1000000 -621861/500000 374777/1000000 -9091/7000000 -494857/1000000 -1773323/28000000
-12141/50000 12799/50000 60609/125000 12609/2800000 -41847/1000000 213791/1000000 -283283/500000 99339/1000000 -19421/28000000 -54141/250000 -194679/7000000
-61559/7000000 76273/7000000 12609/2800000 3683/19600000 11399/7000000 52877/7000000 -276483/14000000 20689/3500000 -2392862524066635338551/141671953542710745000000000 -110433/14000000 -170713509663287629713113/170006344251252894000000000
-78601/1000000 12241/200000 -41847/1000000 11399/7000000 186059/1000000 65119/1000000 -179091/1000000 62591/1000000 -449/4000000 -14237/200000 -125389/14000000
-383953/1000000 467159/1000000 213791/1000000 52877/7000000 65119/1000000 4221/12500 -862257/1000000 125983/500000 -1679/1750000 -68663/200000 -307399/7000000
1000009/1000000 -621861/500000 -283283/500000 -276483/14000000 -179091/1000000 -862257/1000000 229051/100000 -333273/500000 131/56000 894501/1000000 160119/1400000
-58957/200000 374777/1000000 99339/1000000 20689/3500000 62591/1000000 125983/500000 -333273/500000 13763/62500 -17499/28000000 -132071/500000 -943379/28000000
29217/28000000 -9091/7000000 -19421/28000000 -2392862524066635338551/141671953542710745000000000 -449/4000000 -1679/1750000 131/56000 -17499/28000000 51/8000000 1033/1120000 18973/156800000
39809/100000 -494857/1000000 -54141/250000 -110433/14000000 -14237/200000 -68663/200000 894501/1000000 -132071/500000 1033/1120000 44569/125000 1274649/28000000
285041/5600000 -1773323/28000000 -194679/7000000 -170713509663287629713113/170006344251252894000000000 -125389/14000000 -307399/7000000 160119/1400000 -943379/28000000 18973/156800000 1274649/28000000 4564487/784000000


--- Term 13 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 42
Matrix dimension : 27

Flags :
F1  : {124, 134, 234, 125}
F2  : {124, 134, 234, 135}
F3  : {124, 134, 234, 125, 135}
F4  : {124, 134, 234, 235}
F5  : {124, 134, 234, 125, 235}
F6  : {124, 134, 234, 135, 235}
F7  : {124, 134, 234, 145}
F8  : {124, 134, 234, 125, 145}
F9  : {124, 134, 234, 135, 145}
F10 : {124, 134, 234, 125, 135, 145}
F11 : {124, 134, 234, 235, 145}
F12 : {124, 134, 234, 125, 235, 145}
F13 : {124, 134, 234, 135, 235, 145}
F14 : {124, 134, 234, 125, 135, 235, 145}
F15 : {124, 134, 234, 245}
F16 : {124, 134, 234, 125, 245}
F17 : {124, 134, 234, 135, 245}
F18 : {124, 134, 234, 125, 135, 245}
F19 : {124, 134, 234, 235, 245}
F20 : {124, 134, 234, 125, 235, 245}
F21 : {124, 134, 234, 135, 235, 245}
F22 : {124, 134, 234, 125, 135, 235, 245}
F23 : {124, 134, 234, 145, 245}
F24 : {124, 134, 234, 135, 145, 245}
F25 : {124, 134, 234, 235, 145, 245}
F26 : {124, 134, 234, 135, 235, 145, 245}
F27 : {124, 134, 234, 345}
F28 : {124, 134, 234, 125, 345}
F29 : {124, 134, 234, 135, 345}
F30 : {124, 134, 234, 125, 135, 345}
F31 : {124, 134, 234, 235, 345}
F32 : {124, 134, 234, 125, 235, 345}
F33 : {124, 134, 234, 135, 235, 345}
F34 : {124, 134, 234, 125, 135, 235, 345}
F35 : {124, 134, 234, 145, 345}
F36 : {124, 134, 234, 125, 145, 345}
F37 : {124, 134, 234, 235, 145, 345}
F38 : {124, 134, 234, 125, 235, 145, 345}
F39 : {124, 134, 234, 245, 345}
F40 : {124, 134, 234, 125, 245, 345}
F41 : {124, 134, 234, 135, 245, 345}
F42 : {124, 134, 234, 125, 135, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F3)-(F5)
B4  : (F3)-(F6)
B5  : (F7)-(F15)
B6  : (F7)-(F27)
B7  : (F8)-(F9)
B8  : (F8)-(F16)
B9  : (F8)-(F19)
B10 : (F8)-(F29)
B11 : (F8)-(F31)
B12 : (F11)-(F17)
B13 : (F11)-(F28)
B14 : (F12)-(F13)
B15 : (F12)-(F18)
B16 : (F12)-(F21)
B17 : (F12)-(F30)
B18 : (F12)-(F32)
B19 : (F10)-2(F20)-(F22)-2(F23)-(F26)+(F33)+(F34)+3(F35)+(F38)-(F39)
B20 : 3(F10)+(F14)-(F20)+3(F23)+(F26)-2(F33)-(F34)+(F35)-4(F39)-(F42)
B21 : (F24)-(F25)
B22 : (F24)-(F36)
B23 : (F24)-(F37)
B24 : (F24)-(F40)
B25 : (F24)-(F41)
B26 : (F10)-(F14)-(F20)+2(F22)+(F23)+(F26)-(F34)-(F35)-2(F38)+(F42)
B27 : 2(F10)-3(F14)-(F20)+(F22)-(F23)-2(F26)-(F33)+2(F34)-(F38)+(F39)+3(F42)

Matrix :
3949083/1000000 -1974501/1000000 -11297/12500 225941/500000 1040367/1000000 -520203/1000000 -48937/500000 364473/500000 182239/250000 -48949/500000 -19721/31250 173751/200000 -434389/1000000 -78809/62500 344571/200000 861421/500000 -19703/15625 -461911/1000000 4357303/6000000 54521/300000 42377/31250 -1327729/500000 -2655459/1000000 338999/250000 1299393/1000000 -1382191/2000000 -435223/6000000
-1974501/1000000 789771/200000 451877/1000000 112967/250000 -104033/200000 -520087/1000000 728883/1000000 -631029/1000000 -19581/200000 -315499/500000 -97853/1000000 -86873/200000 -217161/500000 861353/500000 -461887/1000000 -630453/500000 -230887/500000 -630409/500000 -95359/375000 -348647/600000 1299269/1000000 135599/100000 649699/500000 -2655263/1000000 -132763/50000 181751/1000000 708977/1500000
-11297/12500 451877/1000000 312771/125000 -312771/250000 -168217/1000000 8411/100000 17707/500000 -13443/500000 -26887/1000000 7083/200000 -8527/1000000 4523/1000000 -113/50000 -167763/1000000 222859/250000 891437/1000000 -2097/12500 -723673/1000000 -13097/300000 -2209/200000 -911/12500 37691/250000 37691/250000 -18219/250000 -77883/1000000 50747/1200000 69/16000
225941/500000 112967/250000 -312771/250000 312771/125000 8411/100000 -42053/250000 -8531/1000000 35417/1000000 -8529/1000000 -26883/1000000 -5377/200000 -113/50000 2263/500000 -723683/1000000 -167761/1000000 -723671/1000000 445721/500000 222861/250000 14149/500000 -71947/3000000 37689/250000 -1217/15625 -911/12500 -623/8000 -18217/250000 -187459/6000000 36763/1500000
1040367/1000000 -104033/200000 -168217/1000000 8411/100000 633973/250000 -253591/200000 -19423/1000000 1630627/1000000 203829/125000 -9717/500000 -402801/250000 303513/1000000 -75881/500000 -734883/1000000 53611/62500 85777/100000 -146981/200000 -122893/1000000 463007/2000000 340883/6000000 230761/500000 -104969/125000 -104969/125000 461491/1000000 378229/1000000 -40007/187500 -141419/6000000
-520203/1000000 -520087/1000000 8411/100000 -42053/250000 -253591/200000 507171/200000 -805587/500000 -9721/500000 -805597/500000 407651/250000 1630617/1000000 -75881/500000 303491/1000000 -61409/500000 -734893/1000000 -61453/500000 85773/100000 857711/1000000 -18889/125000 76511/600000 -839687/1000000 47283/125000 230761/500000 189081/500000 461423/1000000 939299/6000000 -739741/6000000
-48937/500000 728883/1000000 17707/500000 -8531/1000000 -19423/1000000 -805587/500000 2017473/500000 12149/1000000 -12551/250000 -995703/250000 3037/250000 -5149/200000 -72983/1000000 56633/100000 643361/1000000 -727789/1000000 -501137/1000000 -4459/50000 -377/30000 -7453/187500 10789/125000 130049/1000000 9129/500000 -160749/1000000 -197677/1000000 59119/6000000 171569/6000000
364473/500000 -631029/1000000 -13443/500000 35417/1000000 1630627/1000000 -9721/500000 12149/1000000 4034959/1000000 -6553/250000 -1569/31250 2427/200000 98747/1000000 -12879/500000 -44601/500000 4531/8000 13557/125000 -363913/500000 643339/1000000 291461/6000000 86429/6000000 130087/1000000 -49433/250000 -32161/200000 4953/40000 86329/1000000 -240527/6000000 -20041/3000000
182239/250000 -19581/200000 -26887/1000000 -8529/1000000 203829/125000 -805597/500000 -12551/250000 -6553/250000 2017481/500000 759/62500 -3982827/1000000 79/800 -14599/200000 -36391/50000 54233/500000 566379/1000000 -89217/1000000 -250579/500000 809/16000 9797/1200000 123843/1000000 -160813/1000000 -197741/1000000 130077/1000000 4571/250000 -242287/6000000 -823/200000
-48949/500000 -315499/500000 7083/200000 -26883/1000000 -9717/500000 407651/250000 -995703/250000 -1569/31250 759/62500 4034947/1000000 -13111/500000 -3219/125000 98733/1000000 -501127/1000000 -727807/1000000 128669/200000 566343/1000000 54211/500000 -89273/3000000 88811/3000000 -160763/1000000 457/25000 13007/100000 86303/1000000 123797/1000000 55317/2000000 -24189/1000000
-19721/31250 -97853/1000000 -8527/1000000 -5377/200000 -402801/250000 1630617/1000000 3037/250000 2427/200000 -3982827/1000000 -13111/500000 4034959/1000000 -73001/1000000 98741/1000000 80423/125000 -3569/40000 -501179/1000000 108451/1000000 566353/1000000 -3601/100000 50689/2000000 -39543/200000 86367/1000000 123861/1000000 18239/1000000 8127/62500 60469/2000000 -43829/2000000
173751/200000 -86873/200000 4523/1000000 -113/50000 303513/1000000 -75881/500000 -5149/200000 98747/1000000 79/800 -3219/125000 -73001/1000000 22833/62500 -182667/1000000 -408037/1000000 334241/500000 334239/500000 -408051/1000000 -65111/250000 43151/200000 161533/3000000 20069/50000 -393787/500000 -31503/40000 401359/1000000 193097/500000 -613199/3000000 -129659/6000000
-434389/1000000 -217161/500000 -113/50000 2263/500000 -75881/500000 303491/1000000 -72983/1000000 -12879/500000 -14599/200000 98733/1000000 98741/1000000 -182667/1000000 73063/200000 -651/2500 -102011/250000 -260451/1000000 83557/125000 133689/200000 -420887/3000000 7417/62500 -393769/500000 48277/125000 401379/1000000 193079/500000 200661/500000 150551/1000000 -177461/1500000
-78809/62500 861353/500000 -167763/1000000 -723683/1000000 -734883/1000000 -61409/500000 56633/100000 -44601/500000 -36391/50000 -501127/1000000 80423/125000 -408037/1000000 -651/2500 715163/250000 -49631/62500 -1912173/1000000 -92367/100000 -158799/200000 -124209/500000 -284321/750000 629319/1000000 295319/250000 1125977/1000000 -113891/62500 -445731/250000 148019/750000 895429/3000000
344571/200000 -461887/1000000 222859/250000 -167761/1000000 53611/62500 -734893/1000000 643361/1000000 4531/8000 54233/500000 -727807/1000000 -3569/40000 334241/500000 -102011/250000 -49631/62500 1430373/500000 1563393/1000000 -478053/250000 -99261/125000 1011653/2000000 361589/6000000 11813/10000 -891527/500000 -113899/62500 334359/500000 25177/40000 -291407/600000 6233/1200000
861421/500000 -630453/500000 891437/1000000 -723671/1000000 85777/100000 -61453/500000 -727789/1000000 13557/125000 566379/1000000 128669/200000 -501179/1000000 334239/500000 -260451/1000000 -1912173/1000000 1563393/1000000 357591/125000 -397061/500000 -923781/1000000 191079/400000 92527/500000 334379/500000 -1822371/1000000 -445761/250000 1181247/1000000 56297/50000 -445263/1000000 -124507/1200000
-19703/15625 -230887/500000 -2097/12500 445721/500000 -146981/200000 85773/100000 -501137/1000000 -363913/500000 -89217/1000000 566343/1000000 108451/1000000 -408051/1000000 83557/125000 -92367/100000 -478053/250000 -397061/500000 2860697/1000000 1563321/1000000 -1146637/3000000 666493/3000000 -1822309/1000000 563009/500000 1181319/1000000 39333/62500 668619/1000000 794567/2000000 -1410797/6000000
-461911/1000000 -630409/500000 -723673/1000000 222861/250000 -122893/1000000 857711/1000000 -4459/50000 643339/1000000 -250579/500000 54211/500000 566353/1000000 -65111/250000 133689/200000 -158799/200000 -99261/125000 -923781/1000000 1563321/1000000 572129/200000 -30889/120000 1912979/6000000 -1782947/1000000 629449/1000000 133747/200000 562933/500000 1181169/1000000 864959/3000000 -227753/750000
4357303/6000000 -95359/375000 -13097/300000 14149/500000 463007/2000000 -18889/125000 -377/30000 291461/6000000 809/16000 -89273/3000000 -3601/100000 43151/200000 -420887/3000000 -124209/500000 1011653/2000000 191079/400000 -1146637/3000000 -30889/120000 21907/120000 5087/250000 2551967/6000000 -3874073/6000000 -1943809/3000000 697499/3000000 165263/750000 -2114011/12000000 437/125000
54521/300000 -348647/600000 -2209/200000 -71947/3000000 340883/6000000 76511/600000 -7453/187500 86429/6000000 9797/1200000 88811/3000000 50689/2000000 161533/3000000 7417/62500 -284321/750000 361589/6000000 92527/500000 666493/3000000 1912979/6000000 5087/250000 4273979/36000000 -1055639/3000000 -16671/100000 -37637/240000 516333/1000000 3111539/6000000 -15007/2400000 -3601927/36000000
42377/31250 1299269/1000000 -911/12500 37689/250000 230761/500000 -839687/1000000 10789/125000 130087/1000000 123843/1000000 -160763/1000000 -39543/200000 20069/50000 -393769/500000 629319/1000000 11813/10000 334379/500000 -1822309/1000000 -1782947/1000000 2551967/6000000 -1055639/3000000 118381/50000 -295579/250000 -1221771/1000000 -1141753/1000000 -236429/200000 -85759/187500 1059899/3000000
-1327729/500000 135599/100000 37691/250000 -1217/15625 -104969/125000 47283/125000 130049/1000000 -49433/250000 -160813/1000000 457/25000 86367/1000000 -393787/500000 48277/125000 295319/250000 -891527/500000 -1822371/1000000 563009/500000 629449/1000000 -3874073/6000000 -16671/100000 -295579/250000 2367723/1000000 94419/40000 -122171/100000 -147781/125000 920029/1500000 413351/6000000
-2655459/1000000 649699/500000 37691/250000 -911/12500 -104969/125000 230761/500000 9129/500000 -32161/200000 -197741/1000000 13007/100000 123861/1000000 -31503/40000 401379/1000000 1125977/1000000 -113899/62500 -445761/250000 1181319/1000000 133747/200000 -1943809/3000000 -37637/240000 -1221771/1000000 94419/40000 2367727/1000000 -1182257/1000000 -570931/500000 616471/1000000 362393/6000000
338999/250000 -2655263/1000000 -18219/250000 -623/8000 461491/1000000 189081/500000 -160749/1000000 4953/40000 130077/1000000 86303/1000000 18239/1000000 401359/1000000 193079/500000 -113891/62500 334359/500000 1181247/1000000 39333/62500 562933/500000 697499/3000000 516333/1000000 -1141753/1000000 -122171/100000 -1182257/1000000 1183779/500000 472061/200000 -502753/3000000 -838147/2000000
1299393/1000000 -132763/50000 -77883/1000000 -18217/250000 378229/1000000 461423/1000000 -197677/1000000 86329/1000000 4571/250000 123797/1000000 8127/62500 193097/500000 200661/500000 -445731/250000 25177/40000 56297/50000 668619/1000000 1181169/1000000 165263/750000 3111539/6000000 -236429/200000 -147781/125000 -570931/500000 472061/200000 36993/15625 -935827/6000000 -844383/2000000
-1382191/2000000 181751/1000000 50747/1200000 -187459/6000000 -40007/187500 939299/6000000 59119/6000000 -240527/6000000 -242287/6000000 55317/2000000 60469/2000000 -613199/3000000 150551/1000000 148019/750000 -291407/600000 -445263/1000000 794567/2000000 864959/3000000 -2114011/12000000 -15007/2400000 -85759/187500 920029/1500000 616471/1000000 -502753/3000000 -935827/6000000 6195739/36000000 -54527/3600000
-435223/6000000 708977/1500000 69/16000 36763/1500000 -141419/6000000 -739741/6000000 171569/6000000 -20041/3000000 -823/200000 -24189/1000000 -43829/2000000 -129659/6000000 -177461/1500000 895429/3000000 6233/1200000 -124507/1200000 -1410797/6000000 -227753/750000 437/125000 -3601927/36000000 1059899/3000000 413351/6000000 362393/6000000 -838147/2000000 -844383/2000000 -54527/3600000 3128299/36000000

#Sharp Graphs (Complicated Case (2))
#1: Order 6 : Edges = {134, 234, 125, 135, 235, 145, 245, 126, 136, 236, 146, 246, 356, 456}
#2: Order 6 : Edges = {234, 125, 135, 145, 126, 136, 146, 246, 346, 256, 356, 456}
#3: Order 6 : Edges = {234, 125, 135, 145, 126, 136, 146, 256, 356, 456}
#4: Order 6 : Edges = {126, 136, 236, 146, 246, 346, 156, 256, 356, 456}
#5: Order 6 : Edges = {136, 236, 146, 246, 346, 156, 256, 356, 456}
#6: Order 6 : Edges = {146, 246, 346, 156, 256, 356, 456}
#7: Order 6 : Edges = {156, 256, 356, 456}
#8: Order 6 : Edges = {256, 356, 456}
#9: Order 6 : Edges = {}
#10: Order 6 : Edges = {245, 345, 126, 136, 236, 146, 246, 346, 156, 256, 356}
#11: Order 6 : Edges = {245, 345, 126, 136, 146, 156}
#12: Order 6 : Edges = {145, 245, 345, 126, 136, 236, 146, 246, 346, 156, 256, 356}
#13: Order 6 : Edges = {145, 245, 345, 146, 246, 346, 156, 256, 356}
#14: Order 6 : Edges = {135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 356, 456}
#15: Order 6 : Edges = {135, 235, 145, 245, 345, 136, 236, 146, 246, 346, 156, 256}
#16: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346, 456}
#17: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346}



==> K4+H-06-prf.txt <==
#Density : 5/9

Program                       : DensityChecker

Order of subgraphs H          : 6
Number of forbidden graphs    : 2
Forbidden graphs              :
4 : {123, 124, 134, 234}
6 : {123, 124, 134, 125, 135, 245, 345, 126, 136, 246, 346, 456}
Forbid only induced subgraphs : no
Number of terms               : 16


--- Term 1 ---

Order of type    : 0
Order of flags   : 3
Number of flags  : 2
Matrix dimension : 1

Flags :
F1 : {}
F2 : {123}

Basis :
B1 : 5(F1)-4(F2)

Matrix :
3145794968377128122156869/2571754901444559975870000000


--- Term 2 ---

Order of type    : 1
Order of flags   : 3
Number of flags  : 2
Matrix dimension : 1

Flags :
F1 : {}
F2 : {123}

Basis :
B1 : 5(F1)-4(F2)

Matrix :
85253/67240000


--- Term 3 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 11
Matrix dimension : 6

Flags :
F1  : {}
F2  : {124}
F3  : {134}
F4  : {124, 134}
F5  : {234}
F6  : {124, 234}
F7  : {134, 234}
F8  : {124, 134, 234}
F9  : {123, 124}
F10 : {123, 124, 134}
F11 : {123, 124, 234}

Basis :
B1 : 92(F1)+3(F4)+3(F6)-16(F7)-61(F8)-16(F9)+6(F10)+6(F11)
B2 : (F2)
B3 : (F3)+(F5)
B4 : 6(F1)+223(F4)+223(F6)+11(F7)-10(F8)+11(F9)-108(F10)-108(F11)
B5 : 64(F1)-22(F4)-22(F6)-529(F7)+78(F8)+25(F9)-44(F10)-44(F11)
B6 : 64(F1)-22(F4)-22(F6)+25(F7)+78(F8)-529(F9)-44(F10)-44(F11)

Matrix :
15684873691481112640422023567/394656363665879284777058460000000 433993/138500000 31057/27700000 -484423729420134257392335431/789312727331758569554116920000000 2479104102321141887202121739/263104242443919523184705640000000 -111519/38364500000
433993/138500000 75139/200000 -73077/1000000 -70419/277000000 57841/55400000 -452799/554000000
31057/27700000 -73077/1000000 289621/500000 101929/277000000 39883/277000000 531173/277000000
-484423729420134257392335431/789312727331758569554116920000000 -70419/277000000 101929/277000000 429467081933749811343286273/789312727331758569554116920000000 -37030166460989207057447977/71755702484705324504919720000000 9789/6138320000
2479104102321141887202121739/263104242443919523184705640000000 57841/55400000 39883/277000000 -37030166460989207057447977/71755702484705324504919720000000 2558744647411585472435861119/789312727331758569554116920000000 -174567/153458000000
-111519/38364500000 -452799/554000000 531173/277000000 9789/6138320000 -174567/153458000000 2382397/306916000000


--- Term 4 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 6
Matrix dimension : 2

Flags :
F1 : {134}
F2 : {124, 134}
F3 : {234}
F4 : {124, 234}
F5 : {123, 124, 134}
F6 : {123, 124, 234}

Basis :
B1 : (F1)-(F3)
B2 : (F2)-(F4)+(F5)-(F6)

Matrix :
477433/1000000 681523/2000000
681523/2000000 501513/2000000


--- Term 5 ---

Order of type    : 3
Order of flags   : 4
Number of flags  : 8
Matrix dimension : 2

Flags :
F1 : {}
F2 : {124}
F3 : {134}
F4 : {124, 134}
F5 : {234}
F6 : {124, 234}
F7 : {134, 234}
F8 : {124, 134, 234}

Basis :
B1 : (F2)+(F3)+(F5)
B2 : (F1)+(F4)+(F6)+(F7)-2(F8)

Matrix :
847/500000 -1267/3000000
-1267/3000000 10949/1125000


--- Term 6 ---

Order of type    : 3
Order of flags   : 4
Number of flags  : 3
Matrix dimension : 2

Flags :
F1 : {124}
F2 : {134}
F3 : {234}

Basis :
B1 : (F1)-(F2)
B2 : (F1)-(F3)

Matrix :
1991/200000 -2383/500000
-2383/500000 1991/200000


--- Term 7 ---

Order of type    : 3
Order of flags   : 4
Number of flags  : 1
Matrix dimension : 1

Flags :
F1 : {123}

Basis :
B1 : (F1)

Matrix :
11069/1000000


--- Term 8 ---

Order of type    : 3
Order of flags   : 4
Number of flags  : 6
Matrix dimension : 2

Flags :
F1 : {123, 124}
F2 : {123, 134}
F3 : {123, 124, 134}
F4 : {123, 234}
F5 : {123, 124, 234}
F6 : {123, 134, 234}

Basis :
B1 : 8(F1)-10(F2)-(F3)+2(F4)+5(F5)-4(F6)
B2 : 10(F1)+2(F2)+6(F3)-12(F4)-(F5)-5(F6)

Matrix :
109501/42050000 481/725000
481/725000 60047/26281250


--- Term 9 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 64
Matrix dimension : 9

Flags :
F1  : {}
F2  : {125}
F3  : {135}
F4  : {125, 135}
F5  : {235}
F6  : {125, 235}
F7  : {135, 235}
F8  : {125, 135, 235}
F9  : {145}
F10 : {125, 145}
F11 : {135, 145}
F12 : {125, 135, 145}
F13 : {235, 145}
F14 : {125, 235, 145}
F15 : {135, 235, 145}
F16 : {125, 135, 235, 145}
F17 : {245}
F18 : {125, 245}
F19 : {135, 245}
F20 : {125, 135, 245}
F21 : {235, 245}
F22 : {125, 235, 245}
F23 : {135, 235, 245}
F24 : {125, 135, 235, 245}
F25 : {145, 245}
F26 : {125, 145, 245}
F27 : {135, 145, 245}
F28 : {125, 135, 145, 245}
F29 : {235, 145, 245}
F30 : {125, 235, 145, 245}
F31 : {135, 235, 145, 245}
F32 : {125, 135, 235, 145, 245}
F33 : {345}
F34 : {125, 345}
F35 : {135, 345}
F36 : {125, 135, 345}
F37 : {235, 345}
F38 : {125, 235, 345}
F39 : {135, 235, 345}
F40 : {125, 135, 235, 345}
F41 : {145, 345}
F42 : {125, 145, 345}
F43 : {135, 145, 345}
F44 : {125, 135, 145, 345}
F45 : {235, 145, 345}
F46 : {125, 235, 145, 345}
F47 : {135, 235, 145, 345}
F48 : {125, 135, 235, 145, 345}
F49 : {245, 345}
F50 : {125, 245, 345}
F51 : {135, 245, 345}
F52 : {125, 135, 245, 345}
F53 : {235, 245, 345}
F54 : {125, 235, 245, 345}
F55 : {135, 235, 245, 345}
F56 : {125, 135, 235, 245, 345}
F57 : {145, 245, 345}
F58 : {125, 145, 245, 345}
F59 : {135, 145, 245, 345}
F60 : {125, 135, 145, 245, 345}
F61 : {235, 145, 245, 345}
F62 : {125, 235, 145, 245, 345}
F63 : {135, 235, 145, 245, 345}
F64 : {125, 135, 235, 145, 245, 345}

Basis :
B1 : (F2)+(F3)+(F5)+(F9)+(F17)+(F33)
B2 : (F4)+(F6)+(F7)+(F10)+(F11)+(F18)+(F21)+(F25)+(F35)+(F37)+(F41)+(F49)
B3 : (F8)+(F26)+(F43)+(F53)
B4 : (F13)+(F19)+(F34)
B5 : (F14)+(F15)+(F20)+(F23)+(F27)+(F29)+(F36)+(F38)+(F42)+(F45)+(F50)+(F51)
B6 : (F16)+(F24)+(F28)+(F30)+(F40)+(F44)+(F47)+(F54)+(F55)+(F58)+(F59)+(F61)
B7 : (F31)+(F46)+(F52)
B8 : (F32)+(F48)+(F56)+(F60)+(F62)+(F63)
B9 : (F1)+(F12)+(F22)+(F39)+(F57)-2(F64)

Matrix :
2357/40000 -9/625 1131/250000 -3127/500000 10739/1000000 -139/31250 1417/200000 -2387/500000 3363/1000000
-9/625 393/3125 -21819/250000 10801/1000000 10809/200000 -53071/500000 -931/31250 14029/250000 -2839/375000
1131/250000 -21819/250000 52707/500000 -10859/1000000 -22887/500000 1501/20000 22837/1000000 -45083/1000000 -473/1500000
-3127/500000 10801/1000000 -10859/1000000 35593/250000 9839/1000000 -19929/1000000 -11069/1000000 10051/1000000 -343/1000000
10739/1000000 10809/200000 -22887/500000 9839/1000000 189163/1000000 -89567/1000000 -791/100000 30669/1000000 307/18750
-139/31250 -53071/500000 1501/20000 -19929/1000000 -89567/1000000 17907/100000 9787/200000 -2339/25000 25627/1000000
1417/200000 -931/31250 22837/1000000 -11069/1000000 -791/100000 9787/200000 37929/250000 -2693/62500 75707/3000000
-2387/500000 14029/250000 -45083/1000000 10051/1000000 30669/1000000 -2339/25000 -2693/62500 32491/500000 -36031/1500000
3363/1000000 -2839/375000 -473/1500000 -343/1000000 307/18750 25627/1000000 75707/3000000 -36031/1500000 647/18750


--- Term 10 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 58
Matrix dimension : 50

Flags :
F1  : {125}
F2  : {135}
F3  : {125, 135}
F4  : {235}
F5  : {125, 235}
F6  : {135, 235}
F7  : {125, 135, 235}
F8  : {145}
F9  : {125, 145}
F10 : {135, 145}
F11 : {235, 145}
F12 : {125, 235, 145}
F13 : {135, 235, 145}
F14 : {125, 135, 235, 145}
F15 : {245}
F16 : {125, 245}
F17 : {135, 245}
F18 : {125, 135, 245}
F19 : {235, 245}
F20 : {135, 235, 245}
F21 : {125, 135, 235, 245}
F22 : {145, 245}
F23 : {125, 145, 245}
F24 : {135, 145, 245}
F25 : {125, 135, 145, 245}
F26 : {235, 145, 245}
F27 : {125, 235, 145, 245}
F28 : {135, 235, 145, 245}
F29 : {125, 135, 235, 145, 245}
F30 : {345}
F31 : {125, 345}
F32 : {135, 345}
F33 : {125, 135, 345}
F34 : {235, 345}
F35 : {125, 235, 345}
F36 : {125, 135, 235, 345}
F37 : {145, 345}
F38 : {125, 145, 345}
F39 : {135, 145, 345}
F40 : {125, 135, 145, 345}
F41 : {235, 145, 345}
F42 : {125, 235, 145, 345}
F43 : {135, 235, 145, 345}
F44 : {125, 135, 235, 145, 345}
F45 : {245, 345}
F46 : {125, 245, 345}
F47 : {135, 245, 345}
F48 : {125, 135, 245, 345}
F49 : {235, 245, 345}
F50 : {125, 235, 245, 345}
F51 : {135, 235, 245, 345}
F52 : {125, 135, 235, 245, 345}
F53 : {125, 145, 245, 345}
F54 : {135, 145, 245, 345}
F55 : {125, 135, 145, 245, 345}
F56 : {235, 145, 245, 345}
F57 : {125, 235, 145, 245, 345}
F58 : {135, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F1)-(F8)
B4  : (F1)-(F15)
B5  : (F1)-(F30)
B6  : (F3)-(F5)
B7  : (F3)-(F6)
B8  : (F3)-(F9)
B9  : (F3)-(F10)
B10 : (F3)-(F16)
B11 : (F3)-(F19)
B12 : (F3)-(F22)
B13 : (F3)-(F32)
B14 : (F3)-(F34)
B15 : (F3)-(F37)
B16 : (F3)-(F45)
B17 : (F7)-(F23)
B18 : (F7)-(F39)
B19 : (F7)-(F49)
B20 : (F11)-(F17)
B21 : (F11)-(F31)
B22 : (F12)-(F13)
B23 : (F12)-(F18)
B24 : (F12)-(F20)
B25 : (F12)-(F24)
B26 : (F12)-(F26)
B27 : (F12)-(F33)
B28 : (F12)-(F35)
B29 : (F12)-(F38)
B30 : (F12)-(F41)
B31 : (F12)-(F46)
B32 : (F12)-(F47)
B33 : (F14)-(F21)
B34 : (F14)-(F25)
B35 : (F14)-(F27)
B36 : (F14)-(F36)
B37 : (F14)-(F40)
B38 : (F14)-(F43)
B39 : (F14)-(F50)
B40 : (F14)-(F51)
B41 : (F14)-(F53)
B42 : (F14)-(F54)
B43 : (F14)-(F56)
B44 : (F28)-(F42)
B45 : (F28)-(F48)
B46 : (F29)-(F44)
B47 : (F29)-(F52)
B48 : (F29)-(F55)
B49 : (F29)-(F57)
B50 : (F29)-(F58)

Matrix :
20673/125000 -861/100000 -8731/1000000 -27393/1000000 61/31250 -8327/1000000 5447/1000000 2769/1000000 -131/1000000 397/1000000 -1023/1000000 5149/1000000 91/125000 2177/1000000 -2081/250000 -411/500000 -2453/1000000 2369/1000000 -11/6250 187/125000 -267/500000 969/1000000 133/250000 63/200000 731/1000000 -17/31250 427/500000 -611/1000000 -39/200000 -21/62500 -613/1000000 787/1000000 -357/125000 -1451/250000 -5207/1000000 111/31250 4401/1000000 3257/1000000 -2181/1000000 -3913/1000000 -2667/1000000 -601/1000000 -1423/500000 1203/1000000 1661/1000000 1787/500000 1027/1000000 61/200000 -15699/1000000 191/20000
-861/100000 83873/500000 -26459/1000000 -7769/1000000 227/62500 2757/1000000 3957/500000 2633/1000000 327/250000 2411/500000 2949/1000000 1603/200000 139/31250 3953/1000000 1269/500000 -747/250000 -4497/1000000 -1491/500000 2299/1000000 -1629/1000000 -1023/500000 17/20000 -511/1000000 487/250000 -17/500000 1739/1000000 -281/1000000 91/50000 -81/500000 1681/1000000 81/250000 71/1000000 5339/1000000 -2591/1000000 -28/15625 4071/500000 51/50000 1333/1000000 9151/1000000 1073/125000 3247/1000000 109/31250 7589/1000000 1833/1000000 1233/1000000 -579/500000 2393/1000000 -1437/100000 169/62500 261/20000
-8731/1000000 -26459/1000000 10441/62500 -7087/1000000 557/125000 267/1000000 171/31250 -47/31250 -2813/1000000 -9987/1000000 -243/200000 1097/250000 -10311/1000000 -189/1000000 -11/10000 4447/1000000 567/250000 483/125000 219/100000 -1043/1000000 -1471/1000000 717/1000000 -281/1000000 1337/1000000 483/500000 107/62500 -41/1000000 611/500000 17/20000 43/25000 69/100000 19/31250 311/500000 5007/1000000 939/250000 3523/1000000 136/15625 443/62500 5741/1000000 2649/500000 1341/125000 11081/1000000 3593/1000000 757/500000 1047/500000 -419/200000 -17581/1000000 4459/1000000 141/31250 1487/100000
-27393/1000000 -7769/1000000 -7087/1000000 83137/500000 4117/1000000 269/100000 701/125000 -967/100000 -571/250000 -349/1000000 -243/1000000 993/200000 -421/500000 -8161/1000000 303/200000 3059/1000000 1863/1000000 -279/1000000 4933/1000000 1627/1000000 -59/125000 -259/1000000 201/250000 2051/1000000 831/1000000 1789/1000000 -7/250000 557/500000 -21/200000 19/20000 449/250000 1163/500000 -431/250000 217/500000 1187/200000 519/200000 229/125000 217/62500 617/62500 5981/1000000 597/62500 2739/1000000 2421/250000 181/250000 2959/1000000 -2109/125000 -1441/1000000 1637/1000000 2999/500000 6921/500000
61/31250 227/62500 557/125000 4117/1000000 198951/1000000 91/500000 363/31250 -119/50000 -2583/200000 -791/500000 -41/4000 2473/250000 -1151/1000000 667/1000000 -579/500000 283/62500 -2713/1000000 4919/1000000 7629/1000000 63/250000 623/500000 3/20000 21/250000 2389/1000000 187/500000 391/250000 383/250000 3219/1000000 301/250000 633/200000 2551/1000000 3943/1000000 -109/500000 -2413/1000000 139/200000 1837/500000 701/100000 1447/100000 5427/500000 379/25000 5593/1000000 3857/250000 15369/1000000 -771/1000000 1959/1000000 -521/250000 -1923/1000000 1591/500000 1303/200000 24681/1000000
-8327/1000000 2757/1000000 267/1000000 269/100000 91/500000 77789/500000 -257/40000 -9973/1000000 -1117/100000 -12023/1000000 -1181/100000 -2219/200000 -11663/1000000 -127/12500 -1901/125000 -5101/500000 3689/500000 5503/1000000 241/31250 -701/200000 23/125000 -61/1000000 -103/200000 -103/500000 -597/250000 -387/500000 -9/40000 1049/1000000 -361/500000 -847/1000000 -991/1000000 -891/250000 131/1000000 619/250000 2491/500000 41/1000000 483/250000 223/100000 1003/200000 2769/1000000 -1403/1000000 -2489/200000 633/1000000 257/125000 -131/125000 -1459/250000 211/200000 1333/1000000 2291/1000000 1443/1000000
5447/1000000 3957/500000 171/31250 701/125000 363/31250 -257/40000 39251/250000 -5751/500000 -5527/500000 -471/40000 -10553/1000000 -13747/1000000 -6301/500000 -11787/1000000 -5697/500000 -297/31250 1277/250000 3987/500000 2197/250000 -9/250000 -3659/1000000 417/250000 21/100000 1051/500000 1/125000 231/500000 67/1000000 159/250000 -1867/1000000 21/1000000 -1669/1000000 -257/500000 449/1000000 301/200000 53/20000 37/50000 56/15625 213/31250 1217/250000 108/15625 -11179/1000000 497/500000 603/200000 -173/125000 -17/10000 -283/500000 663/1000000 1713/1000000 2529/1000000 5757/1000000
2769/1000000 2633/1000000 -47/31250 -967/100000 -119/50000 -9973/1000000 -5751/500000 158933/1000000 -437/62500 -767/200000 -8157/1000000 -517/125000 -3731/500000 -1541/125000 -1227/200000 -971/100000 -21111/1000000 3/100000 -3281/1000000 -479/125000 -57/500000 -21/20000 -173/200000 -989/250000 -299/1000000 -327/500000 -41/25000 -573/250000 477/500000 -1881/1000000 -267/250000 -617/125000 -327/1000000 -3553/1000000 -4671/1000000 -137/20000 429/500000 -8907/1000000 -3473/1000000 -1279/62500 -629/125000 -549/200000 -79/1000000 2649/1000000 -2359/1000000 1/250 1/200 -1371/1000000 -573/62500 -797/200000
-131/1000000 327/250000 -2813/1000000 -571/250000 -2583/200000 -1117/100000 -5527/500000 -437/62500 158939/1000000 -3541/500000 -12069/1000000 -6877/1000000 -19/5000 -2043/250000 -747/200000 -4677/500000 107/200000 -2707/125000 -3473/1000000 -23/250000 -363/100000 361/200000 -691/1000000 -713/500000 461/250000 -547/1000000 -7/200000 -39/12500 559/1000000 43/500000 -2609/1000000 -47/250000 -6189/1000000 617/500000 -321/40000 -469/500000 -453/100000 -1499/250000 -5101/250000 -66/15625 -2269/1000000 -681/125000 -323/1000000 -659/1000000 -1403/500000 3527/1000000 637/125000 -697/500000 -1737/500000 -5269/500000
397/1000000 2411/500000 -9987/1000000 -349/1000000 -791/500000 -12023/1000000 -471/40000 -767/200000 -3541/500000 157479/1000000 -8987/1000000 -959/200000 -11677/1000000 -1039/125000 -1523/200000 -1491/200000 -10447/500000 -1547/1000000 -339/500000 193/100000 2331/1000000 -279/125000 1227/1000000 -1719/1000000 209/1000000 -433/1000000 -497/1000000 -1587/1000000 341/1000000 -133/50000 253/250000 -543/500000 1397/500000 -293/125000 -1763/500000 -2529/500000 -621/1000000 -1133/62500 71/100000 -7257/1000000 -2903/1000000 -259/200000 2031/1000000 -163/1000000 293/200000 2593/1000000 4839/1000000 -1347/200000 -581/250000 -1361/500000
-1023/1000000 2949/1000000 -243/200000 -243/1000000 -41/4000 -1181/100000 -10553/1000000 -8157/1000000 -12069/1000000 -8987/1000000 631/4000 -7531/1000000 -1631/200000 -4107/1000000 -1997/250000 -189/125000 303/500000 -1463/1000000 -10071/500000 149/1000000 -3443/1000000 1/20000 -17/62500 1277/500000 7/31250 1277/500000 -1677/1000000 127/100000 -1469/1000000 67/40000 551/500000 1807/1000000 7429/1000000 -1307/500000 3263/500000 5519/1000000 -709/50000 773/200000 313/200000 53/25000 2951/500000 5143/1000000 5949/1000000 -161/125000 -1009/1000000 27/100000 83/40000 109/1000000 137/100000 -5193/1000000
5149/1000000 1603/200000 1097/250000 993/200000 2473/250000 -2219/200000 -13747/1000000 -517/125000 -6877/1000000 -959/200000 -7531/1000000 79397/500000 -1629/200000 -1619/200000 -2107/250000 -8313/1000000 -2127/100000 1023/1000000 381/500000 -243/1000000 -3853/1000000 -71/1000000 3/125000 -529/1000000 423/250000 1691/1000000 -36/15625 -1203/500000 9/40000 -141/250000 -107/1000000 -1247/1000000 103/125000 -247/100000 -493/200000 -15077/1000000 1369/1000000 -1103/250000 633/500000 -4541/1000000 -393/250000 4019/1000000 3577/500000 -1013/1000000 -2403/1000000 23/12500 3641/1000000 -97/200000 -1003/1000000 79/40000
91/125000 139/31250 -10311/1000000 -421/500000 -1151/1000000 -11663/1000000 -6301/500000 -3731/500000 -19/5000 -11677/1000000 -1631/200000 -1629/200000 78899/500000 -9017/1000000 -881/200000 -6909/1000000 -599/500000 -10617/500000 -319/500000 639/250000 237/100000 979/1000000 77/100000 -471/1000000 1401/1000000 -737/500000 97/40000 -367/1000000 301/200000 1131/1000000 251/500000 881/250000 -4929/1000000 -379/1000000 -1771/100000 47/15625 -1463/500000 -2023/500000 -7113/1000000 199/250000 -37/100000 -46/15625 2183/1000000 -609/1000000 951/500000 533/200000 4709/1000000 -6807/1000000 -111/50000 -331/125000
2177/1000000 3953/1000000 -189/1000000 -8161/1000000 667/1000000 -127/12500 -11787/1000000 -1541/125000 -2043/250000 -1039/125000 -4107/1000000 -1619/200000 -9017/1000000 157607/1000000 -3583/500000 -29/20000 -1353/1000000 539/1000000 -4977/250000 -39/12500 41/500000 -87/1000000 -1461/1000000 1567/1000000 -621/500000 69/40000 -1/15625 2777/1000000 377/1000000 23/8000 801/500000 1569/1000000 559/100000 -6879/500000 4099/1000000 237/31250 -42/15625 1669/250000 239/100000 2193/1000000 2787/500000 6113/1000000 6337/1000000 1667/1000000 -3/12500 801/1000000 1873/1000000 77/1000000 -2121/500000 1423/1000000
-2081/250000 1269/500000 -11/10000 303/200000 -579/500000 -1901/125000 -5697/500000 -1227/200000 -747/200000 -1523/200000 -1997/250000 -2107/250000 -881/200000 -3583/500000 157549/1000000 -1719/200000 137/200000 -5283/250000 -271/1000000 -3241/1000000 0/1 229/250000 -343/200000 -1057/500000 99/125000 -267/1000000 621/1000000 -247/500000 2003/1000000 867/500000 -47/100000 53/250000 -15537/1000000 487/1000000 -2957/500000 271/500000 -63/25000 -131/40000 -127/20000 -713/1000000 287/125000 -281/100000 1229/250000 259/125000 -1429/1000000 -3371/1000000 3927/1000000 -461/500000 -1161/1000000 -2273/1000000
-411/500000 -747/250000 4447/1000000 3059/1000000 283/62500 -5101/500000 -297/31250 -971/100000 -4677/500000 -1491/200000 -189/125000 -8313/1000000 -6909/1000000 -29/20000 -1719/200000 169281/1000000 -13/62500 83/250000 -16719/1000000 2953/1000000 2571/1000000 -1239/1000000 761/500000 5349/1000000 43/62500 3783/1000000 201/125000 1357/250000 12/15625 4717/1000000 113/20000 791/100000 12943/1000000 999/500000 6807/500000 1781/125000 627/250000 15247/1000000 1617/125000 6999/500000 19621/1000000 1243/62500 18083/1000000 -47/25000 347/62500 -1057/250000 -7761/1000000 1307/500000 7941/1000000 2151/250000
-2453/1000000 -4497/1000000 567/250000 1863/1000000 -2713/1000000 3689/500000 1277/250000 -21111/1000000 107/200000 -10447/500000 303/500000 -2127/100000 -599/500000 -1353/1000000 137/200000 -13/62500 46501/500000 -4573/250000 -921/50000 287/1000000 27/62500 -77/500000 -1/125000 -87/500000 -127/500000 -181/500000 9/1000000 -7/100000 -151/1000000 -31/100000 -17/100000 -11/62500 -109/200000 2617/500000 2443/500000 -5911/1000000 399/500000 -2561/500000 393/1000000 -2579/500000 549/100000 433/500000 -11/10000 167/500000 293/500000 -8207/1000000 -9347/1000000 7859/1000000 7749/1000000 -607/125000
2369/1000000 -1491/500000 483/125000 -279/1000000 4919/1000000 5503/1000000 3987/500000 3/100000 -2707/125000 -1547/1000000 -1463/1000000 1023/1000000 -10617/500000 539/1000000 -5283/250000 83/250000 -4573/250000 46681/500000 -171/10000 71/250000 1/8000 3/31250 51/500000 7/15625 3/50000 99/500000 13/125000 341/1000000 -23/500000 159/1000000 169/1000000 239/1000000 -5783/1000000 1001/1000000 -411/100000 -41/125000 579/100000 6507/1000000 -1591/500000 329/125000 2191/1000000 7341/1000000 1529/1000000 -203/250000 -39/125000 4763/1000000 -1743/200000 4653/500000 -1329/500000 4983/500000
-11/6250 2299/1000000 219/100000 4933/1000000 7629/1000000 241/31250 2197/250000 -3281/1000000 -3473/1000000 -339/500000 -10071/500000 381/500000 -319/500000 -4977/250000 -271/1000000 -16719/1000000 -921/50000 -171/10000 96717/1000000 3/25000 -81/1000000 7/25000 357/1000000 493/200000 389/1000000 1719/1000000 49/100000 2341/1000000 53/200000 237/125000 363/250000 37/20000 5653/1000000 -277/500000 4059/500000 1563/250000 839/1000000 10403/1000000 877/62500 3711/250000 10347/1000000 5977/500000 7267/500000 -63/50000 199/200000 -2733/250000 743/1000000 -1469/1000000 14487/1000000 15317/1000000
187/125000 -1629/1000000 -1043/1000000 1627/1000000 63/250000 -701/200000 -9/250000 -479/125000 -23/250000 193/100000 149/1000000 -243/1000000 639/250000 -39/12500 -3241/1000000 2953/1000000 287/1000000 71/250000 3/25000 19947/100000 -3727/1000000 49/40000 4617/1000000 2369/1000000 2129/1000000 37/31250 1913/500000 -1409/1000000 -1649/1000000 -577/500000 239/62500 6843/1000000 13/15625 1063/1000000 -987/1000000 223/500000 -17/50000 -91/250000 -439/1000000 319/200000 103/250000 1429/1000000 -299/250000 -12213/1000000 1067/100000 871/1000000 -249/250000 -597/1000000 61/62500 1/62500
-267/500000 -1023/500000 -1471/1000000 -59/125000 623/500000 23/125000 -3659/1000000 -57/500000 -363/100000 2331/1000000 -3443/1000000 -3853/1000000 237/100000 41/500000 0/1 2571/1000000 27/62500 1/8000 -81/1000000 -3727/1000000 201033/1000000 -1001/250000 57/25000 -91/25000 -3839/1000000 -2047/500000 52/15625 209/200000 169/200000 -57/100000 821/250000 2347/1000000 -259/1000000 3/250000 -19/25000 851/500000 809/500000 -11/10000 1459/1000000 -9/20000 1617/1000000 -81/125000 -203/100000 127/20000 16259/1000000 -561/1000000 -1449/1000000 -1089/1000000 -57/100000 169/125000
969/1000000 17/20000 717/1000000 -259/1000000 3/20000 -61/1000000 417/250000 -21/20000 361/200000 -279/125000 1/20000 -71/1000000 979/1000000 -87/1000000 229/250000 -1239/1000000 -77/500000 3/31250 7/25000 49/40000 -1001/250000 51263/250000 -187/125000 -1/5000 -161/1000000 -4167/1000000 -223/500000 -759/1000000 -9/12500 1691/500000 -681/62500 1113/200000 -589/125000 1337/1000000 -3031/1000000 2073/500000 -271/500000 549/125000 -723/200000 4181/1000000 963/1000000 -989/500000 709/1000000 -307/200000 -2349/1000000 687/500000 377/1000000 459/1000000 69/100000 -159/500000
133/250000 -511/1000000 -281/1000000 201/250000 21/250000 -103/200000 21/100000 -173/200000 -691/1000000 1227/1000000 -17/62500 3/125000 77/100000 -1461/1000000 -343/200000 761/500000 -1/125000 51/500000 357/1000000 4617/1000000 57/25000 -187/125000 204501/1000000 149/1000000 -19/100000 -1389/1000000 -263/1000000 -643/1000000 -983/1000000 -493/62500 -47/250000 1559/500000 2507/1000000 459/200000 39/1000000 3/8000 13/10000 23/100000 27/15625 29/20000 8/15625 137/100000 -1/12500 -3591/1000000 441/100000 613/1000000 -799/500000 -167/200000 419/250000 369/500000
63/200000 487/250000 1337/1000000 2051/1000000 2389/1000000 -103/500000 1051/500000 -989/250000 -713/500000 -1719/1000000 1277/500000 -529/1000000 -471/1000000 1567/1000000 -1057/500000 5349/1000000 -87/500000 7/15625 493/200000 2369/1000000 -91/25000 -1/5000 149/1000000 207503/1000000 -3439/1000000 233/250000 7/50000 57/31250 -129/12500 68/15625 493/500000 9027/1000000 201/31250 747/1000000 5971/1000000 4719/500000 -81/200000 10369/1000000 293/50000 1393/125000 3773/500000 7371/1000000 233/50000 -4583/1000000 1863/1000000 -1449/1000000 -897/500000 21/20000 51/10000 1941/500000
731/1000000 -17/500000 483/500000 831/1000000 187/500000 -597/250000 1/125000 -299/1000000 461/250000 209/1000000 7/31250 423/250000 1401/1000000 -621/500000 99/125000 43/62500 -127/500000 3/50000 389/1000000 2129/1000000 -3839/1000000 -161/1000000 -19/100000 -3439/1000000 102869/500000 -49/1000000 -259/1000000 -129/12500 61/1000000 3199/1000000 -203/1000000 937/125000 -1883/1000000 1693/1000000 -5453/1000000 709/500000 -29/62500 -1701/1000000 -1673/500000 517/500000 1193/250000 78/15625 4903/1000000 -2047/500000 447/1000000 229/250000 -3/8000 41/50000 1561/1000000 -53/1000000
-17/31250 1739/1000000 107/62500 1789/1000000 391/250000 -387/500000 231/500000 -327/500000 -547/1000000 -433/1000000 1277/500000 1691/1000000 -737/500000 69/40000 -267/1000000 3783/1000000 -181/500000 99/500000 1719/1000000 37/31250 -2047/500000 -4167/1000000 -1389/1000000 233/250000 -49/1000000 51477/250000 -1073/100000 181/500000 -619/1000000 217/50000 31/100000 3281/500000 2289/500000 -607/200000 1089/250000 107/25000 -849/500000 563/125000 461/125000 283/125000 8471/1000000 8683/1000000 9471/1000000 -453/250000 -1603/1000000 -161/125000 -1047/1000000 1237/1000000 409/100000 2421/1000000
427/500000 -281/1000000 -41/1000000 -7/250000 383/250000 -9/40000 67/1000000 -41/25000 -7/200000 -497/1000000 -1677/1000000 -36/15625 97/40000 -1/15625 621/1000000 201/125000 9/1000000 13/125000 49/100000 1913/500000 52/15625 -223/500000 -263/1000000 7/50000 -259/1000000 -1073/100000 206153/1000000 107/100000 67/100000 3071/1000000 -743/250000 1517/200000 -481/125000 2039/1000000 -1541/500000 7209/1000000 1809/1000000 937/250000 -301/200000 5319/1000000 3529/1000000 -467/500000 49/200000 -3/15625 2743/500000 791/1000000 -877/500000 -831/1000000 1177/1000000 1841/1000000
-611/1000000 91/50000 611/500000 557/500000 3219/1000000 1049/1000000 159/250000 -573/250000 -39/12500 -1587/1000000 127/100000 -1203/500000 -367/1000000 2777/1000000 -247/500000 1357/250000 -7/100000 341/1000000 2341/1000000 -1409/1000000 209/200000 -759/1000000 -643/1000000 57/31250 -129/12500 181/500000 107/100000 103641/500000 -183/50000 871/200000 1909/1000000 8113/1000000 1229/250000 -101/1000000 1489/250000 1409/125000 147/250000 1009/100000 1497/200000 9389/1000000 1743/200000 3127/500000 4333/1000000 1467/1000000 3919/1000000 -1439/500000 -2043/1000000 799/1000000 3639/1000000 5237/1000000
-39/200000 -81/500000 17/20000 -21/200000 301/250000 -361/500000 -1867/1000000 477/500000 559/1000000 341/1000000 -1469/1000000 9/40000 301/200000 377/1000000 2003/1000000 12/15625 -151/1000000 -23/500000 53/200000 -1649/1000000 169/200000 -9/12500 -983/1000000 -129/12500 61/1000000 -619/1000000 67/100000 -183/50000 205519/1000000 1601/500000 359/500000 3291/500000 -687/250000 97/500000 -5467/1000000 1301/500000 59/50000 -1981/1000000 -2371/1000000 -7/100000 6591/1000000 129/40000 143/31250 1957/1000000 2503/1000000 -513/1000000 -1/1600 569/1000000 1/10000 13/10000
-21/62500 1681/1000000 43/25000 19/20000 633/200000 -847/1000000 21/1000000 -1881/1000000 43/500000 -133/50000 67/40000 -141/250000 1131/1000000 23/8000 867/500000 4717/1000000 -31/100000 159/1000000 237/125000 -577/500000 -57/100000 1691/500000 -493/62500 68/15625 3199/1000000 217/50000 3071/1000000 871/200000 1601/500000 213713/1000000 471/125000 13061/1000000 1/5000 -87/62500 303/1000000 1019/100000 -3577/1000000 4549/500000 -1139/1000000 8203/1000000 2821/250000 2113/250000 511/50000 101/500000 -29/1000000 -1013/500000 -731/500000 1163/1000000 2973/1000000 2261/500000
-613/1000000 81/250000 69/100000 449/250000 2551/1000000 -991/1000000 -1669/1000000 -267/250000 -2609/1000000 253/250000 551/500000 -107/1000000 251/500000 801/500000 -47/100000 113/20000 -17/100000 169/1000000 363/250000 239/62500 821/250000 -681/62500 -47/250000 493/500000 -203/1000000 31/100000 -743/250000 1909/1000000 359/500000 471/125000 206843/1000000 209/25000 4553/1000000 -2843/1000000 2683/1000000 5741/1000000 -581/1000000 3411/1000000 1059/200000 2209/1000000 5249/500000 1697/200000 6971/1000000 -411/1000000 1517/250000 -277/200000 -87/31250 -139/500000 3889/1000000 951/250000
787/1000000 71/1000000 19/31250 1163/500000 3943/1000000 -891/250000 -257/500000 -617/125000 -47/250000 -543/500000 1807/1000000 -1247/1000000 881/250000 1569/1000000 53/250000 791/100000 -11/62500 239/1000000 37/20000 6843/1000000 2347/1000000 1113/200000 1559/500000 9027/1000000 937/125000 3281/500000 1517/200000 8113/1000000 3291/500000 13061/1000000 209/25000 56897/250000 49/50000 -31/62500 -157/125000 11887/1000000 -4053/1000000 8233/1000000 -787/500000 5553/500000 13013/1000000 1123/100000 4303/500000 -683/125000 6897/1000000 -587/1000000 -333/100000 -217/1000000 74/15625 4883/1000000
-357/125000 5339/1000000 311/500000 -431/250000 -109/500000 131/1000000 449/1000000 -327/1000000 -6189/1000000 1397/500000 7429/1000000 103/125000 -4929/1000000 559/100000 -15537/1000000 12943/1000000 -109/200000 -5783/1000000 5653/1000000 13/15625 -259/1000000 -589/125000 2507/1000000 201/31250 -1883/1000000 2289/500000 -481/125000 1229/250000 -687/250000 1/5000 4553/1000000 49/50000 195573/1000000 -8299/1000000 3537/500000 507/1000000 -4579/500000 -1/625 8449/1000000 17/31250 -71/1000000 971/1000000 43/200000 -9/1600 2531/500000 7/200000 29/40000 -1531/200000 7293/1000000 -111/1000000
-1451/250000 -2591/1000000 5007/1000000 217/500000 -2413/1000000 619/250000 301/200000 -3553/1000000 617/500000 -293/125000 -1307/500000 -247/100000 -379/1000000 -6879/500000 487/1000000 999/500000 2617/500000 1001/1000000 -277/500000 1063/1000000 3/250000 1337/1000000 459/200000 747/1000000 1693/1000000 -607/200000 2039/1000000 -101/1000000 97/500000 -87/62500 -2843/1000000 -31/62500 -8299/1000000 37417/200000 -3711/1000000 -1863/200000 -3713/1000000 -8183/1000000 -3603/500000 -617/100000 -1617/500000 -21/3125 -26/3125 -5261/1000000 1967/500000 -8271/1000000 -7921/500000 9849/1000000 14531/1000000 -4381/1000000
-5207/1000000 -28/15625 939/250000 1187/200000 139/200000 2491/500000 53/20000 -4671/1000000 -321/40000 -1763/500000 3263/500000 -493/200000 -1771/100000 4099/1000000 -2957/500000 6807/500000 2443/500000 -411/100000 4059/500000 -987/1000000 -19/25000 -3031/1000000 39/1000000 5971/1000000 -5453/1000000 1089/250000 -1541/500000 1489/250000 -5467/1000000 303/1000000 2683/1000000 -157/125000 3537/500000 -3711/1000000 200167/1000000 -351/200000 -7343/1000000 73/31250 11441/1000000 487/200000 6327/1000000 63/25000 133/40000 397/1000000 -51/62500 -2483/125000 -2907/250000 11829/1000000 4013/200000 1963/1000000
111/31250 4071/500000 3523/1000000 519/200000 1837/500000 41/1000000 37/50000 -137/20000 -469/500000 -2529/500000 5519/1000000 -15077/1000000 47/15625 237/31250 271/500000 1781/125000 -5911/1000000 -41/125000 1563/250000 223/500000 851/500000 2073/500000 3/8000 4719/500000 709/500000 107/25000 7209/1000000 1409/125000 1301/500000 1019/100000 5741/1000000 11887/1000000 507/1000000 -1863/200000 -351/200000 198329/1000000 -7743/1000000 1779/200000 207/125000 2619/250000 3929/1000000 879/500000 993/500000 173/50000 1959/200000 -893/1000000 -99/250000 -7967/1000000 237/1000000 10363/1000000
4401/1000000 51/50000 136/15625 229/125000 701/100000 483/250000 56/15625 429/500000 -453/100000 -621/1000000 -709/50000 1369/1000000 -1463/500000 -42/15625 -63/25000 627/250000 399/500000 579/100000 839/1000000 -17/50000 809/500000 -271/500000 13/10000 -81/200000 -29/62500 -849/500000 1809/1000000 147/250000 59/50000 -3577/1000000 -581/1000000 -4053/1000000 -4579/500000 -3713/1000000 -7343/1000000 -7743/1000000 188441/1000000 -1873/1000000 -1749/500000 -31/6250 -2609/500000 -1201/1000000 -1141/200000 877/250000 1691/250000 599/250000 -1593/100000 10689/1000000 -529/200000 9113/500000
3257/1000000 1333/1000000 443/62500 217/62500 1447/100000 223/100000 213/31250 -8907/1000000 -1499/250000 -1133/62500 773/200000 -1103/250000 -2023/500000 1669/250000 -131/40000 15247/1000000 -2561/500000 6507/1000000 10403/1000000 -91/250000 -11/10000 549/125000 23/100000 10369/1000000 -1701/1000000 563/125000 937/250000 1009/100000 -1981/1000000 4549/500000 3411/1000000 8233/1000000 -1/625 -8183/1000000 73/31250 1779/200000 -1873/1000000 102463/500000 5391/1000000 1011/62500 4837/1000000 11437/1000000 2059/250000 -459/250000 -1497/1000000 -667/1000000 -11061/1000000 3507/250000 2533/500000 25133/1000000
-2181/1000000 9151/1000000 5741/1000000 617/62500 5427/500000 1003/200000 1217/250000 -3473/1000000 -5101/250000 71/100000 313/200000 633/500000 -7113/1000000 239/100000 -127/20000 1617/125000 393/1000000 -1591/500000 877/62500 -439/1000000 1459/1000000 -723/200000 27/15625 293/50000 -1673/500000 461/125000 -301/200000 1497/200000 -2371/1000000 -1139/1000000 1059/200000 -787/500000 8449/1000000 -3603/500000 11441/1000000 207/125000 -1749/500000 5391/1000000 102999/500000 2171/200000 407/62500 713/100000 139/12500 2783/1000000 2217/250000 -2597/125000 -99/62500 -139/25000 2259/100000 25819/1000000
-3913/1000000 1073/125000 2649/500000 5981/1000000 379/25000 2769/1000000 108/15625 -1279/62500 -66/15625 -7257/1000000 53/25000 -4541/1000000 199/250000 2193/1000000 -713/1000000 6999/500000 -2579/500000 329/125000 3711/250000 319/200000 -9/20000 4181/1000000 29/20000 1393/125000 517/500000 283/125000 5319/1000000 9389/1000000 -7/100000 8203/1000000 2209/1000000 5553/500000 17/31250 -617/100000 487/200000 2619/250000 -31/6250 1011/62500 2171/200000 104211/500000 1343/200000 10301/1000000 411/31250 -8201/1000000 2653/500000 -12187/1000000 -87/100000 -2121/500000 12323/500000 5247/200000
-2667/1000000 3247/1000000 1341/125000 597/62500 5593/1000000 -1403/1000000 -11179/1000000 -629/125000 -2269/1000000 -2903/1000000 2951/500000 -393/250000 -37/100000 2787/500000 287/125000 19621/1000000 549/100000 2191/1000000 10347/1000000 103/250000 1617/1000000 963/1000000 8/15625 3773/500000 1193/250000 8471/1000000 3529/1000000 1743/200000 6591/1000000 2821/250000 5249/500000 13013/1000000 -71/1000000 -1617/500000 6327/1000000 3929/1000000 -2609/500000 4837/1000000 407/62500 1343/200000 8297/40000 16383/1000000 16899/1000000 3101/1000000 10649/1000000 -21849/1000000 -21141/1000000 12041/1000000 11099/500000 2841/200000
-601/1000000 109/31250 11081/1000000 2739/1000000 3857/250000 -2489/200000 497/500000 -549/200000 -681/125000 -259/200000 5143/1000000 4019/1000000 -46/15625 6113/1000000 -281/100000 1243/62500 433/500000 7341/1000000 5977/500000 1429/1000000 -81/125000 -989/500000 137/100000 7371/1000000 78/15625 8683/1000000 -467/500000 3127/500000 129/40000 2113/250000 1697/200000 1123/100000 971/1000000 -21/3125 63/25000 879/500000 -1201/1000000 11437/1000000 713/100000 10301/1000000 16383/1000000 104773/500000 19773/1000000 -41/5000 81/15625 -26/15625 -9697/500000 14511/1000000 14133/1000000 13377/500000
-1423/500000 7589/1000000 3593/1000000 2421/250000 15369/1000000 633/1000000 603/200000 -79/1000000 -323/1000000 2031/1000000 5949/1000000 3577/500000 2183/1000000 6337/1000000 1229/250000 18083/1000000 -11/10000 1529/1000000 7267/500000 -299/250000 -203/100000 709/1000000 -1/12500 233/50000 4903/1000000 9471/1000000 49/200000 4333/1000000 143/31250 511/50000 6971/1000000 4303/500000 43/200000 -26/3125 133/40000 993/500000 -1141/200000 2059/250000 139/12500 411/31250 16899/1000000 19773/1000000 213273/1000000 -863/500000 -1953/1000000 -20459/1000000 193/1000000 663/200000 12431/500000 26741/1000000
1203/1000000 1833/1000000 757/500000 181/250000 -771/1000000 257/125000 -173/125000 2649/1000000 -659/1000000 -163/1000000 -161/125000 -1013/1000000 -609/1000000 1667/1000000 259/125000 -47/25000 167/500000 -203/250000 -63/50000 -12213/1000000 127/20000 -307/200000 -3591/1000000 -4583/1000000 -2047/500000 -453/250000 -3/15625 1467/1000000 1957/1000000 101/500000 -411/1000000 -683/125000 -9/1600 -5261/1000000 397/1000000 173/50000 877/250000 -459/250000 2783/1000000 -8201/1000000 3101/1000000 -41/5000 -863/500000 79891/500000 -18073/1000000 -15083/1000000 503/500000 -21/200000 -16769/1000000 2781/250000
1661/1000000 1233/1000000 1047/500000 2959/1000000 1959/1000000 -131/125000 -17/10000 -2359/1000000 -1403/500000 293/200000 -1009/1000000 -2403/1000000 951/500000 -3/12500 -1429/1000000 347/62500 293/500000 -39/125000 199/200000 1067/100000 16259/1000000 -2349/1000000 441/100000 1863/1000000 447/1000000 -1603/1000000 2743/500000 3919/1000000 2503/1000000 -29/1000000 1517/250000 6897/1000000 2531/500000 1967/500000 -51/62500 1959/200000 1691/250000 -1497/1000000 2217/250000 2653/500000 10649/1000000 81/15625 -1953/1000000 -18073/1000000 653/4000 -1537/1000000 -17929/1000000 -14933/1000000 1583/500000 1557/100000
1787/500000 -579/500000 -419/200000 -2109/125000 -521/250000 -1459/250000 -283/500000 1/250 3527/1000000 2593/1000000 27/100000 23/12500 533/200000 801/1000000 -3371/1000000 -1057/250000 -8207/1000000 4763/1000000 -2733/250000 871/1000000 -561/1000000 687/500000 613/1000000 -1449/1000000 229/250000 -161/125000 791/1000000 -1439/500000 -513/1000000 -1013/500000 -277/200000 -587/1000000 7/200000 -8271/1000000 -2483/125000 -893/1000000 599/250000 -667/1000000 -2597/125000 -12187/1000000 -21849/1000000 -26/15625 -20459/1000000 -15083/1000000 -1537/1000000 33661/500000 -6699/1000000 -1311/100000 -14999/1000000 -4991/250000
1027/1000000 2393/1000000 -17581/1000000 -1441/1000000 -1923/1000000 211/200000 663/1000000 1/200 637/125000 4839/1000000 83/40000 3641/1000000 4709/1000000 1873/1000000 3927/1000000 -7761/1000000 -9347/1000000 -1743/200000 743/1000000 -249/250000 -1449/1000000 377/1000000 -799/500000 -897/500000 -3/8000 -1047/1000000 -877/500000 -2043/1000000 -1/1600 -731/500000 -87/31250 -333/100000 29/40000 -7921/500000 -2907/250000 -99/250000 -1593/100000 -11061/1000000 -99/62500 -87/100000 -21141/1000000 -9697/500000 193/1000000 503/500000 -17929/1000000 -6699/1000000 33627/500000 -11089/1000000 -16837/1000000 -4911/250000
61/200000 -1437/100000 4459/1000000 1637/1000000 1591/500000 1333/1000000 1713/1000000 -1371/1000000 -697/500000 -1347/200000 109/1000000 -97/200000 -6807/1000000 77/1000000 -461/500000 1307/500000 7859/1000000 4653/500000 -1469/1000000 -597/1000000 -1089/1000000 459/1000000 -167/200000 21/20000 41/50000 1237/1000000 -831/1000000 799/1000000 569/1000000 1163/1000000 -139/500000 -217/1000000 -1531/200000 9849/1000000 11829/1000000 -7967/1000000 10689/1000000 3507/250000 -139/25000 -2121/500000 12041/1000000 14511/1000000 663/200000 -21/200000 -14933/1000000 -1311/100000 -11089/1000000 64447/1000000 -3663/500000 -4591/500000
-15699/1000000 169/62500 141/31250 2999/500000 1303/200000 2291/1000000 2529/1000000 -573/62500 -1737/500000 -581/250000 137/100000 -1003/1000000 -111/50000 -2121/500000 -1161/1000000 7941/1000000 7749/1000000 -1329/500000 14487/1000000 61/62500 -57/100000 69/100000 419/250000 51/10000 1561/1000000 409/100000 1177/1000000 3639/1000000 1/10000 2973/1000000 3889/1000000 74/15625 7293/1000000 14531/1000000 4013/200000 237/1000000 -529/200000 2533/500000 2259/100000 12323/500000 11099/500000 14133/1000000 12431/500000 -16769/1000000 1583/500000 -14999/1000000 -16837/1000000 -3663/500000 72177/1000000 -133/50000
191/20000 261/20000 1487/100000 6921/500000 24681/1000000 1443/1000000 5757/1000000 -797/200000 -5269/500000 -1361/500000 -5193/1000000 79/40000 -331/125000 1423/1000000 -2273/1000000 2151/250000 -607/125000 4983/500000 15317/1000000 1/62500 169/125000 -159/500000 369/500000 1941/500000 -53/1000000 2421/1000000 1841/1000000 5237/1000000 13/10000 2261/500000 951/250000 4883/1000000 -111/1000000 -4381/1000000 1963/1000000 10363/1000000 9113/500000 25133/1000000 25819/1000000 5247/200000 2841/200000 13377/500000 26741/1000000 2781/250000 1557/100000 -4991/250000 -4911/250000 -4591/500000 -133/50000 9797/125000


--- Term 11 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 56
Matrix dimension : 16

Flags :
F1  : {234}
F2  : {234, 125}
F3  : {234, 135}
F4  : {234, 125, 135}
F5  : {234, 235}
F6  : {234, 125, 235}
F7  : {234, 135, 235}
F8  : {234, 125, 135, 235}
F9  : {234, 145}
F10 : {234, 125, 145}
F11 : {234, 135, 145}
F12 : {234, 125, 135, 145}
F13 : {234, 235, 145}
F14 : {234, 125, 235, 145}
F15 : {234, 135, 235, 145}
F16 : {234, 125, 135, 235, 145}
F17 : {234, 245}
F18 : {234, 125, 245}
F19 : {234, 135, 245}
F20 : {234, 125, 135, 245}
F21 : {234, 235, 245}
F22 : {234, 125, 235, 245}
F23 : {234, 135, 235, 245}
F24 : {234, 125, 135, 235, 245}
F25 : {234, 145, 245}
F26 : {234, 125, 145, 245}
F27 : {234, 135, 145, 245}
F28 : {234, 125, 135, 145, 245}
F29 : {234, 235, 145, 245}
F30 : {234, 125, 235, 145, 245}
F31 : {234, 135, 235, 145, 245}
F32 : {234, 125, 135, 235, 145, 245}
F33 : {234, 345}
F34 : {234, 125, 345}
F35 : {234, 135, 345}
F36 : {234, 125, 135, 345}
F37 : {234, 235, 345}
F38 : {234, 125, 235, 345}
F39 : {234, 135, 235, 345}
F40 : {234, 125, 135, 235, 345}
F41 : {234, 145, 345}
F42 : {234, 125, 145, 345}
F43 : {234, 135, 145, 345}
F44 : {234, 125, 135, 145, 345}
F45 : {234, 235, 145, 345}
F46 : {234, 125, 235, 145, 345}
F47 : {234, 135, 235, 145, 345}
F48 : {234, 125, 135, 235, 145, 345}
F49 : {234, 245, 345}
F50 : {234, 125, 245, 345}
F51 : {234, 135, 245, 345}
F52 : {234, 125, 135, 245, 345}
F53 : {234, 145, 245, 345}
F54 : {234, 125, 145, 245, 345}
F55 : {234, 135, 145, 245, 345}
F56 : {234, 125, 135, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F9)
B3  : (F4)+(F10)+(F11)
B4  : (F5)+(F17)+(F33)
B5  : (F6)+(F7)+(F18)+(F25)+(F35)+(F41)
B6  : (F8)+(F26)+(F43)
B7  : (F12)
B8  : (F13)+(F19)+(F34)
B9  : (F14)+(F15)+(F20)+(F27)+(F36)+(F42)
B10 : (F16)+(F28)+(F44)
B11 : (F21)+(F37)+(F49)
B12 : (F22)+(F39)+(F53)
B13 : (F23)+(F29)+(F38)+(F45)+(F50)+(F51)
B14 : (F24)+(F30)+(F40)+(F47)+(F54)+(F55)
B15 : (F31)+(F46)+(F52)
B16 : (F32)+(F48)+(F56)

Matrix :
28209/200000 -7117/500000 -6847/1000000 2739/200000 1623/200000 7027/1000000 -142/3125 -3249/500000 2691/1000000 25249/1000000 2199/100000 -4637/1000000 1787/500000 2381/200000 603/500000 -27131/1000000
-7117/500000 211887/1000000 60613/1000000 -191489/1000000 -29589/1000000 -40747/1000000 36197/500000 791/40000 51173/1000000 58483/500000 -193367/1000000 -103437/500000 -5033/250000 -140839/1000000 -60411/1000000 8907/40000
-6847/1000000 60613/1000000 122979/500000 -32861/200000 -11/400 -688/15625 61831/1000000 1879/125000 3091/62500 1578/15625 -190847/1000000 -211061/1000000 -2053/100000 -8703/62500 -28971/500000 223539/1000000
2739/200000 -191489/1000000 -32861/200000 970973/1000000 131279/1000000 6087/50000 -428189/1000000 -10729/250000 -95577/1000000 -100503/200000 467739/1000000 425619/1000000 1949/62500 150381/500000 87113/500000 -486879/1000000
1623/200000 -29589/1000000 -11/400 131279/1000000 243331/1000000 39011/1000000 -4139/125000 -77/40000 1/6250 -19717/250000 130423/1000000 21007/250000 29171/1000000 64789/1000000 2483/62500 -163849/1000000
7027/1000000 -40747/1000000 -688/15625 6087/50000 39011/1000000 53981/250000 -29613/500000 -32/3125 -2289/125000 -59689/1000000 1191/10000 1509/31250 4041/1000000 8559/100000 4407/125000 -34721/250000
-142/3125 36197/500000 61831/1000000 -428189/1000000 -4139/125000 -29613/500000 118311/200000 8553/250000 34193/1000000 -1/160 -240047/1000000 -13323/250000 9377/1000000 -23051/250000 -11357/500000 36307/250000
-3249/500000 791/40000 1879/125000 -10729/250000 -77/40000 -32/3125 8553/250000 38897/200000 17439/1000000 129/15625 -10199/125000 -15949/200000 -15861/1000000 -13701/250000 -1277/40000 45749/500000
2691/1000000 51173/1000000 3091/62500 -95577/1000000 1/6250 -2289/125000 34193/1000000 17439/1000000 108897/500000 9119/125000 -55499/500000 -148213/1000000 -1251/200000 -25573/250000 -10443/250000 124151/1000000
25249/1000000 58483/500000 1578/15625 -100503/200000 -19717/250000 -59689/1000000 -1/160 129/15625 9119/125000 551431/1000000 -246871/1000000 -6713/20000 -7301/500000 -94217/500000 -14107/100000 259833/1000000
2199/100000 -193367/1000000 -190847/1000000 467739/1000000 130423/1000000 1191/10000 -240047/1000000 -10199/125000 -55499/500000 -246871/1000000 34987/50000 81657/125000 16113/200000 216007/500000 191789/1000000 -198387/250000
-4637/1000000 -103437/500000 -211061/1000000 425619/1000000 21007/250000 1509/31250 -13323/250000 -15949/200000 -148213/1000000 -6713/20000 81657/125000 231943/250000 8229/100000 84637/200000 91999/500000 -819571/1000000
1787/500000 -5033/250000 -2053/100000 1949/62500 29171/1000000 4041/1000000 9377/1000000 -15861/1000000 -1251/200000 -7301/500000 16113/200000 8229/100000 10757/62500 7559/500000 21099/1000000 -118721/1000000
2381/200000 -140839/1000000 -8703/62500 150381/500000 64789/1000000 8559/100000 -23051/250000 -13701/250000 -25573/250000 -94217/500000 216007/500000 84637/200000 7559/500000 72357/200000 33453/250000 -532209/1000000
603/500000 -60411/1000000 -28971/500000 87113/500000 2483/62500 4407/125000 -11357/500000 -1277/40000 -10443/250000 -14107/100000 191789/1000000 91999/500000 21099/1000000 33453/250000 124193/500000 -238033/1000000
-27131/1000000 8907/40000 223539/1000000 -486879/1000000 -163849/1000000 -34721/250000 36307/250000 45749/500000 124151/1000000 259833/1000000 -198387/250000 -819571/1000000 -118721/1000000 -532209/1000000 -238033/1000000 499897/500000


--- Term 12 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 54
Matrix dimension : 40

Flags :
F1  : {234, 125}
F2  : {234, 135}
F3  : {234, 125, 135}
F4  : {234, 235}
F5  : {234, 125, 235}
F6  : {234, 135, 235}
F7  : {234, 125, 135, 235}
F8  : {234, 145}
F9  : {234, 125, 145}
F10 : {234, 135, 145}
F11 : {234, 235, 145}
F12 : {234, 125, 235, 145}
F13 : {234, 135, 235, 145}
F14 : {234, 125, 135, 235, 145}
F15 : {234, 245}
F16 : {234, 125, 245}
F17 : {234, 135, 245}
F18 : {234, 125, 135, 245}
F19 : {234, 235, 245}
F20 : {234, 125, 235, 245}
F21 : {234, 135, 235, 245}
F22 : {234, 125, 135, 235, 245}
F23 : {234, 145, 245}
F24 : {234, 125, 145, 245}
F25 : {234, 135, 145, 245}
F26 : {234, 125, 135, 145, 245}
F27 : {234, 235, 145, 245}
F28 : {234, 125, 235, 145, 245}
F29 : {234, 135, 235, 145, 245}
F30 : {234, 125, 135, 235, 145, 245}
F31 : {234, 345}
F32 : {234, 125, 345}
F33 : {234, 135, 345}
F34 : {234, 125, 135, 345}
F35 : {234, 235, 345}
F36 : {234, 125, 235, 345}
F37 : {234, 135, 235, 345}
F38 : {234, 125, 135, 235, 345}
F39 : {234, 145, 345}
F40 : {234, 125, 145, 345}
F41 : {234, 135, 145, 345}
F42 : {234, 125, 135, 145, 345}
F43 : {234, 235, 145, 345}
F44 : {234, 125, 235, 145, 345}
F45 : {234, 135, 235, 145, 345}
F46 : {234, 125, 135, 235, 145, 345}
F47 : {234, 245, 345}
F48 : {234, 125, 245, 345}
F49 : {234, 135, 245, 345}
F50 : {234, 125, 135, 245, 345}
F51 : {234, 145, 245, 345}
F52 : {234, 125, 145, 245, 345}
F53 : {234, 135, 145, 245, 345}
F54 : {234, 125, 135, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F8)
B3  : (F3)-(F9)
B4  : (F3)-(F10)
B5  : (F4)-(F15)
B6  : (F4)-(F31)
B7  : (F5)-(F6)
B8  : (F5)-(F16)
B9  : (F5)-(F23)
B10 : (F5)-(F33)
B11 : (F5)-(F39)
B12 : (F7)-(F24)
B13 : (F7)-(F41)
B14 : (F11)-(F17)
B15 : (F11)-(F32)
B16 : (F12)-(F13)
B17 : (F12)-(F18)
B18 : (F12)-(F25)
B19 : (F12)-(F34)
B20 : (F12)-(F40)
B21 : (F14)-(F26)
B22 : (F14)-(F42)
B23 : (F19)-(F35)
B24 : (F19)-(F47)
B25 : (F20)-(F37)
B26 : (F20)-(F51)
B27 : (F21)-(F27)
B28 : (F21)-(F36)
B29 : (F21)-(F43)
B30 : (F21)-(F48)
B31 : (F21)-(F49)
B32 : (F22)-(F28)
B33 : (F22)-(F38)
B34 : (F22)-(F45)
B35 : (F22)-(F52)
B36 : (F22)-(F53)
B37 : (F29)-(F44)
B38 : (F29)-(F50)
B39 : (F30)-(F46)
B40 : (F30)-(F54)

Matrix :
221563/1000000 8589/1000000 -57/25000 -887/200000 -1567/250000 -907/125000 2871/500000 -853/1000000 -233/500000 -1487/200000 -12423/1000000 -22923/1000000 -3909/100000 1939/500000 -203/40000 -311/500000 2201/500000 -657/250000 -5987/250000 -10591/500000 -9483/1000000 -693/8000 149/40000 -8459/1000000 -17083/500000 -34759/500000 -1103/250000 -7723/1000000 -3629/125000 -3401/250000 -4289/500000 -591/31250 -453/25000 -96027/1000000 -67843/1000000 -1873/31250 1157/1000000 17813/1000000 -2147/1000000 -57777/500000
8589/1000000 114217/500000 2727/1000000 267/125000 7041/200000 18071/500000 33/100000 91/62500 5493/500000 -367/250000 1883/250000 -1271/500000 -7221/500000 2421/1000000 -867/500000 -493/1000000 -123/25000 -2489/500000 -23141/1000000 -1999/125000 -35183/1000000 -5729/62500 -233/200000 6193/1000000 -3017/100000 -10451/250000 -927/1000000 -1001/125000 -6587/500000 -1097/100000 -3683/500000 -463/40000 -3387/200000 -1043/15625 -54349/1000000 -4981/100000 4677/1000000 837/125000 269/1000000 -95351/1000000
-57/25000 2727/1000000 50819/250000 -5511/1000000 241/50000 -979/250000 -1197/500000 307/500000 2329/1000000 -8147/1000000 -4027/1000000 -1947/200000 -197/12500 -861/62500 -5163/1000000 -731/200000 -981/200000 -2409/500000 -453/40000 -3967/1000000 -3947/500000 -20093/1000000 1887/1000000 -1887/500000 -16437/1000000 -5079/1000000 2123/200000 3037/500000 1077/250000 1011/1000000 -1641/200000 -4371/1000000 81/62500 -21533/1000000 -14583/1000000 -3711/250000 3399/500000 -157/200000 -111/40000 -2989/125000
-887/200000 267/125000 -5511/1000000 6663/31250 -731/250000 2097/62500 579/250000 1469/1000000 12109/1000000 2917/125000 506/15625 15063/1000000 1667/31250 -1717/500000 -3543/500000 2617/250000 -381/1000000 16049/1000000 12873/500000 2351/100000 13071/1000000 84247/1000000 -5079/1000000 2929/250000 393/10000 24967/250000 2079/200000 -7613/1000000 30363/1000000 5179/1000000 2659/200000 11137/1000000 307/50000 97193/1000000 13279/200000 38217/500000 -9581/500000 -6899/250000 10657/1000000 130257/1000000
-1567/250000 7041/200000 241/50000 -731/250000 97091/200000 246597/1000000 -189/250000 527/62500 16499/1000000 -2977/1000000 4407/500000 19741/500000 2051/250000 157/40000 701/500000 -2007/500000 -9229/500000 -4043/200000 -13201/500000 -2469/125000 -131467/500000 -121673/500000 -37057/1000000 85199/1000000 -3049/125000 2591/200000 1007/200000 1133/250000 1327/1000000 -2623/1000000 -1327/200000 16391/500000 1883/125000 -807/250000 -20299/500000 -72157/1000000 13213/500000 -21373/500000 -3153/62500 -52847/1000000
-907/125000 18071/500000 -979/250000 2097/62500 246597/1000000 300529/500000 251/100000 133/12500 4029/125000 30317/500000 42013/500000 73439/1000000 19889/100000 383/125000 3869/200000 20359/1000000 -767/62500 9947/500000 2021/40000 45833/1000000 -184829/1000000 -26473/1000000 -411/62500 33689/250000 17511/200000 242267/1000000 5839/500000 -11981/1000000 58903/1000000 3659/250000 2743/125000 54139/1000000 -6371/500000 69591/250000 43659/500000 162803/1000000 -32691/500000 -27731/200000 6783/100000 353971/1000000
2871/500000 33/100000 -1197/500000 579/250000 -189/250000 251/100000 104329/500000 -619/200000 -8659/1000000 -171/100000 77/500000 -969/200000 39/1000000 1717/1000000 -661/125000 5841/1000000 2843/1000000 4199/1000000 -519/500000 -159/62500 -21/62500 -5609/1000000 1037/500000 -1709/1000000 3111/500000 -811/500000 609/1000000 -691/1000000 -3879/1000000 -2423/500000 -1201/1000000 0/1 -1589/1000000 913/500000 -3677/500000 27/100000 -2639/500000 -5059/1000000 67/62500 -7/15625
-853/1000000 91/62500 307/500000 1469/1000000 527/62500 133/12500 -619/200000 104711/500000 461/100000 -587/250000 12847/1000000 5831/1000000 8401/1000000 681/250000 2099/500000 -33/500000 5159/1000000 807/200000 923/200000 1223/200000 -2707/1000000 1281/500000 -1089/500000 6173/1000000 -13557/1000000 5407/200000 5799/1000000 -473/200000 583/100000 9779/1000000 77/10000 -4939/1000000 -9429/1000000 -2553/1000000 16783/1000000 2941/200000 -3443/1000000 591/125000 63/500000 5927/1000000
-233/500000 5493/500000 2329/1000000 12109/1000000 16499/1000000 4029/125000 -8659/1000000 461/100000 219879/1000000 2841/200000 29537/1000000 15327/1000000 8293/250000 2047/1000000 163/125000 4851/1000000 721/1000000 1353/125000 4593/500000 11543/1000000 -4487/1000000 18087/1000000 -1377/500000 3451/250000 -4009/1000000 623/10000 2771/250000 -88/15625 2473/125000 3201/250000 6823/500000 291/125000 -10551/1000000 32173/1000000 18709/500000 20191/500000 -2009/250000 -5533/1000000 -303/125000 20641/500000
-1487/200000 -367/250000 -8147/1000000 2917/125000 -2977/1000000 30317/500000 -171/100000 -587/250000 2841/200000 50203/200000 2453/40000 8179/250000 10517/100000 5549/1000000 14117/1000000 5981/500000 117/15625 25331/1000000 55699/1000000 22727/500000 27651/1000000 139339/1000000 -3737/500000 29767/1000000 15489/250000 84243/500000 169/40000 -9023/1000000 27019/500000 24661/1000000 38733/1000000 2073/200000 9357/1000000 82759/500000 33017/250000 138377/1000000 -22317/1000000 -223/10000 -93/62500 12733/62500
-12423/1000000 1883/250000 -4027/1000000 506/15625 4407/500000 42013/500000 77/500000 12847/1000000 29537/1000000 2453/40000 18477/62500 47471/1000000 132337/1000000 2001/500000 16791/1000000 6761/500000 87/25000 28713/1000000 1931/31250 56721/1000000 24193/1000000 80099/500000 -1049/100000 2513/62500 32981/500000 105501/500000 261/25000 -573/50000 72057/1000000 16773/500000 48179/1000000 14337/1000000 6517/1000000 100339/500000 81483/500000 82591/500000 -23401/1000000 -1109/40000 -3183/1000000 241393/1000000
-22923/1000000 -1271/500000 -1947/200000 15063/1000000 19741/500000 73439/1000000 -969/200000 5831/1000000 15327/1000000 8179/250000 47471/1000000 62167/250000 4091/40000 -1137/500000 2543/250000 2991/500000 -103/25000 15933/1000000 798/15625 11011/250000 7989/500000 38319/250000 -13/125000 8403/250000 34379/1000000 194047/1000000 9773/500000 1941/250000 69391/1000000 16751/500000 213/8000 1199/20000 4999/250000 212791/1000000 168109/1000000 139083/1000000 -9883/1000000 -20773/500000 -26627/500000 55083/200000
-3909/100000 -7221/500000 -197/12500 1667/31250 2051/250000 19889/100000 39/1000000 8401/1000000 8293/250000 10517/100000 132337/1000000 4091/40000 531097/1000000 -259/500000 5549/250000 20649/500000 2703/1000000 4281/62500 153889/1000000 63517/500000 16083/250000 245641/500000 -19203/500000 29963/500000 101911/500000 498457/1000000 29279/1000000 -8131/500000 141061/1000000 49557/1000000 32113/500000 97339/1000000 8349/1000000 589897/1000000 175839/500000 54723/125000 -21073/200000 -38749/250000 65257/1000000 395179/500000
1939/500000 2421/1000000 -861/62500 -1717/500000 157/40000 383/125000 1717/1000000 681/250000 2047/1000000 5549/1000000 2001/500000 -1137/500000 -259/500000 199899/1000000 -4609/1000000 3639/1000000 4633/500000 2877/500000 2649/500000 -643/500000 259/1000000 -2931/250000 -1069/125000 8679/1000000 -5341/500000 -1747/1000000 -6641/1000000 -2131/200000 -5861/500000 2781/1000000 10159/1000000 -8067/1000000 -507/50000 -1077/62500 -4433/1000000 -27/12500 -14053/1000000 3923/250000 -401/500000 -14277/1000000
-203/40000 -867/500000 -5163/1000000 -3543/500000 701/500000 3869/200000 -661/125000 2099/500000 163/125000 14117/1000000 16791/1000000 2543/250000 5549/250000 -4609/1000000 207297/1000000 -163/25000 4629/1000000 -879/500000 4549/250000 15119/1000000 2471/500000 8231/250000 367/500000 3999/200000 4501/500000 7959/200000 -93/15625 691/200000 2231/125000 2599/125000 20431/1000000 -1199/250000 1539/1000000 30581/1000000 38217/1000000 14557/500000 5587/500000 11681/500000 -3229/500000 731/20000
-311/500000 -493/1000000 -731/200000 2617/250000 -2007/500000 20359/1000000 5841/1000000 -33/500000 4851/1000000 5981/500000 6761/500000 2991/500000 20649/500000 3639/1000000 -163/25000 109583/500000 2307/500000 6253/500000 5661/500000 5677/500000 5633/1000000 7401/125000 -1411/125000 47/100000 24427/1000000 24011/500000 71/25000 -517/62500 6187/1000000 -3447/500000 5339/1000000 3887/500000 -1563/200000 33277/500000 31053/1000000 682/15625 -29487/1000000 -30393/1000000 33569/1000000 96331/1000000
2201/500000 -123/25000 -981/200000 -381/1000000 -9229/500000 -767/62500 2843/1000000 5159/1000000 721/1000000 117/15625 87/25000 -103/25000 2703/1000000 4633/500000 4629/1000000 2307/500000 224799/1000000 9747/1000000 32/3125 7741/1000000 20289/1000000 2209/125000 -2361/500000 2497/1000000 -8597/1000000 13801/1000000 -307/250000 -5779/1000000 -59/8000 277/40000 3279/250000 -5613/500000 -20903/1000000 -9961/1000000 317/15625 16031/1000000 -5957/500000 13731/1000000 6627/1000000 1833/500000
-657/250000 -2489/500000 -2409/500000 16049/1000000 -4043/200000 9947/500000 4199/1000000 807/200000 1353/125000 25331/1000000 28713/1000000 15933/1000000 4281/62500 2877/500000 -879/500000 6253/500000 9747/1000000 115227/500000 32497/1000000 703/31250 4331/125000 23251/200000 -1329/100000 7853/1000000 2769/100000 100969/1000000 871/100000 -3467/250000 22183/1000000 509/50000 961/50000 3037/250000 -13049/1000000 48149/500000 19999/250000 10171/100000 -38149/1000000 -7449/250000 12043/500000 41461/250000
-5987/250000 -23141/1000000 -453/40000 12873/500000 -13201/500000 2021/40000 -519/500000 923/200000 4593/500000 55699/1000000 1931/31250 798/15625 153889/1000000 2649/500000 4549/250000 5661/500000 32/3125 32497/1000000 297287/1000000 69421/1000000 15783/250000 281051/1000000 -6199/500000 1449/40000 26139/250000 245529/1000000 3609/1000000 -2199/1000000 77499/1000000 606/15625 1003/20000 8683/200000 1619/50000 37201/125000 114631/500000 56687/250000 -9127/250000 -279/6250 6519/1000000 186337/500000
-10591/500000 -1999/125000 -3967/1000000 2351/100000 -2469/125000 45833/1000000 -159/62500 1223/200000 11543/1000000 22727/500000 56721/1000000 11011/250000 63517/500000 -643/500000 15119/1000000 5677/500000 7741/1000000 703/31250 69421/1000000 267351/1000000 1997/40000 226083/1000000 -1241/125000 27779/1000000 80977/1000000 205713/1000000 13271/1000000 537/1000000 17759/250000 4457/125000 10579/250000 607/31250 17053/1000000 117063/500000 2901/15625 22761/125000 -26479/1000000 -3841/100000 4821/1000000 305997/1000000
-9483/1000000 -35183/1000000 -3947/500000 13071/1000000 -131467/500000 -184829/1000000 -21/62500 -2707/1000000 -4487/1000000 27651/1000000 24193/1000000 7989/500000 16083/250000 259/1000000 2471/500000 5633/1000000 20289/1000000 4331/125000 15783/250000 1997/40000 380957/1000000 28561/100000 -2459/100000 181/50000 45551/1000000 129757/1000000 3819/1000000 -43/200000 46119/1000000 29039/1000000 16639/500000 19307/500000 -69/20000 72959/500000 201571/1000000 166039/1000000 -10587/500000 19337/1000000 -41843/500000 137743/500000
-693/8000 -5729/62500 -20093/1000000 84247/1000000 -121673/500000 -26473/1000000 -5609/1000000 1281/500000 18087/1000000 139339/1000000 80099/500000 38319/250000 245641/500000 -2931/250000 8231/250000 7401/125000 2209/125000 23251/200000 281051/1000000 226083/1000000 28561/100000 1234923/1000000 -21299/1000000 22371/250000 65603/200000 370527/500000 44019/1000000 2131/500000 116477/500000 4233/40000 20647/200000 9929/62500 65837/1000000 39963/40000 342331/500000 385649/500000 -142821/1000000 -47591/250000 71729/1000000 340761/250000
149/40000 -233/200000 1887/1000000 -5079/1000000 -37057/1000000 -411/62500 1037/500000 -1089/500000 -1377/500000 -3737/500000 -1049/100000 -13/125000 -19203/500000 -1069/125000 367/500000 -1411/125000 -2361/500000 -1329/100000 -6199/500000 -1241/125000 -2459/100000 -21299/1000000 155523/1000000 -1257/62500 2373/1000000 -9017/500000 3311/1000000 19041/1000000 3599/250000 2131/250000 51/10000 1483/500000 44993/1000000 -293/15625 19583/1000000 -2039/50000 2891/62500 253/8000 -16749/200000 -20457/250000
-8459/1000000 6193/1000000 -1887/500000 2929/250000 85199/1000000 33689/250000 -1709/1000000 6173/1000000 3451/250000 29767/1000000 2513/62500 8403/250000 29963/500000 8679/1000000 3999/200000 47/100000 2497/1000000 7853/1000000 1449/40000 27779/1000000 181/50000 22371/250000 -1257/62500 196617/1000000 469/12500 61037/500000 329/100000 1891/500000 233/5000 31931/1000000 35479/1000000 18857/1000000 23423/1000000 2941/25000 123137/1000000 86057/1000000 2647/250000 1041/500000 -25473/500000 10779/100000
-17083/500000 -3017/100000 -16437/1000000 393/10000 -3049/125000 17511/200000 3111/500000 -13557/1000000 -4009/1000000 15489/250000 32981/500000 34379/1000000 101911/500000 -5341/500000 4501/500000 24427/1000000 -8597/1000000 2769/100000 26139/250000 80977/1000000 45551/1000000 65603/200000 2373/1000000 469/12500 21337/62500 56159/200000 5461/500000 3179/250000 25773/250000 27649/1000000 567/12500 57409/1000000 69089/1000000 20473/50000 119493/500000 268701/1000000 -21619/500000 -5503/62500 2811/1000000 462141/1000000
-34759/500000 -10451/250000 -5079/1000000 24967/250000 2591/200000 242267/1000000 -811/500000 5407/200000 623/10000 84243/500000 105501/500000 194047/1000000 498457/1000000 -1747/1000000 7959/200000 24011/500000 13801/1000000 100969/1000000 245529/1000000 205713/1000000 129757/1000000 370527/500000 -9017/500000 61037/500000 56159/200000 228881/250000 62347/1000000 897/200000 25719/100000 121027/1000000 66183/500000 19367/125000 15969/200000 35467/40000 640283/1000000 10157/15625 -47557/500000 -35451/200000 -3607/125000 1087939/1000000
-1103/250000 -927/1000000 2123/200000 2079/200000 1007/200000 5839/500000 609/1000000 5799/1000000 2771/250000 169/40000 261/25000 9773/500000 29279/1000000 -6641/1000000 -93/15625 71/25000 -307/250000 871/100000 3609/1000000 13271/1000000 3819/1000000 44019/1000000 3311/1000000 329/100000 5461/500000 62347/1000000 228241/1000000 21/10000 2683/100000 4003/250000 -471/250000 3073/200000 -1053/1000000 16473/250000 3487/62500 37521/1000000 -2631/500000 -21787/1000000 287/1000000 68341/1000000
-7723/1000000 -1001/125000 3037/500000 -7613/1000000 1133/250000 -11981/1000000 -691/1000000 -473/200000 -88/15625 -9023/1000000 -573/50000 1941/250000 -8131/500000 -2131/200000 691/200000 -517/62500 -5779/1000000 -3467/250000 -2199/1000000 537/1000000 -43/200000 2131/500000 19041/1000000 1891/500000 3179/250000 897/200000 21/10000 43919/200000 10171/1000000 5691/500000 -1853/250000 1623/250000 29443/1000000 15403/500000 34059/1000000 -1831/125000 7299/250000 433/50000 -41629/1000000 -33/8000
-3629/125000 -6587/500000 1077/250000 30363/1000000 1327/1000000 58903/1000000 -3879/1000000 583/100000 2473/125000 27019/500000 72057/1000000 69391/1000000 141061/1000000 -5861/500000 2231/125000 6187/1000000 -59/8000 22183/1000000 77499/1000000 17759/250000 46119/1000000 116477/500000 3599/250000 233/5000 25773/250000 25719/100000 2683/100000 10171/1000000 156357/500000 50093/1000000 9961/200000 1669/31250 16519/250000 12119/40000 251051/1000000 20229/100000 7169/1000000 -34963/1000000 -64781/1000000 314653/1000000
-3401/250000 -1097/100000 1011/1000000 5179/1000000 -2623/1000000 3659/250000 -2423/500000 9779/1000000 3201/250000 24661/1000000 16773/500000 16751/500000 49557/1000000 2781/1000000 2599/125000 -3447/500000 277/40000 509/50000 606/15625 4457/125000 29039/1000000 4233/40000 2131/250000 31931/1000000 27649/1000000 121027/1000000 4003/250000 5691/500000 50093/1000000 49431/200000 29059/1000000 19963/1000000 13943/500000 57843/500000 140189/1000000 3841/40000 13567/1000000 221/20000 -4783/125000 56089/500000
-4289/500000 -3683/500000 -1641/200000 2659/200000 -1327/200000 2743/125000 -1201/1000000 77/10000 6823/500000 38733/1000000 48179/1000000 213/8000 32113/500000 10159/1000000 20431/1000000 5339/1000000 3279/250000 961/50000 1003/20000 10579/250000 16639/500000 20647/200000 51/10000 35479/1000000 567/12500 66183/500000 -471/250000 -1853/250000 9961/200000 29059/1000000 48783/200000 -631/200000 1841/100000 1963/15625 17897/125000 609/6250 2199/500000 13939/1000000 -333/8000 109741/1000000
-591/31250 -463/40000 -4371/1000000 11137/1000000 16391/500000 54139/1000000 0/1 -4939/1000000 291/125000 2073/200000 14337/1000000 1199/20000 97339/1000000 -8067/1000000 -1199/250000 3887/500000 -5613/500000 3037/250000 8683/200000 607/31250 19307/500000 9929/62500 1483/500000 18857/1000000 57409/1000000 19367/125000 3073/200000 1623/250000 1669/31250 19963/1000000 -631/200000 66817/250000 1801/200000 235743/1000000 36399/250000 6069/62500 -1043/100000 -70561/1000000 -35981/500000 318227/1000000
-453/25000 -3387/200000 81/62500 307/50000 1883/125000 -6371/500000 -1589/1000000 -9429/1000000 -10551/1000000 9357/1000000 6517/1000000 4999/250000 8349/1000000 -507/50000 1539/1000000 -1563/200000 -20903/1000000 -13049/1000000 1619/50000 17053/1000000 -69/20000 65837/1000000 44993/1000000 23423/1000000 69089/1000000 15969/200000 -1053/1000000 29443/1000000 16519/250000 13943/500000 1841/100000 1801/200000 140069/500000 62391/500000 136869/1000000 6241/1000000 1447/25000 18597/1000000 -110913/1000000 44501/1000000
-96027/1000000 -1043/15625 -21533/1000000 97193/1000000 -807/250000 69591/250000 913/500000 -2553/1000000 32173/1000000 82759/500000 100339/500000 212791/1000000 589897/1000000 -1077/62500 30581/1000000 33277/500000 -9961/1000000 48149/500000 37201/125000 117063/500000 72959/500000 39963/40000 -293/15625 2941/25000 20473/50000 35467/40000 16473/250000 15403/500000 12119/40000 57843/500000 1963/15625 235743/1000000 62391/500000 686369/500000 148817/200000 785513/1000000 -131817/1000000 -278691/1000000 -2477/1000000 1490797/1000000
-67843/1000000 -54349/1000000 -14583/1000000 13279/200000 -20299/500000 43659/500000 -3677/500000 16783/1000000 18709/500000 33017/250000 81483/500000 168109/1000000 175839/500000 -4433/1000000 38217/1000000 31053/1000000 317/15625 19999/250000 114631/500000 2901/15625 201571/1000000 342331/500000 19583/1000000 123137/1000000 119493/500000 640283/1000000 3487/62500 34059/1000000 251051/1000000 140189/1000000 17897/125000 36399/250000 136869/1000000 148817/200000 425941/500000 521713/1000000 -7941/1000000 -39157/500000 -187927/1000000 223651/250000
-1873/31250 -4981/100000 -3711/250000 38217/500000 -72157/1000000 162803/1000000 27/100000 2941/200000 20191/500000 138377/1000000 82591/500000 139083/1000000 54723/125000 -27/12500 14557/500000 682/15625 16031/1000000 10171/100000 56687/250000 22761/125000 166039/1000000 385649/500000 -2039/50000 86057/1000000 268701/1000000 10157/15625 37521/1000000 -1831/125000 20229/100000 3841/40000 609/6250 6069/62500 6241/1000000 785513/1000000 521713/1000000 783231/1000000 -16673/125000 -181349/1000000 69491/1000000 1066923/1000000
1157/1000000 4677/1000000 3399/500000 -9581/500000 13213/500000 -32691/500000 -2639/500000 -3443/1000000 -2009/250000 -22317/1000000 -23401/1000000 -9883/1000000 -21073/200000 -14053/1000000 5587/500000 -29487/1000000 -5957/500000 -38149/1000000 -9127/250000 -26479/1000000 -10587/500000 -142821/1000000 2891/62500 2647/250000 -21619/500000 -47557/500000 -2631/500000 7299/250000 7169/1000000 13567/1000000 2199/500000 -1043/100000 1447/25000 -131817/1000000 -7941/1000000 -16673/125000 58313/200000 39871/500000 -158093/1000000 -255231/1000000
17813/1000000 837/125000 -157/200000 -6899/250000 -21373/500000 -27731/200000 -5059/1000000 591/125000 -5533/1000000 -223/10000 -1109/40000 -20773/500000 -38749/250000 3923/250000 11681/500000 -30393/1000000 13731/1000000 -7449/250000 -279/6250 -3841/100000 19337/1000000 -47591/250000 253/8000 1041/500000 -5503/62500 -35451/200000 -21787/1000000 433/50000 -34963/1000000 221/20000 13939/1000000 -70561/1000000 18597/1000000 -278691/1000000 -39157/500000 -181349/1000000 39871/500000 338107/1000000 -19509/200000 -13567/31250
-2147/1000000 269/1000000 -111/40000 10657/1000000 -3153/62500 6783/100000 67/62500 63/500000 -303/125000 -93/62500 -3183/1000000 -26627/500000 65257/1000000 -401/500000 -3229/500000 33569/1000000 6627/1000000 12043/500000 6519/1000000 4821/1000000 -41843/500000 71729/1000000 -16749/200000 -25473/500000 2811/1000000 -3607/125000 287/1000000 -41629/1000000 -64781/1000000 -4783/125000 -333/8000 -35981/500000 -110913/1000000 -2477/1000000 -187927/1000000 69491/1000000 -158093/1000000 -19509/200000 394083/1000000 16133/200000
-57777/500000 -95351/1000000 -2989/125000 130257/1000000 -52847/1000000 353971/1000000 -7/15625 5927/1000000 20641/500000 12733/62500 241393/1000000 55083/200000 395179/500000 -14277/1000000 731/20000 96331/1000000 1833/500000 41461/250000 186337/500000 305997/1000000 137743/500000 340761/250000 -20457/250000 10779/100000 462141/1000000 1087939/1000000 68341/1000000 -33/8000 314653/1000000 56089/500000 109741/1000000 318227/1000000 44501/1000000 1490797/1000000 223651/250000 1066923/1000000 -255231/1000000 -13567/31250 16133/200000 2134031/1000000


--- Term 13 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 50
Matrix dimension : 21

Flags :
F1  : {134, 234}
F2  : {134, 234, 125}
F3  : {134, 234, 135}
F4  : {134, 234, 125, 135}
F5  : {134, 234, 235}
F6  : {134, 234, 125, 235}
F7  : {134, 234, 135, 235}
F8  : {134, 234, 125, 135, 235}
F9  : {134, 234, 145}
F10 : {134, 234, 125, 145}
F11 : {134, 234, 135, 145}
F12 : {134, 234, 125, 135, 145}
F13 : {134, 234, 235, 145}
F14 : {134, 234, 125, 235, 145}
F15 : {134, 234, 135, 235, 145}
F16 : {134, 234, 125, 135, 235, 145}
F17 : {134, 234, 245}
F18 : {134, 234, 125, 245}
F19 : {134, 234, 135, 245}
F20 : {134, 234, 125, 135, 245}
F21 : {134, 234, 235, 245}
F22 : {134, 234, 125, 235, 245}
F23 : {134, 234, 135, 235, 245}
F24 : {134, 234, 125, 135, 235, 245}
F25 : {134, 234, 145, 245}
F26 : {134, 234, 125, 145, 245}
F27 : {134, 234, 135, 145, 245}
F28 : {134, 234, 125, 135, 145, 245}
F29 : {134, 234, 235, 145, 245}
F30 : {134, 234, 125, 235, 145, 245}
F31 : {134, 234, 135, 235, 145, 245}
F32 : {134, 234, 125, 135, 235, 145, 245}
F33 : {134, 234, 345}
F34 : {134, 234, 125, 345}
F35 : {134, 234, 135, 345}
F36 : {134, 234, 125, 135, 345}
F37 : {134, 234, 235, 345}
F38 : {134, 234, 125, 235, 345}
F39 : {134, 234, 135, 235, 345}
F40 : {134, 234, 125, 135, 235, 345}
F41 : {134, 234, 145, 345}
F42 : {134, 234, 125, 145, 345}
F43 : {134, 234, 235, 145, 345}
F44 : {134, 234, 125, 235, 145, 345}
F45 : {134, 234, 245, 345}
F46 : {134, 234, 125, 245, 345}
F47 : {134, 234, 135, 245, 345}
F48 : {134, 234, 125, 135, 245, 345}
F49 : {134, 234, 145, 245, 345}
F50 : {134, 234, 125, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)
B3  : (F3)+(F5)+(F9)+(F17)
B4  : (F4)+(F6)+(F10)+(F18)
B5  : (F7)+(F25)
B6  : (F8)+(F26)
B7  : (F11)+(F21)
B8  : (F12)+(F22)
B9  : (F13)+(F19)
B10 : (F14)+(F20)
B11 : (F15)+(F23)+(F27)+(F29)
B12 : (F16)+(F24)+(F28)+(F30)
B13 : (F31)-2(F32)+(F33)
B14 : (F31)+(F32)-2(F33)
B15 : (F34)
B16 : (F35)+(F37)+(F41)+(F45)
B17 : (F36)+(F38)+(F42)+(F46)
B18 : (F39)+(F49)
B19 : (F40)+(F50)
B20 : (F43)+(F47)
B21 : (F44)+(F48)

Matrix :
1277/2500 4087/125000 11103/125000 6449/20000 758407/1000000 434283/1000000 15401/100000 8391/50000 13621/1000000 -5379/125000 211597/500000 369847/1000000 766781/1000000 100697/600000 -56953/500000 90443/250000 224091/1000000 -79733/100000 -92553/500000 59673/200000 71297/200000
4087/125000 128/625 5219/500000 4277/100000 15383/200000 28839/500000 4887/1000000 757/31250 -1199/1000000 -129/1000000 14807/500000 8237/250000 209377/3000000 24641/1000000 -11807/1000000 6119/1000000 21947/500000 -107097/1000000 -1447/200000 2913/500000 1147/20000
11103/125000 5219/500000 1763/8000 101843/1000000 23731/125000 52009/500000 38851/1000000 42783/1000000 547/62500 -857/250000 100699/1000000 21003/500000 272833/1500000 52931/1500000 -10967/500000 75761/1000000 31659/500000 -96267/500000 -1729/50000 16337/250000 112239/1000000
6449/20000 4277/100000 101843/1000000 528333/1000000 83199/125000 104207/250000 60013/500000 90993/500000 8511/1000000 -2897/100000 330107/1000000 249603/1000000 15467/24000 59/375 -22127/250000 208133/1000000 51567/200000 -387413/500000 -19357/200000 19789/100000 418849/1000000
758407/1000000 15383/200000 23731/125000 83199/125000 839581/500000 183/200 300273/1000000 355089/1000000 4893/200000 -9113/100000 32457/40000 360281/500000 4566121/3000000 1057241/3000000 -110603/500000 321533/500000 257727/500000 -67999/40000 -82913/250000 109967/200000 39069/50000
434283/1000000 28839/500000 52009/500000 104207/250000 183/200 424931/500000 59447/500000 274263/1000000 -87/20000 -70941/1000000 182273/500000 104653/250000 85237/100000 71867/250000 -1739/12500 15097/125000 249787/500000 -1273743/1000000 -117303/1000000 72291/500000 63089/100000
15401/100000 4887/1000000 38851/1000000 60013/500000 300273/1000000 59447/500000 256751/1000000 34251/1000000 15289/1000000 -2561/200000 224693/1000000 137953/1000000 981887/3000000 40339/1500000 -22871/500000 15783/62500 -1629/200000 -100949/500000 -46991/500000 24691/125000 82823/1000000
8391/50000 757/31250 42783/1000000 90993/500000 355089/1000000 274263/1000000 34251/1000000 16217/62500 79/250000 -17123/500000 9043/62500 140559/1000000 326103/1000000 129673/1000000 -55411/1000000 -101687/1000000 101423/500000 -273267/500000 1197/100000 4523/500000 349529/1000000
13621/1000000 -1199/1000000 547/62500 8511/1000000 4893/200000 -87/20000 15289/1000000 79/250000 25669/125000 -51/500000 33003/1000000 9809/500000 42421/1500000 -2123/1000000 -1147/500000 36123/1000000 -1199/62500 1773/500000 -12811/1000000 4367/250000 -33897/1000000
-5379/125000 -129/1000000 -857/250000 -2897/100000 -9113/100000 -70941/1000000 -2561/200000 -17123/500000 -51/500000 48941/250000 -37563/1000000 -48827/1000000 -85073/1000000 -7051/250000 14303/1000000 37/12500 -1307/31250 65577/500000 3447/1000000 -1831/100000 -96011/1000000
211597/500000 14807/500000 100699/1000000 330107/1000000 32457/40000 182273/500000 224693/1000000 9043/62500 33003/1000000 -37563/1000000 738757/1000000 38179/100000 437897/500000 102929/1000000 -353/3125 596439/1000000 13231/500000 -629183/1000000 -7099/31250 469309/1000000 265541/1000000
369847/1000000 8237/250000 21003/500000 249603/1000000 360281/500000 104653/250000 137953/1000000 140559/1000000 9809/500000 -48827/1000000 38179/100000 540617/1000000 2191709/3000000 142061/750000 -29263/250000 172797/500000 218221/1000000 -400277/500000 -4621/20000 6853/25000 97853/500000
766781/1000000 209377/3000000 272833/1500000 15467/24000 4566121/3000000 85237/100000 981887/3000000 326103/1000000 42421/1500000 -85073/1000000 437897/500000 2191709/3000000 218384/140625 940783/3000000 -130919/600000 786313/1000000 1201921/3000000 -4632299/3000000 -2319/6250 653287/1000000 2099431/3000000
100697/600000 24641/1000000 52931/1500000 59/375 1057241/3000000 71867/250000 40339/1500000 129673/1000000 -2123/1000000 -7051/250000 102929/1000000 142061/750000 940783/3000000 57709/375000 -3187/50000 -49451/1500000 152077/600000 -285349/500000 -31879/750000 -2843/500000 792011/3000000
-56953/500000 -11807/1000000 -10967/500000 -22127/250000 -110603/500000 -1739/12500 -22871/500000 -55411/1000000 -1147/500000 14303/1000000 -353/3125 -29263/250000 -130919/600000 -3187/50000 99969/1000000 -84917/1000000 -43397/500000 51379/200000 2209/40000 -68667/1000000 -107867/1000000
90443/250000 6119/1000000 75761/1000000 208133/1000000 321533/500000 15097/125000 15783/62500 -101687/1000000 36123/1000000 37/12500 596439/1000000 172797/500000 786313/1000000 -49451/1500000 -84917/1000000 570997/500000 -252071/1000000 -1267/15625 -395831/1000000 719497/1000000 -45987/250000
224091/1000000 21947/500000 31659/500000 51567/200000 257727/500000 249787/500000 -1629/200000 101423/500000 -1199/62500 -1307/31250 13231/500000 218221/1000000 1201921/3000000 152077/600000 -43397/500000 -252071/1000000 629441/1000000 -1010179/1000000 -19349/1000000 -150447/1000000 257949/500000
-79733/100000 -107097/1000000 -96267/500000 -387413/500000 -67999/40000 -1273743/1000000 -100949/500000 -273267/500000 1773/500000 65577/500000 -629183/1000000 -400277/500000 -4632299/3000000 -285349/500000 51379/200000 -1267/15625 -1010179/1000000 2483237/1000000 173677/1000000 -10213/62500 -1235571/1000000
-92553/500000 -1447/200000 -1729/50000 -19357/200000 -82913/250000 -117303/1000000 -46991/500000 1197/100000 -12811/1000000 3447/1000000 -7099/31250 -4621/20000 -2319/6250 -31879/750000 2209/40000 -395831/1000000 -19349/1000000 173677/1000000 48767/200000 -140677/500000 52937/1000000
59673/200000 2913/500000 16337/250000 19789/100000 109967/200000 72291/500000 24691/125000 4523/500000 4367/250000 -1831/100000 469309/1000000 6853/25000 653287/1000000 -2843/500000 -68667/1000000 719497/1000000 -150447/1000000 -10213/62500 -140677/500000 35163/50000 -5359/125000
71297/200000 1147/20000 112239/1000000 418849/1000000 39069/50000 63089/100000 82823/1000000 349529/1000000 -33897/1000000 -96011/1000000 265541/1000000 97853/500000 2099431/3000000 792011/3000000 -107867/1000000 -45987/250000 257949/500000 -1235571/1000000 52937/1000000 -5359/125000 25023/25000


--- Term 14 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 44
Matrix dimension : 28

Flags :
F1  : {134, 234, 135}
F2  : {134, 234, 125, 135}
F3  : {134, 234, 235}
F4  : {134, 234, 125, 235}
F5  : {134, 234, 135, 235}
F6  : {134, 234, 125, 135, 235}
F7  : {134, 234, 145}
F8  : {134, 234, 125, 145}
F9  : {134, 234, 135, 145}
F10 : {134, 234, 125, 135, 145}
F11 : {134, 234, 235, 145}
F12 : {134, 234, 125, 235, 145}
F13 : {134, 234, 135, 235, 145}
F14 : {134, 234, 125, 135, 235, 145}
F15 : {134, 234, 245}
F16 : {134, 234, 125, 245}
F17 : {134, 234, 135, 245}
F18 : {134, 234, 125, 135, 245}
F19 : {134, 234, 235, 245}
F20 : {134, 234, 125, 235, 245}
F21 : {134, 234, 135, 235, 245}
F22 : {134, 234, 125, 135, 235, 245}
F23 : {134, 234, 145, 245}
F24 : {134, 234, 125, 145, 245}
F25 : {134, 234, 135, 145, 245}
F26 : {134, 234, 125, 135, 145, 245}
F27 : {134, 234, 235, 145, 245}
F28 : {134, 234, 125, 235, 145, 245}
F29 : {134, 234, 135, 345}
F30 : {134, 234, 125, 135, 345}
F31 : {134, 234, 235, 345}
F32 : {134, 234, 125, 235, 345}
F33 : {134, 234, 135, 235, 345}
F34 : {134, 234, 125, 135, 235, 345}
F35 : {134, 234, 145, 345}
F36 : {134, 234, 125, 145, 345}
F37 : {134, 234, 235, 145, 345}
F38 : {134, 234, 125, 235, 145, 345}
F39 : {134, 234, 245, 345}
F40 : {134, 234, 125, 245, 345}
F41 : {134, 234, 135, 245, 345}
F42 : {134, 234, 125, 135, 245, 345}
F43 : {134, 234, 145, 245, 345}
F44 : {134, 234, 125, 145, 245, 345}

Basis :
B1  : (F1)-(F3)
B2  : (F1)-(F7)
B3  : (F1)-(F15)
B4  : (F2)-(F4)
B5  : (F2)-(F8)
B6  : (F2)-(F16)
B7  : (F5)-(F23)
B8  : (F6)-(F24)
B9  : (F9)-(F19)
B10 : (F10)-(F20)
B11 : (F11)-(F17)
B12 : (F12)-(F18)
B13 : (F13)-(F21)
B14 : (F13)-(F25)
B15 : (F13)-(F27)
B16 : (F14)-(F22)
B17 : (F14)-(F26)
B18 : (F14)-(F28)
B19 : (F29)-(F31)
B20 : (F29)-(F35)
B21 : (F29)-(F39)
B22 : (F30)-(F32)
B23 : (F30)-(F36)
B24 : (F30)-(F40)
B25 : (F33)-(F43)
B26 : (F34)-(F44)
B27 : (F37)-(F41)
B28 : (F38)-(F42)

Matrix :
27617/125000 79/12500 18489/1000000 15023/1000000 7409/500000 7783/500000 627/8000 11129/250000 17433/1000000 55073/1000000 -23939/1000000 -3579/250000 -133/200000 -609/200000 15891/500000 45343/1000000 3807/1000000 19907/250000 1311/25000 5881/200000 14097/200000 6159/200000 52249/1000000 27313/500000 21867/250000 85621/1000000 -647/12500 -15721/500000
79/12500 43753/200000 839/62500 5291/500000 8949/500000 5943/500000 2987/50000 9017/250000 1653/200000 4041/200000 -12947/500000 -24161/1000000 -10571/1000000 -1269/500000 25111/1000000 189/25000 -9779/1000000 27403/1000000 1091/50000 649/31250 709/25000 9757/1000000 25427/500000 17431/500000 33787/500000 30253/1000000 -23529/500000 -23857/500000
18489/1000000 839/62500 29509/125000 7409/500000 7983/500000 2673/125000 115913/1000000 333/5000 21497/1000000 14783/200000 -16703/1000000 -1199/500000 421/100000 189/40000 39677/1000000 16457/250000 20521/1000000 53131/500000 12867/200000 41397/1000000 105489/1000000 30083/1000000 34173/500000 86027/1000000 66469/500000 63607/500000 -8751/200000 -6053/1000000
15023/1000000 5291/500000 7409/500000 109657/500000 6507/500000 7877/1000000 43251/1000000 25731/1000000 11829/1000000 15821/500000 -25399/1000000 -9739/500000 -4963/1000000 -6673/1000000 22531/1000000 21/800 1829/500000 49721/1000000 31313/1000000 3933/250000 39147/1000000 3769/200000 3037/100000 25623/1000000 10631/250000 48339/1000000 -999/25000 -1947/62500
7409/500000 8949/500000 7983/500000 6507/500000 23893/100000 23423/1000000 8927/62500 80051/1000000 6929/500000 18861/500000 -42367/1000000 -44611/1000000 -3693/200000 349/200000 48041/1000000 5297/200000 -41003/1000000 19529/1000000 19287/500000 7789/200000 26859/500000 17351/1000000 123979/1000000 94859/1000000 91703/500000 48613/1000000 -91231/1000000 -25593/250000
7783/500000 5943/500000 2673/125000 7877/1000000 23423/1000000 581/2500 41103/250000 91001/1000000 4523/250000 61287/1000000 -23737/1000000 -20143/1000000 -343/62500 9843/1000000 48637/1000000 10659/200000 -1049/40000 53279/1000000 27737/500000 22917/500000 18023/200000 731/31250 125289/1000000 119851/1000000 42547/200000 1454/15625 -36829/500000 -12587/200000
627/8000 2987/50000 115913/1000000 43251/1000000 8927/62500 41103/250000 705999/500000 638707/1000000 109749/1000000 52471/125000 -131443/1000000 -25241/250000 -22543/1000000 30627/500000 140629/500000 319377/1000000 -813/15625 419529/1000000 390001/1000000 360489/1000000 65041/100000 24333/125000 864231/1000000 412381/500000 377823/250000 159509/200000 -247633/500000 -402959/1000000
11129/250000 9017/250000 333/5000 25731/1000000 80051/1000000 91001/1000000 638707/1000000 26979/50000 30607/500000 227233/1000000 -75323/1000000 -3677/62500 -361/25000 7941/250000 31199/200000 171003/1000000 -29569/1000000 45971/200000 26201/125000 194093/1000000 35277/100000 25799/250000 471921/1000000 448931/1000000 825429/1000000 215017/500000 -272707/1000000 -223891/1000000
17433/1000000 1653/200000 21497/1000000 11829/1000000 6929/500000 4523/250000 109749/1000000 30607/500000 205463/1000000 39337/500000 -4223/250000 -279/50000 279/125000 1109/500000 34541/1000000 58473/1000000 3019/250000 5661/62500 34389/500000 36327/1000000 100699/1000000 40309/1000000 2689/40000 10979/125000 131447/1000000 28893/250000 -4901/100000 -19077/1000000
55073/1000000 4041/200000 14783/200000 15821/500000 18861/500000 61287/1000000 52471/125000 227233/1000000 39337/500000 196113/500000 -39673/1000000 111/15625 5397/250000 4477/250000 7067/62500 118239/500000 74309/1000000 178601/500000 298679/1000000 39227/250000 434011/1000000 36849/250000 255369/1000000 32071/100000 63803/125000 121273/250000 -2604/15625 -7393/200000
-23939/1000000 -12947/500000 -16703/1000000 -25399/1000000 -42367/1000000 -23737/1000000 -131443/1000000 -75323/1000000 -4223/250000 -39673/1000000 276819/1000000 44869/500000 6827/200000 10171/500000 -52221/1000000 -2137/500000 54649/1000000 -1481/40000 -55369/1000000 -23183/500000 -4203/100000 -24751/500000 -143597/1000000 -71481/1000000 -161967/1000000 -41193/1000000 177359/1000000 221077/1000000
-3579/250000 -24161/1000000 -1199/500000 -9739/500000 -44611/1000000 -20143/1000000 -25241/250000 -3677/62500 -279/50000 111/15625 44869/500000 360127/1000000 3331/62500 1589/50000 -42823/1000000 64487/1000000 128779/1000000 3803/100000 -5251/500000 -19757/1000000 1413/50000 -17701/500000 -77061/500000 -9281/200000 -69667/500000 33809/500000 100571/500000 331223/1000000
-133/200000 -10571/1000000 421/100000 -4963/1000000 -3693/200000 -343/62500 -22543/1000000 -361/25000 279/125000 5397/250000 6827/200000 3331/62500 223623/1000000 11711/1000000 -20093/1000000 9811/250000 2091/40000 10903/250000 231/20000 -6777/1000000 8263/200000 -3113/500000 -67369/1000000 523/62500 -33779/1000000 27673/500000 14089/200000 128717/1000000
-609/200000 -1269/500000 189/40000 -6673/1000000 349/200000 9843/1000000 30627/500000 7941/250000 1109/500000 4477/250000 10171/500000 1589/50000 11711/1000000 232219/1000000 1631/125000 17813/500000 579/50000 779/125000 1191/200000 4493/500000 7457/200000 -26377/1000000 10333/500000 63969/1000000 19379/250000 45583/1000000 30401/1000000 13969/200000
15891/500000 25111/1000000 39677/1000000 22531/1000000 48041/1000000 48637/1000000 140629/500000 31199/200000 34541/1000000 7067/62500 -52221/1000000 -42823/1000000 -20093/1000000 1631/125000 18059/62500 4541/50000 -28397/1000000 56933/500000 112787/1000000 80717/1000000 162933/1000000 58123/1000000 26903/125000 105871/500000 69731/200000 36303/200000 -69963/500000 -23249/200000
45343/1000000 189/25000 16457/250000 21/800 5297/200000 10659/200000 319377/1000000 171003/1000000 58473/1000000 118239/500000 -2137/500000 64487/1000000 9811/250000 17813/500000 4541/50000 388569/1000000 1707/25000 131317/500000 113073/500000 11303/100000 338041/1000000 54949/500000 8779/50000 265883/1000000 391441/1000000 14957/40000 -8119/100000 102067/1000000
3807/1000000 -9779/1000000 20521/1000000 1829/500000 -41003/1000000 -1049/40000 -813/15625 -29569/1000000 3019/250000 74309/1000000 54649/1000000 128779/1000000 2091/40000 579/50000 -28397/1000000 1707/25000 392119/1000000 51431/250000 45867/1000000 51399/1000000 18137/125000 1319/62500 -75057/500000 -25611/500000 -64871/500000 340191/1000000 124831/1000000 316749/1000000
19907/250000 27403/1000000 53131/500000 49721/1000000 19529/1000000 53279/1000000 419529/1000000 45971/200000 5661/62500 178601/500000 -1481/40000 3803/100000 10903/250000 779/125000 56933/500000 131317/500000 51431/250000 355073/500000 83331/250000 213687/1000000 538871/1000000 93349/500000 46173/250000 18969/62500 453913/1000000 766777/1000000 -35303/250000 153/2500
1311/25000 1091/50000 12867/200000 31313/1000000 19287/500000 27737/500000 390001/1000000 26201/125000 34389/500000 298679/1000000 -55369/1000000 -5251/500000 231/20000 1191/200000 112787/1000000 113073/500000 45867/1000000 83331/250000 109253/250000 72971/500000 18033/50000 38213/250000 4028/15625 73939/250000 479159/1000000 53399/125000 -92929/500000 -11807/200000
5881/200000 649/31250 41397/1000000 3933/250000 7789/200000 22917/500000 360489/1000000 194093/1000000 36327/1000000 39227/250000 -23183/500000 -19757/1000000 -6777/1000000 4493/500000 80717/1000000 11303/100000 51399/1000000 213687/1000000 72971/500000 162443/500000 60593/250000 23417/250000 245229/1000000 46529/200000 55373/125000 381981/1000000 -79903/500000 -809/10000
14097/200000 709/25000 105489/1000000 39147/1000000 26859/500000 18023/200000 65041/100000 35277/100000 100699/1000000 434011/1000000 -4203/100000 1413/50000 8263/200000 7457/200000 162933/1000000 338041/1000000 18137/125000 538871/1000000 18033/50000 60593/250000 193767/250000 97979/500000 3009/8000 476523/1000000 391467/500000 197527/250000 -223153/1000000 -13929/500000
6159/200000 9757/1000000 30083/1000000 3769/200000 17351/1000000 731/31250 24333/125000 25799/250000 40309/1000000 36849/250000 -24751/500000 -17701/500000 -3113/500000 -26377/1000000 58123/1000000 54949/500000 1319/62500 93349/500000 38213/250000 23417/250000 97979/500000 270341/1000000 35907/250000 30073/250000 7593/31250 234779/1000000 -185719/1000000 -14729/100000
52249/1000000 25427/500000 34173/500000 3037/100000 123979/1000000 125289/1000000 864231/1000000 471921/1000000 2689/40000 255369/1000000 -143597/1000000 -77061/500000 -67369/1000000 10333/500000 26903/125000 8779/50000 -75057/500000 46173/250000 4028/15625 245229/1000000 3009/8000 35907/250000 437653/500000 580427/1000000 577193/500000 99701/250000 -20093/40000 -523713/1000000
27313/500000 17431/500000 86027/1000000 25623/1000000 94859/1000000 119851/1000000 412381/500000 448931/1000000 10979/125000 32071/100000 -71481/1000000 -9281/200000 523/62500 63969/1000000 105871/500000 265883/1000000 -25611/500000 18969/62500 73939/250000 46529/200000 476523/1000000 30073/250000 580427/1000000 377477/500000 1080849/1000000 131673/250000 -316161/1000000 -119467/500000
21867/250000 33787/500000 66469/500000 10631/250000 91703/500000 42547/200000 377823/250000 825429/1000000 131447/1000000 63803/125000 -161967/1000000 -69667/500000 -33779/1000000 19379/250000 69731/200000 391441/1000000 -64871/500000 453913/1000000 479159/1000000 55373/125000 391467/500000 7593/31250 577193/500000 1080849/1000000 1998341/1000000 455431/500000 -654597/1000000 -9014/15625
85621/1000000 30253/1000000 63607/500000 48339/1000000 48613/1000000 1454/15625 159509/200000 215017/500000 28893/250000 121273/250000 -41193/1000000 33809/500000 27673/500000 45583/1000000 36303/200000 14957/40000 340191/1000000 766777/1000000 53399/125000 381981/1000000 197527/250000 234779/1000000 99701/250000 131673/250000 455431/500000 636387/500000 -116563/500000 64233/1000000
-647/12500 -23529/500000 -8751/200000 -999/25000 -91231/1000000 -36829/500000 -247633/500000 -272707/1000000 -4901/100000 -2604/15625 177359/1000000 100571/500000 14089/200000 30401/1000000 -69963/500000 -8119/100000 124831/1000000 -35303/250000 -92929/500000 -79903/500000 -223153/1000000 -185719/1000000 -20093/40000 -316161/1000000 -654597/1000000 -116563/500000 342681/500000 158379/250000
-15721/500000 -23857/500000 -6053/1000000 -1947/62500 -25593/250000 -12587/200000 -402959/1000000 -223891/1000000 -19077/1000000 -7393/200000 221077/1000000 331223/1000000 128717/1000000 13969/200000 -23249/200000 102067/1000000 316749/1000000 153/2500 -11807/200000 -809/10000 -13929/500000 -14729/100000 -523713/1000000 -119467/500000 -9014/15625 64233/1000000 158379/250000 1087383/1000000


--- Term 15 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 45
Matrix dimension : 12

Flags :
F1  : {124, 134, 234}
F2  : {124, 134, 234, 125}
F3  : {124, 134, 234, 135}
F4  : {124, 134, 234, 125, 135}
F5  : {124, 134, 234, 235}
F6  : {124, 134, 234, 125, 235}
F7  : {124, 134, 234, 135, 235}
F8  : {124, 134, 234, 125, 135, 235}
F9  : {124, 134, 234, 145}
F10 : {124, 134, 234, 125, 145}
F11 : {124, 134, 234, 135, 145}
F12 : {124, 134, 234, 125, 135, 145}
F13 : {124, 134, 234, 235, 145}
F14 : {124, 134, 234, 125, 235, 145}
F15 : {124, 134, 234, 135, 235, 145}
F16 : {124, 134, 234, 125, 135, 235, 145}
F17 : {124, 134, 234, 245}
F18 : {124, 134, 234, 125, 245}
F19 : {124, 134, 234, 135, 245}
F20 : {124, 134, 234, 125, 135, 245}
F21 : {124, 134, 234, 235, 245}
F22 : {124, 134, 234, 125, 235, 245}
F23 : {124, 134, 234, 135, 235, 245}
F24 : {124, 134, 234, 125, 135, 235, 245}
F25 : {124, 134, 234, 145, 245}
F26 : {124, 134, 234, 135, 145, 245}
F27 : {124, 134, 234, 235, 145, 245}
F28 : {124, 134, 234, 135, 235, 145, 245}
F29 : {124, 134, 234, 345}
F30 : {124, 134, 234, 125, 345}
F31 : {124, 134, 234, 135, 345}
F32 : {124, 134, 234, 125, 135, 345}
F33 : {124, 134, 234, 235, 345}
F34 : {124, 134, 234, 125, 235, 345}
F35 : {124, 134, 234, 135, 235, 345}
F36 : {124, 134, 234, 125, 135, 235, 345}
F37 : {124, 134, 234, 145, 345}
F38 : {124, 134, 234, 125, 145, 345}
F39 : {124, 134, 234, 235, 145, 345}
F40 : {124, 134, 234, 125, 235, 145, 345}
F41 : {124, 134, 234, 245, 345}
F42 : {124, 134, 234, 125, 245, 345}
F43 : {124, 134, 234, 135, 245, 345}
F44 : {124, 134, 234, 125, 135, 245, 345}
F45 : {124, 134, 234, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F5)
B3  : (F4)+(F6)+(F7)
B4  : 4(F8)+(F16)+(F24)+(F28)+(F36)+(F40)+(F44)-2(F45)
B5  : (F9)+(F17)+(F29)
B6  : (F10)+(F11)+(F18)+(F21)+(F31)+(F33)
B7  : (F12)+(F22)+(F35)
B8  : (F13)+(F19)+(F30)
B9  : (F14)+(F15)+(F20)+(F23)+(F32)+(F34)
B10 : (F25)+(F37)+(F41)
B11 : (F26)+(F27)+(F38)+(F39)+(F42)+(F43)
B12 : 2(F8)-5(F16)-5(F24)+6(F28)-5(F36)+6(F40)+6(F44)-(F45)

Matrix :
17333/125000 -3249/1000000 -487/15625 -17467/275000 3861/200000 6513/200000 92403/1000000 8867/125000 -8011/500000 -4403/62500 86463/1000000 -152653/11000000
-3249/1000000 188607/1000000 1047/500000 -27/55000 17563/1000000 8487/500000 -27499/1000000 -23/50000 -12437/1000000 -7777/1000000 853/100000 -10123/11000000
-487/15625 1047/500000 105873/500000 272017/5500000 773/500000 -3413/500000 -97957/1000000 -4087/62500 -2383/500000 50553/1000000 -7547/125000 118909/11000000
-17467/275000 -27/55000 272017/5500000 3046567/30250000 -8527/275000 -55353/1100000 -212291/1375000 -669571/5500000 34843/1375000 19594/171875 -150221/1100000 336587/15125000
3861/200000 17563/1000000 773/500000 -8527/275000 129199/500000 116529/1000000 -102501/1000000 25437/1000000 -8073/125000 -77189/1000000 88273/1000000 -11181/1100000
6513/200000 8487/500000 -3413/500000 -55353/1100000 116529/1000000 225987/1000000 -56393/1000000 5649/100000 -12339/200000 -8589/62500 26693/250000 -167467/11000000
92403/1000000 -27499/1000000 -97957/1000000 -212291/1375000 -102501/1000000 -56393/1000000 431589/1000000 9699/50000 10523/1000000 -651/4000 81213/500000 -16523/500000
8867/125000 -23/50000 -4087/62500 -669571/5500000 25437/1000000 5649/100000 9699/50000 222931/1000000 -45809/1000000 -84439/500000 173649/1000000 -162629/5500000
-8011/500000 -12437/1000000 -2383/500000 34843/1375000 -8073/125000 -12339/200000 10523/1000000 -45809/1000000 83217/1000000 12377/200000 -71107/1000000 19427/2200000
-4403/62500 -7777/1000000 50553/1000000 19594/171875 -77189/1000000 -8589/62500 -651/4000 -84439/500000 12377/200000 472181/1000000 -24137/100000 463701/11000000
86463/1000000 853/100000 -7547/125000 -150221/1100000 88273/1000000 26693/250000 81213/500000 173649/1000000 -71107/1000000 -24137/100000 59157/250000 -195409/5500000
-152653/11000000 -10123/11000000 118909/11000000 336587/15125000 -11181/1100000 -167467/11000000 -16523/500000 -162629/5500000 19427/2200000 463701/11000000 -195409/5500000 746029/121000000


--- Term 16 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 42
Matrix dimension : 29

Flags :
F1  : {124, 134, 234, 125}
F2  : {124, 134, 234, 135}
F3  : {124, 134, 234, 125, 135}
F4  : {124, 134, 234, 235}
F5  : {124, 134, 234, 125, 235}
F6  : {124, 134, 234, 135, 235}
F7  : {124, 134, 234, 145}
F8  : {124, 134, 234, 125, 145}
F9  : {124, 134, 234, 135, 145}
F10 : {124, 134, 234, 125, 135, 145}
F11 : {124, 134, 234, 235, 145}
F12 : {124, 134, 234, 125, 235, 145}
F13 : {124, 134, 234, 135, 235, 145}
F14 : {124, 134, 234, 125, 135, 235, 145}
F15 : {124, 134, 234, 245}
F16 : {124, 134, 234, 125, 245}
F17 : {124, 134, 234, 135, 245}
F18 : {124, 134, 234, 125, 135, 245}
F19 : {124, 134, 234, 235, 245}
F20 : {124, 134, 234, 125, 235, 245}
F21 : {124, 134, 234, 135, 235, 245}
F22 : {124, 134, 234, 125, 135, 235, 245}
F23 : {124, 134, 234, 145, 245}
F24 : {124, 134, 234, 135, 145, 245}
F25 : {124, 134, 234, 235, 145, 245}
F26 : {124, 134, 234, 135, 235, 145, 245}
F27 : {124, 134, 234, 345}
F28 : {124, 134, 234, 125, 345}
F29 : {124, 134, 234, 135, 345}
F30 : {124, 134, 234, 125, 135, 345}
F31 : {124, 134, 234, 235, 345}
F32 : {124, 134, 234, 125, 235, 345}
F33 : {124, 134, 234, 135, 235, 345}
F34 : {124, 134, 234, 125, 135, 235, 345}
F35 : {124, 134, 234, 145, 345}
F36 : {124, 134, 234, 125, 145, 345}
F37 : {124, 134, 234, 235, 145, 345}
F38 : {124, 134, 234, 125, 235, 145, 345}
F39 : {124, 134, 234, 245, 345}
F40 : {124, 134, 234, 125, 245, 345}
F41 : {124, 134, 234, 135, 245, 345}
F42 : {124, 134, 234, 125, 135, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F3)-(F5)
B4  : (F3)-(F6)
B5  : (F7)-(F15)
B6  : (F7)-(F27)
B7  : (F8)-(F9)
B8  : (F8)-(F16)
B9  : (F8)-(F19)
B10 : (F8)-(F29)
B11 : (F8)-(F31)
B12 : (F10)-(F20)
B13 : (F10)-(F33)
B14 : (F11)-(F17)
B15 : (F11)-(F28)
B16 : (F12)-(F13)
B17 : (F12)-(F18)
B18 : (F12)-(F21)
B19 : (F12)-(F30)
B20 : (F12)-(F32)
B21 : (F23)-(F35)
B22 : (F23)-(F39)
B23 : (F24)-(F25)
B24 : (F24)-(F36)
B25 : (F24)-(F37)
B26 : (F24)-(F40)
B27 : (F24)-(F41)
B28 : (F14)-2(F22)-(F26)+(F34)+2(F38)-(F42)
B29 : 3(F14)-(F22)+2(F26)-2(F34)+(F38)-3(F42)

Matrix :
49663/250000 -2551/1000000 -463/200000 641/200000 -221/62500 83/5000 -1601/1000000 -623/250000 -1477/250000 9/1250 -4219/500000 -3741/500000 -4809/500000 2969/500000 -9947/250000 -503/500000 -8789/1000000 -3039/500000 -12079/500000 -20183/500000 -21223/1000000 -22271/500000 30413/1000000 -48111/1000000 29/6250 -3183/62500 -16031/500000 39831/1250000 -139477/5000000
-2551/1000000 202047/1000000 4859/1000000 5307/1000000 7639/500000 26369/1000000 -869/125000 -61/1000000 1167/250000 421/125000 419/500000 6871/1000000 -937/125000 -1279/250000 -51453/1000000 -3449/1000000 -26781/1000000 -18653/1000000 -2877/62500 -43923/1000000 -11089/500000 -57477/1000000 28073/500000 -49803/1000000 7743/250000 -13181/200000 -15333/250000 30123/1000000 -18891/500000
-463/200000 4859/1000000 198891/1000000 -2483/500000 10419/1000000 33/4000 -6491/1000000 1269/500000 2607/500000 -3043/1000000 633/200000 4993/1000000 -1161/200000 -1971/125000 -19787/1000000 -4711/500000 -17661/1000000 -11493/1000000 -14327/500000 -489/62500 -10667/1000000 -20039/1000000 29553/1000000 -609/62500 24539/1000000 -1119/50000 -36973/1000000 6733/1250000 -38267/2500000
641/200000 5307/1000000 -2483/500000 198827/1000000 1061/1000000 8993/1000000 729/500000 -1927/1000000 1639/500000 2641/500000 2829/500000 -29/12500 103/1000000 -773/500000 -783/40000 7199/1000000 -227/40000 263/25000 -747/200000 -2191/1000000 -183/100000 -3561/1000000 8641/500000 -2369/125000 959/100000 -743/31250 -2403/500000 18499/2500000 -12009/1250000
-221/62500 7639/500000 10419/1000000 1061/1000000 60189/250000 10867/250000 -33913/1000000 10531/1000000 32999/1000000 -1919/125000 1163/40000 7651/125000 -693/40000 -2209/40000 -16139/200000 -42657/1000000 -2029/20000 -87773/1000000 -130389/1000000 -13571/250000 -154/3125 -18093/200000 33503/250000 -45441/1000000 111399/1000000 -87869/1000000 -8399/50000 12881/500000 -42427/625000
83/5000 26369/1000000 33/4000 8993/1000000 10867/250000 29317/100000 -25281/1000000 -391/500000 312/15625 5597/200000 991/62500 10779/500000 -863/25000 -1207/62500 -131/625 -9427/250000 -3717/31250 -83417/1000000 -7299/40000 -22179/125000 -96513/1000000 -10719/50000 104623/500000 -108167/500000 7273/62500 -52733/200000 -47971/200000 131669/1000000 -386723/2500000
-1601/1000000 -869/125000 -6491/1000000 729/500000 -33913/1000000 -25281/1000000 56903/250000 -1091/100000 73/250000 2423/200000 5781/250000 -9837/200000 78843/1000000 2471/200000 15281/200000 22051/500000 2237/40000 65429/1000000 87803/1000000 781/10000 7107/100000 30499/250000 -10311/125000 71959/1000000 -18721/500000 12297/200000 159129/1000000 -5763/100000 65429/1000000
-623/250000 -61/1000000 1269/500000 -1927/1000000 10531/1000000 -391/500000 -1091/100000 94309/500000 -1191/125000 -20483/1000000 -1611/1000000 8079/1000000 -1873/200000 -4567/500000 -539/1000000 -8809/1000000 -4881/500000 -17743/1000000 -14347/1000000 103/25000 -13371/1000000 -429/500000 22859/1000000 19221/1000000 91/25000 -379/250000 -1449/125000 -5171/625000 -25461/5000000
-1477/250000 1167/250000 2607/500000 1639/500000 32999/1000000 312/15625 73/250000 -1191/125000 3689/15625 -3153/500000 1191/20000 4489/200000 21357/250000 -6943/250000 4957/125000 10913/1000000 -2999/125000 281/50000 -2099/500000 7853/125000 25479/1000000 106097/1000000 5501/500000 39467/1000000 29987/500000 46461/1000000 42361/1000000 -284927/5000000 153629/5000000
9/1250 421/125000 -3043/1000000 2641/500000 -1919/125000 5597/200000 2423/200000 -20483/1000000 -3153/500000 214839/1000000 -1551/500000 -11/250 24371/1000000 1353/100000 -19909/500000 13843/1000000 -1/50000 15813/1000000 -1443/500000 -38809/1000000 5647/500000 -1273/100000 3433/500000 -66247/1000000 12223/1000000 -74767/1000000 8899/1000000 157363/5000000 -70009/2500000
-4219/500000 419/500000 633/200000 2829/500000 1163/40000 991/62500 5781/250000 -1611/1000000 1191/20000 -1551/500000 2253/8000 19041/1000000 58631/500000 -1307/40000 18147/200000 1471/62500 -721/200000 1791/62500 35219/1000000 30161/250000 13581/200000 181773/1000000 -16809/1000000 12169/125000 11387/250000 88019/1000000 29953/250000 -27869/312500 159579/2500000
-3741/500000 6871/1000000 4993/1000000 -29/12500 7651/125000 10779/500000 -9837/200000 8079/1000000 4489/200000 -11/250 19041/1000000 11991/100000 -8361/200000 -4551/200000 -509/20000 -1769/50000 -59239/1000000 -28869/500000 -75763/1000000 -13657/1000000 -24147/500000 -32603/1000000 33997/500000 -611/100000 49779/1000000 -3129/500000 -5841/62500 3561/312500 -23773/1000000
-4809/500000 -937/125000 -1161/200000 103/1000000 -693/40000 -863/25000 78843/1000000 -1873/200000 21357/250000 24371/1000000 58631/500000 -8361/200000 237491/1000000 -153/12500 21873/100000 17503/250000 36757/500000 4461/40000 40201/250000 226171/1000000 75043/500000 341887/1000000 -8453/50000 52059/250000 -25077/1000000 30121/125000 29633/100000 -87601/500000 170187/1000000
2969/500000 -1279/250000 -1971/125000 -773/500000 -2209/40000 -1207/62500 2471/200000 -4567/500000 -6943/250000 1353/100000 -1307/40000 -4551/200000 -153/12500 155401/1000000 -1339/50000 489/31250 48459/1000000 1341/31250 46277/1000000 -25399/1000000 -22127/1000000 11099/1000000 -59201/1000000 -579/10000 -98691/1000000 3327/500000 8077/100000 233767/5000000 29629/2500000
-9947/250000 -51453/1000000 -19787/1000000 -783/40000 -16139/200000 -131/625 15281/200000 -539/1000000 4957/125000 -19909/500000 18147/200000 -509/20000 21873/100000 -1339/50000 636307/1000000 40691/500000 214349/1000000 97237/500000 101027/250000 248443/500000 135111/500000 162247/250000 -122251/250000 555609/1000000 -5981/31250 41851/62500 60847/100000 -467651/1250000 398793/1000000
-503/500000 -3449/1000000 -4711/500000 7199/1000000 -42657/1000000 -9427/250000 22051/500000 -8809/1000000 10913/1000000 13843/1000000 1471/62500 -1769/50000 17503/250000 489/31250 40691/500000 64353/250000 60939/1000000 95053/1000000 20757/200000 69093/1000000 82357/1000000 139153/1000000 -78189/1000000 80159/1000000 -5409/100000 50811/1000000 24631/125000 -21551/312500 47679/625000
-8789/1000000 -26781/1000000 -17661/1000000 -227/40000 -2029/20000 -3717/31250 2237/40000 -4881/500000 -2999/125000 -1/50000 -721/200000 -59239/1000000 36757/500000 48459/1000000 214349/1000000 60939/1000000 74713/200000 31399/200000 255503/1000000 175393/1000000 24293/250000 281521/1000000 -229503/1000000 4741/25000 -39721/200000 12847/50000 375267/1000000 -616767/5000000 169471/1000000
-3039/500000 -18653/1000000 -11493/1000000 263/25000 -87773/1000000 -83417/1000000 65429/1000000 -17743/1000000 281/50000 15813/1000000 1791/62500 -28869/500000 4461/40000 1341/31250 97237/500000 95053/1000000 31399/200000 374317/1000000 226943/1000000 178457/1000000 2649/25000 156963/500000 -105503/500000 60177/500000 -132129/1000000 115427/500000 366481/1000000 -612033/5000000 832219/5000000
-12079/500000 -2877/62500 -14327/500000 -747/200000 -130389/1000000 -7299/40000 87803/1000000 -14347/1000000 -2099/500000 -1443/500000 35219/1000000 -75763/1000000 40201/250000 46277/1000000 101027/250000 20757/200000 255503/1000000 226943/1000000 122129/200000 92559/250000 118169/500000 52821/100000 -447583/1000000 366851/1000000 -216353/1000000 241313/500000 148593/250000 -65733/250000 1554297/5000000
-20183/500000 -43923/1000000 -489/62500 -2191/1000000 -13571/250000 -22179/125000 781/10000 103/25000 7853/125000 -38809/1000000 30161/250000 -13657/1000000 226171/1000000 -25399/1000000 248443/500000 69093/1000000 175393/1000000 178457/1000000 92559/250000 137433/200000 269343/1000000 652909/1000000 -197023/500000 267071/500000 -130559/1000000 598423/1000000 120623/200000 -1842241/5000000 184483/500000
-21223/1000000 -11089/500000 -10667/1000000 -183/100000 -154/3125 -96513/1000000 7107/100000 -13371/1000000 25479/1000000 5647/500000 13581/200000 -24147/500000 75043/500000 -22127/1000000 135111/500000 82357/1000000 24293/250000 2649/25000 118169/500000 269343/1000000 149209/500000 317717/1000000 -48139/200000 288469/1000000 -11317/200000 300171/1000000 65297/200000 -270177/1250000 5029/25000
-22271/500000 -57477/1000000 -20039/1000000 -3561/1000000 -18093/200000 -10719/50000 30499/250000 -429/500000 106097/1000000 -1273/100000 181773/1000000 -32603/1000000 341887/1000000 11099/1000000 162247/250000 139153/1000000 281521/1000000 156963/500000 52821/100000 652909/1000000 317717/1000000 985929/1000000 -559981/1000000 311971/500000 -211769/1000000 388539/500000 164769/200000 -455493/1000000 123031/250000
30413/1000000 28073/500000 29553/1000000 8641/500000 33503/250000 104623/500000 -10311/125000 22859/1000000 5501/500000 3433/500000 -16809/1000000 33997/500000 -8453/50000 -59201/1000000 -122251/250000 -78189/1000000 -229503/1000000 -105503/500000 -447583/1000000 -197023/500000 -48139/200000 -559981/1000000 617139/1000000 -453219/1000000 246857/1000000 -613529/1000000 -122023/200000 57523/200000 -183953/500000
-48111/1000000 -49803/1000000 -609/62500 -2369/125000 -45441/1000000 -108167/500000 71959/1000000 19221/1000000 39467/1000000 -66247/1000000 12169/125000 -611/100000 52059/250000 -579/10000 555609/1000000 80159/1000000 4741/25000 60177/500000 366851/1000000 267071/500000 288469/1000000 311971/500000 -453219/1000000 91349/125000 -18807/125000 8249/12500 266319/500000 -428109/1000000 1997341/5000000
29/6250 7743/250000 24539/1000000 959/100000 111399/1000000 7273/62500 -18721/500000 91/25000 29987/500000 12223/1000000 11387/250000 49779/1000000 -25077/1000000 -98691/1000000 -5981/31250 -5409/100000 -39721/200000 -132129/1000000 -216353/1000000 -130559/1000000 -11317/200000 -211769/1000000 246857/1000000 -18807/125000 164597/500000 -63923/250000 -341919/1000000 36279/625000 -791451/5000000
-3183/62500 -13181/200000 -1119/50000 -743/31250 -87869/1000000 -52733/200000 12297/200000 -379/250000 46461/1000000 -74767/1000000 88019/1000000 -3129/500000 30121/125000 3327/500000 41851/62500 50811/1000000 12847/50000 115427/500000 241313/500000 598423/1000000 300171/1000000 388539/500000 -613529/1000000 8249/12500 -63923/250000 469539/500000 138159/200000 -56901/125000 307513/625000
-16031/500000 -15333/250000 -36973/1000000 -2403/500000 -8399/50000 -47971/200000 159129/1000000 -1449/125000 42361/1000000 8899/1000000 29953/250000 -5841/62500 29633/100000 8077/100000 60847/100000 24631/125000 375267/1000000 366481/1000000 148593/250000 120623/200000 65297/200000 164769/200000 -122023/200000 266319/500000 -341919/1000000 138159/200000 994217/1000000 -1901419/5000000 2365883/5000000
39831/1250000 30123/1000000 6733/1250000 18499/2500000 12881/500000 131669/1000000 -5763/100000 -5171/625000 -284927/5000000 157363/5000000 -27869/312500 3561/312500 -87601/500000 233767/5000000 -467651/1250000 -21551/312500 -616767/5000000 -612033/5000000 -65733/250000 -1842241/5000000 -270177/1250000 -455493/1000000 57523/200000 -428109/1000000 36279/625000 -56901/125000 -1901419/5000000 1899423/6250000 -6787839/25000000
-139477/5000000 -18891/500000 -38267/2500000 -12009/1250000 -42427/625000 -386723/2500000 65429/1000000 -25461/5000000 153629/5000000 -70009/2500000 159579/2500000 -23773/1000000 170187/1000000 29629/2500000 398793/1000000 47679/625000 169471/1000000 832219/5000000 1554297/5000000 184483/500000 5029/25000 123031/250000 -183953/500000 1997341/5000000 -791451/5000000 307513/625000 2365883/5000000 -6787839/25000000 7507483/25000000

#Sharp Graphs
#1: Order 6 : Edges = {134, 234, 125, 135, 235, 145, 245, 126, 136, 236, 146, 246, 356, 456}
#2: Order 6 : Edges = {126, 136, 236, 146, 246, 346, 156, 256, 356, 456}
#3: Order 6 : Edges = {156, 256, 356, 456}
#4: Order 6 : Edges = {}
#5: Order 6 : Edges = {145, 245, 345, 126, 136, 236, 146, 246, 346, 156, 256, 356}
#6: Order 6 : Edges = {145, 245, 345, 146, 246, 346, 156, 256, 356}
#7: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346, 456}
#8: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346}



==> K4+H-07-prf.txt <==
#Density : 5/9

Program                       : DensityChecker

Order of subgraphs H          : 6
Number of forbidden graphs    : 2
Forbidden graphs              :
4 : {123, 124, 134, 234}
6 : {123, 124, 134, 125, 345, 136, 246, 256, 356, 456}
Forbid only induced subgraphs : no
Number of terms               : 13


--- Term 1 ---

Order of type    : 0
Order of flags   : 3
Number of flags  : 2
Matrix dimension : 1

Flags :
F1 : {}
F2 : {123}

Basis :
B1 : 5(F1)-4(F2)

Matrix :
152679180788745723839519/12495466302467087709000000000


--- Term 2 ---

Order of type    : 1
Order of flags   : 3
Number of flags  : 2
Matrix dimension : 1

Flags :
F1 : {}
F2 : {123}

Basis :
B1 : 5(F1)-4(F2)

Matrix :
65399295317218569624317/6247733151233543854500000000


--- Term 3 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 11
Matrix dimension : 5

Flags :
F1  : {}
F2  : {124}
F3  : {134}
F4  : {124, 134}
F5  : {234}
F6  : {124, 234}
F7  : {134, 234}
F8  : {124, 134, 234}
F9  : {123, 124}
F10 : {123, 124, 134}
F11 : {123, 124, 234}

Basis :
B1 : 456(F1)+94(F2)+21(F4)+21(F6)+29(F7)-333(F8)-65(F9)+42(F10)+42(F11)
B2 : 188(F1)+915(F2)-30(F4)-30(F6)-671(F7)+56(F8)-117(F9)-60(F10)-60(F11)
B3 : (F3)+(F5)
B4 : 42(F1)-30(F2)+1181(F4)+1181(F6)+22(F7)-50(F8)+52(F9)-576(F10)-576(F11)
B5 : 10(F1)+9(F2)-4(F4)-4(F6)+16(F7)+15(F8)-106(F9)-8(F10)-8(F11)

Matrix :
16456029757502719901211313027/8171129987132781533212530000000000 437359064704433495067724811/407630067385308829321260000000000 -647897/734500000 9606889647763564574171470411/35952971943384238746135132000000000 -52759319246018696760702551707/1975438018867265865172260000000000
437359064704433495067724811/407630067385308829321260000000000 176581/41499250000 -121637/113000000 -5801/53949025000 -2721311/165997000000
-647897/734500000 -121637/113000000 19469/40000 -7452735089115476630444368907/97897813324395476504112000000000 22697651419366831979081085409/1882650256238374548156000000000
9606889647763564574171470411/35952971943384238746135132000000000 -5801/53949025000 -7452735089115476630444368907/97897813324395476504112000000000 48518933687147028882872519/921871075471390737080388000000000 -14914613219876503374202967/4389862264149479700382800000000
-52759319246018696760702551707/1975438018867265865172260000000000 -2721311/165997000000 22697651419366831979081085409/1882650256238374548156000000000 -14914613219876503374202967/4389862264149479700382800000000 4539983/12769000000


--- Term 4 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 6
Matrix dimension : 2

Flags :
F1 : {134}
F2 : {124, 134}
F3 : {234}
F4 : {124, 234}
F5 : {123, 124, 134}
F6 : {123, 124, 234}

Basis :
B1 : (F1)-(F3)
B2 : (F2)-(F4)+(F5)-(F6)

Matrix :
2136419/1000000 86839852926275033454425593/56668781417084298000000000
86839852926275033454425593/56668781417084298000000000 2198723/2000000


--- Term 5 ---

Order of type    : 3
Order of flags   : 4
Number of flags  : 8
Matrix dimension : 1

Flags :
F1 : {}
F2 : {124}
F3 : {134}
F4 : {124, 134}
F5 : {234}
F6 : {124, 234}
F7 : {134, 234}
F8 : {124, 134, 234}

Basis :
B1 : (F1)-2(F2)-2(F3)+(F4)-2(F5)+(F6)+(F7)-2(F8)

Matrix :
359/25000000


--- Term 6 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 64
Matrix dimension : 8

Flags :
F1  : {}
F2  : {125}
F3  : {135}
F4  : {125, 135}
F5  : {235}
F6  : {125, 235}
F7  : {135, 235}
F8  : {125, 135, 235}
F9  : {145}
F10 : {125, 145}
F11 : {135, 145}
F12 : {125, 135, 145}
F13 : {235, 145}
F14 : {125, 235, 145}
F15 : {135, 235, 145}
F16 : {125, 135, 235, 145}
F17 : {245}
F18 : {125, 245}
F19 : {135, 245}
F20 : {125, 135, 245}
F21 : {235, 245}
F22 : {125, 235, 245}
F23 : {135, 235, 245}
F24 : {125, 135, 235, 245}
F25 : {145, 245}
F26 : {125, 145, 245}
F27 : {135, 145, 245}
F28 : {125, 135, 145, 245}
F29 : {235, 145, 245}
F30 : {125, 235, 145, 245}
F31 : {135, 235, 145, 245}
F32 : {125, 135, 235, 145, 245}
F33 : {345}
F34 : {125, 345}
F35 : {135, 345}
F36 : {125, 135, 345}
F37 : {235, 345}
F38 : {125, 235, 345}
F39 : {135, 235, 345}
F40 : {125, 135, 235, 345}
F41 : {145, 345}
F42 : {125, 145, 345}
F43 : {135, 145, 345}
F44 : {125, 135, 145, 345}
F45 : {235, 145, 345}
F46 : {125, 235, 145, 345}
F47 : {135, 235, 145, 345}
F48 : {125, 135, 235, 145, 345}
F49 : {245, 345}
F50 : {125, 245, 345}
F51 : {135, 245, 345}
F52 : {125, 135, 245, 345}
F53 : {235, 245, 345}
F54 : {125, 235, 245, 345}
F55 : {135, 235, 245, 345}
F56 : {125, 135, 235, 245, 345}
F57 : {145, 245, 345}
F58 : {125, 145, 245, 345}
F59 : {135, 145, 245, 345}
F60 : {125, 135, 145, 245, 345}
F61 : {235, 145, 245, 345}
F62 : {125, 235, 145, 245, 345}
F63 : {135, 235, 145, 245, 345}
F64 : {125, 135, 235, 145, 245, 345}

Basis :
B1 : (F2)+(F3)+(F5)+(F9)+(F17)+(F33)
B2 : (F4)+(F6)+(F7)+(F10)+(F11)+(F18)+(F21)+(F25)+(F35)+(F37)+(F41)+(F49)
B3 : (F8)+(F26)+(F43)+(F53)
B4 : (F13)+(F19)+(F34)
B5 : (F14)+(F15)+(F20)+(F23)+(F27)+(F29)+(F36)+(F38)+(F42)+(F45)+(F50)+(F51)
B6 : (F16)+(F24)+(F28)+(F30)+(F40)+(F44)+(F47)+(F54)+(F55)+(F58)+(F59)+(F61)
B7 : (F31)+(F46)+(F52)
B8 : 2(F1)+2(F12)+2(F22)-(F32)+2(F39)-(F48)-(F56)+2(F57)-(F60)-(F62)-(F63)-4(F64)

Matrix :
2767/500000 -5641/1000000 2911/1000000 2197/1000000 -163/200000 -491/500000 1243/250000 -6567/6250000
-5641/1000000 94059/200000 -262351/1000000 -6633/31250 -1971/25000 -30577/200000 -509099/1000000 11711295534802993998117791203/133284973892982268896000000000
2911/1000000 -262351/1000000 29521/200000 29597/250000 21987/500000 85087/1000000 284141/1000000 -76593/1562500
2197/1000000 -6633/31250 29597/250000 20057/200000 34601/1000000 1743/25000 228347/1000000 -124059/3125000
-163/200000 -1971/25000 21987/500000 34601/1000000 28729/500000 2679/200000 17547/200000 -11511/781250
-491/500000 -30577/200000 85087/1000000 1743/25000 2679/200000 1473/20000 159913/1000000 -35641/1250000
1243/250000 -509099/1000000 284141/1000000 228347/1000000 17547/200000 159913/1000000 28241/50000 -595299/6250000
-6567/6250000 11711295534802993998117791203/133284973892982268896000000000 -76593/1562500 -124059/3125000 -11511/781250 -35641/1250000 -595299/6250000 64199/3906250


--- Term 7 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 58
Matrix dimension : 48

Flags :
F1  : {125}
F2  : {135}
F3  : {125, 135}
F4  : {235}
F5  : {125, 235}
F6  : {135, 235}
F7  : {125, 135, 235}
F8  : {145}
F9  : {125, 145}
F10 : {135, 145}
F11 : {235, 145}
F12 : {125, 235, 145}
F13 : {135, 235, 145}
F14 : {125, 135, 235, 145}
F15 : {245}
F16 : {125, 245}
F17 : {135, 245}
F18 : {125, 135, 245}
F19 : {235, 245}
F20 : {135, 235, 245}
F21 : {125, 135, 235, 245}
F22 : {145, 245}
F23 : {125, 145, 245}
F24 : {135, 145, 245}
F25 : {125, 135, 145, 245}
F26 : {235, 145, 245}
F27 : {125, 235, 145, 245}
F28 : {135, 235, 145, 245}
F29 : {125, 135, 235, 145, 245}
F30 : {345}
F31 : {125, 345}
F32 : {135, 345}
F33 : {125, 135, 345}
F34 : {235, 345}
F35 : {125, 235, 345}
F36 : {125, 135, 235, 345}
F37 : {145, 345}
F38 : {125, 145, 345}
F39 : {135, 145, 345}
F40 : {125, 135, 145, 345}
F41 : {235, 145, 345}
F42 : {125, 235, 145, 345}
F43 : {135, 235, 145, 345}
F44 : {125, 135, 235, 145, 345}
F45 : {245, 345}
F46 : {125, 245, 345}
F47 : {135, 245, 345}
F48 : {125, 135, 245, 345}
F49 : {235, 245, 345}
F50 : {125, 235, 245, 345}
F51 : {135, 235, 245, 345}
F52 : {125, 135, 235, 245, 345}
F53 : {125, 145, 245, 345}
F54 : {135, 145, 245, 345}
F55 : {125, 135, 145, 245, 345}
F56 : {235, 145, 245, 345}
F57 : {125, 235, 145, 245, 345}
F58 : {135, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F1)-(F8)
B4  : (F1)-(F15)
B5  : (F1)-(F30)
B6  : (F3)-(F5)
B7  : (F3)-(F6)
B8  : (F3)-(F9)
B9  : (F3)-(F10)
B10 : (F3)-(F16)
B11 : (F3)-(F19)
B12 : (F3)-(F22)
B13 : (F3)-(F32)
B14 : (F3)-(F34)
B15 : (F3)-(F37)
B16 : (F3)-(F45)
B17 : (F7)-(F23)
B18 : (F7)-(F39)
B19 : (F7)-(F49)
B20 : (F11)-(F17)
B21 : (F11)-(F31)
B22 : (F12)-(F13)
B23 : (F12)-(F18)
B24 : (F12)-(F20)
B25 : (F12)-(F24)
B26 : (F12)-(F26)
B27 : (F12)-(F33)
B28 : (F12)-(F35)
B29 : (F12)-(F38)
B30 : (F12)-(F41)
B31 : (F12)-(F46)
B32 : (F12)-(F47)
B33 : (F14)-(F21)
B34 : (F14)-(F25)
B35 : (F14)-(F27)
B36 : (F14)-(F36)
B37 : (F14)-(F40)
B38 : (F14)-(F43)
B39 : (F14)-(F50)
B40 : (F14)-(F51)
B41 : (F14)-(F53)
B42 : (F14)-(F54)
B43 : (F14)-(F56)
B44 : (F28)-(F42)
B45 : (F28)-(F48)
B46 : (F52)-(F55)
B47 : (F44)-(F57)
B48 : (F29)-(F58)

Matrix :
2437/50000 -8329/1000000 -8329/1000000 -7711/500000 -8329/1000000 -71/250000 -1429/500000 67/250000 -1429/500000 1433/500000 1433/500000 1433/500000 -1429/500000 67/250000 -71/250000 1433/500000 -1271/1000000 1271/1000000 -1271/1000000 279/200000 -697/1000000 681/100000 10673/1000000 10673/1000000 10673/1000000 -6547/1000000 681/100000 -2701/250000 -2701/250000 -2701/250000 -6547/1000000 10673/1000000 1171/1000000 -3433/500000 -3/40000 1461/500000 1461/500000 1461/500000 -3/40000 -3433/500000 -3/40000 1171/1000000 -3/40000 -2641/250000 2641/500000 0/1 29/100000 0/1
-8329/1000000 2437/50000 -7711/500000 -8329/1000000 -8329/1000000 -1429/500000 -1429/500000 1433/500000 1433/500000 67/250000 -1429/500000 1433/500000 67/250000 -1429/500000 1433/500000 -71/250000 -1271/1000000 -1271/1000000 1271/1000000 -697/1000000 -697/1000000 10673/1000000 -2701/250000 681/100000 -6547/1000000 10673/1000000 -2701/250000 681/100000 -6547/1000000 10673/1000000 -2701/250000 -2701/250000 1461/500000 -3/40000 -3433/500000 1461/500000 -3/40000 -3433/500000 1461/500000 1461/500000 -3/40000 -3/40000 1171/1000000 2641/500000 -2641/250000 29/100000 0/1 0/1
-8329/1000000 -7711/500000 2437/50000 -8329/1000000 -8329/1000000 1433/500000 1433/500000 -1429/500000 -1429/500000 -71/250000 1433/500000 -1429/500000 -71/250000 1433/500000 -1429/500000 67/250000 1271/1000000 1271/1000000 -1271/1000000 -697/1000000 -697/1000000 10673/1000000 -2701/250000 -6547/1000000 681/100000 10673/1000000 -2701/250000 -6547/1000000 681/100000 10673/1000000 -2701/250000 -2701/250000 -3/40000 1461/500000 1171/1000000 -3/40000 1461/500000 1171/1000000 -3/40000 -3/40000 1461/500000 1461/500000 -3433/500000 2641/500000 -2641/250000 -29/100000 0/1 0/1
-7711/500000 -8329/1000000 -8329/1000000 2437/50000 -8329/1000000 67/250000 1433/500000 -71/250000 1433/500000 -1429/500000 -1429/500000 -1429/500000 1433/500000 -71/250000 67/250000 -1429/500000 1271/1000000 -1271/1000000 1271/1000000 279/200000 -697/1000000 -6547/1000000 10673/1000000 10673/1000000 10673/1000000 681/100000 -6547/1000000 -2701/250000 -2701/250000 -2701/250000 681/100000 10673/1000000 -3433/500000 1171/1000000 1461/500000 -3/40000 -3/40000 -3/40000 1461/500000 1171/1000000 1461/500000 -3433/500000 1461/500000 -2641/250000 2641/500000 0/1 -29/100000 0/1
-8329/1000000 -8329/1000000 -8329/1000000 -8329/1000000 2437/50000 1433/500000 67/250000 1433/500000 -71/250000 1433/500000 -71/250000 67/250000 -1429/500000 -1429/500000 -1429/500000 -1429/500000 -1271/1000000 1271/1000000 1271/1000000 -697/1000000 279/200000 -2701/250000 -6547/1000000 -2701/250000 -2701/250000 -2701/250000 10673/1000000 10673/1000000 10673/1000000 681/100000 10673/1000000 681/100000 -3/40000 -3/40000 -3/40000 -3433/500000 1171/1000000 1461/500000 1171/1000000 1461/500000 -3433/500000 1461/500000 1461/500000 2641/500000 2641/500000 0/1 0/1 -29/100000
-71/250000 -1429/500000 1433/500000 67/250000 1433/500000 15157/200000 28669/1000000 -899/1000000 -5867/250000 8133/500000 8133/500000 -5867/250000 -5867/250000 -899/1000000 -69987/1000000 -5867/250000 1417/1000000 5103/250000 1417/1000000 -11/1000000 1/200000 3541/1000000 12613/500000 12613/500000 -25561/1000000 -847/250000 3541/1000000 25091/1000000 -24909/1000000 -24909/1000000 -847/250000 -25561/1000000 -121/15625 839/500000 16013/1000000 -1019/125000 1147/125000 1147/125000 16013/1000000 839/500000 -16491/1000000 1647/500000 -16491/1000000 9/1000000 -1/250000 347/2000000 41/500000 173/1000000
-1429/500000 -1429/500000 1433/500000 1433/500000 67/250000 28669/1000000 15157/200000 -5867/250000 -899/1000000 -5867/250000 -899/1000000 -69987/1000000 8133/500000 8133/500000 -5867/250000 -5867/250000 5103/250000 1417/1000000 1417/1000000 1/200000 -11/1000000 25091/1000000 3541/1000000 25091/1000000 -24909/1000000 -24909/1000000 12613/500000 12613/500000 -25561/1000000 -847/250000 -25561/1000000 -847/250000 -1019/125000 1147/125000 1147/125000 -121/15625 839/500000 16013/1000000 839/500000 16013/1000000 1647/500000 -16491/1000000 -16491/1000000 -1/250000 -1/250000 347/2000000 347/2000000 41/500000
67/250000 1433/500000 -1429/500000 -71/250000 1433/500000 -899/1000000 -5867/250000 15157/200000 8133/500000 28669/1000000 -5867/250000 28669/1000000 -5867/250000 -69987/1000000 -899/1000000 -5867/250000 -11623/500000 1417/1000000 5103/250000 -11/1000000 1/200000 -847/250000 12613/500000 -25561/1000000 12613/500000 3541/1000000 -847/250000 -24909/1000000 25091/1000000 -24909/1000000 3541/1000000 -25561/1000000 839/500000 -121/15625 -1019/125000 -16491/1000000 16013/1000000 -16491/1000000 1147/125000 1647/500000 -1019/125000 839/500000 1147/125000 9/1000000 -1/250000 -347/2000000 -41/500000 173/1000000
-1429/500000 1433/500000 -1429/500000 1433/500000 -71/250000 -5867/250000 -899/1000000 8133/500000 15157/200000 -5867/250000 -69987/1000000 -899/1000000 28669/1000000 -5867/250000 28669/1000000 -5867/250000 1417/1000000 -11623/500000 5103/250000 1/200000 -11/1000000 25091/1000000 -847/250000 -24909/1000000 25091/1000000 -24909/1000000 12613/500000 -25561/1000000 12613/500000 3541/1000000 -25561/1000000 3541/1000000 -16491/1000000 16013/1000000 -16491/1000000 839/500000 -121/15625 -1019/125000 1647/500000 1147/125000 839/500000 -1019/125000 1147/125000 -1/250000 -1/250000 -347/2000000 347/2000000 -41/500000
1433/500000 67/250000 -71/250000 -1429/500000 1433/500000 8133/500000 -5867/250000 28669/1000000 -5867/250000 15157/200000 8133/500000 28669/1000000 -69987/1000000 -5867/250000 -5867/250000 -899/1000000 -11623/500000 5103/250000 1417/1000000 1/200000 1/200000 -25561/1000000 25091/1000000 -847/250000 3541/1000000 12613/500000 -24909/1000000 -847/250000 3541/1000000 -25561/1000000 25091/1000000 -24909/1000000 16013/1000000 -1019/125000 -121/15625 -16491/1000000 1147/125000 1647/500000 16013/1000000 -16491/1000000 -1019/125000 1147/125000 839/500000 -1/250000 9/1000000 -41/500000 -347/2000000 173/1000000
1433/500000 -1429/500000 1433/500000 -1429/500000 -71/250000 8133/500000 -899/1000000 -5867/250000 -69987/1000000 8133/500000 15157/200000 -899/1000000 -5867/250000 28669/1000000 -5867/250000 28669/1000000 1417/1000000 5103/250000 -11623/500000 1/200000 -11/1000000 -24909/1000000 -847/250000 25091/1000000 -24909/1000000 25091/1000000 -25561/1000000 12613/500000 -25561/1000000 3541/1000000 12613/500000 3541/1000000 16013/1000000 -16491/1000000 16013/1000000 839/500000 1647/500000 1147/125000 -121/15625 -1019/125000 839/500000 1147/125000 -1019/125000 -1/250000 -1/250000 347/2000000 -347/2000000 -41/500000
1433/500000 1433/500000 -1429/500000 -1429/500000 67/250000 -5867/250000 -69987/1000000 28669/1000000 -899/1000000 28669/1000000 -899/1000000 15157/200000 -5867/250000 -5867/250000 8133/500000 8133/500000 -11623/500000 1417/1000000 1417/1000000 1/200000 -11/1000000 -24909/1000000 3541/1000000 -24909/1000000 25091/1000000 25091/1000000 -25561/1000000 -25561/1000000 12613/500000 -847/250000 12613/500000 -847/250000 1147/125000 -1019/125000 -1019/125000 1647/500000 839/500000 -16491/1000000 839/500000 -16491/1000000 -121/15625 16013/1000000 16013/1000000 -1/250000 -1/250000 -347/2000000 -347/2000000 41/500000
-1429/500000 67/250000 -71/250000 1433/500000 -1429/500000 -5867/250000 8133/500000 -5867/250000 28669/1000000 -69987/1000000 -5867/250000 -5867/250000 15157/200000 8133/500000 28669/1000000 -899/1000000 5103/250000 -11623/500000 1417/1000000 1/200000 1/200000 12613/500000 -24909/1000000 -847/250000 3541/1000000 -25561/1000000 25091/1000000 -847/250000 3541/1000000 12613/500000 -24909/1000000 25091/1000000 -16491/1000000 1147/125000 1647/500000 16013/1000000 -1019/125000 -121/15625 -16491/1000000 16013/1000000 1147/125000 -1019/125000 839/500000 -1/250000 9/1000000 -41/500000 347/2000000 -173/1000000
67/250000 -1429/500000 1433/500000 -71/250000 -1429/500000 -899/1000000 8133/500000 -69987/1000000 -5867/250000 -5867/250000 28669/1000000 -5867/250000 8133/500000 15157/200000 -899/1000000 28669/1000000 5103/250000 1417/1000000 -11623/500000 -11/1000000 1/200000 -847/250000 -25561/1000000 12613/500000 -25561/1000000 3541/1000000 -847/250000 25091/1000000 -24909/1000000 25091/1000000 3541/1000000 12613/500000 839/500000 1647/500000 1147/125000 16013/1000000 -16491/1000000 16013/1000000 -1019/125000 -121/15625 1147/125000 839/500000 -1019/125000 9/1000000 -1/250000 347/2000000 -41/500000 -173/1000000
-71/250000 1433/500000 -1429/500000 67/250000 -1429/500000 -69987/1000000 -5867/250000 -899/1000000 28669/1000000 -5867/250000 -5867/250000 8133/500000 28669/1000000 -899/1000000 15157/200000 8133/500000 1417/1000000 -11623/500000 1417/1000000 -11/1000000 1/200000 3541/1000000 -25561/1000000 -25561/1000000 12613/500000 -847/250000 3541/1000000 -24909/1000000 25091/1000000 25091/1000000 -847/250000 12613/500000 1647/500000 839/500000 -16491/1000000 1147/125000 -1019/125000 -1019/125000 -16491/1000000 839/500000 16013/1000000 -121/15625 16013/1000000 9/1000000 -1/250000 -347/2000000 41/500000 -173/1000000
1433/500000 -71/250000 67/250000 -1429/500000 -1429/500000 -5867/250000 -5867/250000 -5867/250000 -5867/250000 -899/1000000 28669/1000000 8133/500000 -899/1000000 28669/1000000 8133/500000 15157/200000 1417/1000000 1417/1000000 -11623/500000 1/200000 1/200000 -25561/1000000 -24909/1000000 3541/1000000 -847/250000 12613/500000 -24909/1000000 3541/1000000 -847/250000 12613/500000 25091/1000000 25091/1000000 1147/125000 -16491/1000000 839/500000 1147/125000 -16491/1000000 839/500000 -1019/125000 -1019/125000 16013/1000000 16013/1000000 -121/15625 -1/250000 9/1000000 41/500000 -347/2000000 -173/1000000
-1271/1000000 -1271/1000000 1271/1000000 1271/1000000 -1271/1000000 1417/1000000 5103/250000 -11623/500000 1417/1000000 -11623/500000 1417/1000000 -11623/500000 5103/250000 5103/250000 1417/1000000 1417/1000000 399/25000 -133/25000 -133/25000 0/1 0/1 8909/1000000 -8909/1000000 8909/1000000 -8909/1000000 -8909/1000000 8909/1000000 8909/1000000 -8909/1000000 8909/1000000 -8909/1000000 8909/1000000 -551/125000 3951/1000000 3951/1000000 973/200000 -551/125000 973/200000 -551/125000 973/200000 3951/1000000 -551/125000 -551/125000 0/1 0/1 129/2000000 129/2000000 -1/15625
1271/1000000 -1271/1000000 1271/1000000 -1271/1000000 1271/1000000 5103/250000 1417/1000000 1417/1000000 -11623/500000 5103/250000 5103/250000 1417/1000000 -11623/500000 1417/1000000 -11623/500000 1417/1000000 -133/25000 399/25000 -133/25000 0/1 0/1 -8909/1000000 8909/1000000 8909/1000000 -8909/1000000 8909/1000000 -8909/1000000 8909/1000000 -8909/1000000 -8909/1000000 8909/1000000 -8909/1000000 973/200000 -551/125000 973/200000 -551/125000 3951/1000000 3951/1000000 973/200000 -551/125000 -551/125000 3951/1000000 -551/125000 0/1 0/1 129/2000000 -129/2000000 1/15625
-1271/1000000 1271/1000000 -1271/1000000 1271/1000000 1271/1000000 1417/1000000 1417/1000000 5103/250000 5103/250000 1417/1000000 -11623/500000 1417/1000000 1417/1000000 -11623/500000 1417/1000000 -11623/500000 -133/25000 -133/25000 399/25000 0/1 0/1 8909/1000000 8909/1000000 -8909/1000000 8909/1000000 -8909/1000000 8909/1000000 -8909/1000000 8909/1000000 -8909/1000000 -8909/1000000 -8909/1000000 -551/125000 973/200000 -551/125000 -551/125000 973/200000 -551/125000 3951/1000000 3951/1000000 -551/125000 -551/125000 3951/1000000 0/1 0/1 -129/2000000 129/2000000 1/15625
279/200000 -697/1000000 -697/1000000 279/200000 -697/1000000 -11/1000000 1/200000 -11/1000000 1/200000 1/200000 1/200000 1/200000 1/200000 -11/1000000 -11/1000000 1/200000 0/1 0/1 0/1 12329/1000000 -1541/250000 43/200000 5313/1000000 5313/1000000 5313/1000000 43/200000 43/200000 -5529/1000000 -5529/1000000 -5529/1000000 43/200000 5313/1000000 77/100000 77/100000 -77/200000 -77/200000 -77/200000 -77/200000 -77/200000 77/100000 -77/200000 77/100000 -77/200000 -8709/1000000 2177/500000 0/1 0/1 0/1
-697/1000000 -697/1000000 -697/1000000 -697/1000000 279/200000 1/200000 -11/1000000 1/200000 -11/1000000 1/200000 -11/1000000 -11/1000000 1/200000 1/200000 1/200000 1/200000 0/1 0/1 0/1 -1541/250000 12329/1000000 -5529/1000000 43/200000 -5529/1000000 -5529/1000000 -5529/1000000 5313/1000000 5313/1000000 5313/1000000 43/200000 5313/1000000 43/200000 -77/200000 -77/200000 -77/200000 77/100000 77/100000 -77/200000 77/100000 -77/200000 77/100000 -77/200000 -77/200000 2177/500000 2177/500000 0/1 0/1 0/1
681/100000 10673/1000000 10673/1000000 -6547/1000000 -2701/250000 3541/1000000 25091/1000000 -847/250000 25091/1000000 -25561/1000000 -24909/1000000 -24909/1000000 12613/500000 -847/250000 3541/1000000 -25561/1000000 8909/1000000 -8909/1000000 8909/1000000 43/200000 -5529/1000000 9423/4000 -249/3125 -79319/500000 -79319/500000 -13941/125000 -5543/31250 -249/3125 -249/3125 -10643/1000000 -1409561/1000000 -249/3125 -13181/500000 8643/500000 -11527/1000000 17241/1000000 17241/1000000 61961/1000000 -29299/500000 8643/500000 -29299/500000 -13181/500000 -11527/1000000 59/1000000 -421/25000 0/1 67/2000000 0/1
10673/1000000 -2701/250000 -2701/250000 10673/1000000 -6547/1000000 12613/500000 3541/1000000 12613/500000 -847/250000 25091/1000000 -847/250000 3541/1000000 -24909/1000000 -25561/1000000 -25561/1000000 -24909/1000000 -8909/1000000 8909/1000000 8909/1000000 5313/1000000 43/200000 -249/3125 9423/4000 -10643/1000000 -10643/1000000 -249/3125 -79319/500000 -249/3125 -249/3125 -1409561/1000000 -79319/500000 -13941/125000 61961/1000000 61961/1000000 17241/1000000 -13181/500000 8643/500000 -29299/500000 8643/500000 -11527/1000000 -13181/500000 -11527/1000000 -29299/500000 -421/25000 16781/1000000 0/1 0/1 33/1000000
10673/1000000 681/100000 -6547/1000000 10673/1000000 -2701/250000 12613/500000 25091/1000000 -25561/1000000 -24909/1000000 -847/250000 25091/1000000 -24909/1000000 -847/250000 12613/500000 -25561/1000000 3541/1000000 8909/1000000 8909/1000000 -8909/1000000 5313/1000000 -5529/1000000 -79319/500000 -10643/1000000 9423/4000 -13941/125000 -79319/500000 -249/3125 -5543/31250 -1409561/1000000 -249/3125 -249/3125 -10643/1000000 61961/1000000 -11527/1000000 8643/500000 17241/1000000 -29299/500000 8643/500000 17241/1000000 61961/1000000 -29299/500000 -11527/1000000 -13181/500000 -421/25000 59/1000000 67/2000000 0/1 0/1
10673/1000000 -6547/1000000 681/100000 10673/1000000 -2701/250000 -25561/1000000 -24909/1000000 12613/500000 25091/1000000 3541/1000000 -24909/1000000 25091/1000000 3541/1000000 -25561/1000000 12613/500000 -847/250000 -8909/1000000 -8909/1000000 8909/1000000 5313/1000000 -5529/1000000 -79319/500000 -10643/1000000 -13941/125000 9423/4000 -79319/500000 -249/3125 -1409561/1000000 -5543/31250 -249/3125 -249/3125 -10643/1000000 -11527/1000000 61961/1000000 -13181/500000 -29299/500000 17241/1000000 -13181/500000 -29299/500000 -11527/1000000 17241/1000000 61961/1000000 8643/500000 -421/25000 59/1000000 -67/2000000 0/1 0/1
-6547/1000000 10673/1000000 10673/1000000 681/100000 -2701/250000 -847/250000 -24909/1000000 3541/1000000 -24909/1000000 12613/500000 25091/1000000 25091/1000000 -25561/1000000 3541/1000000 -847/250000 12613/500000 -8909/1000000 8909/1000000 -8909/1000000 43/200000 -5529/1000000 -13941/125000 -249/3125 -79319/500000 -79319/500000 9423/4000 -1409561/1000000 -249/3125 -249/3125 -10643/1000000 -5543/31250 -249/3125 8643/500000 -13181/500000 61961/1000000 -29299/500000 -29299/500000 -11527/1000000 17241/1000000 -13181/500000 17241/1000000 8643/500000 61961/1000000 59/1000000 -421/25000 0/1 -67/2000000 0/1
681/100000 -2701/250000 -2701/250000 -6547/1000000 10673/1000000 3541/1000000 12613/500000 -847/250000 12613/500000 -24909/1000000 -25561/1000000 -25561/1000000 25091/1000000 -847/250000 3541/1000000 -24909/1000000 8909/1000000 -8909/1000000 8909/1000000 43/200000 5313/1000000 -5543/31250 -79319/500000 -249/3125 -249/3125 -1409561/1000000 9423/4000 -10643/1000000 -10643/1000000 -249/3125 -13941/125000 -79319/500000 -13181/500000 8643/500000 -29299/500000 61961/1000000 61961/1000000 17241/1000000 -11527/1000000 8643/500000 -11527/1000000 -13181/500000 -29299/500000 59/1000000 16781/1000000 0/1 67/2000000 0/1
-2701/250000 681/100000 -6547/1000000 -2701/250000 10673/1000000 25091/1000000 12613/500000 -24909/1000000 -25561/1000000 -847/250000 12613/500000 -25561/1000000 -847/250000 25091/1000000 -24909/1000000 3541/1000000 8909/1000000 8909/1000000 -8909/1000000 -5529/1000000 5313/1000000 -249/3125 -249/3125 -5543/31250 -1409561/1000000 -249/3125 -10643/1000000 9423/4000 -13941/125000 -79319/500000 -10643/1000000 -249/3125 17241/1000000 -29299/500000 8643/500000 61961/1000000 -11527/1000000 8643/500000 61961/1000000 17241/1000000 -11527/1000000 -29299/500000 -13181/500000 16781/1000000 59/1000000 67/2000000 0/1 0/1
-2701/250000 -6547/1000000 681/100000 -2701/250000 10673/1000000 -24909/1000000 -25561/1000000 25091/1000000 12613/500000 3541/1000000 -25561/1000000 12613/500000 3541/1000000 -24909/1000000 25091/1000000 -847/250000 -8909/1000000 -8909/1000000 8909/1000000 -5529/1000000 5313/1000000 -249/3125 -249/3125 -1409561/1000000 -5543/31250 -249/3125 -10643/1000000 -13941/125000 9423/4000 -79319/500000 -10643/1000000 -249/3125 -29299/500000 17241/1000000 -13181/500000 -11527/1000000 61961/1000000 -13181/500000 -11527/1000000 -29299/500000 61961/1000000 17241/1000000 8643/500000 16781/1000000 59/1000000 -67/2000000 0/1 0/1
-2701/250000 10673/1000000 10673/1000000 -2701/250000 681/100000 -24909/1000000 -847/250000 -24909/1000000 3541/1000000 -25561/1000000 3541/1000000 -847/250000 12613/500000 25091/1000000 25091/1000000 12613/500000 8909/1000000 -8909/1000000 -8909/1000000 -5529/1000000 43/200000 -10643/1000000 -1409561/1000000 -249/3125 -249/3125 -10643/1000000 -249/3125 -79319/500000 -79319/500000 9423/4000 -249/3125 -5543/31250 -29299/500000 -29299/500000 -11527/1000000 8643/500000 -13181/500000 61961/1000000 -13181/500000 17241/1000000 8643/500000 17241/1000000 61961/1000000 16781/1000000 -421/25000 0/1 0/1 -33/1000000
-6547/1000000 -2701/250000 -2701/250000 681/100000 10673/1000000 -847/250000 -25561/1000000 3541/1000000 -25561/1000000 25091/1000000 12613/500000 12613/500000 -24909/1000000 3541/1000000 -847/250000 25091/1000000 -8909/1000000 8909/1000000 -8909/1000000 43/200000 5313/1000000 -1409561/1000000 -79319/500000 -249/3125 -249/3125 -5543/31250 -13941/125000 -10643/1000000 -10643/1000000 -249/3125 9423/4000 -79319/500000 8643/500000 -13181/500000 17241/1000000 -11527/1000000 -11527/1000000 -29299/500000 61961/1000000 -13181/500000 61961/1000000 8643/500000 17241/1000000 59/1000000 16781/1000000 0/1 -67/2000000 0/1
10673/1000000 -2701/250000 -2701/250000 10673/1000000 681/100000 -25561/1000000 -847/250000 -25561/1000000 3541/1000000 -24909/1000000 3541/1000000 -847/250000 25091/1000000 12613/500000 12613/500000 25091/1000000 8909/1000000 -8909/1000000 -8909/1000000 5313/1000000 43/200000 -249/3125 -13941/125000 -10643/1000000 -10643/1000000 -249/3125 -79319/500000 -249/3125 -249/3125 -5543/31250 -79319/500000 9423/4000 -11527/1000000 -11527/1000000 -29299/500000 8643/500000 -13181/500000 17241/1000000 -13181/500000 61961/1000000 8643/500000 61961/1000000 17241/1000000 -421/25000 16781/1000000 0/1 0/1 -33/1000000
1171/1000000 1461/500000 -3/40000 -3433/500000 -3/40000 -121/15625 -1019/125000 839/500000 -16491/1000000 16013/1000000 16013/1000000 1147/125000 -16491/1000000 839/500000 1647/500000 1147/125000 -551/125000 973/200000 -551/125000 77/100000 -77/200000 -13181/500000 61961/1000000 61961/1000000 -11527/1000000 8643/500000 -13181/500000 17241/1000000 -29299/500000 -29299/500000 8643/500000 -11527/1000000 311753/1000000 -12579/500000 -14361/500000 -4197/125000 -26821/1000000 -26821/1000000 -14361/500000 -12579/500000 -26821/1000000 -1847/62500 -26821/1000000 -4787/1000000 2393/1000000 141/2000000 -7/200000 7/100000
-3433/500000 -3/40000 1461/500000 1171/1000000 -3/40000 839/500000 1147/125000 -121/15625 16013/1000000 -1019/125000 -16491/1000000 -1019/125000 1147/125000 1647/500000 839/500000 -16491/1000000 3951/1000000 -551/125000 973/200000 77/100000 -77/200000 8643/500000 61961/1000000 -11527/1000000 61961/1000000 -13181/500000 8643/500000 -29299/500000 17241/1000000 -29299/500000 -13181/500000 -11527/1000000 -12579/500000 311753/1000000 -4197/125000 -26821/1000000 -14361/500000 -26821/1000000 -26821/1000000 -1847/62500 -4197/125000 -12579/500000 -26821/1000000 -4787/1000000 2393/1000000 -141/2000000 7/200000 7/100000
-3/40000 -3433/500000 1171/1000000 1461/500000 -3/40000 16013/1000000 1147/125000 -1019/125000 -16491/1000000 -121/15625 16013/1000000 -1019/125000 1647/500000 1147/125000 -16491/1000000 839/500000 3951/1000000 973/200000 -551/125000 -77/200000 -77/200000 -11527/1000000 17241/1000000 8643/500000 -13181/500000 61961/1000000 -29299/500000 8643/500000 -13181/500000 -11527/1000000 17241/1000000 -29299/500000 -14361/500000 -4197/125000 311753/1000000 -26821/1000000 -26821/1000000 -1847/62500 -14361/500000 -26821/1000000 -4197/125000 -26821/1000000 -12579/500000 2393/1000000 -4787/1000000 7/200000 -141/2000000 7/100000
1461/500000 1461/500000 -3/40000 -3/40000 -3433/500000 -1019/125000 -121/15625 -16491/1000000 839/500000 -16491/1000000 839/500000 1647/500000 16013/1000000 16013/1000000 1147/125000 1147/125000 973/200000 -551/125000 -551/125000 -77/200000 77/100000 17241/1000000 -13181/500000 17241/1000000 -29299/500000 -29299/500000 61961/1000000 61961/1000000 -11527/1000000 8643/500000 -11527/1000000 8643/500000 -4197/125000 -26821/1000000 -26821/1000000 311753/1000000 -12579/500000 -14361/500000 -12579/500000 -14361/500000 -1847/62500 -26821/1000000 -26821/1000000 2393/1000000 2393/1000000 141/2000000 141/2000000 -7/200000
1461/500000 -3/40000 1461/500000 -3/40000 1171/1000000 1147/125000 839/500000 16013/1000000 -121/15625 1147/125000 1647/500000 839/500000 -1019/125000 -16491/1000000 -1019/125000 -16491/1000000 -551/125000 3951/1000000 973/200000 -77/200000 77/100000 17241/1000000 8643/500000 -29299/500000 17241/1000000 -29299/500000 61961/1000000 -11527/1000000 61961/1000000 -13181/500000 -11527/1000000 -13181/500000 -26821/1000000 -14361/500000 -26821/1000000 -12579/500000 311753/1000000 -4197/125000 -1847/62500 -26821/1000000 -12579/500000 -4197/125000 -26821/1000000 2393/1000000 2393/1000000 -141/2000000 141/2000000 7/200000
1461/500000 -3433/500000 1171/1000000 -3/40000 1461/500000 1147/125000 16013/1000000 -16491/1000000 -1019/125000 1647/500000 1147/125000 -16491/1000000 -121/15625 16013/1000000 -1019/125000 839/500000 973/200000 3951/1000000 -551/125000 -77/200000 -77/200000 61961/1000000 -29299/500000 8643/500000 -13181/500000 -11527/1000000 17241/1000000 8643/500000 -13181/500000 61961/1000000 -29299/500000 17241/1000000 -26821/1000000 -26821/1000000 -1847/62500 -14361/500000 -4197/125000 311753/1000000 -26821/1000000 -14361/500000 -26821/1000000 -4197/125000 -12579/500000 2393/1000000 -4787/1000000 7/200000 141/2000000 -7/100000
-3/40000 1461/500000 -3/40000 1461/500000 1171/1000000 16013/1000000 839/500000 1147/125000 1647/500000 16013/1000000 -121/15625 839/500000 -16491/1000000 -1019/125000 -16491/1000000 -1019/125000 -551/125000 973/200000 3951/1000000 -77/200000 77/100000 -29299/500000 8643/500000 17241/1000000 -29299/500000 17241/1000000 -11527/1000000 61961/1000000 -11527/1000000 -13181/500000 61961/1000000 -13181/500000 -14361/500000 -26821/1000000 -14361/500000 -12579/500000 -1847/62500 -26821/1000000 311753/1000000 -4197/125000 -12579/500000 -26821/1000000 -4197/125000 2393/1000000 2393/1000000 141/2000000 -141/2000000 7/200000
-3433/500000 1461/500000 -3/40000 1171/1000000 1461/500000 839/500000 16013/1000000 1647/500000 1147/125000 -16491/1000000 -1019/125000 -16491/1000000 16013/1000000 -121/15625 839/500000 -1019/125000 973/200000 -551/125000 3951/1000000 77/100000 -77/200000 8643/500000 -11527/1000000 61961/1000000 -11527/1000000 -13181/500000 8643/500000 17241/1000000 -29299/500000 17241/1000000 -13181/500000 61961/1000000 -12579/500000 -1847/62500 -26821/1000000 -14361/500000 -26821/1000000 -14361/500000 -4197/125000 311753/1000000 -26821/1000000 -12579/500000 -4197/125000 -4787/1000000 2393/1000000 141/2000000 7/200000 -7/100000
-3/40000 -3/40000 1461/500000 1461/500000 -3433/500000 -16491/1000000 1647/500000 -1019/125000 839/500000 -1019/125000 839/500000 -121/15625 1147/125000 1147/125000 16013/1000000 16013/1000000 3951/1000000 -551/125000 -551/125000 -77/200000 77/100000 -29299/500000 -13181/500000 -29299/500000 17241/1000000 17241/1000000 -11527/1000000 -11527/1000000 61961/1000000 8643/500000 61961/1000000 8643/500000 -26821/1000000 -4197/125000 -4197/125000 -1847/62500 -12579/500000 -26821/1000000 -12579/500000 -26821/1000000 311753/1000000 -14361/500000 -14361/500000 2393/1000000 2393/1000000 -141/2000000 -141/2000000 -7/200000
1171/1000000 -3/40000 1461/500000 -3433/500000 1461/500000 1647/500000 -16491/1000000 839/500000 -1019/125000 1147/125000 1147/125000 16013/1000000 -1019/125000 839/500000 -121/15625 16013/1000000 -551/125000 3951/1000000 -551/125000 77/100000 -77/200000 -13181/500000 -11527/1000000 -11527/1000000 61961/1000000 8643/500000 -13181/500000 -29299/500000 17241/1000000 17241/1000000 8643/500000 61961/1000000 -1847/62500 -12579/500000 -26821/1000000 -26821/1000000 -4197/125000 -4197/125000 -26821/1000000 -12579/500000 -14361/500000 311753/1000000 -14361/500000 -4787/1000000 2393/1000000 -141/2000000 -7/200000 -7/100000
-3/40000 1171/1000000 -3433/500000 1461/500000 1461/500000 -16491/1000000 -16491/1000000 1147/125000 1147/125000 839/500000 -1019/125000 16013/1000000 839/500000 -1019/125000 16013/1000000 -121/15625 -551/125000 -551/125000 3951/1000000 -77/200000 -77/200000 -11527/1000000 -29299/500000 -13181/500000 8643/500000 61961/1000000 -29299/500000 -13181/500000 8643/500000 61961/1000000 17241/1000000 17241/1000000 -26821/1000000 -26821/1000000 -12579/500000 -26821/1000000 -26821/1000000 -12579/500000 -4197/125000 -4197/125000 -14361/500000 -14361/500000 311753/1000000 2393/1000000 -4787/1000000 -7/200000 -141/2000000 -7/100000
-2641/250000 2641/500000 2641/500000 -2641/250000 2641/500000 9/1000000 -1/250000 9/1000000 -1/250000 -1/250000 -1/250000 -1/250000 -1/250000 9/1000000 9/1000000 -1/250000 0/1 0/1 0/1 -8709/1000000 2177/500000 59/1000000 -421/25000 -421/25000 -421/25000 59/1000000 59/1000000 16781/1000000 16781/1000000 16781/1000000 59/1000000 -421/25000 -4787/1000000 -4787/1000000 2393/1000000 2393/1000000 2393/1000000 2393/1000000 2393/1000000 -4787/1000000 2393/1000000 -4787/1000000 2393/1000000 47833/1000000 -5979/250000 0/1 0/1 0/1
2641/500000 -2641/250000 -2641/250000 2641/500000 2641/500000 -1/250000 -1/250000 -1/250000 -1/250000 9/1000000 -1/250000 -1/250000 9/1000000 -1/250000 -1/250000 9/1000000 0/1 0/1 0/1 2177/500000 2177/500000 -421/25000 16781/1000000 59/1000000 59/1000000 -421/25000 16781/1000000 59/1000000 59/1000000 -421/25000 16781/1000000 16781/1000000 2393/1000000 2393/1000000 -4787/1000000 2393/1000000 2393/1000000 -4787/1000000 2393/1000000 2393/1000000 2393/1000000 2393/1000000 -4787/1000000 -5979/250000 47833/1000000 0/1 0/1 0/1
0/1 29/100000 -29/100000 0/1 0/1 347/2000000 347/2000000 -347/2000000 -347/2000000 -41/500000 347/2000000 -347/2000000 -41/500000 347/2000000 -347/2000000 41/500000 129/2000000 129/2000000 -129/2000000 0/1 0/1 0/1 0/1 67/2000000 -67/2000000 0/1 0/1 67/2000000 -67/2000000 0/1 0/1 0/1 141/2000000 -141/2000000 7/200000 141/2000000 -141/2000000 7/200000 141/2000000 141/2000000 -141/2000000 -141/2000000 -7/200000 0/1 0/1 6397/2000000 0/1 0/1
29/100000 0/1 0/1 -29/100000 0/1 41/500000 347/2000000 -41/500000 347/2000000 -347/2000000 -347/2000000 -347/2000000 347/2000000 -41/500000 41/500000 -347/2000000 129/2000000 -129/2000000 129/2000000 0/1 0/1 67/2000000 0/1 0/1 0/1 -67/2000000 67/2000000 0/1 0/1 0/1 -67/2000000 0/1 -7/200000 7/200000 -141/2000000 141/2000000 141/2000000 141/2000000 -141/2000000 7/200000 -141/2000000 -7/200000 -141/2000000 0/1 0/1 0/1 6397/2000000 0/1
0/1 0/1 0/1 0/1 -29/100000 173/1000000 41/500000 173/1000000 -41/500000 173/1000000 -41/500000 41/500000 -173/1000000 -173/1000000 -173/1000000 -173/1000000 -1/15625 1/15625 1/15625 0/1 0/1 0/1 33/1000000 0/1 0/1 0/1 0/1 0/1 0/1 -33/1000000 0/1 -33/1000000 7/100000 7/100000 7/100000 -7/200000 7/200000 -7/100000 7/200000 -7/100000 -7/200000 -7/100000 -7/100000 0/1 0/1 0/1 0/1 15134917508395077086297/4722398451423691500000000


--- Term 8 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 56
Matrix dimension : 15

Flags :
F1  : {234}
F2  : {234, 125}
F3  : {234, 135}
F4  : {234, 125, 135}
F5  : {234, 235}
F6  : {234, 125, 235}
F7  : {234, 135, 235}
F8  : {234, 125, 135, 235}
F9  : {234, 145}
F10 : {234, 125, 145}
F11 : {234, 135, 145}
F12 : {234, 125, 135, 145}
F13 : {234, 235, 145}
F14 : {234, 125, 235, 145}
F15 : {234, 135, 235, 145}
F16 : {234, 125, 135, 235, 145}
F17 : {234, 245}
F18 : {234, 125, 245}
F19 : {234, 135, 245}
F20 : {234, 125, 135, 245}
F21 : {234, 235, 245}
F22 : {234, 125, 235, 245}
F23 : {234, 135, 235, 245}
F24 : {234, 125, 135, 235, 245}
F25 : {234, 145, 245}
F26 : {234, 125, 145, 245}
F27 : {234, 135, 145, 245}
F28 : {234, 125, 135, 145, 245}
F29 : {234, 235, 145, 245}
F30 : {234, 125, 235, 145, 245}
F31 : {234, 135, 235, 145, 245}
F32 : {234, 125, 135, 235, 145, 245}
F33 : {234, 345}
F34 : {234, 125, 345}
F35 : {234, 135, 345}
F36 : {234, 125, 135, 345}
F37 : {234, 235, 345}
F38 : {234, 125, 235, 345}
F39 : {234, 135, 235, 345}
F40 : {234, 125, 135, 235, 345}
F41 : {234, 145, 345}
F42 : {234, 125, 145, 345}
F43 : {234, 135, 145, 345}
F44 : {234, 125, 135, 145, 345}
F45 : {234, 235, 145, 345}
F46 : {234, 125, 235, 145, 345}
F47 : {234, 135, 235, 145, 345}
F48 : {234, 125, 135, 235, 145, 345}
F49 : {234, 245, 345}
F50 : {234, 125, 245, 345}
F51 : {234, 135, 245, 345}
F52 : {234, 125, 135, 245, 345}
F53 : {234, 145, 245, 345}
F54 : {234, 125, 145, 245, 345}
F55 : {234, 135, 145, 245, 345}
F56 : {234, 125, 135, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F9)
B3  : (F4)+(F10)+(F11)
B4  : (F6)+(F7)+(F18)+(F25)+(F35)+(F41)
B5  : (F8)+(F26)+(F43)
B6  : (F5)-2(F12)+(F17)+(F32)+(F33)+(F48)+(F56)
B7  : (F13)+(F19)+(F34)
B8  : (F14)+(F15)+(F20)+(F27)+(F36)+(F42)
B9  : (F16)+(F28)+(F44)
B10 : (F21)+(F37)+(F49)
B11 : (F22)+(F39)+(F53)
B12 : (F23)+(F29)+(F38)+(F45)+(F50)+(F51)
B13 : (F24)+(F30)+(F40)+(F47)+(F54)+(F55)
B14 : (F31)+(F46)+(F52)
B15 : (F5)+(F12)+(F17)-2(F32)+(F33)-2(F48)-2(F56)

Matrix :
859173/500000 153921/125000 109441/62500 -41997/250000 -315289/1000000 -42353/46875 -508089/1000000 1693181/1000000 -3267/5000 -19611/25000 474107/500000 -12301/250000 -281761/1000000 319463/500000 221497/750000
153921/125000 497951/500000 1307629/1000000 -22163/125000 -648/3125 -711353/1000000 -303717/1000000 10497/8000 -61337/125000 -15657/25000 210379/250000 -15523/500000 -37601/200000 350629/1000000 645493/3000000
109441/62500 1307629/1000000 2951261/1000000 -148233/1000000 438641/1000000 -428153/300000 -508809/500000 2758131/1000000 -426059/250000 -922423/1000000 384299/250000 349329/1000000 -240449/500000 907961/500000 309983/300000
-41997/250000 -22163/125000 -148233/1000000 3297/12500 3133/100000 59723/600000 -5443/125000 -187249/1000000 859/31250 105749/1000000 -88223/500000 -129/62500 -2829/125000 32867/500000 593/200000
-315289/1000000 -648/3125 438641/1000000 3133/100000 195409/200000 -909893/3000000 -309063/1000000 301793/500000 -87069/100000 44229/1000000 491261/1000000 417871/1000000 -24467/250000 858389/1000000 1953097/3000000
-42353/46875 -711353/1000000 -428153/300000 59723/600000 -909893/3000000 1196153/1500000 713491/1500000 -2247791/1500000 2911919/3000000 151361/300000 -1014139/1000000 -9741/40000 87241/375000 -875011/1000000 -5362693/9000000
-508089/1000000 -303717/1000000 -508809/500000 -5443/125000 -309063/1000000 713491/1500000 659139/1000000 -958499/1000000 44451/62500 15203/62500 -12001/31250 -12493/62500 183423/1000000 -254133/250000 -1382011/3000000
1693181/1000000 10497/8000 2758131/1000000 -187249/1000000 301793/500000 -2247791/1500000 -958499/1000000 1466441/500000 -1852421/1000000 -936489/1000000 5467/3125 111767/250000 -45733/100000 226413/125000 855953/750000
-3267/5000 -61337/125000 -426059/250000 859/31250 -87069/100000 2911919/3000000 44451/62500 -1852421/1000000 197119/125000 429051/1000000 -32303/25000 -138941/250000 304809/1000000 -763749/500000 -33051/31250
-19611/25000 -15657/25000 -922423/1000000 105749/1000000 44229/1000000 151361/300000 15203/62500 -936489/1000000 429051/1000000 203219/500000 -304047/500000 -1571/50000 69069/500000 -172633/500000 -165833/750000
474107/500000 210379/250000 384299/250000 -88223/500000 491261/1000000 -1014139/1000000 -12001/31250 5467/3125 -32303/25000 -304047/500000 453641/250000 418783/1000000 -118029/500000 41039/62500 2449271/3000000
-12301/250000 -15523/500000 349329/1000000 -129/62500 417871/1000000 -9741/40000 -12493/62500 111767/250000 -138941/250000 -1571/50000 418783/1000000 152931/500000 -1563/20000 496577/1000000 402197/1000000
-281761/1000000 -37601/200000 -240449/500000 -2829/125000 -24467/250000 87241/375000 183423/1000000 -45733/100000 304809/1000000 69069/500000 -118029/500000 -1563/20000 66211/500000 -173247/500000 -572263/3000000
319463/500000 350629/1000000 907961/500000 32867/500000 858389/1000000 -875011/1000000 -254133/250000 226413/125000 -763749/500000 -172633/500000 41039/62500 496577/1000000 -173247/500000 87239/40000 515423/500000
221497/750000 645493/3000000 309983/300000 593/200000 1953097/3000000 -5362693/9000000 -1382011/3000000 855953/750000 -33051/31250 -165833/750000 2449271/3000000 402197/1000000 -572263/3000000 515423/500000 1088837/1500000


--- Term 9 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 54
Matrix dimension : 38

Flags :
F1  : {234, 125}
F2  : {234, 135}
F3  : {234, 125, 135}
F4  : {234, 235}
F5  : {234, 125, 235}
F6  : {234, 135, 235}
F7  : {234, 125, 135, 235}
F8  : {234, 145}
F9  : {234, 125, 145}
F10 : {234, 135, 145}
F11 : {234, 235, 145}
F12 : {234, 125, 235, 145}
F13 : {234, 135, 235, 145}
F14 : {234, 125, 135, 235, 145}
F15 : {234, 245}
F16 : {234, 125, 245}
F17 : {234, 135, 245}
F18 : {234, 125, 135, 245}
F19 : {234, 235, 245}
F20 : {234, 125, 235, 245}
F21 : {234, 135, 235, 245}
F22 : {234, 125, 135, 235, 245}
F23 : {234, 145, 245}
F24 : {234, 125, 145, 245}
F25 : {234, 135, 145, 245}
F26 : {234, 125, 135, 145, 245}
F27 : {234, 235, 145, 245}
F28 : {234, 125, 235, 145, 245}
F29 : {234, 135, 235, 145, 245}
F30 : {234, 125, 135, 235, 145, 245}
F31 : {234, 345}
F32 : {234, 125, 345}
F33 : {234, 135, 345}
F34 : {234, 125, 135, 345}
F35 : {234, 235, 345}
F36 : {234, 125, 235, 345}
F37 : {234, 135, 235, 345}
F38 : {234, 125, 135, 235, 345}
F39 : {234, 145, 345}
F40 : {234, 125, 145, 345}
F41 : {234, 135, 145, 345}
F42 : {234, 125, 135, 145, 345}
F43 : {234, 235, 145, 345}
F44 : {234, 125, 235, 145, 345}
F45 : {234, 135, 235, 145, 345}
F46 : {234, 125, 135, 235, 145, 345}
F47 : {234, 245, 345}
F48 : {234, 125, 245, 345}
F49 : {234, 135, 245, 345}
F50 : {234, 125, 135, 245, 345}
F51 : {234, 145, 245, 345}
F52 : {234, 125, 145, 245, 345}
F53 : {234, 135, 145, 245, 345}
F54 : {234, 125, 135, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F8)
B3  : (F3)-(F9)
B4  : (F3)-(F10)
B5  : (F5)-(F6)
B6  : (F5)-(F16)
B7  : (F5)-(F23)
B8  : (F5)-(F33)
B9  : (F5)-(F39)
B10 : (F7)-(F24)
B11 : (F7)-(F41)
B12 : (F11)-(F17)
B13 : (F11)-(F32)
B14 : (F12)-(F13)
B15 : (F12)-(F18)
B16 : (F12)-(F25)
B17 : (F12)-(F34)
B18 : (F12)-(F40)
B19 : (F14)-(F26)
B20 : (F14)-(F42)
B21 : (F19)-(F35)
B22 : (F19)-(F47)
B23 : (F20)-(F37)
B24 : (F20)-(F51)
B25 : (F21)-(F27)
B26 : (F21)-(F36)
B27 : (F21)-(F43)
B28 : (F21)-(F48)
B29 : (F21)-(F49)
B30 : (F22)-(F28)
B31 : (F22)-(F38)
B32 : (F22)-(F45)
B33 : (F22)-(F52)
B34 : (F22)-(F53)
B35 : (F29)-(F44)
B36 : (F29)-(F50)
B37 : (F4)-2(F15)-(F30)+(F31)+2(F46)-(F54)
B38 : 3(F4)-(F15)+2(F30)-2(F31)+(F46)-3(F54)

Matrix :
12931/200000 -32327/1000000 -4299/200000 10747/1000000 -2611/50000 35169/125000 35169/125000 -2611/50000 -229131/1000000 39931/100000 -39931/200000 110567/250000 -110567/500000 -45939/200000 171711/500000 171711/500000 -45939/200000 -56863/500000 19793/62500 -19793/125000 -310733/1000000 77683/500000 -99681/500000 99681/1000000 69463/500000 -396719/1000000 -396719/1000000 69463/500000 4028/15625 4779/50000 -60441/200000 -60441/200000 4779/50000 6457/31250 -95843/200000 239607/1000000 187307/1250000 0/1
-32327/1000000 12931/200000 10747/1000000 10747/1000000 35169/125000 -229131/1000000 -2611/50000 -229131/1000000 -2611/50000 -39931/200000 -39931/200000 -110567/500000 -110567/500000 171711/500000 -56863/500000 -45939/200000 -56863/500000 -45939/200000 -19793/125000 -19793/125000 77683/500000 -310733/1000000 99681/1000000 -99681/500000 4028/15625 69463/500000 4028/15625 -396719/1000000 -396719/1000000 6457/31250 4779/50000 6457/31250 -60441/200000 -60441/200000 239607/1000000 -95843/200000 -29969/1000000 -449537/5000000
-4299/200000 10747/1000000 274279/200000 -685697/1000000 -70441/200000 213149/500000 213149/500000 -70441/200000 -18523/250000 211/100000 -211/200000 -73507/200000 183767/1000000 -127037/250000 -204087/1000000 -204087/1000000 -127037/250000 142447/200000 -181753/1000000 22719/250000 85743/500000 -85743/1000000 -110359/250000 110359/500000 82157/125000 48541/1000000 48541/1000000 82157/125000 -705797/1000000 -24033/40000 13231/50000 13231/50000 -24033/40000 67241/200000 222189/500000 -222189/1000000 -413591/5000000 0/1
10747/1000000 10747/1000000 -685697/1000000 274279/200000 -18523/250000 -70441/200000 -18523/250000 213149/500000 213149/500000 -211/200000 211/100000 183767/1000000 -73507/200000 142447/200000 -127037/250000 142447/200000 -204087/1000000 -204087/1000000 22719/250000 -181753/1000000 -85743/1000000 -85743/1000000 110359/500000 110359/500000 48541/1000000 -705797/1000000 82157/125000 -705797/1000000 82157/125000 13231/50000 67241/200000 -24033/40000 67241/200000 -24033/40000 -222189/1000000 -222189/1000000 330873/5000000 -124077/2500000
-2611/50000 35169/125000 -70441/200000 -18523/250000 710031/100000 -208149/100000 -2640027/1000000 -1211777/500000 -208149/100000 -1112289/1000000 -2014079/1000000 -5149/40000 -977393/500000 1071609/500000 1102929/1000000 -1720997/1000000 -248217/1000000 -601953/200000 -187887/500000 -706683/500000 9611/25000 -355453/200000 821813/1000000 -2008399/1000000 405387/500000 1191603/1000000 -160273/1000000 -707487/250000 -1976057/1000000 1556077/1000000 103369/200000 536101/500000 -2919697/1000000 -2186147/1000000 37773/250000 -438779/200000 119061/1000000 -1548161/2500000
35169/125000 -229131/1000000 213149/500000 -70441/200000 -208149/100000 710031/100000 531563/250000 -2640027/1000000 -208149/100000 97699/31250 -1112289/1000000 260439/125000 -5149/40000 -601953/200000 1071609/500000 54151/31250 -1720997/1000000 1102929/1000000 89457/50000 -187887/500000 -355453/200000 174103/125000 -2008399/1000000 237317/200000 1191603/1000000 -1976057/1000000 -707487/250000 1481951/500000 405387/500000 103369/200000 -2186147/1000000 -2919697/1000000 1960719/1000000 1556077/1000000 -438779/200000 2042803/1000000 241163/312500 488223/2500000
35169/125000 -2611/50000 213149/500000 -18523/250000 -2640027/1000000 531563/250000 710031/100000 -208149/100000 -1211777/500000 97699/31250 -2014079/1000000 260439/125000 -977393/500000 -1720997/1000000 54151/31250 1071609/500000 -601953/200000 -248217/1000000 89457/50000 -706683/500000 -355453/200000 9611/25000 -2008399/1000000 821813/1000000 1481951/500000 -707487/250000 -1976057/1000000 1191603/1000000 -160273/1000000 1960719/1000000 -2919697/1000000 -2186147/1000000 103369/200000 536101/500000 -438779/200000 37773/250000 302191/312500 -15257/78125
-2611/50000 -229131/1000000 -70441/200000 213149/500000 -1211777/500000 -2640027/1000000 -208149/100000 710031/100000 531563/250000 -1112289/1000000 97699/31250 -5149/40000 260439/125000 -248217/1000000 -1720997/1000000 1102929/1000000 1071609/500000 54151/31250 -187887/500000 89457/50000 9611/25000 174103/125000 821813/1000000 237317/200000 -707487/250000 -160273/1000000 1191603/1000000 405387/500000 1481951/500000 -2919697/1000000 536101/500000 103369/200000 1556077/1000000 1960719/1000000 37773/250000 2042803/1000000 -2501019/5000000 3096323/5000000
-229131/1000000 -2611/50000 -18523/250000 213149/500000 -208149/100000 -208149/100000 -1211777/500000 531563/250000 710031/100000 -2014079/1000000 97699/31250 -977393/500000 260439/125000 1102929/1000000 -601953/200000 -248217/1000000 54151/31250 1071609/500000 -706683/500000 89457/50000 174103/125000 9611/25000 237317/200000 821813/1000000 -1976057/1000000 405387/500000 1481951/500000 -160273/1000000 1191603/1000000 -2186147/1000000 1556077/1000000 1960719/1000000 536101/500000 103369/200000 2042803/1000000 37773/250000 -4453913/5000000 529969/1250000
39931/100000 -39931/200000 211/100000 -211/200000 -1112289/1000000 97699/31250 97699/31250 -1112289/1000000 -2014079/1000000 4173641/1000000 -104341/50000 404309/125000 -404309/250000 -1169211/500000 164093/62500 164093/62500 -1169211/500000 -57413/200000 2530971/1000000 -253097/200000 -124981/50000 124981/100000 -1030017/500000 1030017/1000000 952957/500000 -613393/200000 -613393/200000 952957/500000 23221/20000 145679/125000 -2789237/1000000 -2789237/1000000 145679/125000 324761/200000 -3493567/1000000 1746783/1000000 609407/500000 -1/5000000
-39931/200000 -39931/200000 -211/200000 211/100000 -2014079/1000000 -1112289/1000000 -2014079/1000000 97699/31250 97699/31250 -104341/50000 4173641/1000000 -404309/250000 404309/125000 -57413/200000 -1169211/500000 -57413/200000 164093/62500 164093/62500 -253097/200000 2530971/1000000 124981/100000 124981/100000 1030017/1000000 1030017/1000000 -613393/200000 23221/20000 952957/500000 23221/20000 952957/500000 -2789237/1000000 324761/200000 145679/125000 324761/200000 145679/125000 1746783/1000000 1746783/1000000 -609407/625000 1828221/2500000
110567/250000 -110567/500000 -73507/200000 183767/1000000 -5149/40000 260439/125000 260439/125000 -5149/40000 -977393/500000 404309/125000 -404309/250000 4479433/1000000 -559929/250000 -27911/15625 756973/250000 756973/250000 -27911/15625 -1241587/1000000 2734909/1000000 -683727/500000 -167199/62500 167199/125000 -23948/15625 11974/15625 965869/1000000 -3498359/1000000 -3498359/1000000 965869/1000000 2532489/1000000 692711/1000000 -2512013/1000000 -2512013/1000000 692711/1000000 909651/500000 -4518699/1000000 2259349/1000000 1625073/1250000 -1/5000000
-110567/500000 -110567/500000 183767/1000000 -73507/200000 -977393/500000 -5149/40000 -977393/500000 260439/125000 260439/125000 -404309/250000 404309/125000 -559929/250000 4479433/1000000 -1241587/1000000 -27911/15625 -1241587/1000000 756973/250000 756973/250000 -683727/500000 2734909/1000000 167199/125000 167199/125000 11974/15625 11974/15625 -3498359/1000000 2532489/1000000 965869/1000000 2532489/1000000 965869/1000000 -2512013/1000000 909651/500000 692711/1000000 909651/500000 692711/1000000 2259349/1000000 2259349/1000000 -2600117/2500000 156007/200000
-45939/200000 171711/500000 -127037/250000 142447/200000 1071609/500000 -601953/200000 -1720997/1000000 -248217/1000000 1102929/1000000 -1169211/500000 -57413/200000 -27911/15625 -1241587/1000000 2396269/500000 -878949/500000 -217871/125000 -46733/500000 -878949/500000 -711189/500000 -707477/1000000 1410433/1000000 -1046611/500000 809243/500000 -347763/250000 377769/500000 181863/200000 772193/250000 -2013133/500000 -395533/250000 108013/125000 1504353/1000000 63147/31250 -941339/500000 -1242679/500000 113071/62500 -3196311/1000000 -2095501/5000000 -2697043/5000000
171711/500000 -56863/500000 -204087/1000000 -127037/250000 1102929/1000000 1071609/500000 54151/31250 -1720997/1000000 -601953/200000 164093/62500 -1169211/500000 756973/250000 -27911/15625 -878949/500000 2396269/500000 139923/250000 -217871/125000 -878949/500000 425971/200000 -711189/500000 -1046611/500000 170697/250000 -347763/250000 -113717/500000 181863/200000 -395533/250000 -2013133/500000 854771/1000000 377769/500000 1504353/1000000 -1242679/500000 -941339/500000 -169/8000 108013/125000 -3196311/1000000 55487/40000 5452263/5000000 -179473/1250000
171711/500000 -45939/200000 -204087/1000000 142447/200000 -1720997/1000000 54151/31250 1071609/500000 1102929/1000000 -248217/1000000 164093/62500 -57413/200000 756973/250000 -1241587/1000000 -217871/125000 139923/250000 2396269/500000 -878949/500000 -46733/500000 425971/200000 -707477/1000000 -1046611/500000 1410433/1000000 -347763/250000 809243/500000 854771/1000000 -2013133/500000 -395533/250000 181863/200000 772193/250000 -169/8000 -941339/500000 -1242679/500000 1504353/1000000 63147/31250 -3196311/1000000 113071/62500 4734371/5000000 717891/5000000
-45939/200000 -56863/500000 -127037/250000 -204087/1000000 -248217/1000000 -1720997/1000000 -601953/200000 1071609/500000 54151/31250 -1169211/500000 164093/62500 -27911/15625 756973/250000 -46733/500000 -217871/125000 -878949/500000 2396269/500000 139923/250000 -711189/500000 425971/200000 1410433/1000000 170697/250000 809243/500000 -113717/500000 -2013133/500000 772193/250000 181863/200000 377769/500000 854771/1000000 -941339/500000 63147/31250 1504353/1000000 108013/125000 -169/8000 113071/62500 55487/40000 -2396273/2500000 674261/1250000
-56863/500000 -45939/200000 142447/200000 -204087/1000000 -601953/200000 1102929/1000000 -248217/1000000 54151/31250 1071609/500000 -57413/200000 164093/62500 -1241587/1000000 756973/250000 -878949/500000 -878949/500000 -46733/500000 139923/250000 2396269/500000 -707477/1000000 425971/200000 170697/250000 1410433/1000000 -113717/500000 809243/500000 -395533/250000 377769/500000 854771/1000000 772193/250000 181863/200000 -1242679/500000 108013/125000 -169/8000 63147/31250 1504353/1000000 55487/40000 113071/62500 -1678381/2500000 426867/625000
19793/62500 -19793/125000 -181753/1000000 22719/250000 -187887/500000 89457/50000 89457/50000 -187887/500000 -706683/500000 2530971/1000000 -253097/200000 2734909/1000000 -683727/500000 -711189/500000 425971/200000 425971/200000 -711189/500000 -707477/1000000 1979123/1000000 -989561/1000000 -971443/500000 971443/1000000 -1252591/1000000 125259/200000 847283/1000000 -2472051/1000000 -2472051/1000000 847283/1000000 1624767/1000000 656929/1000000 -1877583/1000000 -1877583/1000000 656929/1000000 610327/500000 -293161/100000 293161/200000 2362617/2500000 0/1
-19793/125000 -19793/125000 22719/250000 -181753/1000000 -706683/500000 -187887/500000 -706683/500000 89457/50000 89457/50000 -253097/200000 2530971/1000000 -683727/500000 2734909/1000000 -707477/1000000 -711189/500000 -707477/1000000 425971/200000 425971/200000 -989561/1000000 1979123/1000000 971443/1000000 971443/1000000 125259/200000 125259/200000 -2472051/1000000 1624767/1000000 847283/1000000 1624767/1000000 847283/1000000 -1877583/1000000 610327/500000 656929/1000000 610327/500000 656929/1000000 293161/200000 293161/200000 -3780187/5000000 141757/250000
-310733/1000000 77683/500000 85743/500000 -85743/1000000 9611/25000 -355453/200000 -355453/200000 9611/25000 174103/125000 -124981/50000 124981/100000 -167199/62500 167199/125000 1410433/1000000 -1046611/500000 -1046611/500000 1410433/1000000 170697/250000 -971443/500000 971443/1000000 955591/500000 -955591/1000000 1245481/1000000 -31137/50000 -846317/1000000 1215851/500000 1215851/500000 -846317/1000000 -317077/200000 -326139/500000 92523/50000 92523/50000 -326139/500000 -599091/500000 357509/125000 -357509/250000 -2324759/2500000 0/1
77683/500000 -310733/1000000 -85743/1000000 -85743/1000000 -355453/200000 174103/125000 9611/25000 174103/125000 9611/25000 124981/100000 124981/100000 167199/125000 167199/125000 -1046611/500000 170697/250000 1410433/1000000 170697/250000 1410433/1000000 971443/1000000 971443/1000000 -955591/1000000 955591/500000 -31137/50000 1245481/1000000 -317077/200000 -846317/1000000 -317077/200000 1215851/500000 1215851/500000 -599091/500000 -326139/500000 -599091/500000 92523/50000 92523/50000 -357509/250000 357509/125000 929903/5000000 278971/500000
-99681/500000 99681/1000000 -110359/250000 110359/500000 821813/1000000 -2008399/1000000 -2008399/1000000 821813/1000000 237317/200000 -1030017/500000 1030017/1000000 -23948/15625 11974/15625 809243/500000 -347763/250000 -347763/250000 809243/500000 -113717/500000 -1252591/1000000 125259/200000 1245481/1000000 -31137/50000 744077/500000 -744077/1000000 -134617/100000 846699/500000 846699/500000 -134617/100000 -86807/250000 -240913/500000 1464749/1000000 1464749/1000000 -240913/500000 -982923/1000000 372113/250000 -372113/500000 -304661/500000 0/1
99681/1000000 -99681/500000 110359/500000 110359/500000 -2008399/1000000 237317/200000 821813/1000000 237317/200000 821813/1000000 1030017/1000000 1030017/1000000 11974/15625 11974/15625 -347763/250000 -113717/500000 809243/500000 -113717/500000 809243/500000 125259/200000 125259/200000 -31137/50000 1245481/1000000 -744077/1000000 744077/500000 -86807/250000 -134617/100000 -86807/250000 846699/500000 846699/500000 -982923/1000000 -240913/500000 -982923/1000000 1464749/1000000 1464749/1000000 -372113/500000 372113/250000 609321/5000000 913983/2500000
69463/500000 4028/15625 82157/125000 48541/1000000 405387/500000 1191603/1000000 1481951/500000 -707487/250000 -1976057/1000000 952957/500000 -613393/200000 965869/1000000 -3498359/1000000 377769/500000 181863/200000 854771/1000000 -2013133/500000 -395533/250000 847283/1000000 -2472051/1000000 -846317/1000000 -317077/200000 -134617/100000 -86807/250000 2891433/500000 -2802913/1000000 204557/1000000 -220181/125000 -2802913/1000000 2480463/1000000 -196159/100000 -861877/1000000 -1437227/1000000 -577351/1000000 -463693/500000 -1366519/500000 2012479/2500000 -1955837/2500000
-396719/1000000 69463/500000 48541/1000000 -705797/1000000 1191603/1000000 -1976057/1000000 -707487/250000 -160273/1000000 405387/500000 -613393/200000 23221/20000 -3498359/1000000 2532489/1000000 181863/200000 -395533/250000 -2013133/500000 772193/250000 377769/500000 -2472051/1000000 1624767/1000000 1215851/500000 -846317/1000000 846699/500000 -134617/100000 -2802913/1000000 2891433/500000 344963/250000 204557/1000000 -2802913/1000000 -577351/1000000 2480463/1000000 2357583/1000000 -861877/1000000 -196159/100000 457553/125000 -463693/500000 -1256267/1000000 142873/1000000
-396719/1000000 4028/15625 48541/1000000 82157/125000 -160273/1000000 -707487/250000 -1976057/1000000 1191603/1000000 1481951/500000 -613393/200000 952957/500000 -3498359/1000000 965869/1000000 772193/250000 -2013133/500000 -395533/250000 181863/200000 854771/1000000 -2472051/1000000 847283/1000000 1215851/500000 -317077/200000 846699/500000 -86807/250000 204557/1000000 344963/250000 2891433/500000 -2802913/1000000 -220181/125000 -861877/1000000 2357583/1000000 2480463/1000000 -577351/1000000 -1437227/1000000 457553/125000 -1366519/500000 -556697/500000 -714363/5000000
69463/500000 -396719/1000000 82157/125000 -705797/1000000 -707487/250000 1481951/500000 1191603/1000000 405387/500000 -160273/1000000 952957/500000 23221/20000 965869/1000000 2532489/1000000 -2013133/500000 854771/1000000 181863/200000 377769/500000 772193/250000 847283/1000000 1624767/1000000 -846317/1000000 1215851/500000 -134617/100000 846699/500000 -220181/125000 204557/1000000 -2802913/1000000 2891433/500000 344963/250000 -1437227/1000000 -861877/1000000 -196159/100000 2480463/1000000 2357583/1000000 -463693/500000 457553/125000 56641/2500000 3911673/5000000
4028/15625 -396719/1000000 -705797/1000000 82157/125000 -1976057/1000000 405387/500000 -160273/1000000 1481951/500000 1191603/1000000 23221/20000 952957/500000 2532489/1000000 965869/1000000 -395533/250000 377769/500000 772193/250000 854771/1000000 181863/200000 1624767/1000000 847283/1000000 -317077/200000 1215851/500000 -86807/250000 846699/500000 -2802913/1000000 -2802913/1000000 -220181/125000 344963/250000 2891433/500000 -196159/100000 -577351/1000000 -1437227/1000000 2357583/1000000 2480463/1000000 -1366519/500000 457553/125000 2256377/5000000 799327/1250000
4779/50000 6457/31250 -24033/40000 13231/50000 1556077/1000000 103369/200000 1960719/1000000 -2919697/1000000 -2186147/1000000 145679/125000 -2789237/1000000 692711/1000000 -2512013/1000000 108013/125000 1504353/1000000 -169/8000 -941339/500000 -1242679/500000 656929/1000000 -1877583/1000000 -326139/500000 -599091/500000 -240913/500000 -982923/1000000 2480463/1000000 -577351/1000000 -861877/1000000 -1437227/1000000 -196159/100000 4270879/1000000 -1986013/1000000 -926617/1000000 -1156997/1000000 -1986013/1000000 -397829/500000 -380151/200000 1540181/2500000 -741831/1250000
-60441/200000 4779/50000 13231/50000 67241/200000 103369/200000 -2186147/1000000 -2919697/1000000 536101/500000 1556077/1000000 -2789237/1000000 324761/200000 -2512013/1000000 909651/500000 1504353/1000000 -1242679/500000 -941339/500000 63147/31250 108013/125000 -1877583/1000000 610327/500000 92523/50000 -326139/500000 1464749/1000000 -240913/500000 -196159/100000 2480463/1000000 2357583/1000000 -861877/1000000 -577351/1000000 -1986013/1000000 4270879/1000000 892381/500000 -926617/1000000 -1986013/1000000 2696413/1000000 -397829/500000 -2385163/2500000 262821/2500000
-60441/200000 6457/31250 13231/50000 -24033/40000 536101/500000 -2919697/1000000 -2186147/1000000 103369/200000 1960719/1000000 -2789237/1000000 145679/125000 -2512013/1000000 692711/1000000 63147/31250 -941339/500000 -1242679/500000 1504353/1000000 -169/8000 -1877583/1000000 656929/1000000 92523/50000 -599091/500000 1464749/1000000 -982923/1000000 -861877/1000000 2357583/1000000 2480463/1000000 -196159/100000 -1437227/1000000 -926617/1000000 892381/500000 4270879/1000000 -1986013/1000000 -1156997/1000000 2696413/1000000 -380151/200000 -1061171/1250000 -525641/5000000
4779/50000 -60441/200000 -24033/40000 67241/200000 -2919697/1000000 1960719/1000000 103369/200000 1556077/1000000 536101/500000 145679/125000 324761/200000 692711/1000000 909651/500000 -941339/500000 -169/8000 1504353/1000000 108013/125000 63147/31250 656929/1000000 610327/500000 -326139/500000 92523/50000 -240913/500000 1464749/1000000 -1437227/1000000 -861877/1000000 -577351/1000000 2480463/1000000 2357583/1000000 -1156997/1000000 -926617/1000000 -1986013/1000000 4270879/1000000 892381/500000 -397829/500000 2696413/1000000 113037/5000000 2967323/5000000
6457/31250 -60441/200000 67241/200000 -24033/40000 -2186147/1000000 1556077/1000000 536101/500000 1960719/1000000 103369/200000 324761/200000 145679/125000 909651/500000 692711/1000000 -1242679/500000 108013/125000 63147/31250 -169/8000 1504353/1000000 610327/500000 656929/1000000 -599091/500000 92523/50000 -982923/1000000 1464749/1000000 -577351/1000000 -196159/100000 -1437227/1000000 2357583/1000000 2480463/1000000 -1986013/1000000 -1986013/1000000 -1156997/1000000 892381/500000 4270879/1000000 -380151/200000 2696413/1000000 1689963/5000000 2441681/5000000
-95843/200000 239607/1000000 222189/500000 -222189/1000000 37773/250000 -438779/200000 -438779/200000 37773/250000 2042803/1000000 -3493567/1000000 1746783/1000000 -4518699/1000000 2259349/1000000 113071/62500 -3196311/1000000 -3196311/1000000 113071/62500 55487/40000 -293161/100000 293161/200000 357509/125000 -357509/250000 372113/250000 -372113/500000 -463693/500000 457553/125000 457553/125000 -463693/500000 -1366519/500000 -397829/500000 2696413/1000000 2696413/1000000 -397829/500000 -380151/200000 314189/62500 -314189/125000 -867767/625000 1/5000000
239607/1000000 -95843/200000 -222189/1000000 -222189/1000000 -438779/200000 2042803/1000000 37773/250000 2042803/1000000 37773/250000 1746783/1000000 1746783/1000000 2259349/1000000 2259349/1000000 -3196311/1000000 55487/40000 113071/62500 55487/40000 113071/62500 293161/200000 293161/200000 -357509/250000 357509/125000 -372113/500000 372113/250000 -1366519/500000 -463693/500000 -1366519/500000 457553/125000 457553/125000 -380151/200000 -397829/500000 -380151/200000 2696413/1000000 2696413/1000000 -314189/125000 314189/62500 694213/2500000 26033/31250
187307/1250000 -29969/1000000 -413591/5000000 330873/5000000 119061/1000000 241163/312500 302191/312500 -2501019/5000000 -4453913/5000000 609407/500000 -609407/625000 1625073/1250000 -2600117/2500000 -2095501/5000000 5452263/5000000 4734371/5000000 -2396273/2500000 -1678381/2500000 2362617/2500000 -3780187/5000000 -2324759/2500000 929903/5000000 -304661/500000 609321/5000000 2012479/2500000 -1256267/1000000 -556697/500000 56641/2500000 2256377/5000000 1540181/2500000 -2385163/2500000 -1061171/1250000 113037/5000000 1689963/5000000 -867767/625000 694213/2500000 634377/1250000 -2718761/25000000
0/1 -449537/5000000 0/1 -124077/2500000 -1548161/2500000 488223/2500000 -15257/78125 3096323/5000000 529969/1250000 -1/5000000 1828221/2500000 -1/5000000 156007/200000 -2697043/5000000 -179473/1250000 717891/5000000 674261/1250000 426867/625000 0/1 141757/250000 0/1 278971/500000 0/1 913983/2500000 -1955837/2500000 142873/1000000 -714363/5000000 3911673/5000000 799327/1250000 -741831/1250000 262821/2500000 -525641/5000000 2967323/5000000 2441681/5000000 1/5000000 26033/31250 -2718761/25000000 1087503/5000000


--- Term 10 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 50
Matrix dimension : 18

Flags :
F1  : {134, 234}
F2  : {134, 234, 125}
F3  : {134, 234, 135}
F4  : {134, 234, 125, 135}
F5  : {134, 234, 235}
F6  : {134, 234, 125, 235}
F7  : {134, 234, 135, 235}
F8  : {134, 234, 125, 135, 235}
F9  : {134, 234, 145}
F10 : {134, 234, 125, 145}
F11 : {134, 234, 135, 145}
F12 : {134, 234, 125, 135, 145}
F13 : {134, 234, 235, 145}
F14 : {134, 234, 125, 235, 145}
F15 : {134, 234, 135, 235, 145}
F16 : {134, 234, 125, 135, 235, 145}
F17 : {134, 234, 245}
F18 : {134, 234, 125, 245}
F19 : {134, 234, 135, 245}
F20 : {134, 234, 125, 135, 245}
F21 : {134, 234, 235, 245}
F22 : {134, 234, 125, 235, 245}
F23 : {134, 234, 135, 235, 245}
F24 : {134, 234, 125, 135, 235, 245}
F25 : {134, 234, 145, 245}
F26 : {134, 234, 125, 145, 245}
F27 : {134, 234, 135, 145, 245}
F28 : {134, 234, 125, 135, 145, 245}
F29 : {134, 234, 235, 145, 245}
F30 : {134, 234, 125, 235, 145, 245}
F31 : {134, 234, 135, 235, 145, 245}
F32 : {134, 234, 125, 135, 235, 145, 245}
F33 : {134, 234, 345}
F34 : {134, 234, 125, 345}
F35 : {134, 234, 135, 345}
F36 : {134, 234, 125, 135, 345}
F37 : {134, 234, 235, 345}
F38 : {134, 234, 125, 235, 345}
F39 : {134, 234, 135, 235, 345}
F40 : {134, 234, 125, 135, 235, 345}
F41 : {134, 234, 145, 345}
F42 : {134, 234, 125, 145, 345}
F43 : {134, 234, 235, 145, 345}
F44 : {134, 234, 125, 235, 145, 345}
F45 : {134, 234, 245, 345}
F46 : {134, 234, 125, 245, 345}
F47 : {134, 234, 135, 245, 345}
F48 : {134, 234, 125, 135, 245, 345}
F49 : {134, 234, 145, 245, 345}
F50 : {134, 234, 125, 145, 245, 345}

Basis :
B1  : (F2)
B2  : (F3)+(F5)+(F9)+(F17)
B3  : (F4)+(F6)+(F10)+(F18)
B4  : (F7)+(F25)
B5  : (F8)+(F26)
B6  : (F11)+(F21)
B7  : (F12)+(F22)
B8  : (F13)+(F19)
B9  : (F14)+(F20)
B10 : (F15)+(F23)+(F27)+(F29)
B11 : (F16)+(F24)+(F28)+(F30)
B12 : 2(F1)+2(F31)+13(F32)-15(F33)-4(F34)-(F39)-(F40)-(F49)-(F50)
B13 : 2(F1)+2(F31)-(F32)-(F33)-4(F34)-(F39)-(F40)-(F49)-(F50)
B14 : (F35)+(F37)+(F41)+(F45)
B15 : (F36)+(F38)+(F42)+(F46)
B16 : 2(F1)+2(F31)-(F32)-(F33)-4(F34)+13(F39)-15(F40)+13(F49)-15(F50)
B17 : (F43)+(F47)
B18 : (F44)+(F48)

Matrix :
1102861/1000000 57633/1000000 147299/1000000 11967/250000 113811/1000000 24459/1000000 207273/1000000 32117/62500 6723/125000 42107/500000 9841/100000 -108499/28000000 53099/700000 -11613/200000 87903/1000000 124429/3500000 -340289/1000000 -966109/1000000
57633/1000000 118261/250000 -42009/500000 68867/1000000 76921/1000000 -11/20000 9763/62500 49069/500000 -79373/1000000 -37069/1000000 -144751/1000000 -195387/28000000 405213/7000000 10723/250000 63269/500000 336991/28000000 -136551/1000000 -44101/200000
147299/1000000 -42009/500000 68631/125000 16659/500000 120247/500000 53811/250000 254869/1000000 19039/40000 14669/200000 28013/500000 101521/1000000 -183021/28000000 87151/875000 -168299/1000000 143653/1000000 571909/14000000 -52069/1000000 -261101/250000
11967/250000 68867/1000000 16659/500000 251641/500000 573933/1000000 1419/25000 752303/1000000 333481/1000000 -124261/200000 228387/1000000 -468373/500000 -445233/14000000 872659/3500000 119383/250000 123083/500000 1296437/28000000 174911/1000000 -34377/50000
113811/1000000 76921/1000000 120247/500000 573933/1000000 466869/200000 5071/40000 362337/200000 336583/1000000 -1026913/1000000 -500981/1000000 -248759/125000 -284687/2800000 1269007/1750000 224529/250000 410131/250000 2852499/28000000 168923/200000 -55967/40000
24459/1000000 -11/20000 53811/250000 1419/25000 5071/40000 645101/1000000 45233/200000 1077397/1000000 22061/125000 42871/125000 401773/1000000 36273/14000000 2277/31250 -233347/1000000 -10189/100000 1710887/28000000 -7981/31250 -1854289/1000000
207273/1000000 9763/62500 254869/1000000 752303/1000000 362337/200000 45233/200000 912761/500000 77167/100000 -66533/62500 -113717/1000000 -470411/250000 -126657/1400000 172319/250000 436893/500000 1296463/1000000 3361349/28000000 257/400 -79359/40000
32117/62500 49069/500000 19039/40000 333481/1000000 336583/1000000 1077397/1000000 77167/100000 3183149/1000000 133817/500000 539723/500000 207663/250000 5013/2000000 235257/1000000 -385187/1000000 -10327/31250 2440233/14000000 -132059/200000 -1303837/250000
6723/125000 -79373/1000000 14669/200000 -124261/200000 -1026913/1000000 22061/125000 -66533/62500 133817/500000 130641/125000 50621/500000 857357/500000 834979/14000000 -539477/1400000 -174233/200000 -17807/25000 -891571/28000000 -27061/50000 -176849/1000000
42107/500000 -37069/1000000 28013/500000 228387/1000000 -500981/1000000 42871/125000 -113717/1000000 539723/500000 50621/500000 934413/1000000 136597/250000 848927/28000000 -23689/200000 -50083/250000 -902907/1000000 531043/14000000 -258593/500000 -72663/50000
9841/100000 -144751/1000000 101521/1000000 -468373/500000 -248759/125000 401773/1000000 -470411/250000 207663/250000 857357/500000 136597/250000 61969/20000 127747/1120000 -5002537/7000000 -1517751/1000000 -1605371/1000000 -1247053/28000000 -1125653/1000000 -719307/1000000
-108499/28000000 -195387/28000000 -183021/28000000 -445233/14000000 -284687/2800000 36273/14000000 -126657/1400000 5013/2000000 834979/14000000 848927/28000000 127747/1120000 832917/156800000 -7082699/196000000 -59607/1120000 -2400411/28000000 -741/179200 -1356147/28000000 3643/100000
53099/700000 405213/7000000 87151/875000 872659/3500000 1269007/1750000 2277/31250 172319/250000 235257/1000000 -539477/1400000 -23689/200000 -5002537/7000000 -7082699/196000000 822511/3062500 569827/1750000 492991/875000 8515561/196000000 974017/3500000 -2404833/3500000
-11613/200000 10723/250000 -168299/1000000 119383/250000 224529/250000 -233347/1000000 436893/500000 -385187/1000000 -174233/200000 -50083/250000 -1517751/1000000 -59607/1120000 569827/1750000 105567/125000 683379/1000000 467837/28000000 477901/1000000 104221/250000
87903/1000000 63269/500000 143653/1000000 123083/500000 410131/250000 -10189/100000 1296463/1000000 -10327/31250 -17807/25000 -902907/1000000 -1605371/1000000 -2400411/28000000 492991/875000 683379/1000000 1693367/1000000 51627/1000000 434077/500000 -122459/500000
124429/3500000 336991/28000000 571909/14000000 1296437/28000000 2852499/28000000 1710887/28000000 3361349/28000000 2440233/14000000 -891571/28000000 531043/14000000 -1247053/28000000 -741/179200 8515561/196000000 467837/28000000 51627/1000000 2157817/156800000 1667/560000 -145899/437500
-340289/1000000 -136551/1000000 -52069/1000000 174911/1000000 168923/200000 -7981/31250 257/400 -132059/200000 -27061/50000 -258593/500000 -1125653/1000000 -1356147/28000000 974017/3500000 477901/1000000 434077/500000 1667/560000 1222447/1000000 336321/500000
-966109/1000000 -44101/200000 -261101/250000 -34377/50000 -55967/40000 -1854289/1000000 -79359/40000 -1303837/250000 -176849/1000000 -72663/50000 -719307/1000000 3643/100000 -2404833/3500000 104221/250000 -122459/500000 -145899/437500 336321/500000 1860043/200000


--- Term 11 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 44
Matrix dimension : 27

Flags :
F1  : {134, 234, 135}
F2  : {134, 234, 125, 135}
F3  : {134, 234, 235}
F4  : {134, 234, 125, 235}
F5  : {134, 234, 135, 235}
F6  : {134, 234, 125, 135, 235}
F7  : {134, 234, 145}
F8  : {134, 234, 125, 145}
F9  : {134, 234, 135, 145}
F10 : {134, 234, 125, 135, 145}
F11 : {134, 234, 235, 145}
F12 : {134, 234, 125, 235, 145}
F13 : {134, 234, 135, 235, 145}
F14 : {134, 234, 125, 135, 235, 145}
F15 : {134, 234, 245}
F16 : {134, 234, 125, 245}
F17 : {134, 234, 135, 245}
F18 : {134, 234, 125, 135, 245}
F19 : {134, 234, 235, 245}
F20 : {134, 234, 125, 235, 245}
F21 : {134, 234, 135, 235, 245}
F22 : {134, 234, 125, 135, 235, 245}
F23 : {134, 234, 145, 245}
F24 : {134, 234, 125, 145, 245}
F25 : {134, 234, 135, 145, 245}
F26 : {134, 234, 125, 135, 145, 245}
F27 : {134, 234, 235, 145, 245}
F28 : {134, 234, 125, 235, 145, 245}
F29 : {134, 234, 135, 345}
F30 : {134, 234, 125, 135, 345}
F31 : {134, 234, 235, 345}
F32 : {134, 234, 125, 235, 345}
F33 : {134, 234, 135, 235, 345}
F34 : {134, 234, 125, 135, 235, 345}
F35 : {134, 234, 145, 345}
F36 : {134, 234, 125, 145, 345}
F37 : {134, 234, 235, 145, 345}
F38 : {134, 234, 125, 235, 145, 345}
F39 : {134, 234, 245, 345}
F40 : {134, 234, 125, 245, 345}
F41 : {134, 234, 135, 245, 345}
F42 : {134, 234, 125, 135, 245, 345}
F43 : {134, 234, 145, 245, 345}
F44 : {134, 234, 125, 145, 245, 345}

Basis :
B1  : (F1)-(F3)
B2  : (F1)-(F7)
B3  : (F1)-(F15)
B4  : (F2)-(F4)
B5  : (F2)-(F8)
B6  : (F2)-(F16)
B7  : (F5)-(F23)
B8  : (F6)-(F24)
B9  : (F9)-(F19)
B10 : (F10)-(F20)
B11 : (F11)-(F17)
B12 : (F12)-(F18)
B13 : (F13)-(F21)
B14 : (F13)-(F25)
B15 : (F13)-(F27)
B16 : (F14)-(F22)
B17 : (F14)-(F26)
B18 : (F14)-(F28)
B19 : (F29)-(F31)
B20 : (F29)-(F35)
B21 : (F29)-(F39)
B22 : (F30)-(F32)
B23 : (F30)-(F36)
B24 : (F30)-(F40)
B25 : (F33)+(F34)-(F43)-(F44)
B26 : (F37)-(F41)
B27 : (F38)-(F42)

Matrix :
7168323/1000000 -2417731/1000000 -650859/500000 1593401/1000000 38269/62500 53541/62500 -114353/200000 -281559/500000 151739/1000000 35161/500000 -1886529/1000000 -1508009/1000000 -143091/200000 14077/1000000 -295273/1000000 -10083/62500 -1071091/500000 -84473/1000000 846361/1000000 212969/500000 -1590061/1000000 175609/1000000 164627/500000 -1061883/1000000 -604827/2000000 -310419/200000 -31794/15625
-2417731/1000000 7168323/1000000 -431109/125000 38269/62500 1593401/1000000 -1531181/500000 114353/200000 281559/500000 -151739/1000000 -35161/500000 -1886529/1000000 -1508009/1000000 14077/1000000 -143091/200000 996651/1000000 -1071091/500000 -10083/62500 477597/200000 212969/500000 846361/1000000 158881/500000 164627/500000 175609/1000000 557019/1000000 604827/2000000 -310419/200000 -31794/15625
-650859/500000 -431109/125000 7168323/1000000 53541/62500 -1531181/500000 1593401/1000000 114353/200000 281559/500000 151739/1000000 35161/500000 1886529/1000000 1508009/1000000 -295273/1000000 996651/1000000 -143091/200000 -84473/1000000 477597/200000 -10083/62500 -1590061/1000000 158881/500000 846361/1000000 -1061883/1000000 557019/1000000 175609/1000000 604827/2000000 310419/200000 31794/15625
1593401/1000000 38269/62500 53541/62500 4239319/500000 -594887/250000 -1692727/500000 148129/1000000 98781/1000000 16951/100000 -16919/250000 -369131/200000 -268097/200000 -156011/250000 37261/100000 -516123/1000000 -272411/200000 -267237/1000000 2227219/1000000 407057/1000000 -24137/125000 445509/500000 -115339/200000 153313/250000 -161691/1000000 73049/2000000 -493253/200000 -896249/500000
38269/62500 1593401/1000000 -1531181/500000 -594887/250000 4239319/500000 -542727/200000 -148129/1000000 -98781/1000000 -16951/100000 16919/250000 -369131/200000 -268097/200000 37261/100000 -156011/250000 767557/1000000 -267237/1000000 -272411/200000 -298963/500000 -24137/125000 407057/1000000 -1104979/1000000 153313/250000 -115339/200000 62567/500000 -73049/2000000 -493253/200000 -896249/500000
53541/62500 -1531181/500000 1593401/1000000 -1692727/500000 -542727/200000 4239319/500000 -148129/1000000 -98781/1000000 16951/100000 -16919/250000 369131/200000 268097/200000 -516123/1000000 767557/1000000 -156011/250000 2227219/1000000 -298963/500000 -272411/200000 445509/500000 -1104979/1000000 407057/1000000 -161691/1000000 62567/500000 -115339/200000 -73049/2000000 493253/200000 896249/500000
-114353/200000 114353/200000 114353/200000 148129/1000000 -148129/1000000 -148129/1000000 159153/125000 1444533/1000000 0/1 0/1 0/1 0/1 -543577/1000000 543577/1000000 543577/1000000 -147353/125000 147353/125000 147353/125000 -91523/125000 91523/125000 91523/125000 -754013/1000000 754013/1000000 754013/1000000 1533633/2000000 0/1 0/1
-281559/500000 281559/500000 281559/500000 98781/1000000 -98781/1000000 -98781/1000000 1444533/1000000 98321/40000 0/1 0/1 0/1 0/1 -1227577/1000000 1227577/1000000 1227577/1000000 -318439/500000 318439/500000 318439/500000 -348071/1000000 348071/1000000 348071/1000000 -573893/500000 573893/500000 573893/500000 1909159/2000000 0/1 0/1
151739/1000000 -151739/1000000 151739/1000000 16951/100000 -16951/100000 16951/100000 0/1 0/1 488531/1000000 -3427/62500 0/1 0/1 86257/1000000 -86257/1000000 86257/1000000 39517/200000 -39517/200000 39517/200000 2999/10000 -2999/10000 2999/10000 103873/1000000 -103873/1000000 103873/1000000 0/1 0/1 0/1
35161/500000 -35161/500000 35161/500000 -16919/250000 16919/250000 -16919/250000 0/1 0/1 -3427/62500 10171/200000 0/1 0/1 -76353/1000000 76353/1000000 -76353/1000000 -84201/500000 84201/500000 -84201/500000 -25273/100000 25273/100000 -25273/100000 -18487/200000 18487/200000 -18487/200000 0/1 0/1 0/1
-1886529/1000000 -1886529/1000000 1886529/1000000 -369131/200000 -369131/200000 369131/200000 0/1 0/1 0/1 0/1 672793/125000 1014991/250000 1852887/1000000 1852887/1000000 -1852887/1000000 394257/125000 394257/125000 -394257/125000 -1348051/500000 -1348051/500000 1348051/500000 -665811/500000 -665811/500000 665811/500000 0/1 5922117/1000000 2782757/500000
-1508009/1000000 -1508009/1000000 1508009/1000000 -268097/200000 -268097/200000 268097/200000 0/1 0/1 0/1 0/1 1014991/250000 1651079/500000 718359/500000 718359/500000 -718359/500000 30967/12500 30967/12500 -30967/12500 -2106567/1000000 -2106567/1000000 2106567/1000000 -1033121/1000000 -1033121/1000000 1033121/1000000 0/1 1101649/250000 4343551/1000000
-143091/200000 14077/1000000 -295273/1000000 -156011/250000 37261/100000 -516123/1000000 -543577/1000000 -1227577/1000000 86257/1000000 -76353/1000000 1852887/1000000 718359/500000 1367207/500000 -836281/1000000 -1670251/1000000 725683/1000000 307913/200000 -369059/1000000 -1383289/1000000 -503691/500000 981047/500000 254047/500000 -233393/125000 152243/500000 -879597/2000000 1162531/500000 1960913/1000000
14077/1000000 -143091/200000 996651/1000000 37261/100000 -156011/250000 767557/1000000 543577/1000000 1227577/1000000 -86257/1000000 76353/1000000 1852887/1000000 718359/500000 -836281/1000000 1367207/500000 -227881/1000000 307913/200000 725683/1000000 -1896189/1000000 -503691/500000 -1383289/1000000 428577/1000000 -233393/125000 254047/500000 1054563/1000000 879597/2000000 1162531/500000 1960913/1000000
-295273/1000000 996651/1000000 -143091/200000 -516123/1000000 767557/1000000 -156011/250000 543577/1000000 1227577/1000000 86257/1000000 -76353/1000000 -1852887/1000000 -718359/500000 -1670251/1000000 -227881/1000000 1367207/500000 -369059/1000000 -1896189/1000000 725683/1000000 981047/500000 428577/1000000 -1383289/1000000 152243/500000 1054563/1000000 254047/500000 879597/2000000 -1162531/500000 -1960913/1000000
-10083/62500 -1071091/500000 -84473/1000000 -272411/200000 -267237/1000000 2227219/1000000 -147353/125000 -318439/500000 39517/200000 -84201/500000 394257/125000 30967/12500 725683/1000000 307913/200000 -369059/1000000 692043/125000 -1554601/1000000 -4312861/1000000 25999/25000 -56969/12500 786543/1000000 -246507/1000000 -140477/100000 765819/1000000 -1122729/2000000 52011/15625 105513/31250
-1071091/500000 -10083/62500 477597/200000 -267237/1000000 -272411/200000 -298963/500000 147353/125000 318439/500000 -39517/200000 84201/500000 394257/125000 30967/12500 307913/200000 725683/1000000 -1896189/1000000 -1554601/1000000 692043/125000 165559/500000 -56969/12500 25999/25000 341377/125000 -140477/100000 -246507/1000000 442729/500000 1122729/2000000 52011/15625 105513/31250
-84473/1000000 477597/200000 -10083/62500 2227219/1000000 -298963/500000 -272411/200000 147353/125000 318439/500000 39517/200000 -84201/500000 -394257/125000 -30967/12500 -369059/1000000 -1896189/1000000 725683/1000000 -4312861/1000000 165559/500000 692043/125000 786543/1000000 341377/125000 25999/25000 765819/1000000 442729/500000 -246507/1000000 1122729/2000000 -52011/15625 -105513/31250
846361/1000000 212969/500000 -1590061/1000000 407057/1000000 -24137/125000 445509/500000 -91523/125000 -348071/1000000 2999/10000 -25273/100000 -1348051/500000 -2106567/1000000 -1383289/1000000 -503691/500000 981047/500000 25999/25000 -56969/12500 786543/1000000 577917/125000 -453873/500000 -42243/25000 356789/250000 337569/1000000 -600791/1000000 -1099/3200 -3038467/1000000 -289283/100000
212969/500000 846361/1000000 158881/500000 -24137/125000 407057/1000000 -1104979/1000000 91523/125000 348071/1000000 -2999/10000 25273/100000 -1348051/500000 -2106567/1000000 -503691/500000 -1383289/1000000 428577/1000000 -56969/12500 25999/25000 341377/125000 -453873/500000 577917/125000 -2025869/1000000 337569/1000000 356789/250000 -581967/500000 1099/3200 -3038467/1000000 -289283/100000
-1590061/1000000 158881/500000 846361/1000000 445509/500000 -1104979/1000000 407057/1000000 91523/125000 348071/1000000 2999/10000 -25273/100000 1348051/500000 2106567/1000000 981047/500000 428577/1000000 -1383289/1000000 786543/1000000 341377/125000 25999/25000 -42243/25000 -2025869/1000000 577917/125000 -600791/1000000 -581967/500000 356789/250000 1099/3200 3038467/1000000 289283/100000
175609/1000000 164627/500000 -1061883/1000000 -115339/200000 153313/250000 -161691/1000000 -754013/1000000 -573893/500000 103873/1000000 -18487/200000 -665811/500000 -1033121/1000000 254047/500000 -233393/125000 152243/500000 -246507/1000000 -140477/100000 765819/1000000 356789/250000 337569/1000000 -600791/1000000 392309/250000 -68369/125000 -841189/1000000 -1005999/2000000 -417631/250000 -1413073/1000000
164627/500000 175609/1000000 557019/1000000 153313/250000 -115339/200000 62567/500000 754013/1000000 573893/500000 -103873/1000000 18487/200000 -665811/500000 -1033121/1000000 -233393/125000 254047/500000 1054563/1000000 -140477/100000 -246507/1000000 442729/500000 337569/1000000 356789/250000 -581967/500000 -68369/125000 392309/250000 -90547/500000 1005999/2000000 -417631/250000 -1413073/1000000
-1061883/1000000 557019/1000000 175609/1000000 -161691/1000000 62567/500000 -115339/200000 754013/1000000 573893/500000 103873/1000000 -18487/200000 665811/500000 1033121/1000000 152243/500000 1054563/1000000 254047/500000 765819/1000000 442729/500000 -246507/1000000 -600791/1000000 -581967/500000 356789/250000 -841189/1000000 -90547/500000 392309/250000 1005999/2000000 417631/250000 1413073/1000000
-604827/2000000 604827/2000000 604827/2000000 73049/2000000 -73049/2000000 -73049/2000000 1533633/2000000 1909159/2000000 0/1 0/1 0/1 0/1 -879597/2000000 879597/2000000 879597/2000000 -1122729/2000000 1122729/2000000 1122729/2000000 -1099/3200 1099/3200 1099/3200 -1005999/2000000 1005999/2000000 1005999/2000000 483227/1000000 0/1 0/1
-310419/200000 -310419/200000 310419/200000 -493253/200000 -493253/200000 493253/200000 0/1 0/1 0/1 0/1 5922117/1000000 1101649/250000 1162531/500000 1162531/500000 -1162531/500000 52011/15625 52011/15625 -52011/15625 -3038467/1000000 -3038467/1000000 3038467/1000000 -417631/250000 -417631/250000 417631/250000 0/1 4865591/500000 48481/8000
-31794/15625 -31794/15625 31794/15625 -896249/500000 -896249/500000 896249/500000 0/1 0/1 0/1 0/1 2782757/500000 4343551/1000000 1960913/1000000 1960913/1000000 -1960913/1000000 105513/31250 105513/31250 -105513/31250 -289283/100000 -289283/100000 289283/100000 -1413073/1000000 -1413073/1000000 1413073/1000000 0/1 48481/8000 296063/50000


--- Term 12 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 45
Matrix dimension : 11

Flags :
F1  : {124, 134, 234}
F2  : {124, 134, 234, 125}
F3  : {124, 134, 234, 135}
F4  : {124, 134, 234, 125, 135}
F5  : {124, 134, 234, 235}
F6  : {124, 134, 234, 125, 235}
F7  : {124, 134, 234, 135, 235}
F8  : {124, 134, 234, 125, 135, 235}
F9  : {124, 134, 234, 145}
F10 : {124, 134, 234, 125, 145}
F11 : {124, 134, 234, 135, 145}
F12 : {124, 134, 234, 125, 135, 145}
F13 : {124, 134, 234, 235, 145}
F14 : {124, 134, 234, 125, 235, 145}
F15 : {124, 134, 234, 135, 235, 145}
F16 : {124, 134, 234, 125, 135, 235, 145}
F17 : {124, 134, 234, 245}
F18 : {124, 134, 234, 125, 245}
F19 : {124, 134, 234, 135, 245}
F20 : {124, 134, 234, 125, 135, 245}
F21 : {124, 134, 234, 235, 245}
F22 : {124, 134, 234, 125, 235, 245}
F23 : {124, 134, 234, 135, 235, 245}
F24 : {124, 134, 234, 125, 135, 235, 245}
F25 : {124, 134, 234, 145, 245}
F26 : {124, 134, 234, 135, 145, 245}
F27 : {124, 134, 234, 235, 145, 245}
F28 : {124, 134, 234, 135, 235, 145, 245}
F29 : {124, 134, 234, 345}
F30 : {124, 134, 234, 125, 345}
F31 : {124, 134, 234, 135, 345}
F32 : {124, 134, 234, 125, 135, 345}
F33 : {124, 134, 234, 235, 345}
F34 : {124, 134, 234, 125, 235, 345}
F35 : {124, 134, 234, 135, 235, 345}
F36 : {124, 134, 234, 125, 135, 235, 345}
F37 : {124, 134, 234, 145, 345}
F38 : {124, 134, 234, 125, 145, 345}
F39 : {124, 134, 234, 235, 145, 345}
F40 : {124, 134, 234, 125, 235, 145, 345}
F41 : {124, 134, 234, 245, 345}
F42 : {124, 134, 234, 125, 245, 345}
F43 : {124, 134, 234, 135, 245, 345}
F44 : {124, 134, 234, 125, 135, 245, 345}
F45 : {124, 134, 234, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F5)
B3  : (F4)+(F6)+(F7)
B4  : 10(F8)-(F12)+2(F16)-(F22)+2(F24)-(F25)+3(F28)-(F35)+2(F36)-(F37)+3(F40)-(F41)+3(F44)-5(F45)
B5  : (F9)+(F17)+(F29)
B6  : (F10)+(F11)+(F18)+(F21)+(F31)+(F33)
B7  : (F13)+(F19)+(F30)
B8  : (F14)+(F15)+(F20)+(F23)+(F32)+(F34)
B9  : 2(F8)+11(F12)+6(F16)+11(F22)+6(F24)-17(F25)-5(F28)+11(F35)+6(F36)-17(F37)-5(F40)-17(F41)-5(F44)-(F45)
B10 : (F26)+(F27)+(F38)+(F39)+(F42)+(F43)
B11 : 6(F8)+5(F12)-10(F16)+5(F22)-10(F24)+5(F25)+13(F28)+5(F35)-10(F36)+5(F37)+13(F40)+5(F41)+13(F44)-3(F45)

Matrix :
72057/125000 -888419/1000000 -452821/1000000 -106749/7000000 665771/1000000 -385179/1000000 75281/1000000 -682051/1000000 -4063/2800000 137561/250000 400489/7000000
-888419/1000000 311311/200000 42447/62500 65971/2800000 -1054131/1000000 551943/1000000 -24209/200000 1053099/1000000 61781/28000000 -3399/4000 -1237513/14000000
-452821/1000000 42447/62500 539199/1000000 2347/200000 -282467/500000 4639/15625 -15479/250000 106993/200000 6143/5600000 -216423/500000 -630929/14000000
-106749/7000000 65971/2800000 2347/200000 83417/196000000 -123009/7000000 1119/109375 -883/437500 36201/2000000 16711554947002561896671/396681469919590086000000000 -205267/14000000 -144308815481415618782081/95203552780701620640000000
665771/1000000 -1054131/1000000 -282467/500000 -123009/7000000 863939/1000000 -226667/500000 84247/1000000 -394891/500000 -401/250000 636689/1000000 463949/7000000
-385179/1000000 551943/1000000 4639/15625 1119/109375 -226667/500000 79671/250000 -9849/200000 454529/1000000 13423/14000000 -92201/250000 -268099/7000000
75281/1000000 -24209/200000 -15479/250000 -883/437500 84247/1000000 -9849/200000 221/10000 -45347/500000 -701/3500000 72143/1000000 104809/14000000
-682051/1000000 1053099/1000000 106993/200000 36201/2000000 -394891/500000 454529/1000000 -45347/500000 408543/500000 49517/28000000 -652757/1000000 -135661/2000000
-4063/2800000 61781/28000000 6143/5600000 16711554947002561896671/396681469919590086000000000 -401/250000 13423/14000000 -701/3500000 49517/28000000 29/3500000 -19701/14000000 -6967/49000000
137561/250000 -3399/4000 -216423/500000 -205267/14000000 636689/1000000 -92201/250000 72143/1000000 -652757/1000000 -19701/14000000 131851/250000 1532487/28000000
400489/7000000 -1237513/14000000 -630929/14000000 -144308815481415618782081/95203552780701620640000000 463949/7000000 -268099/7000000 104809/14000000 -135661/2000000 -6967/49000000 1532487/28000000 637583/112000000


--- Term 13 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 42
Matrix dimension : 27

Flags :
F1  : {124, 134, 234, 125}
F2  : {124, 134, 234, 135}
F3  : {124, 134, 234, 125, 135}
F4  : {124, 134, 234, 235}
F5  : {124, 134, 234, 125, 235}
F6  : {124, 134, 234, 135, 235}
F7  : {124, 134, 234, 145}
F8  : {124, 134, 234, 125, 145}
F9  : {124, 134, 234, 135, 145}
F10 : {124, 134, 234, 125, 135, 145}
F11 : {124, 134, 234, 235, 145}
F12 : {124, 134, 234, 125, 235, 145}
F13 : {124, 134, 234, 135, 235, 145}
F14 : {124, 134, 234, 125, 135, 235, 145}
F15 : {124, 134, 234, 245}
F16 : {124, 134, 234, 125, 245}
F17 : {124, 134, 234, 135, 245}
F18 : {124, 134, 234, 125, 135, 245}
F19 : {124, 134, 234, 235, 245}
F20 : {124, 134, 234, 125, 235, 245}
F21 : {124, 134, 234, 135, 235, 245}
F22 : {124, 134, 234, 125, 135, 235, 245}
F23 : {124, 134, 234, 145, 245}
F24 : {124, 134, 234, 135, 145, 245}
F25 : {124, 134, 234, 235, 145, 245}
F26 : {124, 134, 234, 135, 235, 145, 245}
F27 : {124, 134, 234, 345}
F28 : {124, 134, 234, 125, 345}
F29 : {124, 134, 234, 135, 345}
F30 : {124, 134, 234, 125, 135, 345}
F31 : {124, 134, 234, 235, 345}
F32 : {124, 134, 234, 125, 235, 345}
F33 : {124, 134, 234, 135, 235, 345}
F34 : {124, 134, 234, 125, 135, 235, 345}
F35 : {124, 134, 234, 145, 345}
F36 : {124, 134, 234, 125, 145, 345}
F37 : {124, 134, 234, 235, 145, 345}
F38 : {124, 134, 234, 125, 235, 145, 345}
F39 : {124, 134, 234, 245, 345}
F40 : {124, 134, 234, 125, 245, 345}
F41 : {124, 134, 234, 135, 245, 345}
F42 : {124, 134, 234, 125, 135, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F3)-(F5)
B4  : (F3)-(F6)
B5  : (F7)-(F15)
B6  : (F7)-(F27)
B7  : (F8)-(F9)
B8  : (F8)-(F16)
B9  : (F8)-(F19)
B10 : (F8)-(F29)
B11 : (F8)-(F31)
B12 : (F11)-(F17)
B13 : (F11)-(F28)
B14 : (F12)-(F13)
B15 : (F12)-(F18)
B16 : (F12)-(F21)
B17 : (F12)-(F30)
B18 : (F12)-(F32)
B19 : (F10)-2(F20)-(F22)-2(F23)-(F26)+(F33)+(F34)+3(F35)+(F38)-(F39)
B20 : 3(F10)+(F14)-(F20)+3(F23)+(F26)-2(F33)-(F34)+(F35)-4(F39)-(F42)
B21 : (F24)-(F25)
B22 : (F24)-(F36)
B23 : (F24)-(F37)
B24 : (F24)-(F40)
B25 : (F24)-(F41)
B26 : (F10)-(F14)-(F20)+2(F22)+(F23)+(F26)-(F34)-(F35)-2(F38)+(F42)
B27 : 2(F10)-3(F14)-(F20)+(F22)-(F23)-2(F26)-(F33)+2(F34)-(F38)+(F39)+3(F42)

Matrix :
1275631/500000 -637859/500000 -2897/12500 115857/1000000 -55087/1000000 13799/500000 -584057/1000000 -279209/1000000 -279139/1000000 -23363/40000 431633/500000 1403067/1000000 -87681/125000 -151953/125000 30729/15625 393339/200000 -303851/250000 -93879/125000 999123/2000000 193949/1500000 98713/125000 -1775031/1000000 -1775047/1000000 98741/125000 985327/1000000 -376303/750000 -4823/100000
-637859/500000 637841/250000 115903/1000000 7243/62500 859/31250 13763/500000 -13957/50000 215813/250000 -292047/500000 215817/250000 -584111/1000000 -350809/500000 -43847/62500 1966833/1000000 -75127/100000 -303911/250000 -751171/1000000 -1215563/1000000 -177503/1000000 -2419111/6000000 985257/1000000 197479/250000 492669/500000 -1775169/1000000 -1775173/1000000 193943/1500000 679267/2000000
-2897/12500 115903/1000000 687813/1000000 -3439/10000 -179611/250000 359207/1000000 153917/1000000 -124729/500000 -62369/250000 76961/500000 4777/50000 -370051/1000000 185003/1000000 33069/100000 -62971/125000 -251889/500000 330633/1000000 173077/1000000 -132767/1000000 -207047/6000000 -209803/1000000 95243/200000 476219/1000000 -209861/1000000 -66603/250000 201361/1500000 319/25000
115857/1000000 7243/62500 -3439/10000 68781/100000 359207/1000000 -179609/250000 95557/1000000 30783/200000 47773/500000 -249461/1000000 -249473/1000000 185003/1000000 -185019/500000 173129/1000000 330629/1000000 173081/1000000 -62969/125000 -251879/500000 256519/3000000 -218287/3000000 476203/1000000 -266357/1000000 -52451/250000 -53279/200000 -41969/200000 -299203/3000000 155991/2000000
-55087/1000000 859/31250 -179611/250000 359207/1000000 36697/15625 -117427/100000 -314789/1000000 409073/500000 81819/100000 -787/2500 -125839/250000 213527/250000 -427/1000 -394139/500000 1205807/1000000 1205831/1000000 -39407/50000 -417529/1000000 94987/300000 41009/500000 49959/100000 -1131141/1000000 -1131151/1000000 49973/100000 12631/20000 -95527/300000 -30541/1000000
13799/500000 13763/500000 359207/1000000 -179609/250000 -117427/100000 2348589/1000000 -251699/500000 -314783/1000000 -251687/500000 163631/200000 818181/1000000 -427/1000 427037/500000 -417649/1000000 -78813/100000 -208769/500000 241153/200000 60289/50000 -153061/750000 1041469/6000000 -1131107/1000000 315709/500000 62449/125000 315753/500000 62461/125000 354613/1500000 -1109713/6000000
-584057/1000000 -13957/50000 153917/1000000 95557/1000000 -314789/1000000 -251699/500000 1549223/500000 319579/1000000 -230701/250000 -1087827/500000 159777/500000 -486241/1000000 175259/500000 2511/8000 -346023/500000 -671699/1000000 113031/200000 371317/1000000 -272827/1500000 -24949/2000000 -127/320 63259/100000 30573/50000 -31407/200000 -222137/1000000 223733/1200000 -25743/2000000
-279209/1000000 215813/250000 -124729/500000 30783/200000 409073/500000 -314783/1000000 319579/1000000 193653/62500 -639133/1000000 -922781/1000000 319553/1000000 135657/1000000 -121557/250000 185701/500000 313787/1000000 113301/1000000 -671669/1000000 -692043/1000000 240029/3000000 -728407/6000000 31629/50000 -27757/125000 -3139/20000 -234033/500000 -79389/200000 -120221/1200000 360439/3000000
-279139/1000000 -292047/500000 -62369/250000 47773/500000 81819/100000 -251687/500000 -230701/250000 -639133/1000000 3098461/1000000 319553/1000000 -1087821/500000 5429/40000 175277/500000 -2687/4000 113393/1000000 313887/1000000 92841/250000 565209/1000000 26689/1200000 74059/500000 -468049/1000000 -78517/500000 -3471/15625 1977/3125 305753/500000 -12223/3000000 -129917/1000000
-23363/40000 215817/250000 76961/500000 -249461/1000000 -787/2500 163631/200000 -1087827/500000 -922781/1000000 319553/1000000 3098459/1000000 -79893/125000 -243129/500000 135671/1000000 565247/1000000 -67171/100000 -173021/250000 156907/500000 22663/200000 -201173/1200000 -467177/6000000 -156967/1000000 152869/250000 632617/1000000 -198481/500000 -468087/1000000 39313/240000 93337/2000000
431633/500000 -584111/1000000 4777/50000 -249473/1000000 -125839/250000 818181/1000000 159777/500000 319553/1000000 -1087821/500000 -79893/125000 387309/125000 43823/125000 13571/100000 -692131/1000000 74281/200000 2261/4000 113367/1000000 19617/62500 163/1600 401627/3000000 -222127/1000000 -79391/200000 -468087/1000000 152881/250000 31633/50000 -4313/50000 -10057/93750
1403067/1000000 -350809/500000 -370051/1000000 185003/1000000 213527/250000 -427/1000 -486241/1000000 135657/1000000 5429/40000 -243129/500000 43823/125000 1405363/1000000 -351299/500000 -1190471/1000000 1951841/1000000 975939/500000 -74391/62500 -761369/1000000 586231/1200000 126683/1000000 3091/4000 -1741263/1000000 -1741279/1000000 96621/125000 15133/15625 -984283/2000000 -94137/2000000
-87681/125000 -43847/62500 185003/1000000 -185019/500000 -427/1000 427037/500000 175259/500000 -121557/250000 175277/500000 135671/1000000 13571/100000 -351299/500000 1405303/1000000 -761547/1000000 -7439/6250 -152277/200000 1951767/1000000 487947/250000 -944401/3000000 401683/1500000 -1741201/1000000 484153/500000 386377/500000 193687/200000 386447/500000 365463/1000000 -68611/240000
-151953/125000 1966833/1000000 33069/100000 173129/1000000 -394139/500000 -417649/1000000 2511/8000 185701/500000 -2687/4000 565247/1000000 -692131/1000000 -1190471/1000000 -761547/1000000 299721/100000 -59201/40000 -194787/100000 -381187/500000 -739999/500000 -8373/25000 -3228143/6000000 1084343/1000000 1388409/1000000 328537/200000 -2430607/1000000 -309109/125000 544517/2000000 1329629/3000000
30729/15625 -75127/100000 -62971/125000 330629/1000000 1205807/1000000 -78813/100000 -346023/500000 313787/1000000 113393/1000000 -67171/100000 74281/200000 1951841/1000000 -7439/6250 -59201/40000 1498461/500000 2672839/1000000 -121721/62500 -147971/100000 1404167/2000000 155741/1500000 2221/1600 -1236317/500000 -2430393/1000000 788127/1000000 1084389/1000000 -4319279/6000000 6383/3000000
393339/200000 -303911/250000 -251889/500000 173081/1000000 1205831/1000000 -208769/500000 -671699/1000000 113301/1000000 313887/1000000 -173021/250000 2261/4000 975939/500000 -152277/200000 -194787/100000 2672839/1000000 2997027/1000000 -295951/200000 -152431/200000 2009063/3000000 1517219/6000000 787843/1000000 -1215209/500000 -2472703/1000000 1388451/1000000 328539/200000 -501061/750000 -66953/500000
-303851/250000 -751171/1000000 330633/1000000 -62969/125000 -39407/50000 241153/200000 113031/200000 -671669/1000000 92841/250000 156907/500000 113367/1000000 -74391/62500 1951767/1000000 -381187/500000 -121721/62500 -295951/200000 749209/250000 2672723/1000000 -258103/500000 79389/250000 -303787/125000 2053/1250 1388151/1000000 542137/500000 49251/62500 1750967/3000000 -1083323/3000000
-93879/125000 -1215563/1000000 173077/1000000 -251879/500000 -417529/1000000 60289/50000 371317/1000000 -692043/1000000 565209/1000000 22663/200000 19617/62500 -761369/1000000 487947/250000 -739999/500000 -147971/100000 -152431/200000 2672723/1000000 93653/31250 -110149/300000 1302589/3000000 -618147/250000 216821/200000 787827/1000000 1642599/1000000 694181/500000 83929/187500 -35627/80000
999123/2000000 -177503/1000000 -132767/1000000 256519/3000000 94987/300000 -153061/750000 -272827/1500000 240029/3000000 26689/1200000 -201173/1200000 163/1600 586231/1200000 -944401/3000000 -8373/25000 1404167/2000000 2009063/3000000 -258103/500000 -110149/300000 6436049/36000000 159911/7200000 1101061/3000000 -3748567/6000000 -73369/120000 1090369/6000000 386611/1500000 -146007/800000 155113/36000000
193949/1500000 -2419111/6000000 -207047/6000000 -218287/3000000 41009/500000 1041469/6000000 -24949/2000000 -728407/6000000 74059/500000 -467177/6000000 401627/3000000 126683/1000000 401683/1500000 -3228143/6000000 155741/1500000 1517219/6000000 79389/250000 1302589/3000000 159911/7200000 2125909/18000000 -726963/2000000 -128843/1000000 -287257/1500000 758521/1500000 984649/2000000 -50897/7200000 -310373/3000000
98713/125000 985257/1000000 -209803/1000000 476203/1000000 49959/100000 -1131107/1000000 -127/320 31629/50000 -468049/1000000 -156967/1000000 -222127/1000000 3091/4000 -1741201/1000000 1084343/1000000 2221/1600 787843/1000000 -303787/125000 -618147/250000 1101061/3000000 -726963/2000000 442963/200000 -1106073/1000000 -169937/200000 -672197/500000 -1106267/1000000 -103817/240000 379267/1000000
-1775031/1000000 197479/250000 95243/200000 -266357/1000000 -1131141/1000000 315709/500000 63259/100000 -27757/125000 -78517/500000 152869/250000 -79391/200000 -1741263/1000000 484153/500000 1388409/1000000 -1236317/500000 -1215209/500000 2053/1250 216821/200000 -3748567/6000000 -128843/1000000 -1106073/1000000 553719/250000 21917/10000 -849951/1000000 -138291/125000 3799757/6000000 30329/1000000
-1775047/1000000 492669/500000 476219/1000000 -52451/250000 -1131151/1000000 62449/125000 30573/50000 -3139/20000 -3471/15625 632617/1000000 -468087/1000000 -1741279/1000000 386377/500000 328537/200000 -2430393/1000000 -2472703/1000000 1388151/1000000 787827/1000000 -73369/120000 -287257/1500000 -169937/200000 21917/10000 442983/200000 -1106357/1000000 -1344489/1000000 3664279/6000000 177717/2000000
98741/125000 -1775169/1000000 -209861/1000000 -53279/200000 49973/100000 315753/500000 -31407/200000 -234033/500000 1977/3125 -198481/500000 152881/250000 96621/125000 193687/200000 -2430607/1000000 788127/1000000 1388451/1000000 542137/500000 1642599/1000000 1090369/6000000 758521/1500000 -672197/500000 -849951/1000000 -1106357/1000000 110753/50000 34248/15625 -239229/2000000 -2593069/6000000
985327/1000000 -1775173/1000000 -66603/250000 -41969/200000 12631/20000 62461/125000 -222137/1000000 -79389/200000 305753/500000 -468087/1000000 31633/50000 15133/15625 386447/500000 -309109/125000 1084389/1000000 328539/200000 49251/62500 694181/500000 386611/1500000 984649/2000000 -1106267/1000000 -138291/125000 -1344489/1000000 34248/15625 221507/100000 -120433/600000 -98303/240000
-376303/750000 193943/1500000 201361/1500000 -299203/3000000 -95527/300000 354613/1500000 223733/1200000 -120221/1200000 -12223/3000000 39313/240000 -4313/50000 -984283/2000000 365463/1000000 544517/2000000 -4319279/6000000 -501061/750000 1750967/3000000 83929/187500 -146007/800000 -50897/7200000 -103817/240000 3799757/6000000 3664279/6000000 -239229/2000000 -120433/600000 22763/120000 -227839/12000000
-4823/100000 679267/2000000 319/25000 155991/2000000 -30541/1000000 -1109713/6000000 -25743/2000000 360439/3000000 -129917/1000000 93337/2000000 -10057/93750 -94137/2000000 -68611/240000 1329629/3000000 6383/3000000 -66953/500000 -1083323/3000000 -35627/80000 155113/36000000 -310373/3000000 379267/1000000 30329/1000000 177717/2000000 -2593069/6000000 -98303/240000 -227839/12000000 3394729/36000000

#Sharp Graphs (Complicated Case (2))
#1: Order 6 : Edges = {134, 234, 125, 135, 235, 145, 245, 126, 136, 236, 146, 246, 356, 456}
#2: Order 6 : Edges = {234, 125, 135, 145, 126, 136, 146, 246, 346, 256, 356, 456}
#3: Order 6 : Edges = {234, 125, 135, 145, 126, 136, 146, 256, 356, 456}
#4: Order 6 : Edges = {126, 136, 236, 146, 246, 346, 156, 256, 356, 456}
#5: Order 6 : Edges = {136, 236, 146, 246, 346, 156, 256, 356, 456}
#6: Order 6 : Edges = {146, 246, 346, 156, 256, 356, 456}
#7: Order 6 : Edges = {156, 256, 356, 456}
#8: Order 6 : Edges = {256, 356, 456}
#9: Order 6 : Edges = {}
#10: Order 6 : Edges = {245, 345, 126, 136, 236, 146, 246, 346, 156, 256, 356}
#11: Order 6 : Edges = {245, 345, 126, 136, 146, 156}
#12: Order 6 : Edges = {145, 245, 345, 126, 136, 236, 146, 246, 346, 156, 256, 356}
#13: Order 6 : Edges = {145, 245, 345, 146, 246, 346, 156, 256, 356}
#14: Order 6 : Edges = {135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 356, 456}
#15: Order 6 : Edges = {135, 235, 145, 245, 345, 136, 236, 146, 246, 346, 156, 256}
#16: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346, 456}
#17: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346}



==> K4+H-08-prf.txt <==
#Density : 5/9

Program                       : DensityChecker

Order of subgraphs H          : 6
Number of forbidden graphs    : 2
Forbidden graphs              :
4 : {123, 124, 134, 234}
6 : {123, 124, 134, 125, 135, 236, 146, 246, 156, 256, 456}
Forbid only induced subgraphs : no
Number of terms               : 13


--- Term 1 ---

Order of type    : 0
Order of flags   : 3
Number of flags  : 2
Matrix dimension : 1

Flags :
F1 : {}
F2 : {123}

Basis :
B1 : 5(F1)-4(F2)

Matrix :
2266526249504806188760921/70286997951377368363125000000


--- Term 2 ---

Order of type    : 1
Order of flags   : 3
Number of flags  : 2
Matrix dimension : 1

Flags :
F1 : {}
F2 : {123}

Basis :
B1 : 5(F1)-4(F2)

Matrix :
3709110827928174155121517/140573995902754736726250000000


--- Term 3 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 11
Matrix dimension : 5

Flags :
F1  : {}
F2  : {124}
F3  : {134}
F4  : {124, 134}
F5  : {234}
F6  : {124, 234}
F7  : {134, 234}
F8  : {124, 134, 234}
F9  : {123, 124}
F10 : {123, 124, 134}
F11 : {123, 124, 234}

Basis :
B1 : 456(F1)+94(F2)+21(F4)+21(F6)+29(F7)-333(F8)-65(F9)+42(F10)+42(F11)
B2 : 188(F1)+915(F2)-30(F4)-30(F6)-671(F7)+56(F8)-117(F9)-60(F10)-60(F11)
B3 : (F3)+(F5)
B4 : 42(F1)-30(F2)+1181(F4)+1181(F6)+22(F7)-50(F8)+52(F9)-576(F10)-576(F11)
B5 : 10(F1)+9(F2)-4(F4)-4(F6)+16(F7)+15(F8)-106(F9)-8(F10)-8(F11)

Matrix :
6833657528435122250203776433/3404637494638658972171887500000000 685022860013740246207533923/764306376347454054977362500000000 -3312/4590625 2060742104260230882067481029/14980404976410099477556305000000000 -22568162020681189005393908953/823099174528027443821775000000000
685022860013740246207533923/764306376347454054977362500000000 8997913/2157961000000 -1562373/1469000000 -130309/431592200000 -11227/829985000
-3312/4590625 -1562373/1469000000 406299/1000000 84188927402681824067112035497/3915912532975819060164480000000000 380823623013582443884255786873/37653005124767490963120000000000
2060742104260230882067481029/14980404976410099477556305000000000 -130309/431592200000 84188927402681824067112035497/3915912532975819060164480000000000 2693923481630040081145405321/59921619905640397910225220000000000 -92607306675150338954951983/52678347169793756404593600000000
-22568162020681189005393908953/823099174528027443821775000000000 -11227/829985000 380823623013582443884255786873/37653005124767490963120000000000 -92607306675150338954951983/52678347169793756404593600000000 599033/1596125000


--- Term 4 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 6
Matrix dimension : 2

Flags :
F1 : {134}
F2 : {124, 134}
F3 : {234}
F4 : {124, 234}
F5 : {123, 124, 134}
F6 : {123, 124, 234}

Basis :
B1 : (F1)-(F3)
B2 : (F2)-(F4)+(F5)-(F6)

Matrix :
539471/250000 2615611667176088517151288099/1700063442512528940000000000
2615611667176088517151288099/1700063442512528940000000000 4389693/4000000


--- Term 5 ---

Order of type    : 3
Order of flags   : 4
Number of flags  : 8
Matrix dimension : 1

Flags :
F1 : {}
F2 : {124}
F3 : {134}
F4 : {124, 134}
F5 : {234}
F6 : {124, 234}
F7 : {134, 234}
F8 : {124, 134, 234}

Basis :
B1 : (F1)-2(F2)-2(F3)+(F4)-2(F5)+(F6)+(F7)-2(F8)

Matrix :
803/25000000


--- Term 6 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 64
Matrix dimension : 8

Flags :
F1  : {}
F2  : {125}
F3  : {135}
F4  : {125, 135}
F5  : {235}
F6  : {125, 235}
F7  : {135, 235}
F8  : {125, 135, 235}
F9  : {145}
F10 : {125, 145}
F11 : {135, 145}
F12 : {125, 135, 145}
F13 : {235, 145}
F14 : {125, 235, 145}
F15 : {135, 235, 145}
F16 : {125, 135, 235, 145}
F17 : {245}
F18 : {125, 245}
F19 : {135, 245}
F20 : {125, 135, 245}
F21 : {235, 245}
F22 : {125, 235, 245}
F23 : {135, 235, 245}
F24 : {125, 135, 235, 245}
F25 : {145, 245}
F26 : {125, 145, 245}
F27 : {135, 145, 245}
F28 : {125, 135, 145, 245}
F29 : {235, 145, 245}
F30 : {125, 235, 145, 245}
F31 : {135, 235, 145, 245}
F32 : {125, 135, 235, 145, 245}
F33 : {345}
F34 : {125, 345}
F35 : {135, 345}
F36 : {125, 135, 345}
F37 : {235, 345}
F38 : {125, 235, 345}
F39 : {135, 235, 345}
F40 : {125, 135, 235, 345}
F41 : {145, 345}
F42 : {125, 145, 345}
F43 : {135, 145, 345}
F44 : {125, 135, 145, 345}
F45 : {235, 145, 345}
F46 : {125, 235, 145, 345}
F47 : {135, 235, 145, 345}
F48 : {125, 135, 235, 145, 345}
F49 : {245, 345}
F50 : {125, 245, 345}
F51 : {135, 245, 345}
F52 : {125, 135, 245, 345}
F53 : {235, 245, 345}
F54 : {125, 235, 245, 345}
F55 : {135, 235, 245, 345}
F56 : {125, 135, 235, 245, 345}
F57 : {145, 245, 345}
F58 : {125, 145, 245, 345}
F59 : {135, 145, 245, 345}
F60 : {125, 135, 145, 245, 345}
F61 : {235, 145, 245, 345}
F62 : {125, 235, 145, 245, 345}
F63 : {135, 235, 145, 245, 345}
F64 : {125, 135, 235, 145, 245, 345}

Basis :
B1 : (F2)+(F3)+(F5)+(F9)+(F17)+(F33)
B2 : (F4)+(F6)+(F7)+(F10)+(F11)+(F18)+(F21)+(F25)+(F35)+(F37)+(F41)+(F49)
B3 : (F8)+(F26)+(F43)+(F53)
B4 : (F13)+(F19)+(F34)
B5 : (F14)+(F15)+(F20)+(F23)+(F27)+(F29)+(F36)+(F38)+(F42)+(F45)+(F50)+(F51)
B6 : (F16)+(F24)+(F28)+(F30)+(F40)+(F44)+(F47)+(F54)+(F55)+(F58)+(F59)+(F61)
B7 : (F31)+(F46)+(F52)
B8 : 2(F1)+2(F12)+2(F22)-(F32)+2(F39)-(F48)-(F56)+2(F57)-(F60)-(F62)-(F63)-4(F64)

Matrix :
22463/1000000 -104941/1000000 13071/200000 13933/250000 6351/500000 9907/500000 13039/500000 -129259/6250000
-104941/1000000 160811/250000 -201489/500000 -69833/200000 -10403/125000 -28377/200000 -2619/15625 25006976792053198991269113301/197459220582195953920000000000
13071/200000 -201489/500000 63849/250000 218749/1000000 209/4000 21989/250000 21027/200000 -248001/3125000
13933/250000 -69833/200000 218749/1000000 10379/50000 8311/200000 77241/1000000 18089/200000 -86107/1250000
6351/500000 -10403/125000 209/4000 8311/200000 61241/1000000 879/500000 10687/500000 -102301/6250000
9907/500000 -28377/200000 21989/250000 77241/1000000 879/500000 30627/500000 35921/1000000 -174043/6250000
13039/500000 -2619/15625 21027/200000 18089/200000 10687/500000 35921/1000000 55647/1000000 -12918/390625
-129259/6250000 25006976792053198991269113301/197459220582195953920000000000 -248001/3125000 -86107/1250000 -102301/6250000 -174043/6250000 -12918/390625 487977/19531250


--- Term 7 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 58
Matrix dimension : 48

Flags :
F1  : {125}
F2  : {135}
F3  : {125, 135}
F4  : {235}
F5  : {125, 235}
F6  : {135, 235}
F7  : {125, 135, 235}
F8  : {145}
F9  : {125, 145}
F10 : {135, 145}
F11 : {235, 145}
F12 : {125, 235, 145}
F13 : {135, 235, 145}
F14 : {125, 135, 235, 145}
F15 : {245}
F16 : {125, 245}
F17 : {135, 245}
F18 : {125, 135, 245}
F19 : {235, 245}
F20 : {135, 235, 245}
F21 : {125, 135, 235, 245}
F22 : {145, 245}
F23 : {125, 145, 245}
F24 : {135, 145, 245}
F25 : {125, 135, 145, 245}
F26 : {235, 145, 245}
F27 : {125, 235, 145, 245}
F28 : {135, 235, 145, 245}
F29 : {125, 135, 235, 145, 245}
F30 : {345}
F31 : {125, 345}
F32 : {135, 345}
F33 : {125, 135, 345}
F34 : {235, 345}
F35 : {125, 235, 345}
F36 : {125, 135, 235, 345}
F37 : {145, 345}
F38 : {125, 145, 345}
F39 : {135, 145, 345}
F40 : {125, 135, 145, 345}
F41 : {235, 145, 345}
F42 : {125, 235, 145, 345}
F43 : {135, 235, 145, 345}
F44 : {125, 135, 235, 145, 345}
F45 : {245, 345}
F46 : {125, 245, 345}
F47 : {135, 245, 345}
F48 : {125, 135, 245, 345}
F49 : {235, 245, 345}
F50 : {125, 235, 245, 345}
F51 : {135, 235, 245, 345}
F52 : {125, 135, 235, 245, 345}
F53 : {125, 145, 245, 345}
F54 : {135, 145, 245, 345}
F55 : {125, 135, 145, 245, 345}
F56 : {235, 145, 245, 345}
F57 : {125, 235, 145, 245, 345}
F58 : {135, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F1)-(F8)
B4  : (F1)-(F15)
B5  : (F1)-(F30)
B6  : (F3)-(F5)
B7  : (F3)-(F6)
B8  : (F3)-(F9)
B9  : (F3)-(F10)
B10 : (F3)-(F16)
B11 : (F3)-(F19)
B12 : (F3)-(F22)
B13 : (F3)-(F32)
B14 : (F3)-(F34)
B15 : (F3)-(F37)
B16 : (F3)-(F45)
B17 : (F7)-(F23)
B18 : (F7)-(F39)
B19 : (F7)-(F49)
B20 : (F11)-(F17)
B21 : (F11)-(F31)
B22 : (F12)-(F13)
B23 : (F12)-(F18)
B24 : (F12)-(F20)
B25 : (F12)-(F24)
B26 : (F12)-(F26)
B27 : (F12)-(F33)
B28 : (F12)-(F35)
B29 : (F12)-(F38)
B30 : (F12)-(F41)
B31 : (F12)-(F46)
B32 : (F12)-(F47)
B33 : (F14)-(F21)
B34 : (F14)-(F25)
B35 : (F14)-(F27)
B36 : (F14)-(F36)
B37 : (F14)-(F40)
B38 : (F14)-(F43)
B39 : (F14)-(F50)
B40 : (F14)-(F51)
B41 : (F14)-(F53)
B42 : (F14)-(F54)
B43 : (F14)-(F56)
B44 : (F28)-(F42)
B45 : (F28)-(F48)
B46 : (F52)-(F55)
B47 : (F44)-(F57)
B48 : (F29)-(F58)

Matrix :
50997/1000000 -102/15625 -102/15625 -12441/500000 -102/15625 -3/8000 -99/25000 -3/100000 -99/25000 4163/1000000 4163/1000000 4163/1000000 -99/25000 -3/100000 -3/8000 4163/1000000 -307/500000 307/500000 -307/500000 57/40000 -89/125000 -3597/500000 8013/1000000 8013/1000000 8013/1000000 1911/200000 -3597/500000 -9193/1000000 -9193/1000000 -9193/1000000 1911/200000 8013/1000000 13529/500000 -44741/1000000 -1023/1000000 1973/200000 1973/200000 1973/200000 -1023/1000000 -44741/1000000 -1023/1000000 13529/500000 -1023/1000000 -399/100000 399/200000 0/1 17447/2000000 0/1
-102/15625 50997/1000000 -12441/500000 -102/15625 -102/15625 -99/25000 -99/25000 4163/1000000 4163/1000000 -3/100000 -99/25000 4163/1000000 -3/100000 -99/25000 4163/1000000 -3/8000 -307/500000 -307/500000 307/500000 -89/125000 -89/125000 8013/1000000 -9193/1000000 -3597/500000 1911/200000 8013/1000000 -9193/1000000 -3597/500000 1911/200000 8013/1000000 -9193/1000000 -9193/1000000 1973/200000 -1023/1000000 -44741/1000000 1973/200000 -1023/1000000 -44741/1000000 1973/200000 1973/200000 -1023/1000000 -1023/1000000 13529/500000 399/200000 -399/100000 17447/2000000 0/1 0/1
-102/15625 -12441/500000 50997/1000000 -102/15625 -102/15625 4163/1000000 4163/1000000 -99/25000 -99/25000 -3/8000 4163/1000000 -99/25000 -3/8000 4163/1000000 -99/25000 -3/100000 307/500000 307/500000 -307/500000 -89/125000 -89/125000 8013/1000000 -9193/1000000 1911/200000 -3597/500000 8013/1000000 -9193/1000000 1911/200000 -3597/500000 8013/1000000 -9193/1000000 -9193/1000000 -1023/1000000 1973/200000 13529/500000 -1023/1000000 1973/200000 13529/500000 -1023/1000000 -1023/1000000 1973/200000 1973/200000 -44741/1000000 399/200000 -399/100000 -17447/2000000 0/1 0/1
-12441/500000 -102/15625 -102/15625 50997/1000000 -102/15625 -3/100000 4163/1000000 -3/8000 4163/1000000 -99/25000 -99/25000 -99/25000 4163/1000000 -3/8000 -3/100000 -99/25000 307/500000 -307/500000 307/500000 57/40000 -89/125000 1911/200000 8013/1000000 8013/1000000 8013/1000000 -3597/500000 1911/200000 -9193/1000000 -9193/1000000 -9193/1000000 -3597/500000 8013/1000000 -44741/1000000 13529/500000 1973/200000 -1023/1000000 -1023/1000000 -1023/1000000 1973/200000 13529/500000 1973/200000 -44741/1000000 1973/200000 -399/100000 399/200000 0/1 -17447/2000000 0/1
-102/15625 -102/15625 -102/15625 -102/15625 50997/1000000 4163/1000000 -3/100000 4163/1000000 -3/8000 4163/1000000 -3/8000 -3/100000 -99/25000 -99/25000 -99/25000 -99/25000 -307/500000 307/500000 307/500000 -89/125000 57/40000 -9193/1000000 1911/200000 -9193/1000000 -9193/1000000 -9193/1000000 8013/1000000 8013/1000000 8013/1000000 -3597/500000 8013/1000000 -3597/500000 -1023/1000000 -1023/1000000 -1023/1000000 -44741/1000000 13529/500000 1973/200000 13529/500000 1973/200000 -44741/1000000 1973/200000 1973/200000 399/200000 399/200000 0/1 0/1 -8723/1000000
-3/8000 -99/25000 4163/1000000 -3/100000 4163/1000000 90689/1000000 4923/125000 -2389/500000 -2827/125000 -179/250000 -179/250000 -2827/125000 -2827/125000 -2389/500000 -17001/250000 -2827/125000 5843/1000000 22871/1000000 5843/1000000 -47/200000 117/1000000 10333/500000 6149/125000 6149/125000 -52591/1000000 -19997/1000000 10333/500000 50129/1000000 -23699/500000 -23699/500000 -19997/1000000 -52591/1000000 3171/1000000 2071/1000000 4573/200000 5919/500000 -1/200000 -1/200000 4573/200000 2071/1000000 -32471/1000000 -11767/1000000 -32471/1000000 -37/500000 37/1000000 24177/2000000 11443/2000000 1511/125000
-99/25000 -99/25000 4163/1000000 4163/1000000 -3/100000 4923/125000 90689/1000000 -2827/125000 -2389/500000 -2827/125000 -2389/500000 -17001/250000 -179/250000 -179/250000 -2827/125000 -2827/125000 22871/1000000 5843/1000000 5843/1000000 117/1000000 -47/200000 50129/1000000 10333/500000 50129/1000000 -23699/500000 -23699/500000 6149/125000 6149/125000 -52591/1000000 -19997/1000000 -52591/1000000 -19997/1000000 5919/500000 -1/200000 -1/200000 3171/1000000 2071/1000000 4573/200000 2071/1000000 4573/200000 -11767/1000000 -32471/1000000 -32471/1000000 37/1000000 37/1000000 24177/2000000 24177/2000000 5721/1000000
-3/100000 4163/1000000 -99/25000 -3/8000 4163/1000000 -2389/500000 -2827/125000 90689/1000000 -179/250000 4923/125000 -2827/125000 4923/125000 -2827/125000 -17001/250000 -2389/500000 -2827/125000 -17279/500000 5843/1000000 22871/1000000 -47/200000 117/1000000 -19997/1000000 6149/125000 -52591/1000000 6149/125000 10333/500000 -19997/1000000 -23699/500000 50129/1000000 -23699/500000 10333/500000 -52591/1000000 2071/1000000 3171/1000000 5919/500000 -32471/1000000 4573/200000 -32471/1000000 -1/200000 -11767/1000000 5919/500000 2071/1000000 -1/200000 -37/500000 37/1000000 -24177/2000000 -11443/2000000 1511/125000
-99/25000 4163/1000000 -99/25000 4163/1000000 -3/8000 -2827/125000 -2389/500000 -179/250000 90689/1000000 -2827/125000 -17001/250000 -2389/500000 4923/125000 -2827/125000 4923/125000 -2827/125000 5843/1000000 -17279/500000 22871/1000000 117/1000000 -47/200000 50129/1000000 -19997/1000000 -23699/500000 50129/1000000 -23699/500000 6149/125000 -52591/1000000 6149/125000 10333/500000 -52591/1000000 10333/500000 -32471/1000000 4573/200000 -32471/1000000 2071/1000000 3171/1000000 5919/500000 -11767/1000000 -1/200000 2071/1000000 5919/500000 -1/200000 37/1000000 37/1000000 -24177/2000000 24177/2000000 -5721/1000000
4163/1000000 -3/100000 -3/8000 -99/25000 4163/1000000 -179/250000 -2827/125000 4923/125000 -2827/125000 90689/1000000 -179/250000 4923/125000 -17001/250000 -2827/125000 -2827/125000 -2389/500000 -17279/500000 22871/1000000 5843/1000000 117/1000000 117/1000000 -52591/1000000 50129/1000000 -19997/1000000 10333/500000 6149/125000 -23699/500000 -19997/1000000 10333/500000 -52591/1000000 50129/1000000 -23699/500000 4573/200000 5919/500000 3171/1000000 -32471/1000000 -1/200000 -11767/1000000 4573/200000 -32471/1000000 5919/500000 -1/200000 2071/1000000 37/1000000 -37/500000 -11443/2000000 -24177/2000000 1511/125000
4163/1000000 -99/25000 4163/1000000 -99/25000 -3/8000 -179/250000 -2389/500000 -2827/125000 -17001/250000 -179/250000 90689/1000000 -2389/500000 -2827/125000 4923/125000 -2827/125000 4923/125000 5843/1000000 22871/1000000 -17279/500000 117/1000000 -47/200000 -23699/500000 -19997/1000000 50129/1000000 -23699/500000 50129/1000000 -52591/1000000 6149/125000 -52591/1000000 10333/500000 6149/125000 10333/500000 4573/200000 -32471/1000000 4573/200000 2071/1000000 -11767/1000000 -1/200000 3171/1000000 5919/500000 2071/1000000 -1/200000 5919/500000 37/1000000 37/1000000 24177/2000000 -24177/2000000 -5721/1000000
4163/1000000 4163/1000000 -99/25000 -99/25000 -3/100000 -2827/125000 -17001/250000 4923/125000 -2389/500000 4923/125000 -2389/500000 90689/1000000 -2827/125000 -2827/125000 -179/250000 -179/250000 -17279/500000 5843/1000000 5843/1000000 117/1000000 -47/200000 -23699/500000 10333/500000 -23699/500000 50129/1000000 50129/1000000 -52591/1000000 -52591/1000000 6149/125000 -19997/1000000 6149/125000 -19997/1000000 -1/200000 5919/500000 5919/500000 -11767/1000000 2071/1000000 -32471/1000000 2071/1000000 -32471/1000000 3171/1000000 4573/200000 4573/200000 37/1000000 37/1000000 -24177/2000000 -24177/2000000 5721/1000000
-99/25000 -3/100000 -3/8000 4163/1000000 -99/25000 -2827/125000 -179/250000 -2827/125000 4923/125000 -17001/250000 -2827/125000 -2827/125000 90689/1000000 -179/250000 4923/125000 -2389/500000 22871/1000000 -17279/500000 5843/1000000 117/1000000 117/1000000 6149/125000 -23699/500000 -19997/1000000 10333/500000 -52591/1000000 50129/1000000 -19997/1000000 10333/500000 6149/125000 -23699/500000 50129/1000000 -32471/1000000 -1/200000 -11767/1000000 4573/200000 5919/500000 3171/1000000 -32471/1000000 4573/200000 -1/200000 5919/500000 2071/1000000 37/1000000 -37/500000 -11443/2000000 24177/2000000 -1511/125000
-3/100000 -99/25000 4163/1000000 -3/8000 -99/25000 -2389/500000 -179/250000 -17001/250000 -2827/125000 -2827/125000 4923/125000 -2827/125000 -179/250000 90689/1000000 -2389/500000 4923/125000 22871/1000000 5843/1000000 -17279/500000 -47/200000 117/1000000 -19997/1000000 -52591/1000000 6149/125000 -52591/1000000 10333/500000 -19997/1000000 50129/1000000 -23699/500000 50129/1000000 10333/500000 6149/125000 2071/1000000 -11767/1000000 -1/200000 4573/200000 -32471/1000000 4573/200000 5919/500000 3171/1000000 -1/200000 2071/1000000 5919/500000 -37/500000 37/1000000 24177/2000000 -11443/2000000 -1511/125000
-3/8000 4163/1000000 -99/25000 -3/100000 -99/25000 -17001/250000 -2827/125000 -2389/500000 4923/125000 -2827/125000 -2827/125000 -179/250000 4923/125000 -2389/500000 90689/1000000 -179/250000 5843/1000000 -17279/500000 5843/1000000 -47/200000 117/1000000 10333/500000 -52591/1000000 -52591/1000000 6149/125000 -19997/1000000 10333/500000 -23699/500000 50129/1000000 50129/1000000 -19997/1000000 6149/125000 -11767/1000000 2071/1000000 -32471/1000000 -1/200000 5919/500000 5919/500000 -32471/1000000 2071/1000000 4573/200000 3171/1000000 4573/200000 -37/500000 37/1000000 -24177/2000000 11443/2000000 -1511/125000
4163/1000000 -3/8000 -3/100000 -99/25000 -99/25000 -2827/125000 -2827/125000 -2827/125000 -2827/125000 -2389/500000 4923/125000 -179/250000 -2389/500000 4923/125000 -179/250000 90689/1000000 5843/1000000 5843/1000000 -17279/500000 117/1000000 117/1000000 -52591/1000000 -23699/500000 10333/500000 -19997/1000000 6149/125000 -23699/500000 10333/500000 -19997/1000000 6149/125000 50129/1000000 50129/1000000 -1/200000 -32471/1000000 2071/1000000 -1/200000 -32471/1000000 2071/1000000 5919/500000 5919/500000 4573/200000 4573/200000 3171/1000000 37/1000000 -37/500000 11443/2000000 -24177/2000000 -1511/125000
-307/500000 -307/500000 307/500000 307/500000 -307/500000 5843/1000000 22871/1000000 -17279/500000 5843/1000000 -17279/500000 5843/1000000 -17279/500000 22871/1000000 22871/1000000 5843/1000000 5843/1000000 483/15625 -161/15625 -161/15625 0/1 0/1 4677/200000 -4677/200000 4677/200000 -4677/200000 -4677/200000 4677/200000 4677/200000 -4677/200000 4677/200000 -4677/200000 4677/200000 -47/500000 -6957/500000 -6957/500000 1763/125000 -47/500000 1763/125000 -47/500000 1763/125000 -6957/500000 -47/500000 -47/500000 0/1 0/1 17919/2000000 17919/2000000 -8959/1000000
307/500000 -307/500000 307/500000 -307/500000 307/500000 22871/1000000 5843/1000000 5843/1000000 -17279/500000 22871/1000000 22871/1000000 5843/1000000 -17279/500000 5843/1000000 -17279/500000 5843/1000000 -161/15625 483/15625 -161/15625 0/1 0/1 -4677/200000 4677/200000 4677/200000 -4677/200000 4677/200000 -4677/200000 4677/200000 -4677/200000 -4677/200000 4677/200000 -4677/200000 1763/125000 -47/500000 1763/125000 -47/500000 -6957/500000 -6957/500000 1763/125000 -47/500000 -47/500000 -6957/500000 -47/500000 0/1 0/1 17919/2000000 -17919/2000000 8959/1000000
-307/500000 307/500000 -307/500000 307/500000 307/500000 5843/1000000 5843/1000000 22871/1000000 22871/1000000 5843/1000000 -17279/500000 5843/1000000 5843/1000000 -17279/500000 5843/1000000 -17279/500000 -161/15625 -161/15625 483/15625 0/1 0/1 4677/200000 4677/200000 -4677/200000 4677/200000 -4677/200000 4677/200000 -4677/200000 4677/200000 -4677/200000 -4677/200000 -4677/200000 -47/500000 1763/125000 -47/500000 -47/500000 1763/125000 -47/500000 -6957/500000 -6957/500000 -47/500000 -47/500000 -6957/500000 0/1 0/1 -17919/2000000 17919/2000000 8959/1000000
57/40000 -89/125000 -89/125000 57/40000 -89/125000 -47/200000 117/1000000 -47/200000 117/1000000 117/1000000 117/1000000 117/1000000 117/1000000 -47/200000 -47/200000 117/1000000 0/1 0/1 0/1 44029/1000000 -11007/500000 437/250000 21581/1000000 21581/1000000 21581/1000000 437/250000 437/250000 -23329/1000000 -23329/1000000 -23329/1000000 437/250000 21581/1000000 277/200000 277/200000 -173/250000 -173/250000 -173/250000 -173/250000 -173/250000 277/200000 -173/250000 277/200000 -173/250000 -451/125000 451/250000 0/1 0/1 0/1
-89/125000 -89/125000 -89/125000 -89/125000 57/40000 117/1000000 -47/200000 117/1000000 -47/200000 117/1000000 -47/200000 -47/200000 117/1000000 117/1000000 117/1000000 117/1000000 0/1 0/1 0/1 -11007/500000 44029/1000000 -23329/1000000 437/250000 -23329/1000000 -23329/1000000 -23329/1000000 21581/1000000 21581/1000000 21581/1000000 437/250000 21581/1000000 437/250000 -173/250000 -173/250000 -173/250000 277/200000 277/200000 -173/250000 277/200000 -173/250000 277/200000 -173/250000 -173/250000 451/250000 451/250000 0/1 0/1 0/1
-3597/500000 8013/1000000 8013/1000000 1911/200000 -9193/1000000 10333/500000 50129/1000000 -19997/1000000 50129/1000000 -52591/1000000 -23699/500000 -23699/500000 6149/125000 -19997/1000000 10333/500000 -52591/1000000 4677/200000 -4677/200000 4677/200000 437/250000 -23329/1000000 691549/250000 -24431/250000 -12533/100000 -12533/100000 -83193/250000 118661/1000000 -24431/250000 -24431/250000 -491/50000 -1890887/1000000 -24431/250000 -18701/250000 38239/1000000 -28067/1000000 52183/1000000 52183/1000000 134469/1000000 -6101/50000 38239/1000000 -6101/50000 -18701/250000 -28067/1000000 -47/250000 -427/50000 0/1 887/40000 0/1
8013/1000000 -9193/1000000 -9193/1000000 8013/1000000 1911/200000 6149/125000 10333/500000 6149/125000 -19997/1000000 50129/1000000 -19997/1000000 10333/500000 -23699/500000 -52591/1000000 -52591/1000000 -23699/500000 -4677/200000 4677/200000 4677/200000 21581/1000000 437/250000 -24431/250000 691549/250000 -491/50000 -491/50000 -24431/250000 -12533/100000 -24431/250000 -24431/250000 -1890887/1000000 -12533/100000 -83193/250000 134469/1000000 134469/1000000 52183/1000000 -18701/250000 38239/1000000 -6101/50000 38239/1000000 -28067/1000000 -18701/250000 -28067/1000000 -6101/50000 -427/50000 1091/125000 0/1 0/1 887/40000
8013/1000000 -3597/500000 1911/200000 8013/1000000 -9193/1000000 6149/125000 50129/1000000 -52591/1000000 -23699/500000 -19997/1000000 50129/1000000 -23699/500000 -19997/1000000 6149/125000 -52591/1000000 10333/500000 4677/200000 4677/200000 -4677/200000 21581/1000000 -23329/1000000 -12533/100000 -491/50000 691549/250000 -83193/250000 -12533/100000 -24431/250000 118661/1000000 -1890887/1000000 -24431/250000 -24431/250000 -491/50000 134469/1000000 -28067/1000000 38239/1000000 52183/1000000 -6101/50000 38239/1000000 52183/1000000 134469/1000000 -6101/50000 -28067/1000000 -18701/250000 -427/50000 -47/250000 887/40000 0/1 0/1
8013/1000000 1911/200000 -3597/500000 8013/1000000 -9193/1000000 -52591/1000000 -23699/500000 6149/125000 50129/1000000 10333/500000 -23699/500000 50129/1000000 10333/500000 -52591/1000000 6149/125000 -19997/1000000 -4677/200000 -4677/200000 4677/200000 21581/1000000 -23329/1000000 -12533/100000 -491/50000 -83193/250000 691549/250000 -12533/100000 -24431/250000 -1890887/1000000 118661/1000000 -24431/250000 -24431/250000 -491/50000 -28067/1000000 134469/1000000 -18701/250000 -6101/50000 52183/1000000 -18701/250000 -6101/50000 -28067/1000000 52183/1000000 134469/1000000 38239/1000000 -427/50000 -47/250000 -887/40000 0/1 0/1
1911/200000 8013/1000000 8013/1000000 -3597/500000 -9193/1000000 -19997/1000000 -23699/500000 10333/500000 -23699/500000 6149/125000 50129/1000000 50129/1000000 -52591/1000000 10333/500000 -19997/1000000 6149/125000 -4677/200000 4677/200000 -4677/200000 437/250000 -23329/1000000 -83193/250000 -24431/250000 -12533/100000 -12533/100000 691549/250000 -1890887/1000000 -24431/250000 -24431/250000 -491/50000 118661/1000000 -24431/250000 38239/1000000 -18701/250000 134469/1000000 -6101/50000 -6101/50000 -28067/1000000 52183/1000000 -18701/250000 52183/1000000 38239/1000000 134469/1000000 -47/250000 -427/50000 0/1 -887/40000 0/1
-3597/500000 -9193/1000000 -9193/1000000 1911/200000 8013/1000000 10333/500000 6149/125000 -19997/1000000 6149/125000 -23699/500000 -52591/1000000 -52591/1000000 50129/1000000 -19997/1000000 10333/500000 -23699/500000 4677/200000 -4677/200000 4677/200000 437/250000 21581/1000000 118661/1000000 -12533/100000 -24431/250000 -24431/250000 -1890887/1000000 691549/250000 -491/50000 -491/50000 -24431/250000 -83193/250000 -12533/100000 -18701/250000 38239/1000000 -6101/50000 134469/1000000 134469/1000000 52183/1000000 -28067/1000000 38239/1000000 -28067/1000000 -18701/250000 -6101/50000 -47/250000 1091/125000 0/1 887/40000 0/1
-9193/1000000 -3597/500000 1911/200000 -9193/1000000 8013/1000000 50129/1000000 6149/125000 -23699/500000 -52591/1000000 -19997/1000000 6149/125000 -52591/1000000 -19997/1000000 50129/1000000 -23699/500000 10333/500000 4677/200000 4677/200000 -4677/200000 -23329/1000000 21581/1000000 -24431/250000 -24431/250000 118661/1000000 -1890887/1000000 -24431/250000 -491/50000 691549/250000 -83193/250000 -12533/100000 -491/50000 -24431/250000 52183/1000000 -6101/50000 38239/1000000 134469/1000000 -28067/1000000 38239/1000000 134469/1000000 52183/1000000 -28067/1000000 -6101/50000 -18701/250000 1091/125000 -47/250000 887/40000 0/1 0/1
-9193/1000000 1911/200000 -3597/500000 -9193/1000000 8013/1000000 -23699/500000 -52591/1000000 50129/1000000 6149/125000 10333/500000 -52591/1000000 6149/125000 10333/500000 -23699/500000 50129/1000000 -19997/1000000 -4677/200000 -4677/200000 4677/200000 -23329/1000000 21581/1000000 -24431/250000 -24431/250000 -1890887/1000000 118661/1000000 -24431/250000 -491/50000 -83193/250000 691549/250000 -12533/100000 -491/50000 -24431/250000 -6101/50000 52183/1000000 -18701/250000 -28067/1000000 134469/1000000 -18701/250000 -28067/1000000 -6101/50000 134469/1000000 52183/1000000 38239/1000000 1091/125000 -47/250000 -887/40000 0/1 0/1
-9193/1000000 8013/1000000 8013/1000000 -9193/1000000 -3597/500000 -23699/500000 -19997/1000000 -23699/500000 10333/500000 -52591/1000000 10333/500000 -19997/1000000 6149/125000 50129/1000000 50129/1000000 6149/125000 4677/200000 -4677/200000 -4677/200000 -23329/1000000 437/250000 -491/50000 -1890887/1000000 -24431/250000 -24431/250000 -491/50000 -24431/250000 -12533/100000 -12533/100000 691549/250000 -24431/250000 118661/1000000 -6101/50000 -6101/50000 -28067/1000000 38239/1000000 -18701/250000 134469/1000000 -18701/250000 52183/1000000 38239/1000000 52183/1000000 134469/1000000 1091/125000 -427/50000 0/1 0/1 -887/40000
1911/200000 -9193/1000000 -9193/1000000 -3597/500000 8013/1000000 -19997/1000000 -52591/1000000 10333/500000 -52591/1000000 50129/1000000 6149/125000 6149/125000 -23699/500000 10333/500000 -19997/1000000 50129/1000000 -4677/200000 4677/200000 -4677/200000 437/250000 21581/1000000 -1890887/1000000 -12533/100000 -24431/250000 -24431/250000 118661/1000000 -83193/250000 -491/50000 -491/50000 -24431/250000 691549/250000 -12533/100000 38239/1000000 -18701/250000 52183/1000000 -28067/1000000 -28067/1000000 -6101/50000 134469/1000000 -18701/250000 134469/1000000 38239/1000000 52183/1000000 -47/250000 1091/125000 0/1 -887/40000 0/1
8013/1000000 -9193/1000000 -9193/1000000 8013/1000000 -3597/500000 -52591/1000000 -19997/1000000 -52591/1000000 10333/500000 -23699/500000 10333/500000 -19997/1000000 50129/1000000 6149/125000 6149/125000 50129/1000000 4677/200000 -4677/200000 -4677/200000 21581/1000000 437/250000 -24431/250000 -83193/250000 -491/50000 -491/50000 -24431/250000 -12533/100000 -24431/250000 -24431/250000 118661/1000000 -12533/100000 691549/250000 -28067/1000000 -28067/1000000 -6101/50000 38239/1000000 -18701/250000 52183/1000000 -18701/250000 134469/1000000 38239/1000000 134469/1000000 52183/1000000 -427/50000 1091/125000 0/1 0/1 -887/40000
13529/500000 1973/200000 -1023/1000000 -44741/1000000 -1023/1000000 3171/1000000 5919/500000 2071/1000000 -32471/1000000 4573/200000 4573/200000 -1/200000 -32471/1000000 2071/1000000 -11767/1000000 -1/200000 -47/500000 1763/125000 -47/500000 277/200000 -173/250000 -18701/250000 134469/1000000 134469/1000000 -28067/1000000 38239/1000000 -18701/250000 52183/1000000 -6101/50000 -6101/50000 38239/1000000 -28067/1000000 399371/500000 -59377/1000000 -39219/250000 -2909/62500 -56059/1000000 -56059/1000000 -39219/250000 -59377/1000000 -56059/1000000 -6113/125000 -56059/1000000 -571/200000 1427/1000000 2269/200000 50509/2000000 2269/200000
-44741/1000000 -1023/1000000 1973/200000 13529/500000 -1023/1000000 2071/1000000 -1/200000 3171/1000000 4573/200000 5919/500000 -32471/1000000 5919/500000 -1/200000 -11767/1000000 2071/1000000 -32471/1000000 -6957/500000 -47/500000 1763/125000 277/200000 -173/250000 38239/1000000 134469/1000000 -28067/1000000 134469/1000000 -18701/250000 38239/1000000 -6101/50000 52183/1000000 -6101/50000 -18701/250000 -28067/1000000 -59377/1000000 399371/500000 -2909/62500 -56059/1000000 -39219/250000 -56059/1000000 -56059/1000000 -6113/125000 -2909/62500 -59377/1000000 -56059/1000000 -571/200000 1427/1000000 -2269/200000 -50509/2000000 2269/200000
-1023/1000000 -44741/1000000 13529/500000 1973/200000 -1023/1000000 4573/200000 -1/200000 5919/500000 -32471/1000000 3171/1000000 4573/200000 5919/500000 -11767/1000000 -1/200000 -32471/1000000 2071/1000000 -6957/500000 1763/125000 -47/500000 -173/250000 -173/250000 -28067/1000000 52183/1000000 38239/1000000 -18701/250000 134469/1000000 -6101/50000 38239/1000000 -18701/250000 -28067/1000000 52183/1000000 -6101/50000 -39219/250000 -2909/62500 399371/500000 -56059/1000000 -56059/1000000 -6113/125000 -39219/250000 -56059/1000000 -2909/62500 -56059/1000000 -59377/1000000 1427/1000000 -571/200000 -50509/2000000 -2269/200000 2269/200000
1973/200000 1973/200000 -1023/1000000 -1023/1000000 -44741/1000000 5919/500000 3171/1000000 -32471/1000000 2071/1000000 -32471/1000000 2071/1000000 -11767/1000000 4573/200000 4573/200000 -1/200000 -1/200000 1763/125000 -47/500000 -47/500000 -173/250000 277/200000 52183/1000000 -18701/250000 52183/1000000 -6101/50000 -6101/50000 134469/1000000 134469/1000000 -28067/1000000 38239/1000000 -28067/1000000 38239/1000000 -2909/62500 -56059/1000000 -56059/1000000 399371/500000 -59377/1000000 -39219/250000 -59377/1000000 -39219/250000 -6113/125000 -56059/1000000 -56059/1000000 1427/1000000 1427/1000000 2269/200000 2269/200000 12627/500000
1973/200000 -1023/1000000 1973/200000 -1023/1000000 13529/500000 -1/200000 2071/1000000 4573/200000 3171/1000000 -1/200000 -11767/1000000 2071/1000000 5919/500000 -32471/1000000 5919/500000 -32471/1000000 -47/500000 -6957/500000 1763/125000 -173/250000 277/200000 52183/1000000 38239/1000000 -6101/50000 52183/1000000 -6101/50000 134469/1000000 -28067/1000000 134469/1000000 -18701/250000 -28067/1000000 -18701/250000 -56059/1000000 -39219/250000 -56059/1000000 -59377/1000000 399371/500000 -2909/62500 -6113/125000 -56059/1000000 -59377/1000000 -2909/62500 -56059/1000000 1427/1000000 1427/1000000 -2269/200000 2269/200000 -12627/500000
1973/200000 -44741/1000000 13529/500000 -1023/1000000 1973/200000 -1/200000 4573/200000 -32471/1000000 5919/500000 -11767/1000000 -1/200000 -32471/1000000 3171/1000000 4573/200000 5919/500000 2071/1000000 1763/125000 -6957/500000 -47/500000 -173/250000 -173/250000 134469/1000000 -6101/50000 38239/1000000 -18701/250000 -28067/1000000 52183/1000000 38239/1000000 -18701/250000 134469/1000000 -6101/50000 52183/1000000 -56059/1000000 -56059/1000000 -6113/125000 -39219/250000 -2909/62500 399371/500000 -56059/1000000 -39219/250000 -56059/1000000 -2909/62500 -59377/1000000 1427/1000000 -571/200000 -50509/2000000 2269/200000 -2269/200000
-1023/1000000 1973/200000 -1023/1000000 1973/200000 13529/500000 4573/200000 2071/1000000 -1/200000 -11767/1000000 4573/200000 3171/1000000 2071/1000000 -32471/1000000 5919/500000 -32471/1000000 5919/500000 -47/500000 1763/125000 -6957/500000 -173/250000 277/200000 -6101/50000 38239/1000000 52183/1000000 -6101/50000 52183/1000000 -28067/1000000 134469/1000000 -28067/1000000 -18701/250000 134469/1000000 -18701/250000 -39219/250000 -56059/1000000 -39219/250000 -59377/1000000 -6113/125000 -56059/1000000 399371/500000 -2909/62500 -59377/1000000 -56059/1000000 -2909/62500 1427/1000000 1427/1000000 2269/200000 -2269/200000 -12627/500000
-44741/1000000 1973/200000 -1023/1000000 13529/500000 1973/200000 2071/1000000 4573/200000 -11767/1000000 -1/200000 -32471/1000000 5919/500000 -32471/1000000 4573/200000 3171/1000000 2071/1000000 5919/500000 1763/125000 -47/500000 -6957/500000 277/200000 -173/250000 38239/1000000 -28067/1000000 134469/1000000 -28067/1000000 -18701/250000 38239/1000000 52183/1000000 -6101/50000 52183/1000000 -18701/250000 134469/1000000 -59377/1000000 -6113/125000 -56059/1000000 -39219/250000 -56059/1000000 -39219/250000 -2909/62500 399371/500000 -56059/1000000 -59377/1000000 -2909/62500 -571/200000 1427/1000000 2269/200000 -50509/2000000 -2269/200000
-1023/1000000 -1023/1000000 1973/200000 1973/200000 -44741/1000000 -32471/1000000 -11767/1000000 5919/500000 2071/1000000 5919/500000 2071/1000000 3171/1000000 -1/200000 -1/200000 4573/200000 4573/200000 -6957/500000 -47/500000 -47/500000 -173/250000 277/200000 -6101/50000 -18701/250000 -6101/50000 52183/1000000 52183/1000000 -28067/1000000 -28067/1000000 134469/1000000 38239/1000000 134469/1000000 38239/1000000 -56059/1000000 -2909/62500 -2909/62500 -6113/125000 -59377/1000000 -56059/1000000 -59377/1000000 -56059/1000000 399371/500000 -39219/250000 -39219/250000 1427/1000000 1427/1000000 -2269/200000 -2269/200000 12627/500000
13529/500000 -1023/1000000 1973/200000 -44741/1000000 1973/200000 -11767/1000000 -32471/1000000 2071/1000000 5919/500000 -1/200000 -1/200000 4573/200000 5919/500000 2071/1000000 3171/1000000 4573/200000 -47/500000 -6957/500000 -47/500000 277/200000 -173/250000 -18701/250000 -28067/1000000 -28067/1000000 134469/1000000 38239/1000000 -18701/250000 -6101/50000 52183/1000000 52183/1000000 38239/1000000 134469/1000000 -6113/125000 -59377/1000000 -56059/1000000 -56059/1000000 -2909/62500 -2909/62500 -56059/1000000 -59377/1000000 -39219/250000 399371/500000 -39219/250000 -571/200000 1427/1000000 -2269/200000 50509/2000000 -2269/200000
-1023/1000000 13529/500000 -44741/1000000 1973/200000 1973/200000 -32471/1000000 -32471/1000000 -1/200000 -1/200000 2071/1000000 5919/500000 4573/200000 2071/1000000 5919/500000 4573/200000 3171/1000000 -47/500000 -47/500000 -6957/500000 -173/250000 -173/250000 -28067/1000000 -6101/50000 -18701/250000 38239/1000000 134469/1000000 -6101/50000 -18701/250000 38239/1000000 134469/1000000 52183/1000000 52183/1000000 -56059/1000000 -56059/1000000 -59377/1000000 -56059/1000000 -56059/1000000 -59377/1000000 -2909/62500 -2909/62500 -39219/250000 -39219/250000 399371/500000 1427/1000000 -571/200000 50509/2000000 -2269/200000 -2269/200000
-399/100000 399/200000 399/200000 -399/100000 399/200000 -37/500000 37/1000000 -37/500000 37/1000000 37/1000000 37/1000000 37/1000000 37/1000000 -37/500000 -37/500000 37/1000000 0/1 0/1 0/1 -451/125000 451/250000 -47/250000 -427/50000 -427/50000 -427/50000 -47/250000 -47/250000 1091/125000 1091/125000 1091/125000 -47/250000 -427/50000 -571/200000 -571/200000 1427/1000000 1427/1000000 1427/1000000 1427/1000000 1427/1000000 -571/200000 1427/1000000 -571/200000 1427/1000000 12967/500000 -12967/1000000 0/1 0/1 0/1
399/200000 -399/100000 -399/100000 399/200000 399/200000 37/1000000 37/1000000 37/1000000 37/1000000 -37/500000 37/1000000 37/1000000 -37/500000 37/1000000 37/1000000 -37/500000 0/1 0/1 0/1 451/250000 451/250000 -427/50000 1091/125000 -47/250000 -47/250000 -427/50000 1091/125000 -47/250000 -47/250000 -427/50000 1091/125000 1091/125000 1427/1000000 1427/1000000 -571/200000 1427/1000000 1427/1000000 -571/200000 1427/1000000 1427/1000000 1427/1000000 1427/1000000 -571/200000 -12967/1000000 12967/500000 0/1 0/1 0/1
0/1 17447/2000000 -17447/2000000 0/1 0/1 24177/2000000 24177/2000000 -24177/2000000 -24177/2000000 -11443/2000000 24177/2000000 -24177/2000000 -11443/2000000 24177/2000000 -24177/2000000 11443/2000000 17919/2000000 17919/2000000 -17919/2000000 0/1 0/1 0/1 0/1 887/40000 -887/40000 0/1 0/1 887/40000 -887/40000 0/1 0/1 0/1 2269/200000 -2269/200000 -50509/2000000 2269/200000 -2269/200000 -50509/2000000 2269/200000 2269/200000 -2269/200000 -2269/200000 50509/2000000 0/1 0/1 24839/800000 0/1 0/1
17447/2000000 0/1 0/1 -17447/2000000 0/1 11443/2000000 24177/2000000 -11443/2000000 24177/2000000 -24177/2000000 -24177/2000000 -24177/2000000 24177/2000000 -11443/2000000 11443/2000000 -24177/2000000 17919/2000000 -17919/2000000 17919/2000000 0/1 0/1 887/40000 0/1 0/1 0/1 -887/40000 887/40000 0/1 0/1 0/1 -887/40000 0/1 50509/2000000 -50509/2000000 -2269/200000 2269/200000 2269/200000 2269/200000 -2269/200000 -50509/2000000 -2269/200000 50509/2000000 -2269/200000 0/1 0/1 0/1 24839/800000 0/1
0/1 0/1 0/1 0/1 -8723/1000000 1511/125000 5721/1000000 1511/125000 -5721/1000000 1511/125000 -5721/1000000 5721/1000000 -1511/125000 -1511/125000 -1511/125000 -1511/125000 -8959/1000000 8959/1000000 8959/1000000 0/1 0/1 0/1 887/40000 0/1 0/1 0/1 0/1 0/1 0/1 -887/40000 0/1 -887/40000 2269/200000 2269/200000 2269/200000 12627/500000 -12627/500000 -2269/200000 -12627/500000 -2269/200000 12627/500000 -2269/200000 -2269/200000 0/1 0/1 0/1 0/1 61097555386647637046363/1967666021426538125000000


--- Term 8 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 56
Matrix dimension : 15

Flags :
F1  : {234}
F2  : {234, 125}
F3  : {234, 135}
F4  : {234, 125, 135}
F5  : {234, 235}
F6  : {234, 125, 235}
F7  : {234, 135, 235}
F8  : {234, 125, 135, 235}
F9  : {234, 145}
F10 : {234, 125, 145}
F11 : {234, 135, 145}
F12 : {234, 125, 135, 145}
F13 : {234, 235, 145}
F14 : {234, 125, 235, 145}
F15 : {234, 135, 235, 145}
F16 : {234, 125, 135, 235, 145}
F17 : {234, 245}
F18 : {234, 125, 245}
F19 : {234, 135, 245}
F20 : {234, 125, 135, 245}
F21 : {234, 235, 245}
F22 : {234, 125, 235, 245}
F23 : {234, 135, 235, 245}
F24 : {234, 125, 135, 235, 245}
F25 : {234, 145, 245}
F26 : {234, 125, 145, 245}
F27 : {234, 135, 145, 245}
F28 : {234, 125, 135, 145, 245}
F29 : {234, 235, 145, 245}
F30 : {234, 125, 235, 145, 245}
F31 : {234, 135, 235, 145, 245}
F32 : {234, 125, 135, 235, 145, 245}
F33 : {234, 345}
F34 : {234, 125, 345}
F35 : {234, 135, 345}
F36 : {234, 125, 135, 345}
F37 : {234, 235, 345}
F38 : {234, 125, 235, 345}
F39 : {234, 135, 235, 345}
F40 : {234, 125, 135, 235, 345}
F41 : {234, 145, 345}
F42 : {234, 125, 145, 345}
F43 : {234, 135, 145, 345}
F44 : {234, 125, 135, 145, 345}
F45 : {234, 235, 145, 345}
F46 : {234, 125, 235, 145, 345}
F47 : {234, 135, 235, 145, 345}
F48 : {234, 125, 135, 235, 145, 345}
F49 : {234, 245, 345}
F50 : {234, 125, 245, 345}
F51 : {234, 135, 245, 345}
F52 : {234, 125, 135, 245, 345}
F53 : {234, 145, 245, 345}
F54 : {234, 125, 145, 245, 345}
F55 : {234, 135, 145, 245, 345}
F56 : {234, 125, 135, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F9)
B3  : (F4)+(F10)+(F11)
B4  : (F6)+(F7)+(F18)+(F25)+(F35)+(F41)
B5  : (F8)+(F26)+(F43)
B6  : (F5)-2(F12)+(F17)+(F32)+(F33)+(F48)+(F56)
B7  : (F13)+(F19)+(F34)
B8  : (F14)+(F15)+(F20)+(F27)+(F36)+(F42)
B9  : (F16)+(F28)+(F44)
B10 : (F21)+(F37)+(F49)
B11 : (F22)+(F39)+(F53)
B12 : (F23)+(F29)+(F38)+(F45)+(F50)+(F51)
B13 : (F24)+(F30)+(F40)+(F47)+(F54)+(F55)
B14 : (F31)+(F46)+(F52)
B15 : (F5)+(F12)+(F17)-2(F32)+(F33)-2(F48)-2(F56)

Matrix :
1186173/500000 214229/200000 2402459/1000000 -49941/200000 -301169/500000 -805173/1000000 -627581/1000000 1367833/1000000 -325961/1000000 -325703/500000 659903/1000000 119147/1000000 -346997/1000000 676513/1000000 509041/3000000
214229/200000 822309/1000000 8673/6250 -325727/1000000 36303/200000 -2516593/3000000 -51921/200000 194609/200000 -543329/1000000 -542467/1000000 21793/31250 -21129/1000000 616967/1000000 83151/125000 5658/15625
2402459/1000000 8673/6250 794753/250000 -519567/1000000 -73693/1000000 -1995193/1500000 -2282/3125 450373/250000 -78657/100000 -182813/200000 585347/500000 18629/125000 314277/1000000 276487/250000 1503443/3000000
-49941/200000 -325727/1000000 -519567/1000000 207831/500000 -68327/200000 157189/375000 3317/62500 -464787/1000000 321103/1000000 239189/1000000 -49631/125000 -1543/62500 -57859/125000 -80849/250000 -674081/3000000
-301169/500000 36303/200000 -73693/1000000 -68327/200000 155171/125000 -1783201/3000000 18597/125000 253951/1000000 -158719/250000 -56699/250000 569013/1000000 -17249/200000 663051/500000 217983/500000 119971/250000
-805173/1000000 -2516593/3000000 -1995193/1500000 157189/375000 -1783201/3000000 1871051/1800000 1817/9375 -3089369/3000000 777711/1000000 1819441/3000000 -909499/1000000 10967/200000 -668809/600000 -2438341/3000000 -325249/600000
-627581/1000000 -51921/200000 -2282/3125 3317/62500 18597/125000 1817/9375 371573/1000000 -177219/500000 5117/62500 156283/1000000 -25047/125000 -45221/500000 187629/1000000 -120669/500000 -1659/40000
1367833/1000000 194609/200000 450373/250000 -464787/1000000 253951/1000000 -3089369/3000000 -177219/500000 1403133/1000000 -675999/1000000 -662107/1000000 855689/1000000 329/15625 328349/500000 50429/62500 450809/1000000
-325961/1000000 -543329/1000000 -78657/100000 321103/1000000 -158719/250000 777711/1000000 5117/62500 -675999/1000000 642021/1000000 83587/200000 -354753/500000 2199/40000 -508531/500000 -37773/62500 -273809/600000
-325703/500000 -542467/1000000 -182813/200000 239189/1000000 -56699/250000 1819441/3000000 156283/1000000 -662107/1000000 83587/200000 94267/250000 -515897/1000000 10481/500000 -105797/200000 -59687/125000 -854611/3000000
659903/1000000 21793/31250 585347/500000 -49631/125000 569013/1000000 -909499/1000000 -25047/125000 855689/1000000 -354753/500000 -515897/1000000 516199/500000 3193/500000 470291/500000 633653/1000000 1493507/3000000
119147/1000000 -21129/1000000 18629/125000 -1543/62500 -17249/200000 10967/200000 -45221/500000 329/15625 2199/40000 10481/500000 3193/500000 146707/1000000 -143679/500000 -1533/50000 -130921/3000000
-346997/1000000 616967/1000000 314277/1000000 -57859/125000 663051/500000 -668809/600000 187629/1000000 328349/500000 -508531/500000 -105797/200000 470291/500000 -143679/500000 88073/40000 830817/1000000 450421/600000
676513/1000000 83151/125000 276487/250000 -80849/250000 217983/500000 -2438341/3000000 -120669/500000 50429/62500 -37773/62500 -59687/125000 633653/1000000 -1533/50000 830817/1000000 408609/500000 629707/1500000
509041/3000000 5658/15625 1503443/3000000 -674081/3000000 119971/250000 -325249/600000 -1659/40000 450809/1000000 -273809/600000 -854611/3000000 1493507/3000000 -130921/3000000 450421/600000 629707/1500000 986113/3000000


--- Term 9 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 54
Matrix dimension : 38

Flags :
F1  : {234, 125}
F2  : {234, 135}
F3  : {234, 125, 135}
F4  : {234, 235}
F5  : {234, 125, 235}
F6  : {234, 135, 235}
F7  : {234, 125, 135, 235}
F8  : {234, 145}
F9  : {234, 125, 145}
F10 : {234, 135, 145}
F11 : {234, 235, 145}
F12 : {234, 125, 235, 145}
F13 : {234, 135, 235, 145}
F14 : {234, 125, 135, 235, 145}
F15 : {234, 245}
F16 : {234, 125, 245}
F17 : {234, 135, 245}
F18 : {234, 125, 135, 245}
F19 : {234, 235, 245}
F20 : {234, 125, 235, 245}
F21 : {234, 135, 235, 245}
F22 : {234, 125, 135, 235, 245}
F23 : {234, 145, 245}
F24 : {234, 125, 145, 245}
F25 : {234, 135, 145, 245}
F26 : {234, 125, 135, 145, 245}
F27 : {234, 235, 145, 245}
F28 : {234, 125, 235, 145, 245}
F29 : {234, 135, 235, 145, 245}
F30 : {234, 125, 135, 235, 145, 245}
F31 : {234, 345}
F32 : {234, 125, 345}
F33 : {234, 135, 345}
F34 : {234, 125, 135, 345}
F35 : {234, 235, 345}
F36 : {234, 125, 235, 345}
F37 : {234, 135, 235, 345}
F38 : {234, 125, 135, 235, 345}
F39 : {234, 145, 345}
F40 : {234, 125, 145, 345}
F41 : {234, 135, 145, 345}
F42 : {234, 125, 135, 145, 345}
F43 : {234, 235, 145, 345}
F44 : {234, 125, 235, 145, 345}
F45 : {234, 135, 235, 145, 345}
F46 : {234, 125, 135, 235, 145, 345}
F47 : {234, 245, 345}
F48 : {234, 125, 245, 345}
F49 : {234, 135, 245, 345}
F50 : {234, 125, 135, 245, 345}
F51 : {234, 145, 245, 345}
F52 : {234, 125, 145, 245, 345}
F53 : {234, 135, 145, 245, 345}
F54 : {234, 125, 135, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F8)
B3  : (F3)-(F9)
B4  : (F3)-(F10)
B5  : (F5)-(F6)
B6  : (F5)-(F16)
B7  : (F5)-(F23)
B8  : (F5)-(F33)
B9  : (F5)-(F39)
B10 : (F7)-(F24)
B11 : (F7)-(F41)
B12 : (F11)-(F17)
B13 : (F11)-(F32)
B14 : (F12)-(F13)
B15 : (F12)-(F18)
B16 : (F12)-(F25)
B17 : (F12)-(F34)
B18 : (F12)-(F40)
B19 : (F14)-(F26)
B20 : (F14)-(F42)
B21 : (F19)-(F35)
B22 : (F19)-(F47)
B23 : (F20)-(F37)
B24 : (F20)-(F51)
B25 : (F21)-(F27)
B26 : (F21)-(F36)
B27 : (F21)-(F43)
B28 : (F21)-(F48)
B29 : (F21)-(F49)
B30 : (F22)-(F28)
B31 : (F22)-(F38)
B32 : (F22)-(F45)
B33 : (F22)-(F52)
B34 : (F22)-(F53)
B35 : (F29)-(F44)
B36 : (F29)-(F50)
B37 : (F4)-2(F15)-(F30)+(F31)+2(F46)-(F54)
B38 : 3(F4)-(F15)+2(F30)-2(F31)+(F46)-3(F54)

Matrix :
2507/40000 -31337/1000000 2187/250000 -2187/500000 34947/1000000 37231/1000000 37231/1000000 34947/1000000 -72179/1000000 72631/1000000 -7263/200000 33111/200000 -82777/1000000 -36081/1000000 22873/200000 22873/200000 -36081/1000000 -19571/250000 88761/1000000 -2219/50000 -90873/1000000 11359/250000 -60659/1000000 30329/1000000 50251/1000000 -156911/1000000 -156911/1000000 50251/1000000 106659/1000000 1593/62500 -2881/31250 -2881/31250 1593/62500 66703/1000000 -74679/500000 74679/1000000 220757/5000000 0/1
-31337/1000000 2507/40000 -2187/500000 -2187/500000 37231/1000000 -72179/1000000 34947/1000000 -72179/1000000 34947/1000000 -7263/200000 -7263/200000 -82777/1000000 -82777/1000000 22873/200000 -19571/250000 -36081/1000000 -19571/250000 -36081/1000000 -2219/50000 -2219/50000 11359/250000 -90873/1000000 30329/1000000 -60659/1000000 106659/1000000 50251/1000000 106659/1000000 -156911/1000000 -156911/1000000 66703/1000000 1593/62500 66703/1000000 -2881/31250 -2881/31250 74679/1000000 -74679/500000 -44151/5000000 -66227/2500000
2187/250000 -2187/500000 89973/40000 -562331/500000 -20443/500000 -242859/1000000 -242859/1000000 -20443/500000 141873/500000 -372599/250000 372599/500000 -14623/15625 14623/31250 -141917/500000 -243887/250000 -243887/250000 -141917/500000 1259383/1000000 -345967/500000 345967/1000000 150171/200000 -375427/1000000 23217/1000000 -1451/125000 753933/1000000 45861/250000 45861/250000 753933/1000000 -468689/500000 -1166841/1000000 51687/500000 51687/500000 -1166841/1000000 531733/500000 880591/1000000 -88059/200000 -1992709/5000000 0/1
-2187/500000 -2187/500000 -562331/500000 89973/40000 141873/500000 -20443/500000 141873/500000 -242859/1000000 -242859/1000000 372599/500000 -372599/250000 14623/31250 -14623/15625 1259383/1000000 -141917/500000 1259383/1000000 -243887/250000 -243887/250000 345967/1000000 -345967/500000 -375427/1000000 -375427/1000000 -1451/125000 -1451/125000 45861/250000 -468689/500000 753933/1000000 -468689/500000 753933/1000000 51687/500000 531733/500000 -1166841/1000000 531733/500000 -1166841/1000000 -88059/200000 -88059/200000 1594167/5000000 -1913/8000
34947/1000000 37231/1000000 -20443/500000 141873/500000 919667/125000 -2002621/1000000 -1738881/500000 -782519/1000000 -2002621/1000000 -652519/500000 -580163/500000 -52521/1000000 -45241/25000 481653/200000 560237/1000000 -390307/500000 -66961/250000 -2311693/1000000 -397927/1000000 -127331/125000 437461/1000000 -759353/500000 535903/500000 -926999/500000 938413/1000000 5829/12500 -191129/1000000 -81487/31250 -129021/200000 -262261/500000 784609/1000000 73803/250000 -340347/250000 -846791/500000 -65067/1000000 -1553497/1000000 193351/5000000 -34893/62500
37231/1000000 -72179/1000000 -242859/1000000 -20443/500000 -2002621/1000000 919667/125000 908187/1000000 -1738881/500000 -2002621/1000000 493073/200000 -652519/500000 931081/500000 -52521/1000000 -2311693/1000000 481653/200000 391649/1000000 -390307/500000 560237/1000000 22134/15625 -397927/1000000 -759353/500000 216249/200000 -926999/500000 48887/62500 5829/12500 -129021/200000 -81487/31250 407817/200000 938413/1000000 784609/1000000 -846791/500000 -340347/250000 249967/100000 -262261/500000 -1553497/1000000 323713/200000 469167/625000 337149/2500000
37231/1000000 34947/1000000 -242859/1000000 141873/500000 -1738881/500000 908187/1000000 919667/125000 -2002621/1000000 -782519/1000000 493073/200000 -580163/500000 931081/500000 -45241/25000 -390307/500000 391649/1000000 481653/200000 -2311693/1000000 -66961/250000 22134/15625 -127331/125000 -759353/500000 437461/1000000 -926999/500000 535903/500000 407817/200000 -81487/31250 -129021/200000 5829/12500 -191129/1000000 249967/100000 -340347/250000 -846791/500000 784609/1000000 73803/250000 -1553497/1000000 -65067/1000000 885527/1000000 -674299/5000000
34947/1000000 -72179/1000000 -20443/500000 -242859/1000000 -782519/1000000 -1738881/500000 -2002621/1000000 919667/125000 908187/1000000 -652519/500000 493073/200000 -52521/1000000 931081/500000 -66961/250000 -390307/500000 560237/1000000 481653/200000 391649/1000000 -397927/1000000 22134/15625 437461/1000000 216249/200000 535903/500000 48887/62500 -81487/31250 -191129/1000000 5829/12500 938413/1000000 407817/200000 -340347/250000 73803/250000 784609/1000000 -262261/500000 249967/100000 -65067/1000000 323713/200000 -259809/500000 2791441/5000000
-72179/1000000 34947/1000000 141873/500000 -242859/1000000 -2002621/1000000 -2002621/1000000 -782519/1000000 908187/1000000 919667/125000 -580163/500000 493073/200000 -45241/25000 931081/500000 560237/1000000 -2311693/1000000 -66961/250000 391649/1000000 481653/200000 -127331/125000 22134/15625 216249/200000 437461/1000000 48887/62500 535903/500000 -129021/200000 938413/1000000 407817/200000 -191129/1000000 5829/12500 -846791/500000 -262261/500000 249967/100000 73803/250000 784609/1000000 323713/200000 -65067/1000000 -61667/78125 1058571/2500000
72631/1000000 -7263/200000 -372599/250000 372599/500000 -652519/500000 493073/200000 493073/200000 -652519/500000 -580163/500000 2009659/500000 -2009659/1000000 3221011/1000000 -322101/200000 -254651/200000 2495067/1000000 2495067/1000000 -254651/200000 -1221811/1000000 2224909/1000000 -556227/500000 -2391627/1000000 1195813/1000000 -1933253/1000000 483313/500000 17262/15625 -2313959/1000000 -2313959/1000000 17262/15625 120919/100000 501963/200000 -2002013/1000000 -2002013/1000000 501963/200000 -253901/500000 -1446751/500000 1446751/1000000 6404827/5000000 0/1
-7263/200000 -7263/200000 372599/500000 -372599/250000 -580163/500000 -652519/500000 -580163/500000 493073/200000 493073/200000 -2009659/1000000 2009659/500000 -322101/200000 3221011/1000000 -1221811/1000000 -254651/200000 -1221811/1000000 2495067/1000000 2495067/1000000 -556227/500000 2224909/1000000 1195813/1000000 1195813/1000000 483313/500000 483313/500000 -2313959/1000000 120919/100000 17262/15625 120919/100000 17262/15625 -2002013/1000000 -253901/500000 501963/200000 -253901/500000 501963/200000 1446751/1000000 1446751/1000000 -2561931/2500000 240181/312500
33111/200000 -82777/1000000 -14623/15625 14623/31250 -52521/1000000 931081/500000 931081/500000 -52521/1000000 -45241/25000 3221011/1000000 -322101/200000 151509/31250 -151509/62500 -256681/250000 96151/31250 96151/31250 -256681/250000 -512527/250000 257079/100000 -257079/200000 -2730563/1000000 1365281/1000000 -921957/500000 921957/1000000 134611/125000 -361963/100000 -361963/100000 134611/125000 1271371/500000 960491/500000 -600251/250000 -600251/250000 960491/500000 480021/1000000 -1062343/250000 1062343/500000 1819013/1250000 0/1
-82777/1000000 -82777/1000000 14623/31250 -14623/15625 -45241/25000 -52521/1000000 -45241/25000 931081/500000 931081/500000 -322101/200000 3221011/1000000 -151509/62500 151509/31250 -512527/250000 -256681/250000 -512527/250000 96151/31250 96151/31250 -257079/200000 257079/100000 1365281/1000000 1365281/1000000 921957/1000000 921957/1000000 -361963/100000 1271371/500000 134611/125000 1271371/500000 134611/125000 -600251/250000 480021/1000000 960491/500000 480021/1000000 960491/500000 1062343/500000 1062343/500000 -2910421/2500000 4365631/5000000
-36081/1000000 22873/200000 -141917/500000 1259383/1000000 481653/200000 -2311693/1000000 -390307/500000 -66961/250000 560237/1000000 -254651/200000 -1221811/1000000 -256681/250000 -512527/250000 6164757/1000000 -385997/200000 -69647/125000 -1863149/1000000 -385997/200000 -795457/1000000 -543349/500000 847651/1000000 -1002867/500000 1334349/1000000 -1392713/1000000 1244687/1000000 81123/1000000 1047721/500000 -1032681/250000 -344023/500000 -612641/1000000 175157/100000 721277/1000000 -319751/250000 -2306977/1000000 722349/1000000 -669647/250000 -6057/50000 -3359381/5000000
22873/200000 -19571/250000 -243887/250000 -141917/500000 560237/1000000 481653/200000 391649/1000000 -390307/500000 -2311693/1000000 2495067/1000000 -254651/200000 96151/31250 -256681/250000 -385997/200000 6164757/1000000 5777/50000 -69647/125000 -385997/200000 376431/200000 -795457/1000000 -1002867/500000 579041/500000 -1392713/1000000 14591/250000 81123/1000000 -344023/500000 -1032681/250000 1397517/1000000 1244687/1000000 175157/100000 -2306977/1000000 -319751/250000 107861/62500 -612641/1000000 -669647/250000 1956239/1000000 2593847/2500000 61691/1000000
22873/200000 -36081/1000000 -243887/250000 1259383/1000000 -390307/500000 391649/1000000 481653/200000 560237/1000000 -66961/250000 2495067/1000000 -1221811/1000000 96151/31250 -512527/250000 -69647/125000 5777/50000 6164757/1000000 -385997/200000 -1863149/1000000 376431/200000 -543349/500000 -1002867/500000 847651/1000000 -1392713/1000000 1334349/1000000 1397517/1000000 -1032681/250000 -344023/500000 81123/1000000 1047721/500000 107861/62500 -319751/250000 -2306977/1000000 175157/100000 721277/1000000 -669647/250000 722349/1000000 109923/100000 -38557/625000
-36081/1000000 -19571/250000 -141917/500000 -243887/250000 -66961/250000 -390307/500000 -2311693/1000000 481653/200000 391649/1000000 -254651/200000 2495067/1000000 -256681/250000 96151/31250 -1863149/1000000 -69647/125000 -385997/200000 6164757/1000000 5777/50000 -795457/1000000 376431/200000 847651/1000000 579041/500000 1334349/1000000 14591/250000 -1032681/250000 1047721/500000 81123/1000000 1244687/1000000 1397517/1000000 -319751/250000 721277/1000000 175157/100000 -612641/1000000 107861/62500 722349/1000000 1956239/1000000 -1982541/2500000 3359381/5000000
-19571/250000 -36081/1000000 1259383/1000000 -243887/250000 -2311693/1000000 560237/1000000 -66961/250000 391649/1000000 481653/200000 -1221811/1000000 2495067/1000000 -512527/250000 96151/31250 -385997/200000 -385997/200000 -1863149/1000000 5777/50000 6164757/1000000 -543349/500000 376431/200000 579041/500000 847651/1000000 14591/250000 1334349/1000000 -344023/500000 1244687/1000000 1397517/1000000 1047721/500000 81123/1000000 -2306977/1000000 -612641/1000000 107861/62500 721277/1000000 175157/100000 1956239/1000000 722349/1000000 -2290997/2500000 122037/200000
88761/1000000 -2219/50000 -345967/500000 345967/1000000 -397927/1000000 22134/15625 22134/15625 -397927/1000000 -127331/125000 2224909/1000000 -556227/500000 257079/100000 -257079/200000 -795457/1000000 376431/200000 376431/200000 -795457/1000000 -543349/500000 161907/100000 -161907/200000 -107073/62500 107073/125000 -1280643/1000000 640321/1000000 46829/62500 -1994927/1000000 -1994927/1000000 46829/62500 622831/500000 22704/15625 -23517/15625 -23517/15625 22704/15625 52031/1000000 -456859/200000 1142147/1000000 71256/78125 0/1
-2219/50000 -2219/50000 345967/1000000 -345967/500000 -127331/125000 -397927/1000000 -127331/125000 22134/15625 22134/15625 -556227/500000 2224909/1000000 -257079/200000 257079/100000 -543349/500000 -795457/1000000 -543349/500000 376431/200000 376431/200000 -161907/200000 161907/100000 107073/125000 107073/125000 640321/1000000 640321/1000000 -1994927/1000000 622831/500000 46829/62500 622831/500000 46829/62500 -23517/15625 52031/1000000 22704/15625 52031/1000000 22704/15625 1142147/1000000 1142147/1000000 -3648307/5000000 273623/500000
-90873/1000000 11359/250000 150171/200000 -375427/1000000 437461/1000000 -759353/500000 -759353/500000 437461/1000000 216249/200000 -2391627/1000000 1195813/1000000 -2730563/1000000 1365281/1000000 847651/1000000 -1002867/500000 -1002867/500000 847651/1000000 579041/500000 -107073/62500 107073/125000 913119/500000 -913119/1000000 340797/250000 -340797/500000 -397491/500000 2115727/1000000 2115727/1000000 -397491/500000 -264149/200000 -78103/50000 400393/250000 400393/250000 -78103/50000 -4939/125000 242627/100000 -242627/200000 -608611/625000 0/1
11359/250000 -90873/1000000 -375427/1000000 -375427/1000000 -759353/500000 216249/200000 437461/1000000 216249/200000 437461/1000000 1195813/1000000 1195813/1000000 1365281/1000000 1365281/1000000 -1002867/500000 579041/500000 847651/1000000 579041/500000 847651/1000000 107073/125000 107073/125000 -913119/1000000 913119/500000 -340797/500000 340797/250000 -264149/200000 -397491/500000 -264149/200000 2115727/1000000 2115727/1000000 -4939/125000 -78103/50000 -4939/125000 400393/250000 400393/250000 -242627/200000 242627/100000 973777/5000000 730333/1250000
-60659/1000000 30329/1000000 23217/1000000 -1451/125000 535903/500000 -926999/500000 -926999/500000 535903/500000 48887/62500 -1933253/1000000 483313/500000 -921957/500000 921957/1000000 1334349/1000000 -1392713/1000000 -1392713/1000000 1334349/1000000 14591/250000 -1280643/1000000 640321/1000000 340797/250000 -340797/500000 928811/500000 -928811/1000000 -137489/100000 810303/500000 810303/500000 -137489/100000 -61429/250000 -1328771/1000000 304099/200000 304099/200000 -1328771/1000000 -47931/250000 662163/500000 -662163/1000000 -3666179/5000000 0/1
30329/1000000 -60659/1000000 -1451/125000 -1451/125000 -926999/500000 48887/62500 535903/500000 48887/62500 535903/500000 483313/500000 483313/500000 921957/1000000 921957/1000000 -1392713/1000000 14591/250000 1334349/1000000 14591/250000 1334349/1000000 640321/1000000 640321/1000000 -340797/500000 340797/250000 -928811/1000000 928811/500000 -61429/250000 -137489/100000 -61429/250000 810303/500000 810303/500000 -47931/250000 -1328771/1000000 -47931/250000 304099/200000 304099/200000 -662163/1000000 662163/500000 146647/1000000 2199707/5000000
50251/1000000 106659/1000000 753933/1000000 45861/250000 938413/1000000 5829/12500 407817/200000 -81487/31250 -129021/200000 17262/15625 -2313959/1000000 134611/125000 -361963/100000 1244687/1000000 81123/1000000 1397517/1000000 -1032681/250000 -344023/500000 46829/62500 -1994927/1000000 -397491/500000 -264149/200000 -137489/100000 -61429/250000 3108547/500000 -2653947/1000000 3651/100000 -1488571/1000000 -2653947/1000000 1627313/1000000 -43563/25000 -1318097/1000000 55603/500000 -1212423/1000000 -148857/200000 -1235477/500000 497437/625000 -365871/500000
-156911/1000000 50251/1000000 45861/250000 -468689/500000 5829/12500 -129021/200000 -81487/31250 -191129/1000000 938413/1000000 -2313959/1000000 120919/100000 -361963/100000 1271371/500000 81123/1000000 -344023/500000 -1032681/250000 1047721/500000 1244687/1000000 -1994927/1000000 622831/500000 2115727/1000000 -397491/500000 810303/500000 -137489/100000 -2653947/1000000 3108547/500000 27143/50000 3651/100000 -2653947/1000000 -1212423/1000000 1627313/1000000 2534521/1000000 -1318097/1000000 -43563/25000 80381/25000 -148857/200000 -5918093/5000000 53927/500000
-156911/1000000 106659/1000000 45861/250000 753933/1000000 -191129/1000000 -81487/31250 -129021/200000 5829/12500 407817/200000 -2313959/1000000 17262/15625 -361963/100000 134611/125000 1047721/500000 -1032681/250000 -344023/500000 81123/1000000 1397517/1000000 -1994927/1000000 46829/62500 2115727/1000000 -264149/200000 810303/500000 -61429/250000 3651/100000 27143/50000 3108547/500000 -2653947/1000000 -1488571/1000000 -1318097/1000000 2534521/1000000 1627313/1000000 -1212423/1000000 55603/500000 80381/25000 -1235477/500000 -5378823/5000000 -539269/5000000
50251/1000000 -156911/1000000 753933/1000000 -468689/500000 -81487/31250 407817/200000 5829/12500 938413/1000000 -191129/1000000 17262/15625 120919/100000 134611/125000 1271371/500000 -1032681/250000 1397517/1000000 81123/1000000 1244687/1000000 1047721/500000 46829/62500 622831/500000 -397491/500000 2115727/1000000 -137489/100000 810303/500000 -1488571/1000000 3651/100000 -2653947/1000000 3108547/500000 27143/50000 55603/500000 -1318097/1000000 -43563/25000 1627313/1000000 2534521/1000000 -148857/200000 80381/25000 64157/1000000 3658709/5000000
106659/1000000 -156911/1000000 -468689/500000 753933/1000000 -129021/200000 938413/1000000 -191129/1000000 407817/200000 5829/12500 120919/100000 17262/15625 1271371/500000 134611/125000 -344023/500000 1244687/1000000 1047721/500000 1397517/1000000 81123/1000000 622831/500000 46829/62500 -264149/200000 2115727/1000000 -61429/250000 810303/500000 -2653947/1000000 -2653947/1000000 -1488571/1000000 27143/50000 3108547/500000 -43563/25000 -1212423/1000000 55603/500000 2534521/1000000 1627313/1000000 -1235477/500000 80381/25000 484649/1250000 3119439/5000000
1593/62500 66703/1000000 -1166841/1000000 51687/500000 -262261/500000 784609/1000000 249967/100000 -340347/250000 -846791/500000 501963/200000 -2002013/1000000 960491/500000 -600251/250000 -612641/1000000 175157/100000 107861/62500 -319751/250000 -2306977/1000000 22704/15625 -23517/15625 -78103/50000 -4939/125000 -1328771/1000000 -47931/250000 1627313/1000000 -1212423/1000000 -1318097/1000000 55603/500000 -43563/25000 65502/15625 -177477/200000 -1983767/1000000 -108779/1000000 -177477/200000 -1615487/1000000 -416069/1000000 1267893/1250000 -1755297/5000000
-2881/31250 1593/62500 51687/500000 531733/500000 784609/1000000 -846791/500000 -340347/250000 73803/250000 -262261/500000 -2002013/1000000 -253901/500000 -600251/250000 480021/1000000 175157/100000 -2306977/1000000 -319751/250000 721277/1000000 -612641/1000000 -23517/15625 52031/1000000 400393/250000 -78103/50000 304099/200000 -1328771/1000000 -43563/25000 1627313/1000000 2534521/1000000 -1318097/1000000 -1212423/1000000 -177477/200000 65502/15625 -32481/100000 -1983767/1000000 -177477/200000 2031557/1000000 -1615487/1000000 -3471729/5000000 -327741/1000000
-2881/31250 66703/1000000 51687/500000 -1166841/1000000 73803/250000 -340347/250000 -846791/500000 784609/1000000 249967/100000 -2002013/1000000 501963/200000 -600251/250000 960491/500000 721277/1000000 -319751/250000 -2306977/1000000 175157/100000 107861/62500 -23517/15625 22704/15625 400393/250000 -4939/125000 304099/200000 -47931/250000 -1318097/1000000 2534521/1000000 1627313/1000000 -43563/25000 55603/500000 -1983767/1000000 -32481/100000 65502/15625 -177477/200000 -108779/1000000 2031557/1000000 -416069/1000000 -1022087/1000000 819353/2500000
1593/62500 -2881/31250 -1166841/1000000 531733/500000 -340347/250000 249967/100000 784609/1000000 -262261/500000 73803/250000 501963/200000 -253901/500000 960491/500000 480021/1000000 -319751/250000 107861/62500 175157/100000 -612641/1000000 721277/1000000 22704/15625 52031/1000000 -78103/50000 400393/250000 -1328771/1000000 304099/200000 55603/500000 -1318097/1000000 -1212423/1000000 1627313/1000000 2534521/1000000 -108779/1000000 -1983767/1000000 -177477/200000 65502/15625 -32481/100000 -1615487/1000000 2031557/1000000 1658137/2500000 54853/156250
66703/1000000 -2881/31250 531733/500000 -1166841/1000000 -846791/500000 -262261/500000 73803/250000 249967/100000 784609/1000000 -253901/500000 501963/200000 480021/1000000 960491/500000 -2306977/1000000 -612641/1000000 721277/1000000 107861/62500 175157/100000 52031/1000000 22704/15625 -4939/125000 400393/250000 -47931/250000 304099/200000 -1212423/1000000 -43563/25000 55603/500000 2534521/1000000 1627313/1000000 -177477/200000 -177477/200000 -108779/1000000 -32481/100000 65502/15625 -416069/1000000 2031557/1000000 -799921/2500000 1697001/2500000
-74679/500000 74679/1000000 880591/1000000 -88059/200000 -65067/1000000 -1553497/1000000 -1553497/1000000 -65067/1000000 323713/200000 -1446751/500000 1446751/1000000 -1062343/250000 1062343/500000 722349/1000000 -669647/250000 -669647/250000 722349/1000000 1956239/1000000 -456859/200000 1142147/1000000 242627/100000 -242627/200000 662163/500000 -662163/1000000 -148857/200000 80381/25000 80381/25000 -148857/200000 -1235477/500000 -1615487/1000000 2031557/1000000 2031557/1000000 -1615487/1000000 -416069/1000000 4226709/1000000 -1056677/500000 -6467317/5000000 0/1
74679/1000000 -74679/500000 -88059/200000 -88059/200000 -1553497/1000000 323713/200000 -65067/1000000 323713/200000 -65067/1000000 1446751/1000000 1446751/1000000 1062343/500000 1062343/500000 -669647/250000 1956239/1000000 722349/1000000 1956239/1000000 722349/1000000 1142147/1000000 1142147/1000000 -242627/200000 242627/100000 -662163/1000000 662163/500000 -1235477/500000 -148857/200000 -1235477/500000 80381/25000 80381/25000 -416069/1000000 -1615487/1000000 -416069/1000000 2031557/1000000 2031557/1000000 -1056677/500000 4226709/1000000 1293463/5000000 388039/500000
220757/5000000 -44151/5000000 -1992709/5000000 1594167/5000000 193351/5000000 469167/625000 885527/1000000 -259809/500000 -61667/78125 6404827/5000000 -2561931/2500000 1819013/1250000 -2910421/2500000 -6057/50000 2593847/2500000 109923/100000 -1982541/2500000 -2290997/2500000 71256/78125 -3648307/5000000 -608611/625000 973777/5000000 -3666179/5000000 146647/1000000 497437/625000 -5918093/5000000 -5378823/5000000 64157/1000000 484649/1250000 1267893/1250000 -3471729/5000000 -1022087/1000000 1658137/2500000 -799921/2500000 -6467317/5000000 1293463/5000000 1459971/2500000 -3128511/25000000
0/1 -66227/2500000 0/1 -1913/8000 -34893/62500 337149/2500000 -674299/5000000 2791441/5000000 1058571/2500000 0/1 240181/312500 0/1 4365631/5000000 -3359381/5000000 61691/1000000 -38557/625000 3359381/5000000 122037/200000 0/1 273623/500000 0/1 730333/1250000 0/1 2199707/5000000 -365871/500000 53927/500000 -539269/5000000 3658709/5000000 3119439/5000000 -1755297/5000000 -327741/1000000 819353/2500000 54853/156250 1697001/2500000 0/1 388039/500000 -3128511/25000000 6257017/25000000


--- Term 10 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 50
Matrix dimension : 18

Flags :
F1  : {134, 234}
F2  : {134, 234, 125}
F3  : {134, 234, 135}
F4  : {134, 234, 125, 135}
F5  : {134, 234, 235}
F6  : {134, 234, 125, 235}
F7  : {134, 234, 135, 235}
F8  : {134, 234, 125, 135, 235}
F9  : {134, 234, 145}
F10 : {134, 234, 125, 145}
F11 : {134, 234, 135, 145}
F12 : {134, 234, 125, 135, 145}
F13 : {134, 234, 235, 145}
F14 : {134, 234, 125, 235, 145}
F15 : {134, 234, 135, 235, 145}
F16 : {134, 234, 125, 135, 235, 145}
F17 : {134, 234, 245}
F18 : {134, 234, 125, 245}
F19 : {134, 234, 135, 245}
F20 : {134, 234, 125, 135, 245}
F21 : {134, 234, 235, 245}
F22 : {134, 234, 125, 235, 245}
F23 : {134, 234, 135, 235, 245}
F24 : {134, 234, 125, 135, 235, 245}
F25 : {134, 234, 145, 245}
F26 : {134, 234, 125, 145, 245}
F27 : {134, 234, 135, 145, 245}
F28 : {134, 234, 125, 135, 145, 245}
F29 : {134, 234, 235, 145, 245}
F30 : {134, 234, 125, 235, 145, 245}
F31 : {134, 234, 135, 235, 145, 245}
F32 : {134, 234, 125, 135, 235, 145, 245}
F33 : {134, 234, 345}
F34 : {134, 234, 125, 345}
F35 : {134, 234, 135, 345}
F36 : {134, 234, 125, 135, 345}
F37 : {134, 234, 235, 345}
F38 : {134, 234, 125, 235, 345}
F39 : {134, 234, 135, 235, 345}
F40 : {134, 234, 125, 135, 235, 345}
F41 : {134, 234, 145, 345}
F42 : {134, 234, 125, 145, 345}
F43 : {134, 234, 235, 145, 345}
F44 : {134, 234, 125, 235, 145, 345}
F45 : {134, 234, 245, 345}
F46 : {134, 234, 125, 245, 345}
F47 : {134, 234, 135, 245, 345}
F48 : {134, 234, 125, 135, 245, 345}
F49 : {134, 234, 145, 245, 345}
F50 : {134, 234, 125, 145, 245, 345}

Basis :
B1  : (F2)
B2  : (F3)+(F5)+(F9)+(F17)
B3  : (F4)+(F6)+(F10)+(F18)
B4  : (F7)+(F25)
B5  : (F8)+(F26)
B6  : (F11)+(F21)
B7  : (F12)+(F22)
B8  : (F13)+(F19)
B9  : (F14)+(F20)
B10 : (F15)+(F23)+(F27)+(F29)
B11 : (F16)+(F24)+(F28)+(F30)
B12 : 2(F1)+2(F31)+13(F32)-15(F33)-4(F34)-(F39)-(F40)-(F49)-(F50)
B13 : 2(F1)+2(F31)-(F32)-(F33)-4(F34)-(F39)-(F40)-(F49)-(F50)
B14 : (F35)+(F37)+(F41)+(F45)
B15 : (F36)+(F38)+(F42)+(F46)
B16 : 2(F1)+2(F31)-(F32)-(F33)-4(F34)+13(F39)-15(F40)+13(F49)-15(F50)
B17 : (F43)+(F47)
B18 : (F44)+(F48)

Matrix :
3704619/1000000 -41943/100000 581291/500000 -177177/1000000 -105149/250000 -765833/1000000 6871/8000 -5459/12500 40641/31250 -614911/500000 -224633/1000000 78461/1400000 838877/7000000 366253/1000000 1757997/1000000 -488953/28000000 -2933407/1000000 6961/12500
-41943/100000 14389/20000 -63323/200000 1109/62500 1257/62500 251777/1000000 -1181/10000 259697/1000000 -93503/500000 67369/500000 116397/500000 -269/62500 -116157/7000000 -173/1250 -67477/500000 426597/14000000 102917/1000000 -139521/250000
581291/500000 -63323/200000 58589/31250 237359/500000 359081/500000 461171/1000000 1316933/1000000 -136401/250000 29793/500000 -10231/62500 -790543/1000000 -221/31250 2463369/7000000 -121707/1000000 1048823/1000000 24207/700000 -1251489/1000000 239207/1000000
-177177/1000000 1109/62500 237359/500000 1128263/1000000 288447/200000 14303/12500 1692313/1000000 -342381/1000000 -84001/62500 889053/1000000 -370433/250000 -105109/1400000 1971629/3500000 15977/40000 72013/250000 940811/14000000 14771/62500 96031/1000000
-105149/250000 1257/62500 359081/500000 288447/200000 235473/100000 309139/200000 2164751/1000000 -268457/500000 -344751/200000 235279/200000 -960763/500000 -1385157/14000000 15886/21875 221029/1000000 12041/40000 2387307/28000000 609921/1000000 183721/1000000
-765833/1000000 251777/1000000 461171/1000000 14303/12500 309139/200000 1787249/1000000 793861/500000 6637/1000000 -1509751/1000000 1111393/1000000 -1166897/1000000 -271753/3500000 34467/62500 941/5000 94351/500000 3056367/28000000 208777/1000000 -323141/500000
6871/8000 -1181/10000 1316933/1000000 1692313/1000000 2164751/1000000 793861/500000 1543379/500000 -30629/40000 -758079/500000 836343/1000000 -38573/15625 -2627239/28000000 1327947/1400000 44803/62500 158013/125000 2730663/28000000 -430863/500000 55313/125000
-5459/12500 259697/1000000 -136401/250000 -342381/1000000 -268457/500000 6637/1000000 -30629/40000 942763/1000000 123677/1000000 -2037/1000000 442701/500000 273053/14000000 -382649/1750000 -64869/1000000 -78739/250000 696063/28000000 -120697/1000000 -483959/500000
40641/31250 -93503/500000 29793/500000 -84001/62500 -344751/200000 -1509751/1000000 -758079/500000 123677/1000000 2175633/1000000 -387657/250000 1538577/1000000 3058943/28000000 -405567/700000 -21023/50000 434611/1000000 -1220899/14000000 -707033/500000 110947/500000
-614911/500000 67369/500000 -10231/62500 889053/1000000 235279/200000 1111393/1000000 836343/1000000 -2037/1000000 -387657/250000 33507/25000 -452463/500000 -2172833/28000000 2455967/7000000 131679/1000000 -578803/1000000 7223/112000 1304809/1000000 -64617/200000
-224633/1000000 116397/500000 -790543/1000000 -370433/250000 -960763/500000 -1166897/1000000 -38573/15625 442701/500000 1538577/1000000 -452463/500000 1181569/500000 4313/44800 -5511109/7000000 -320519/500000 -12451/20000 -67367/1400000 -55473/250000 -946753/1000000
78461/1400000 -269/62500 -221/31250 -105109/1400000 -1385157/14000000 -271753/3500000 -2627239/28000000 273053/14000000 3058943/28000000 -2172833/28000000 4313/44800 1164063/196000000 -3351737/98000000 -322051/14000000 376671/28000000 -634947/156800000 -495737/7000000 -189019/28000000
838877/7000000 -116157/7000000 2463369/7000000 1971629/3500000 15886/21875 34467/62500 1327947/1400000 -382649/1750000 -405567/700000 2455967/7000000 -5511109/7000000 -3351737/98000000 462323/1531250 770831/3500000 2110201/7000000 3251149/98000000 -93509/875000 357757/3500000
366253/1000000 -173/1250 -121707/1000000 15977/40000 221029/1000000 941/5000 44803/62500 -64869/1000000 -21023/50000 131679/1000000 -320519/500000 -322051/14000000 770831/3500000 385953/500000 2631/8000 213419/14000000 -102977/200000 158539/1000000
1757997/1000000 -67477/500000 1048823/1000000 72013/250000 12041/40000 94351/500000 158013/125000 -78739/250000 434611/1000000 -578803/1000000 -12451/20000 376671/28000000 2110201/7000000 2631/8000 1470229/1000000 28029/1000000 -2103711/1000000 188279/1000000
-488953/28000000 426597/14000000 24207/700000 940811/14000000 2387307/28000000 3056367/28000000 2730663/28000000 696063/28000000 -1220899/14000000 7223/112000 -67367/1400000 -634947/156800000 3251149/98000000 213419/14000000 28029/1000000 1856993/196000000 -484229/14000000 -360699/4000000
-2933407/1000000 102917/1000000 -1251489/1000000 14771/62500 609921/1000000 208777/1000000 -430863/500000 -120697/1000000 -707033/500000 1304809/1000000 -55473/250000 -495737/7000000 -93509/875000 -102977/200000 -2103711/1000000 -484229/14000000 2035377/500000 405349/1000000
6961/12500 -139521/250000 239207/1000000 96031/1000000 183721/1000000 -323141/500000 55313/125000 -483959/500000 110947/500000 -64617/200000 -946753/1000000 -189019/28000000 357757/3500000 158539/1000000 188279/1000000 -360699/4000000 405349/1000000 1835397/1000000


--- Term 11 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 44
Matrix dimension : 27

Flags :
F1  : {134, 234, 135}
F2  : {134, 234, 125, 135}
F3  : {134, 234, 235}
F4  : {134, 234, 125, 235}
F5  : {134, 234, 135, 235}
F6  : {134, 234, 125, 135, 235}
F7  : {134, 234, 145}
F8  : {134, 234, 125, 145}
F9  : {134, 234, 135, 145}
F10 : {134, 234, 125, 135, 145}
F11 : {134, 234, 235, 145}
F12 : {134, 234, 125, 235, 145}
F13 : {134, 234, 135, 235, 145}
F14 : {134, 234, 125, 135, 235, 145}
F15 : {134, 234, 245}
F16 : {134, 234, 125, 245}
F17 : {134, 234, 135, 245}
F18 : {134, 234, 125, 135, 245}
F19 : {134, 234, 235, 245}
F20 : {134, 234, 125, 235, 245}
F21 : {134, 234, 135, 235, 245}
F22 : {134, 234, 125, 135, 235, 245}
F23 : {134, 234, 145, 245}
F24 : {134, 234, 125, 145, 245}
F25 : {134, 234, 135, 145, 245}
F26 : {134, 234, 125, 135, 145, 245}
F27 : {134, 234, 235, 145, 245}
F28 : {134, 234, 125, 235, 145, 245}
F29 : {134, 234, 135, 345}
F30 : {134, 234, 125, 135, 345}
F31 : {134, 234, 235, 345}
F32 : {134, 234, 125, 235, 345}
F33 : {134, 234, 135, 235, 345}
F34 : {134, 234, 125, 135, 235, 345}
F35 : {134, 234, 145, 345}
F36 : {134, 234, 125, 145, 345}
F37 : {134, 234, 235, 145, 345}
F38 : {134, 234, 125, 235, 145, 345}
F39 : {134, 234, 245, 345}
F40 : {134, 234, 125, 245, 345}
F41 : {134, 234, 135, 245, 345}
F42 : {134, 234, 125, 135, 245, 345}
F43 : {134, 234, 145, 245, 345}
F44 : {134, 234, 125, 145, 245, 345}

Basis :
B1  : (F1)-(F3)
B2  : (F1)-(F7)
B3  : (F1)-(F15)
B4  : (F2)-(F4)
B5  : (F2)-(F8)
B6  : (F2)-(F16)
B7  : (F5)-(F23)
B8  : (F6)-(F24)
B9  : (F9)-(F19)
B10 : (F10)-(F20)
B11 : (F11)-(F17)
B12 : (F12)-(F18)
B13 : (F13)-(F21)
B14 : (F13)-(F25)
B15 : (F13)-(F27)
B16 : (F14)-(F22)
B17 : (F14)-(F26)
B18 : (F14)-(F28)
B19 : (F29)-(F31)
B20 : (F29)-(F35)
B21 : (F29)-(F39)
B22 : (F30)-(F32)
B23 : (F30)-(F36)
B24 : (F30)-(F40)
B25 : (F33)+(F34)-(F43)-(F44)
B26 : (F37)-(F41)
B27 : (F38)-(F42)

Matrix :
1909393/200000 -1347777/500000 -678377/1000000 1324241/500000 -805277/1000000 10403/20000 -5527/31250 -13209/62500 31529/62500 43227/500000 -240723/62500 -2536439/1000000 -289729/500000 -92061/50000 174047/200000 -104373/100000 -106083/500000 8223/12500 114107/1000000 2001101/1000000 -67339/40000 201291/250000 217601/250000 -241541/200000 180743/1000000 -189513/50000 -1146359/250000
-1347777/500000 1909393/200000 -6173033/1000000 -805277/1000000 1324241/500000 -472671/200000 5527/31250 13209/62500 -31529/62500 -43227/500000 -240723/62500 -2536439/1000000 -92061/50000 -289729/500000 775221/500000 -106083/500000 -104373/100000 119611/200000 2001101/1000000 114107/1000000 -107933/250000 217601/250000 201291/250000 -467863/1000000 -180743/1000000 -189513/50000 -1146359/250000
-678377/1000000 -6173033/1000000 1909393/200000 10403/20000 -472671/200000 1324241/500000 5527/31250 13209/62500 31529/62500 43227/500000 240723/62500 2536439/1000000 174047/200000 775221/500000 -289729/500000 8223/12500 119611/200000 -104373/100000 -67339/40000 -107933/250000 114107/1000000 -241541/200000 -467863/1000000 201291/250000 -180743/1000000 189513/50000 1146359/250000
1324241/500000 -805277/1000000 10403/20000 8204949/1000000 -1874909/1000000 -496667/200000 29491/200000 -3759/1000000 103663/500000 727/40000 -74709/50000 -228631/200000 -173193/1000000 -392797/500000 6067/12500 -26821/200000 371577/500000 103077/1000000 -351613/1000000 -273231/1000000 435499/1000000 -22471/100000 43811/250000 48037/500000 104047/250000 -131739/1000000 -1810773/1000000
-805277/1000000 1324241/500000 -472671/200000 -1874909/1000000 8204949/1000000 -3846703/1000000 -29491/200000 3759/1000000 -103663/500000 -727/40000 -74709/50000 -228631/200000 -392797/500000 -173193/1000000 236713/500000 371577/500000 -26821/200000 -356063/500000 -273231/1000000 -351613/1000000 37869/200000 43811/250000 -22471/100000 -2913/62500 -104047/250000 -131739/1000000 -1810773/1000000
10403/20000 -472671/200000 1324241/500000 -496667/200000 -3846703/1000000 8204949/1000000 -29491/200000 3759/1000000 103663/500000 727/40000 74709/50000 228631/200000 6067/12500 236713/500000 -173193/1000000 103077/1000000 -356063/500000 -26821/200000 435499/1000000 37869/200000 -351613/1000000 48037/500000 -2913/62500 -22471/100000 -104047/250000 131739/1000000 1810773/1000000
-5527/31250 5527/31250 5527/31250 29491/200000 -29491/200000 -29491/200000 173629/250000 357161/1000000 0/1 0/1 0/1 0/1 -460721/1000000 460721/1000000 460721/1000000 -237453/500000 237453/500000 237453/500000 -310089/1000000 310089/1000000 310089/1000000 -544043/1000000 544043/1000000 544043/1000000 1161849/2000000 0/1 0/1
-13209/62500 13209/62500 13209/62500 -3759/1000000 3759/1000000 3759/1000000 357161/1000000 411429/500000 0/1 0/1 0/1 0/1 -312331/1000000 312331/1000000 312331/1000000 -160743/1000000 160743/1000000 160743/1000000 -49491/200000 49491/200000 49491/200000 -30509/100000 30509/100000 30509/100000 211727/1000000 0/1 0/1
31529/62500 -31529/62500 31529/62500 103663/500000 -103663/500000 103663/500000 0/1 0/1 218543/500000 3163/200000 0/1 0/1 33/2000 -33/2000 33/2000 -41899/1000000 41899/1000000 -41899/1000000 -96507/500000 96507/500000 -96507/500000 -19453/500000 19453/500000 -19453/500000 0/1 0/1 0/1
43227/500000 -43227/500000 43227/500000 727/40000 -727/40000 727/40000 0/1 0/1 3163/200000 14409/1000000 0/1 0/1 3403/500000 -3403/500000 3403/500000 -278/15625 278/15625 -278/15625 -24223/500000 24223/500000 -24223/500000 -2947/250000 2947/250000 -2947/250000 0/1 0/1 0/1
-240723/62500 -240723/62500 240723/62500 -74709/50000 -74709/50000 74709/50000 0/1 0/1 0/1 0/1 10192329/1000000 6233557/1000000 1834297/500000 1834297/500000 -1834297/500000 457767/250000 457767/250000 -457767/250000 -3437377/1000000 -3437377/1000000 3437377/1000000 -2475279/1000000 -2475279/1000000 2475279/1000000 0/1 2632311/250000 2305183/200000
-2536439/1000000 -2536439/1000000 2536439/1000000 -228631/200000 -228631/200000 228631/200000 0/1 0/1 0/1 0/1 6233557/1000000 1187869/250000 2388289/1000000 2388289/1000000 -2388289/1000000 596237/500000 596237/500000 -596237/500000 -1147561/500000 -1147561/500000 1147561/500000 -1548643/1000000 -1548643/1000000 1548643/1000000 0/1 3213379/500000 3717441/500000
-289729/500000 -92061/50000 174047/200000 -173193/1000000 -392797/500000 6067/12500 -460721/1000000 -312331/1000000 33/2000 3403/500000 1834297/500000 2388289/1000000 99419/31250 33577/50000 -325983/125000 374643/1000000 214683/250000 -5173/12500 -1700547/1000000 -1192651/1000000 804383/500000 -568589/1000000 -47503/31250 657129/1000000 85583/1000000 1984563/500000 4225999/1000000
-92061/50000 -289729/500000 775221/500000 -392797/500000 -173193/1000000 236713/500000 460721/1000000 312331/1000000 -33/2000 -3403/500000 1834297/500000 2388289/1000000 33577/50000 99419/31250 -1245083/1000000 214683/250000 374643/1000000 -163907/200000 -1192651/1000000 -1700547/1000000 1284431/1000000 -47503/31250 -568589/1000000 1431557/1000000 -85583/1000000 1984563/500000 4225999/1000000
174047/200000 775221/500000 -289729/500000 6067/12500 236713/500000 -173193/1000000 460721/1000000 312331/1000000 33/2000 3403/500000 -1834297/500000 -2388289/1000000 -325983/125000 -1245083/1000000 99419/31250 -5173/12500 -163907/200000 374643/1000000 804383/500000 1284431/1000000 -1700547/1000000 657129/1000000 1431557/1000000 -568589/1000000 -85583/1000000 -1984563/500000 -4225999/1000000
-104373/100000 -106083/500000 8223/12500 -26821/200000 371577/500000 103077/1000000 -237453/500000 -160743/1000000 -41899/1000000 -278/15625 457767/250000 596237/500000 374643/1000000 214683/250000 -5173/12500 1859929/1000000 -90799/250000 -109937/62500 -315437/1000000 -2075937/1000000 118293/200000 -94791/500000 -492049/500000 249517/1000000 -2109931/2000000 2233413/1000000 13273/6250
-106083/500000 -104373/100000 119611/200000 371577/500000 -26821/200000 -356063/500000 237453/500000 160743/1000000 41899/1000000 278/15625 457767/250000 596237/500000 214683/250000 374643/1000000 -163907/200000 -90799/250000 1859929/1000000 262259/1000000 -2075937/1000000 -315437/1000000 1799909/1000000 -492049/500000 -94791/500000 462081/500000 2109931/2000000 2233413/1000000 13273/6250
8223/12500 119611/200000 -104373/100000 103077/1000000 -356063/500000 -26821/200000 237453/500000 160743/1000000 -41899/1000000 -278/15625 -457767/250000 -596237/500000 -5173/12500 -163907/200000 374643/1000000 -109937/62500 262259/1000000 1859929/1000000 118293/200000 1799909/1000000 -315437/1000000 249517/1000000 462081/500000 -94791/500000 2109931/2000000 -2233413/1000000 -13273/6250
114107/1000000 2001101/1000000 -67339/40000 -351613/1000000 -273231/1000000 435499/1000000 -310089/1000000 -49491/200000 -96507/500000 -24223/500000 -3437377/1000000 -1147561/500000 -1700547/1000000 -1192651/1000000 804383/500000 -315437/1000000 -2075937/1000000 118293/200000 3803141/1000000 872211/1000000 -72809/31250 178843/125000 758719/1000000 -1234903/1000000 -288001/400000 -1015379/250000 -3942991/1000000
2001101/1000000 114107/1000000 -107933/250000 -273231/1000000 -351613/1000000 37869/200000 310089/1000000 49491/200000 96507/500000 24223/500000 -3437377/1000000 -1147561/500000 -1192651/1000000 -1700547/1000000 1284431/1000000 -2075937/1000000 -315437/1000000 1799909/1000000 872211/1000000 3803141/1000000 -293183/125000 758719/1000000 178843/125000 -954561/1000000 288001/400000 -1015379/250000 -3942991/1000000
-67339/40000 -107933/250000 114107/1000000 435499/1000000 37869/200000 -351613/1000000 310089/1000000 49491/200000 -96507/500000 -24223/500000 3437377/1000000 1147561/500000 804383/500000 1284431/1000000 -1700547/1000000 118293/200000 1799909/1000000 -315437/1000000 -72809/31250 -293183/125000 3803141/1000000 -1234903/1000000 -954561/1000000 178843/125000 288001/400000 1015379/250000 3942991/1000000
201291/250000 217601/250000 -241541/200000 -22471/100000 43811/250000 48037/500000 -544043/1000000 -30509/100000 -19453/500000 -2947/250000 -2475279/1000000 -1548643/1000000 -568589/1000000 -47503/31250 657129/1000000 -94791/500000 -492049/500000 249517/1000000 178843/125000 758719/1000000 -1234903/1000000 320991/250000 111077/500000 -1164089/1000000 -449699/1000000 -369549/125000 -568073/200000
217601/250000 201291/250000 -467863/1000000 43811/250000 -22471/100000 -2913/62500 544043/1000000 30509/100000 19453/500000 2947/250000 -2475279/1000000 -1548643/1000000 -47503/31250 -568589/1000000 1431557/1000000 -492049/500000 -94791/500000 462081/500000 758719/1000000 178843/125000 -954561/1000000 111077/500000 320991/250000 -85507/250000 449699/1000000 -369549/125000 -568073/200000
-241541/200000 -467863/1000000 201291/250000 48037/500000 -2913/62500 -22471/100000 544043/1000000 30509/100000 -19453/500000 -2947/250000 2475279/1000000 1548643/1000000 657129/1000000 1431557/1000000 -568589/1000000 249517/1000000 462081/500000 -94791/500000 -1234903/1000000 -954561/1000000 178843/125000 -1164089/1000000 -85507/250000 320991/250000 449699/1000000 369549/125000 568073/200000
180743/1000000 -180743/1000000 -180743/1000000 104047/250000 -104047/250000 -104047/250000 1161849/2000000 211727/1000000 0/1 0/1 0/1 0/1 85583/1000000 -85583/1000000 -85583/1000000 -2109931/2000000 2109931/2000000 2109931/2000000 -288001/400000 288001/400000 288001/400000 -449699/1000000 449699/1000000 449699/1000000 21869/20000 0/1 0/1
-189513/50000 -189513/50000 189513/50000 -131739/1000000 -131739/1000000 131739/1000000 0/1 0/1 0/1 0/1 2632311/250000 3213379/500000 1984563/500000 1984563/500000 -1984563/500000 2233413/1000000 2233413/1000000 -2233413/1000000 -1015379/250000 -1015379/250000 1015379/250000 -369549/125000 -369549/125000 369549/125000 0/1 1298091/100000 12042413/1000000
-1146359/250000 -1146359/250000 1146359/250000 -1810773/1000000 -1810773/1000000 1810773/1000000 0/1 0/1 0/1 0/1 2305183/200000 3717441/500000 4225999/1000000 4225999/1000000 -4225999/1000000 13273/6250 13273/6250 -13273/6250 -3942991/1000000 -3942991/1000000 3942991/1000000 -568073/200000 -568073/200000 568073/200000 0/1 12042413/1000000 1355323/100000


--- Term 12 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 45
Matrix dimension : 11

Flags :
F1  : {124, 134, 234}
F2  : {124, 134, 234, 125}
F3  : {124, 134, 234, 135}
F4  : {124, 134, 234, 125, 135}
F5  : {124, 134, 234, 235}
F6  : {124, 134, 234, 125, 235}
F7  : {124, 134, 234, 135, 235}
F8  : {124, 134, 234, 125, 135, 235}
F9  : {124, 134, 234, 145}
F10 : {124, 134, 234, 125, 145}
F11 : {124, 134, 234, 135, 145}
F12 : {124, 134, 234, 125, 135, 145}
F13 : {124, 134, 234, 235, 145}
F14 : {124, 134, 234, 125, 235, 145}
F15 : {124, 134, 234, 135, 235, 145}
F16 : {124, 134, 234, 125, 135, 235, 145}
F17 : {124, 134, 234, 245}
F18 : {124, 134, 234, 125, 245}
F19 : {124, 134, 234, 135, 245}
F20 : {124, 134, 234, 125, 135, 245}
F21 : {124, 134, 234, 235, 245}
F22 : {124, 134, 234, 125, 235, 245}
F23 : {124, 134, 234, 135, 235, 245}
F24 : {124, 134, 234, 125, 135, 235, 245}
F25 : {124, 134, 234, 145, 245}
F26 : {124, 134, 234, 135, 145, 245}
F27 : {124, 134, 234, 235, 145, 245}
F28 : {124, 134, 234, 135, 235, 145, 245}
F29 : {124, 134, 234, 345}
F30 : {124, 134, 234, 125, 345}
F31 : {124, 134, 234, 135, 345}
F32 : {124, 134, 234, 125, 135, 345}
F33 : {124, 134, 234, 235, 345}
F34 : {124, 134, 234, 125, 235, 345}
F35 : {124, 134, 234, 135, 235, 345}
F36 : {124, 134, 234, 125, 135, 235, 345}
F37 : {124, 134, 234, 145, 345}
F38 : {124, 134, 234, 125, 145, 345}
F39 : {124, 134, 234, 235, 145, 345}
F40 : {124, 134, 234, 125, 235, 145, 345}
F41 : {124, 134, 234, 245, 345}
F42 : {124, 134, 234, 125, 245, 345}
F43 : {124, 134, 234, 135, 245, 345}
F44 : {124, 134, 234, 125, 135, 245, 345}
F45 : {124, 134, 234, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F5)
B3  : (F4)+(F6)+(F7)
B4  : 10(F8)-(F12)+2(F16)-(F22)+2(F24)-(F25)+3(F28)-(F35)+2(F36)-(F37)+3(F40)-(F41)+3(F44)-5(F45)
B5  : (F9)+(F17)+(F29)
B6  : (F10)+(F11)+(F18)+(F21)+(F31)+(F33)
B7  : (F13)+(F19)+(F30)
B8  : (F14)+(F15)+(F20)+(F23)+(F32)+(F34)
B9  : 2(F8)+11(F12)+6(F16)+11(F22)+6(F24)-17(F25)-5(F28)+11(F35)+6(F36)-17(F37)-5(F40)-17(F41)-5(F44)-(F45)
B10 : (F26)+(F27)+(F38)+(F39)+(F42)+(F43)
B11 : 6(F8)+5(F12)-10(F16)+5(F22)-10(F24)+5(F25)+13(F28)+5(F35)-10(F36)+5(F37)+13(F40)+5(F41)+13(F44)-3(F45)

Matrix :
159/2000 -95851/500000 -3743/500000 31119/3500000 5861/25000 -26617/1000000 -4901/100000 -47539/250000 -181739/28000000 119289/1000000 4559/700000
-95851/500000 638559/1000000 -6287/250000 -314703/14000000 -617909/1000000 739/12500 1129/10000 241427/500000 16357/1000000 -37691/125000 -460979/28000000
-3743/500000 -6287/250000 11667/25000 -27211/14000000 -183673/1000000 -3087/500000 711/500000 849/50000 1001/800000 -12273/1000000 -10767/28000000
31119/3500000 -314703/14000000 -27211/14000000 225251/196000000 391413/14000000 -5009/1750000 -42331/7000000 -315439/14000000 -781803924480656655505441/991703674798975215000000000 196099/14000000 1805092080002568681418669/2380088819517540516000000000
5861/25000 -617909/1000000 -183673/1000000 391413/14000000 243697/250000 -89863/1000000 -37857/250000 -594137/1000000 -113303/5600000 36961/100000 565959/28000000
-26617/1000000 739/12500 -3087/500000 -5009/1750000 -89863/1000000 7067/250000 429/25000 6541/100000 2329/1120000 -21073/500000 -66233/28000000
-4901/100000 1129/10000 711/500000 -42331/7000000 -37857/250000 429/25000 47487/1000000 15019/125000 59901/14000000 -76967/1000000 -117709/28000000
-47539/250000 241427/500000 849/50000 -315439/14000000 -594137/1000000 6541/100000 15019/125000 19583/40000 457971/28000000 -301079/1000000 -229349/14000000
-181739/28000000 16357/1000000 1001/800000 -781803924480656655505441/991703674798975215000000000 -113303/5600000 2329/1120000 59901/14000000 457971/28000000 45421/78400000 -2239/218750 -61521/112000000
119289/1000000 -37691/125000 -12273/1000000 196099/14000000 36961/100000 -21073/500000 -76967/1000000 -301079/1000000 -2239/218750 189973/1000000 11517/1120000
4559/700000 -460979/28000000 -10767/28000000 1805092080002568681418669/2380088819517540516000000000 565959/28000000 -66233/28000000 -117709/28000000 -229349/14000000 -61521/112000000 11517/1120000 443731/784000000


--- Term 13 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 42
Matrix dimension : 27

Flags :
F1  : {124, 134, 234, 125}
F2  : {124, 134, 234, 135}
F3  : {124, 134, 234, 125, 135}
F4  : {124, 134, 234, 235}
F5  : {124, 134, 234, 125, 235}
F6  : {124, 134, 234, 135, 235}
F7  : {124, 134, 234, 145}
F8  : {124, 134, 234, 125, 145}
F9  : {124, 134, 234, 135, 145}
F10 : {124, 134, 234, 125, 135, 145}
F11 : {124, 134, 234, 235, 145}
F12 : {124, 134, 234, 125, 235, 145}
F13 : {124, 134, 234, 135, 235, 145}
F14 : {124, 134, 234, 125, 135, 235, 145}
F15 : {124, 134, 234, 245}
F16 : {124, 134, 234, 125, 245}
F17 : {124, 134, 234, 135, 245}
F18 : {124, 134, 234, 125, 135, 245}
F19 : {124, 134, 234, 235, 245}
F20 : {124, 134, 234, 125, 235, 245}
F21 : {124, 134, 234, 135, 235, 245}
F22 : {124, 134, 234, 125, 135, 235, 245}
F23 : {124, 134, 234, 145, 245}
F24 : {124, 134, 234, 135, 145, 245}
F25 : {124, 134, 234, 235, 145, 245}
F26 : {124, 134, 234, 135, 235, 145, 245}
F27 : {124, 134, 234, 345}
F28 : {124, 134, 234, 125, 345}
F29 : {124, 134, 234, 135, 345}
F30 : {124, 134, 234, 125, 135, 345}
F31 : {124, 134, 234, 235, 345}
F32 : {124, 134, 234, 125, 235, 345}
F33 : {124, 134, 234, 135, 235, 345}
F34 : {124, 134, 234, 125, 135, 235, 345}
F35 : {124, 134, 234, 145, 345}
F36 : {124, 134, 234, 125, 145, 345}
F37 : {124, 134, 234, 235, 145, 345}
F38 : {124, 134, 234, 125, 235, 145, 345}
F39 : {124, 134, 234, 245, 345}
F40 : {124, 134, 234, 125, 245, 345}
F41 : {124, 134, 234, 135, 245, 345}
F42 : {124, 134, 234, 125, 135, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F3)-(F5)
B4  : (F3)-(F6)
B5  : (F7)-(F15)
B6  : (F7)-(F27)
B7  : (F8)-(F9)
B8  : (F8)-(F16)
B9  : (F8)-(F19)
B10 : (F8)-(F29)
B11 : (F8)-(F31)
B12 : (F11)-(F17)
B13 : (F11)-(F28)
B14 : (F12)-(F13)
B15 : (F12)-(F18)
B16 : (F12)-(F21)
B17 : (F12)-(F30)
B18 : (F12)-(F32)
B19 : (F10)-2(F20)-(F22)-2(F23)-(F26)+(F33)+(F34)+3(F35)+(F38)-(F39)
B20 : 3(F10)+(F14)-(F20)+3(F23)+(F26)-2(F33)-(F34)+(F35)-4(F39)-(F42)
B21 : (F24)-(F25)
B22 : (F24)-(F36)
B23 : (F24)-(F37)
B24 : (F24)-(F40)
B25 : (F24)-(F41)
B26 : (F10)-(F14)-(F20)+2(F22)+(F23)+(F26)-(F34)-(F35)-2(F38)+(F42)
B27 : 2(F10)-3(F14)-(F20)+(F22)-(F23)-2(F26)-(F33)+2(F34)-(F38)+(F39)+3(F42)

Matrix :
1257677/250000 -1257707/500000 -591343/500000 59133/100000 -1312217/1000000 131223/200000 57679/100000 -1033473/1000000 -1033519/1000000 115357/200000 228341/500000 115623/62500 -924913/1000000 -1479/3125 92439/62500 1479/1000 -236571/500000 -1005743/1000000 273229/1200000 319629/2000000 24089/25000 -1896399/1000000 -1896401/1000000 96369/100000 932839/1000000 -5125091/6000000 36723/2000000
-1257707/500000 628881/125000 73919/125000 59137/100000 656093/1000000 327999/500000 -516723/500000 228311/500000 288441/500000 28539/62500 576823/1000000 -925059/1000000 -925353/1000000 59177/40000 -1005857/1000000 -236647/500000 -20123/20000 -14799/31250 -141427/1000000 -793621/3000000 58319/62500 481859/500000 46641/50000 -948401/500000 -948411/500000 239671/1500000 2987563/6000000
-591343/500000 73919/125000 1503727/1000000 -751861/1000000 191239/1000000 -95619/1000000 -45031/200000 165071/500000 6603/20000 -3518/15625 -52493/500000 -133999/500000 133989/1000000 -60671/500000 -48469/500000 -96931/1000000 -121363/1000000 218281/1000000 45823/1200000 -4729/200000 -25923/250000 17129/62500 137033/500000 -103711/1000000 -42593/250000 254261/1500000 -34183/2000000
59133/100000 59137/100000 -751861/1000000 300741/200000 -95621/1000000 191173/1000000 -20987/200000 -225137/1000000 -26251/250000 330079/1000000 41259/125000 4187/31250 -16753/62500 218337/1000000 -3791/31250 10911/50000 -48487/500000 -1516/15625 -4193/93750 4141/150000 274103/1000000 -21291/125000 -103709/1000000 -34083/200000 -4151/40000 -875131/6000000 630781/6000000
-1312217/1000000 656093/1000000 191239/1000000 -95621/1000000 273439/100000 -1367189/1000000 -166491/1000000 1459723/1000000 729857/500000 -83243/500000 -1293231/1000000 26571/40000 -332117/1000000 -396989/500000 191203/200000 191203/200000 -39697/50000 -40509/250000 759569/3000000 6379/150000 361161/1000000 -270907/500000 -135453/250000 361197/1000000 45163/250000 -167591/1500000 -67269/2000000
131223/200000 327999/500000 -95619/1000000 191173/1000000 -1367189/1000000 2734289/1000000 -1293119/1000000 -33281/200000 -258661/200000 729803/500000 58381/40000 -332127/1000000 664341/1000000 -162151/1000000 -793829/1000000 -40541/250000 14939/15625 955981/1000000 -531029/3000000 286741/2000000 -108377/200000 180661/1000000 90283/250000 180717/1000000 361223/1000000 415439/6000000 -72431/1200000
57679/100000 -516723/500000 -45031/200000 -20987/200000 -166491/1000000 -1293119/1000000 297803/62500 515967/1000000 -1412609/1000000 -3728033/1000000 129051/250000 290557/500000 -103539/200000 226799/500000 407311/500000 -1663/200000 -301937/1000000 -947083/1000000 -3617/100000 -89493/1000000 352691/1000000 -51529/125000 -154379/250000 15747/500000 121463/1000000 -599879/2000000 12389/375000
-1033473/1000000 228311/500000 165071/500000 -225137/1000000 1459723/1000000 -33281/200000 515967/1000000 1191239/250000 -656209/1000000 -282517/200000 8064/15625 -31697/500000 23249/40000 -947289/1000000 56693/125000 -10713/1000000 -8329/1000000 407441/500000 1394653/6000000 10081/600000 -412287/1000000 12139/100000 31509/1000000 524239/1000000 352819/1000000 573567/2000000 -1378891/6000000
-1033519/1000000 288441/500000 6603/20000 -26251/250000 729857/500000 -258661/200000 -1412609/1000000 -656209/1000000 595621/125000 12899/25000 -3728201/1000000 -63451/1000000 -32363/62500 -83/10000 -5387/500000 226751/500000 -37891/40000 -151031/500000 358649/2000000 -6629/187500 524219/1000000 15779/500000 24289/200000 -2577/6250 -6177/10000 45193/600000 840257/6000000
115357/200000 28539/62500 -3518/15625 330079/1000000 -83243/500000 729803/500000 -3728033/1000000 -282517/200000 12899/25000 4764833/1000000 -1641/2500 581111/1000000 -3169/50000 -301979/1000000 -8303/1000000 814609/1000000 453631/1000000 -5427/500000 -288427/2000000 177939/1000000 31459/1000000 -617511/1000000 -51529/125000 352727/1000000 524129/1000000 -356643/1000000 9601/250000
228341/500000 576823/1000000 -52493/500000 41259/125000 -1293231/1000000 58381/40000 129051/250000 8064/15625 -3728201/1000000 -1641/2500 4764719/1000000 -12943/25000 -6353/100000 203707/250000 -947029/1000000 -75527/250000 -1087/100000 226669/500000 -12267/62500 436147/6000000 60759/500000 88191/250000 131021/250000 -77207/125000 -412359/1000000 15787/1200000 1180667/6000000
115623/62500 -925059/1000000 -133999/500000 4187/31250 26571/40000 -332127/1000000 290557/500000 -31697/500000 -63451/1000000 581111/1000000 -12943/25000 2665123/1000000 -166559/125000 -563661/500000 98309/40000 1228849/500000 -281787/250000 -665201/500000 2342659/6000000 75293/375000 633453/500000 -1207501/500000 -2415003/1000000 1267071/1000000 17939/15625 -3031517/3000000 2629/1200000
-924913/1000000 -925353/1000000 133989/1000000 -16753/62500 -332117/1000000 664341/1000000 -103539/200000 23249/40000 -32363/62500 -3169/50000 -6353/100000 -166559/125000 2665491/1000000 -1330911/1000000 -14089/12500 -166303/125000 2458067/1000000 2458031/1000000 -76749/400000 97087/500000 -483067/200000 573961/500000 253383/200000 1148433/1000000 316853/250000 4858691/6000000 -3641321/6000000
-1479/3125 59177/40000 -60671/500000 218337/1000000 -396989/500000 -162151/1000000 226799/500000 -947289/1000000 -83/10000 -301979/1000000 203707/250000 -563661/500000 -1330911/1000000 761991/200000 -1819967/1000000 -2196153/1000000 -22249/40000 -91013/50000 -666933/2000000 -524591/1500000 214349/200000 561017/500000 509649/500000 -1178101/500000 -1092739/500000 63487/1500000 3690709/6000000
92439/62500 -1005857/1000000 -48469/500000 -3791/31250 191203/200000 -793829/1000000 407311/500000 56693/125000 -5387/500000 -8303/1000000 -947029/1000000 98309/40000 -14089/12500 -1819967/1000000 1904687/500000 2582283/1000000 -2195997/1000000 -909839/500000 1408093/3000000 39721/400000 224369/200000 -1092521/500000 -2355699/1000000 1328293/1000000 535749/500000 -5037761/6000000 -132481/1500000
1479/1000 -236647/500000 -96931/1000000 10911/50000 191203/200000 -40541/250000 -1663/200000 -10713/1000000 226751/500000 814609/1000000 -75527/250000 1228849/500000 -166303/125000 -2196153/1000000 2582283/1000000 238083/62500 -1819799/1000000 -555859/1000000 2208127/6000000 273537/1000000 1328129/1000000 -94227/40000 -1092509/500000 1121987/1000000 254811/250000 -1938811/2000000 419507/6000000
-236571/500000 -20123/20000 -121363/1000000 -48487/500000 -39697/50000 14939/15625 -301937/1000000 -8329/1000000 -37891/40000 453631/1000000 -1087/100000 -281787/250000 2458067/1000000 -22249/40000 -2195997/1000000 -1819799/1000000 761961/200000 1291247/500000 -1861603/6000000 213029/1200000 -1178023/500000 50957/50000 70117/62500 535879/500000 332151/250000 958523/1500000 -1665671/3000000
-1005743/1000000 -14799/31250 218281/1000000 -1516/15625 -40509/250000 955981/1000000 -947083/1000000 407441/500000 -151031/500000 -5427/500000 226669/500000 -665201/500000 2458031/1000000 -91013/50000 -909839/500000 -555859/1000000 1291247/500000 3809667/1000000 -815387/6000000 1502549/6000000 -2185289/1000000 107131/100000 664049/500000 509803/500000 1122281/1000000 398651/500000 -210719/400000
273229/1200000 -141427/1000000 45823/1200000 -4193/93750 759569/3000000 -531029/3000000 -3617/100000 1394653/6000000 358649/2000000 -288427/2000000 -12267/62500 2342659/6000000 -76749/400000 -666933/2000000 1408093/3000000 2208127/6000000 -1861603/6000000 -815387/6000000 1163089/7200000 12533/1500000 1354483/6000000 -5639/16000 -72167/187500 1457279/6000000 760141/6000000 -755917/9000000 -1085491/36000000
319629/2000000 -793621/3000000 -4729/200000 4141/150000 6379/150000 286741/2000000 -89493/1000000 10081/600000 -6629/187500 177939/1000000 436147/6000000 75293/375000 97087/500000 -524591/1500000 39721/400000 273537/1000000 213029/1200000 1502549/6000000 12533/1500000 1246213/12000000 -158621/1000000 -1361479/6000000 -286433/2000000 2118479/6000000 462641/1200000 -1939651/36000000 -1235651/18000000
24089/25000 58319/62500 -25923/250000 274103/1000000 361161/1000000 -108377/200000 352691/1000000 -412287/1000000 524219/1000000 31459/1000000 60759/500000 633453/500000 -483067/200000 214349/200000 224369/200000 1328129/1000000 -1178023/500000 -2185289/1000000 1354483/6000000 -158621/1000000 7084/3125 -1127419/1000000 -1225569/1000000 -491229/500000 -1127893/1000000 -4462021/6000000 1639411/3000000
-1896399/1000000 481859/500000 17129/62500 -21291/125000 -270907/500000 180661/1000000 -51529/125000 12139/100000 15779/500000 -617511/1000000 88191/250000 -1207501/500000 573961/500000 561017/500000 -1092521/500000 -94227/40000 50957/50000 107131/100000 -5639/16000 -1361479/6000000 -1127419/1000000 2266569/1000000 2196159/1000000 -1225721/1000000 -563791/500000 5597813/6000000 1149/500000
-1896401/1000000 46641/50000 137033/500000 -103709/1000000 -135453/250000 90283/250000 -154379/250000 31509/1000000 24289/200000 -51529/125000 131021/250000 -2415003/1000000 253383/200000 509649/500000 -2355699/1000000 -1092509/500000 70117/62500 664049/500000 -72167/187500 -286433/2000000 -1225569/1000000 2196159/1000000 226657/100000 -112757/100000 -982157/1000000 1838607/2000000 -5647/2000000
96369/100000 -948401/500000 -103711/1000000 -34083/200000 361197/1000000 180717/1000000 15747/500000 524239/1000000 -2577/6250 352727/1000000 -77207/125000 1267071/1000000 1148433/1000000 -1178101/500000 1328293/1000000 1121987/1000000 535879/500000 509803/500000 1457279/6000000 2118479/6000000 -491229/500000 -1225721/1000000 -112757/100000 14169/6250 549153/250000 -1084333/6000000 -1687333/3000000
932839/1000000 -948411/500000 -42593/250000 -4151/40000 45163/250000 361223/1000000 121463/1000000 352819/1000000 -6177/10000 524129/1000000 -412359/1000000 17939/15625 316853/250000 -1092739/500000 535749/500000 254811/250000 332151/250000 1122281/1000000 760141/6000000 462641/1200000 -1127893/1000000 -563791/500000 -982157/1000000 549153/250000 2267043/1000000 -70987/375000 -1097537/2000000
-5125091/6000000 239671/1500000 254261/1500000 -875131/6000000 -167591/1500000 415439/6000000 -599879/2000000 573567/2000000 45193/600000 -356643/1000000 15787/1200000 -3031517/3000000 4858691/6000000 63487/1500000 -5037761/6000000 -1938811/2000000 958523/1500000 398651/500000 -755917/9000000 -1939651/36000000 -4462021/6000000 5597813/6000000 1838607/2000000 -1084333/6000000 -70987/375000 4331051/9000000 -420479/3600000
36723/2000000 2987563/6000000 -34183/2000000 630781/6000000 -67269/2000000 -72431/1200000 12389/375000 -1378891/6000000 840257/6000000 9601/250000 1180667/6000000 2629/1200000 -3641321/6000000 3690709/6000000 -132481/1500000 419507/6000000 -1665671/3000000 -210719/400000 -1085491/36000000 -1235651/18000000 1639411/3000000 1149/500000 -5647/2000000 -1687333/3000000 -1097537/2000000 -420479/3600000 806031/4000000


#Sharp Graphs (Complicated Case (2))
#1: Order 6 : Edges = {134, 234, 125, 135, 235, 145, 245, 126, 136, 236, 146, 246, 356, 456}
#2: Order 6 : Edges = {234, 125, 135, 145, 126, 136, 146, 246, 346, 256, 356, 456}
#3: Order 6 : Edges = {234, 125, 135, 145, 126, 136, 146, 256, 356, 456}
#4: Order 6 : Edges = {126, 136, 236, 146, 246, 346, 156, 256, 356, 456}
#5: Order 6 : Edges = {136, 236, 146, 246, 346, 156, 256, 356, 456}
#6: Order 6 : Edges = {146, 246, 346, 156, 256, 356, 456}
#7: Order 6 : Edges = {156, 256, 356, 456}
#8: Order 6 : Edges = {256, 356, 456}
#9: Order 6 : Edges = {}
#10: Order 6 : Edges = {245, 345, 126, 136, 236, 146, 246, 346, 156, 256, 356}
#11: Order 6 : Edges = {245, 345, 126, 136, 146, 156}
#12: Order 6 : Edges = {145, 245, 345, 126, 136, 236, 146, 246, 346, 156, 256, 356}
#13: Order 6 : Edges = {145, 245, 345, 146, 246, 346, 156, 256, 356}
#14: Order 6 : Edges = {135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 356, 456}
#15: Order 6 : Edges = {135, 235, 145, 245, 345, 136, 236, 146, 246, 346, 156, 256}
#16: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346, 456}
#17: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346}




==> K4+H-09-prf.txt <==
#Density : 5/9

Program                       : DensityChecker

Order of subgraphs H          : 6
Number of forbidden graphs    : 2
Forbidden graphs              :
4 : {123, 124, 134, 234}
6 : {123, 124, 134, 125, 135, 245, 236, 346, 356, 456}
Forbid only induced subgraphs : no
Number of terms               : 13


--- Term 1 ---

Order of type    : 0
Order of flags   : 3
Number of flags  : 2
Matrix dimension : 1

Flags :
F1 : {}
F2 : {123}

Basis :
B1 : 5(F1)-4(F2)

Matrix :
207303229511881976861347/18743199453700631563500000000


--- Term 2 ---

Order of type    : 1
Order of flags   : 3
Number of flags  : 2
Matrix dimension : 1

Flags :
F1 : {}
F2 : {123}

Basis :
B1 : 5(F1)-4(F2)

Matrix :
87601988944985361396001/9371599726850315781750000000


--- Term 3 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 11
Matrix dimension : 5

Flags :
F1  : {}
F2  : {124}
F3  : {134}
F4  : {124, 134}
F5  : {234}
F6  : {124, 234}
F7  : {134, 234}
F8  : {124, 134, 234}
F9  : {123, 124}
F10 : {123, 124, 134}
F11 : {123, 124, 234}

Basis :
B1 : 456(F1)+94(F2)+21(F4)+21(F6)+29(F7)-333(F8)-65(F9)+42(F10)+42(F11)
B2 : 188(F1)+915(F2)-30(F4)-30(F6)-671(F7)+56(F8)-117(F9)-60(F10)-60(F11)
B3 : (F3)+(F5)
B4 : 42(F1)-30(F2)+1181(F4)+1181(F6)+22(F7)-50(F8)+52(F9)-576(F10)-576(F11)
B5 : 10(F1)+9(F2)-4(F4)-4(F6)+16(F7)+15(F8)-106(F9)-8(F10)-8(F11)

Matrix :
1366690116779771497499076077/680927498927731794434377500000000 27446986135515219726575627/25476879211581801832578750000000 -324527/367250000 100150034889237800749356377/374510124410252486938907625000000 -4385381195014054053337212907/164619834905605488764355000000000
27446986135515219726575627/25476879211581801832578750000000 1143781/269745125000 -24161/22600000 -11301/107898050000 -1357781/82998500000
-324527/367250000 -24161/22600000 243059/500000 -121594716126530773083643339009/1566365013190327624065792000000000 181714507144104674043343112819/15061202049906996385248000000000
100150034889237800749356377/374510124410252486938907625000000 -11301/107898050000 -121594716126530773083643339009/1566365013190327624065792000000000 315583599937308520382264767/5992161990564039791022522000000000 -44913950039341720846983493/13169586792448439101148400000000
-4385381195014054053337212907/164619834905605488764355000000000 -1357781/82998500000 181714507144104674043343112819/15061202049906996385248000000000 -44913950039341720846983493/13169586792448439101148400000000 283167/798062500


--- Term 4 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 6
Matrix dimension : 2

Flags :
F1 : {134}
F2 : {124, 134}
F3 : {234}
F4 : {124, 234}
F5 : {123, 124, 134}
F6 : {123, 124, 234}

Basis :
B1 : (F1)-(F3)
B2 : (F2)-(F4)+(F5)-(F6)

Matrix :
2140947/1000000 260658119668727046316371323/170006344251252894000000000
260658119668727046316371323/170006344251252894000000000 4392753/4000000


--- Term 5 ---

Order of type    : 3
Order of flags   : 4
Number of flags  : 8
Matrix dimension : 1

Flags :
F1 : {}
F2 : {124}
F3 : {134}
F4 : {124, 134}
F5 : {234}
F6 : {124, 234}
F7 : {134, 234}
F8 : {124, 134, 234}

Basis :
B1 : (F1)-2(F2)-2(F3)+(F4)-2(F5)+(F6)+(F7)-2(F8)

Matrix :
39/3125000


--- Term 6 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 64
Matrix dimension : 8

Flags :
F1  : {}
F2  : {125}
F3  : {135}
F4  : {125, 135}
F5  : {235}
F6  : {125, 235}
F7  : {135, 235}
F8  : {125, 135, 235}
F9  : {145}
F10 : {125, 145}
F11 : {135, 145}
F12 : {125, 135, 145}
F13 : {235, 145}
F14 : {125, 235, 145}
F15 : {135, 235, 145}
F16 : {125, 135, 235, 145}
F17 : {245}
F18 : {125, 245}
F19 : {135, 245}
F20 : {125, 135, 245}
F21 : {235, 245}
F22 : {125, 235, 245}
F23 : {135, 235, 245}
F24 : {125, 135, 235, 245}
F25 : {145, 245}
F26 : {125, 145, 245}
F27 : {135, 145, 245}
F28 : {125, 135, 145, 245}
F29 : {235, 145, 245}
F30 : {125, 235, 145, 245}
F31 : {135, 235, 145, 245}
F32 : {125, 135, 235, 145, 245}
F33 : {345}
F34 : {125, 345}
F35 : {135, 345}
F36 : {125, 135, 345}
F37 : {235, 345}
F38 : {125, 235, 345}
F39 : {135, 235, 345}
F40 : {125, 135, 235, 345}
F41 : {145, 345}
F42 : {125, 145, 345}
F43 : {135, 145, 345}
F44 : {125, 135, 145, 345}
F45 : {235, 145, 345}
F46 : {125, 235, 145, 345}
F47 : {135, 235, 145, 345}
F48 : {125, 135, 235, 145, 345}
F49 : {245, 345}
F50 : {125, 245, 345}
F51 : {135, 245, 345}
F52 : {125, 135, 245, 345}
F53 : {235, 245, 345}
F54 : {125, 235, 245, 345}
F55 : {135, 235, 245, 345}
F56 : {125, 135, 235, 245, 345}
F57 : {145, 245, 345}
F58 : {125, 145, 245, 345}
F59 : {135, 145, 245, 345}
F60 : {125, 135, 145, 245, 345}
F61 : {235, 145, 245, 345}
F62 : {125, 235, 145, 245, 345}
F63 : {135, 235, 145, 245, 345}
F64 : {125, 135, 235, 145, 245, 345}

Basis :
B1 : (F2)+(F3)+(F5)+(F9)+(F17)+(F33)
B2 : (F4)+(F6)+(F7)+(F10)+(F11)+(F18)+(F21)+(F25)+(F35)+(F37)+(F41)+(F49)
B3 : (F8)+(F26)+(F43)+(F53)
B4 : (F13)+(F19)+(F34)
B5 : (F14)+(F15)+(F20)+(F23)+(F27)+(F29)+(F36)+(F38)+(F42)+(F45)+(F50)+(F51)
B6 : (F16)+(F24)+(F28)+(F30)+(F40)+(F44)+(F47)+(F54)+(F55)+(F58)+(F59)+(F61)
B7 : (F31)+(F46)+(F52)
B8 : 2(F1)+2(F12)+2(F22)-(F32)+2(F39)-(F48)-(F56)+2(F57)-(F60)-(F62)-(F63)-4(F64)

Matrix :
63/12500 -8331/1000000 4353/1000000 107/31250 13/500000 -341/1000000 3979/500000 -1947/1250000
-8331/1000000 236079/500000 -52197/200000 -210853/1000000 -40087/500000 -32833/250000 -250587/500000 188511892647356321663692595521/2132559582287716302336000000000
4353/1000000 -52197/200000 72691/500000 116521/1000000 11089/250000 72387/1000000 69291/250000 -152701/3125000
107/31250 -210853/1000000 116521/1000000 98197/1000000 6987/200000 29623/500000 222679/1000000 -123483/3125000
13/500000 -40087/500000 11089/250000 6987/200000 14051/250000 10037/1000000 43583/500000 -93871/6250000
-341/1000000 -32833/250000 72387/1000000 29623/500000 10037/1000000 60351/1000000 134411/1000000 -76657/3125000
3979/500000 -250587/500000 69291/250000 222679/1000000 43583/500000 134411/1000000 21719/40000 -146789/1562500
-1947/1250000 188511892647356321663692595521/2132559582287716302336000000000 -152701/3125000 -123483/3125000 -93871/6250000 -76657/3125000 -146789/1562500 64713/3906250


--- Term 7 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 58
Matrix dimension : 48

Flags :
F1  : {125}
F2  : {135}
F3  : {125, 135}
F4  : {235}
F5  : {125, 235}
F6  : {135, 235}
F7  : {125, 135, 235}
F8  : {145}
F9  : {125, 145}
F10 : {135, 145}
F11 : {235, 145}
F12 : {125, 235, 145}
F13 : {135, 235, 145}
F14 : {125, 135, 235, 145}
F15 : {245}
F16 : {125, 245}
F17 : {135, 245}
F18 : {125, 135, 245}
F19 : {235, 245}
F20 : {135, 235, 245}
F21 : {125, 135, 235, 245}
F22 : {145, 245}
F23 : {125, 145, 245}
F24 : {135, 145, 245}
F25 : {125, 135, 145, 245}
F26 : {235, 145, 245}
F27 : {125, 235, 145, 245}
F28 : {135, 235, 145, 245}
F29 : {125, 135, 235, 145, 245}
F30 : {345}
F31 : {125, 345}
F32 : {135, 345}
F33 : {125, 135, 345}
F34 : {235, 345}
F35 : {125, 235, 345}
F36 : {125, 135, 235, 345}
F37 : {145, 345}
F38 : {125, 145, 345}
F39 : {135, 145, 345}
F40 : {125, 135, 145, 345}
F41 : {235, 145, 345}
F42 : {125, 235, 145, 345}
F43 : {135, 235, 145, 345}
F44 : {125, 135, 235, 145, 345}
F45 : {245, 345}
F46 : {125, 245, 345}
F47 : {135, 245, 345}
F48 : {125, 135, 245, 345}
F49 : {235, 245, 345}
F50 : {125, 235, 245, 345}
F51 : {135, 235, 245, 345}
F52 : {125, 135, 235, 245, 345}
F53 : {125, 145, 245, 345}
F54 : {135, 145, 245, 345}
F55 : {125, 135, 145, 245, 345}
F56 : {235, 145, 245, 345}
F57 : {125, 235, 145, 245, 345}
F58 : {135, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F1)-(F8)
B4  : (F1)-(F15)
B5  : (F1)-(F30)
B6  : (F3)-(F5)
B7  : (F3)-(F6)
B8  : (F3)-(F9)
B9  : (F3)-(F10)
B10 : (F3)-(F16)
B11 : (F3)-(F19)
B12 : (F3)-(F22)
B13 : (F3)-(F32)
B14 : (F3)-(F34)
B15 : (F3)-(F37)
B16 : (F3)-(F45)
B17 : (F7)-(F23)
B18 : (F7)-(F39)
B19 : (F7)-(F49)
B20 : (F11)-(F17)
B21 : (F11)-(F31)
B22 : (F12)-(F13)
B23 : (F12)-(F18)
B24 : (F12)-(F20)
B25 : (F12)-(F24)
B26 : (F12)-(F26)
B27 : (F12)-(F33)
B28 : (F12)-(F35)
B29 : (F12)-(F38)
B30 : (F12)-(F41)
B31 : (F12)-(F46)
B32 : (F12)-(F47)
B33 : (F14)-(F21)
B34 : (F14)-(F25)
B35 : (F14)-(F27)
B36 : (F14)-(F36)
B37 : (F14)-(F40)
B38 : (F14)-(F43)
B39 : (F14)-(F50)
B40 : (F14)-(F51)
B41 : (F14)-(F53)
B42 : (F14)-(F54)
B43 : (F14)-(F56)
B44 : (F28)-(F42)
B45 : (F28)-(F48)
B46 : (F52)-(F55)
B47 : (F44)-(F57)
B48 : (F29)-(F58)

Matrix :
24401/500000 -8403/1000000 -8403/1000000 -1519/100000 -8403/1000000 -8/15625 -647/125000 553/1000000 -647/125000 1031/200000 1031/200000 1031/200000 -647/125000 553/1000000 -8/15625 1031/200000 -63/31250 63/31250 -63/31250 1829/1000000 -457/500000 51/8000 6533/500000 6533/500000 6533/500000 -81/12500 51/8000 -6507/500000 -6507/500000 -6507/500000 -81/12500 6533/500000 4383/1000000 -9659/1000000 -223/1000000 2861/1000000 2861/1000000 2861/1000000 -223/1000000 -9659/1000000 -223/1000000 4383/1000000 -223/1000000 -377/31250 377/62500 0/1 701/2000000 0/1
-8403/1000000 24401/500000 -1519/100000 -8403/1000000 -8403/1000000 -647/125000 -647/125000 1031/200000 1031/200000 553/1000000 -647/125000 1031/200000 553/1000000 -647/125000 1031/200000 -8/15625 -63/31250 -63/31250 63/31250 -457/500000 -457/500000 6533/500000 -6507/500000 51/8000 -81/12500 6533/500000 -6507/500000 51/8000 -81/12500 6533/500000 -6507/500000 -6507/500000 2861/1000000 -223/1000000 -9659/1000000 2861/1000000 -223/1000000 -9659/1000000 2861/1000000 2861/1000000 -223/1000000 -223/1000000 4383/1000000 377/62500 -377/31250 701/2000000 0/1 0/1
-8403/1000000 -1519/100000 24401/500000 -8403/1000000 -8403/1000000 1031/200000 1031/200000 -647/125000 -647/125000 -8/15625 1031/200000 -647/125000 -8/15625 1031/200000 -647/125000 553/1000000 63/31250 63/31250 -63/31250 -457/500000 -457/500000 6533/500000 -6507/500000 -81/12500 51/8000 6533/500000 -6507/500000 -81/12500 51/8000 6533/500000 -6507/500000 -6507/500000 -223/1000000 2861/1000000 4383/1000000 -223/1000000 2861/1000000 4383/1000000 -223/1000000 -223/1000000 2861/1000000 2861/1000000 -9659/1000000 377/62500 -377/31250 -701/2000000 0/1 0/1
-1519/100000 -8403/1000000 -8403/1000000 24401/500000 -8403/1000000 553/1000000 1031/200000 -8/15625 1031/200000 -647/125000 -647/125000 -647/125000 1031/200000 -8/15625 553/1000000 -647/125000 63/31250 -63/31250 63/31250 1829/1000000 -457/500000 -81/12500 6533/500000 6533/500000 6533/500000 51/8000 -81/12500 -6507/500000 -6507/500000 -6507/500000 51/8000 6533/500000 -9659/1000000 4383/1000000 2861/1000000 -223/1000000 -223/1000000 -223/1000000 2861/1000000 4383/1000000 2861/1000000 -9659/1000000 2861/1000000 -377/31250 377/62500 0/1 -701/2000000 0/1
-8403/1000000 -8403/1000000 -8403/1000000 -8403/1000000 24401/500000 1031/200000 553/1000000 1031/200000 -8/15625 1031/200000 -8/15625 553/1000000 -647/125000 -647/125000 -647/125000 -647/125000 -63/31250 63/31250 63/31250 -457/500000 1829/1000000 -6507/500000 -81/12500 -6507/500000 -6507/500000 -6507/500000 6533/500000 6533/500000 6533/500000 51/8000 6533/500000 51/8000 -223/1000000 -223/1000000 -223/1000000 -9659/1000000 4383/1000000 2861/1000000 4383/1000000 2861/1000000 -9659/1000000 2861/1000000 2861/1000000 377/62500 377/62500 0/1 0/1 -7/20000
-8/15625 -647/125000 1031/200000 553/1000000 1031/200000 70581/1000000 6671/250000 -829/1000000 -2167/100000 14857/1000000 14857/1000000 -2167/100000 -2167/100000 -829/1000000 -65323/1000000 -2167/100000 673/500000 3821/200000 673/500000 -1/125000 1/250000 1499/500000 10183/500000 10183/500000 -10381/500000 -89/31250 1499/500000 19907/1000000 -983/50000 -983/50000 -89/31250 -10381/500000 -719/62500 1947/1000000 739/40000 -213/20000 577/50000 577/50000 739/40000 1947/1000000 -9423/500000 657/100000 -9423/500000 -1/500000 1/1000000 1/20000 39/1000000 1/20000
-647/125000 -647/125000 1031/200000 1031/200000 553/1000000 6671/250000 70581/1000000 -2167/100000 -829/1000000 -2167/100000 -829/1000000 -65323/1000000 14857/1000000 14857/1000000 -2167/100000 -2167/100000 3821/200000 673/500000 673/500000 1/250000 -1/125000 19907/1000000 1499/500000 19907/1000000 -983/50000 -983/50000 10183/500000 10183/500000 -10381/500000 -89/31250 -10381/500000 -89/31250 -213/20000 577/50000 577/50000 -719/62500 1947/1000000 739/40000 1947/1000000 739/40000 657/100000 -9423/500000 -9423/500000 1/1000000 1/1000000 1/20000 1/20000 39/1000000
553/1000000 1031/200000 -647/125000 -8/15625 1031/200000 -829/1000000 -2167/100000 70581/1000000 14857/1000000 6671/250000 -2167/100000 6671/250000 -2167/100000 -65323/1000000 -829/1000000 -2167/100000 -21797/1000000 673/500000 3821/200000 -1/125000 1/250000 -89/31250 10183/500000 -10381/500000 10183/500000 1499/500000 -89/31250 -983/50000 19907/1000000 -983/50000 1499/500000 -10381/500000 1947/1000000 -719/62500 -213/20000 -9423/500000 739/40000 -9423/500000 577/50000 657/100000 -213/20000 1947/1000000 577/50000 -1/500000 1/1000000 -1/20000 -39/1000000 1/20000
-647/125000 1031/200000 -647/125000 1031/200000 -8/15625 -2167/100000 -829/1000000 14857/1000000 70581/1000000 -2167/100000 -65323/1000000 -829/1000000 6671/250000 -2167/100000 6671/250000 -2167/100000 673/500000 -21797/1000000 3821/200000 1/250000 -1/125000 19907/1000000 -89/31250 -983/50000 19907/1000000 -983/50000 10183/500000 -10381/500000 10183/500000 1499/500000 -10381/500000 1499/500000 -9423/500000 739/40000 -9423/500000 1947/1000000 -719/62500 -213/20000 657/100000 577/50000 1947/1000000 -213/20000 577/50000 1/1000000 1/1000000 -1/20000 1/20000 -39/1000000
1031/200000 553/1000000 -8/15625 -647/125000 1031/200000 14857/1000000 -2167/100000 6671/250000 -2167/100000 70581/1000000 14857/1000000 6671/250000 -65323/1000000 -2167/100000 -2167/100000 -829/1000000 -21797/1000000 3821/200000 673/500000 1/250000 1/250000 -10381/500000 19907/1000000 -89/31250 1499/500000 10183/500000 -983/50000 -89/31250 1499/500000 -10381/500000 19907/1000000 -983/50000 739/40000 -213/20000 -719/62500 -9423/500000 577/50000 657/100000 739/40000 -9423/500000 -213/20000 577/50000 1947/1000000 1/1000000 -1/500000 -39/1000000 -1/20000 1/20000
1031/200000 -647/125000 1031/200000 -647/125000 -8/15625 14857/1000000 -829/1000000 -2167/100000 -65323/1000000 14857/1000000 70581/1000000 -829/1000000 -2167/100000 6671/250000 -2167/100000 6671/250000 673/500000 3821/200000 -21797/1000000 1/250000 -1/125000 -983/50000 -89/31250 19907/1000000 -983/50000 19907/1000000 -10381/500000 10183/500000 -10381/500000 1499/500000 10183/500000 1499/500000 739/40000 -9423/500000 739/40000 1947/1000000 657/100000 577/50000 -719/62500 -213/20000 1947/1000000 577/50000 -213/20000 1/1000000 1/1000000 1/20000 -1/20000 -39/1000000
1031/200000 1031/200000 -647/125000 -647/125000 553/1000000 -2167/100000 -65323/1000000 6671/250000 -829/1000000 6671/250000 -829/1000000 70581/1000000 -2167/100000 -2167/100000 14857/1000000 14857/1000000 -21797/1000000 673/500000 673/500000 1/250000 -1/125000 -983/50000 1499/500000 -983/50000 19907/1000000 19907/1000000 -10381/500000 -10381/500000 10183/500000 -89/31250 10183/500000 -89/31250 577/50000 -213/20000 -213/20000 657/100000 1947/1000000 -9423/500000 1947/1000000 -9423/500000 -719/62500 739/40000 739/40000 1/1000000 1/1000000 -1/20000 -1/20000 39/1000000
-647/125000 553/1000000 -8/15625 1031/200000 -647/125000 -2167/100000 14857/1000000 -2167/100000 6671/250000 -65323/1000000 -2167/100000 -2167/100000 70581/1000000 14857/1000000 6671/250000 -829/1000000 3821/200000 -21797/1000000 673/500000 1/250000 1/250000 10183/500000 -983/50000 -89/31250 1499/500000 -10381/500000 19907/1000000 -89/31250 1499/500000 10183/500000 -983/50000 19907/1000000 -9423/500000 577/50000 657/100000 739/40000 -213/20000 -719/62500 -9423/500000 739/40000 577/50000 -213/20000 1947/1000000 1/1000000 -1/500000 -39/1000000 1/20000 -1/20000
553/1000000 -647/125000 1031/200000 -8/15625 -647/125000 -829/1000000 14857/1000000 -65323/1000000 -2167/100000 -2167/100000 6671/250000 -2167/100000 14857/1000000 70581/1000000 -829/1000000 6671/250000 3821/200000 673/500000 -21797/1000000 -1/125000 1/250000 -89/31250 -10381/500000 10183/500000 -10381/500000 1499/500000 -89/31250 19907/1000000 -983/50000 19907/1000000 1499/500000 10183/500000 1947/1000000 657/100000 577/50000 739/40000 -9423/500000 739/40000 -213/20000 -719/62500 577/50000 1947/1000000 -213/20000 -1/500000 1/1000000 1/20000 -39/1000000 -1/20000
-8/15625 1031/200000 -647/125000 553/1000000 -647/125000 -65323/1000000 -2167/100000 -829/1000000 6671/250000 -2167/100000 -2167/100000 14857/1000000 6671/250000 -829/1000000 70581/1000000 14857/1000000 673/500000 -21797/1000000 673/500000 -1/125000 1/250000 1499/500000 -10381/500000 -10381/500000 10183/500000 -89/31250 1499/500000 -983/50000 19907/1000000 19907/1000000 -89/31250 10183/500000 657/100000 1947/1000000 -9423/500000 577/50000 -213/20000 -213/20000 -9423/500000 1947/1000000 739/40000 -719/62500 739/40000 -1/500000 1/1000000 -1/20000 39/1000000 -1/20000
1031/200000 -8/15625 553/1000000 -647/125000 -647/125000 -2167/100000 -2167/100000 -2167/100000 -2167/100000 -829/1000000 6671/250000 14857/1000000 -829/1000000 6671/250000 14857/1000000 70581/1000000 673/500000 673/500000 -21797/1000000 1/250000 1/250000 -10381/500000 -983/50000 1499/500000 -89/31250 10183/500000 -983/50000 1499/500000 -89/31250 10183/500000 19907/1000000 19907/1000000 577/50000 -9423/500000 1947/1000000 577/50000 -9423/500000 1947/1000000 -213/20000 -213/20000 739/40000 739/40000 -719/62500 1/1000000 -1/500000 39/1000000 -1/20000 -1/20000
-63/31250 -63/31250 63/31250 63/31250 -63/31250 673/500000 3821/200000 -21797/1000000 673/500000 -21797/1000000 673/500000 -21797/1000000 3821/200000 3821/200000 673/500000 673/500000 7443/500000 -2481/500000 -2481/500000 0/1 0/1 3503/500000 -3503/500000 3503/500000 -3503/500000 -3503/500000 3503/500000 3503/500000 -3503/500000 3503/500000 -3503/500000 3503/500000 -5307/1000000 5611/1000000 5611/1000000 1251/250000 -5307/1000000 1251/250000 -5307/1000000 1251/250000 5611/1000000 -5307/1000000 -5307/1000000 0/1 0/1 3/200000 3/200000 -3/200000
63/31250 -63/31250 63/31250 -63/31250 63/31250 3821/200000 673/500000 673/500000 -21797/1000000 3821/200000 3821/200000 673/500000 -21797/1000000 673/500000 -21797/1000000 673/500000 -2481/500000 7443/500000 -2481/500000 0/1 0/1 -3503/500000 3503/500000 3503/500000 -3503/500000 3503/500000 -3503/500000 3503/500000 -3503/500000 -3503/500000 3503/500000 -3503/500000 1251/250000 -5307/1000000 1251/250000 -5307/1000000 5611/1000000 5611/1000000 1251/250000 -5307/1000000 -5307/1000000 5611/1000000 -5307/1000000 0/1 0/1 3/200000 -3/200000 3/200000
-63/31250 63/31250 -63/31250 63/31250 63/31250 673/500000 673/500000 3821/200000 3821/200000 673/500000 -21797/1000000 673/500000 673/500000 -21797/1000000 673/500000 -21797/1000000 -2481/500000 -2481/500000 7443/500000 0/1 0/1 3503/500000 3503/500000 -3503/500000 3503/500000 -3503/500000 3503/500000 -3503/500000 3503/500000 -3503/500000 -3503/500000 -3503/500000 -5307/1000000 1251/250000 -5307/1000000 -5307/1000000 1251/250000 -5307/1000000 5611/1000000 5611/1000000 -5307/1000000 -5307/1000000 5611/1000000 0/1 0/1 -3/200000 3/200000 3/200000
1829/1000000 -457/500000 -457/500000 1829/1000000 -457/500000 -1/125000 1/250000 -1/125000 1/250000 1/250000 1/250000 1/250000 1/250000 -1/125000 -1/125000 1/250000 0/1 0/1 0/1 11351/1000000 -227/40000 399/1000000 5583/1000000 5583/1000000 5583/1000000 399/1000000 399/1000000 -5983/1000000 -5983/1000000 -5983/1000000 399/1000000 5583/1000000 319/250000 319/250000 -319/500000 -319/500000 -319/500000 -319/500000 -319/500000 319/250000 -319/500000 319/250000 -319/500000 -2337/250000 2337/500000 0/1 0/1 0/1
-457/500000 -457/500000 -457/500000 -457/500000 1829/1000000 1/250000 -1/125000 1/250000 -1/125000 1/250000 -1/125000 -1/125000 1/250000 1/250000 1/250000 1/250000 0/1 0/1 0/1 -227/40000 11351/1000000 -5983/1000000 399/1000000 -5983/1000000 -5983/1000000 -5983/1000000 5583/1000000 5583/1000000 5583/1000000 399/1000000 5583/1000000 399/1000000 -319/500000 -319/500000 -319/500000 319/250000 319/250000 -319/500000 319/250000 -319/500000 319/250000 -319/500000 -319/500000 2337/500000 2337/500000 0/1 0/1 0/1
51/8000 6533/500000 6533/500000 -81/12500 -6507/500000 1499/500000 19907/1000000 -89/31250 19907/1000000 -10381/500000 -983/50000 -983/50000 10183/500000 -89/31250 1499/500000 -10381/500000 3503/500000 -3503/500000 3503/500000 399/1000000 -5983/1000000 1188509/500000 -80839/1000000 -132859/1000000 -132859/1000000 -103557/1000000 -141121/1000000 -80839/1000000 -80839/1000000 169/200000 -308991/200000 -80839/1000000 -3003/200000 229/31250 -11667/1000000 17701/1000000 17701/1000000 75569/1000000 -14783/200000 229/31250 -14783/200000 -3003/200000 -11667/1000000 -309/500000 -5313/250000 0/1 -61/2000000 0/1
6533/500000 -6507/500000 -6507/500000 6533/500000 -81/12500 10183/500000 1499/500000 10183/500000 -89/31250 19907/1000000 -89/31250 1499/500000 -983/50000 -10381/500000 -10381/500000 -983/50000 -3503/500000 3503/500000 3503/500000 5583/1000000 399/1000000 -80839/1000000 1188509/500000 169/200000 169/200000 -80839/1000000 -132859/1000000 -80839/1000000 -80839/1000000 -308991/200000 -132859/1000000 -103557/1000000 75569/1000000 75569/1000000 17701/1000000 -3003/200000 229/31250 -14783/200000 229/31250 -11667/1000000 -3003/200000 -11667/1000000 -14783/200000 -5313/250000 2187/100000 0/1 0/1 -3/100000
6533/500000 51/8000 -81/12500 6533/500000 -6507/500000 10183/500000 19907/1000000 -10381/500000 -983/50000 -89/31250 19907/1000000 -983/50000 -89/31250 10183/500000 -10381/500000 1499/500000 3503/500000 3503/500000 -3503/500000 5583/1000000 -5983/1000000 -132859/1000000 169/200000 1188509/500000 -103557/1000000 -132859/1000000 -80839/1000000 -141121/1000000 -308991/200000 -80839/1000000 -80839/1000000 169/200000 75569/1000000 -11667/1000000 229/31250 17701/1000000 -14783/200000 229/31250 17701/1000000 75569/1000000 -14783/200000 -11667/1000000 -3003/200000 -5313/250000 -309/500000 -61/2000000 0/1 0/1
6533/500000 -81/12500 51/8000 6533/500000 -6507/500000 -10381/500000 -983/50000 10183/500000 19907/1000000 1499/500000 -983/50000 19907/1000000 1499/500000 -10381/500000 10183/500000 -89/31250 -3503/500000 -3503/500000 3503/500000 5583/1000000 -5983/1000000 -132859/1000000 169/200000 -103557/1000000 1188509/500000 -132859/1000000 -80839/1000000 -308991/200000 -141121/1000000 -80839/1000000 -80839/1000000 169/200000 -11667/1000000 75569/1000000 -3003/200000 -14783/200000 17701/1000000 -3003/200000 -14783/200000 -11667/1000000 17701/1000000 75569/1000000 229/31250 -5313/250000 -309/500000 61/2000000 0/1 0/1
-81/12500 6533/500000 6533/500000 51/8000 -6507/500000 -89/31250 -983/50000 1499/500000 -983/50000 10183/500000 19907/1000000 19907/1000000 -10381/500000 1499/500000 -89/31250 10183/500000 -3503/500000 3503/500000 -3503/500000 399/1000000 -5983/1000000 -103557/1000000 -80839/1000000 -132859/1000000 -132859/1000000 1188509/500000 -308991/200000 -80839/1000000 -80839/1000000 169/200000 -141121/1000000 -80839/1000000 229/31250 -3003/200000 75569/1000000 -14783/200000 -14783/200000 -11667/1000000 17701/1000000 -3003/200000 17701/1000000 229/31250 75569/1000000 -309/500000 -5313/250000 0/1 61/2000000 0/1
51/8000 -6507/500000 -6507/500000 -81/12500 6533/500000 1499/500000 10183/500000 -89/31250 10183/500000 -983/50000 -10381/500000 -10381/500000 19907/1000000 -89/31250 1499/500000 -983/50000 3503/500000 -3503/500000 3503/500000 399/1000000 5583/1000000 -141121/1000000 -132859/1000000 -80839/1000000 -80839/1000000 -308991/200000 1188509/500000 169/200000 169/200000 -80839/1000000 -103557/1000000 -132859/1000000 -3003/200000 229/31250 -14783/200000 75569/1000000 75569/1000000 17701/1000000 -11667/1000000 229/31250 -11667/1000000 -3003/200000 -14783/200000 -309/500000 2187/100000 0/1 -61/2000000 0/1
-6507/500000 51/8000 -81/12500 -6507/500000 6533/500000 19907/1000000 10183/500000 -983/50000 -10381/500000 -89/31250 10183/500000 -10381/500000 -89/31250 19907/1000000 -983/50000 1499/500000 3503/500000 3503/500000 -3503/500000 -5983/1000000 5583/1000000 -80839/1000000 -80839/1000000 -141121/1000000 -308991/200000 -80839/1000000 169/200000 1188509/500000 -103557/1000000 -132859/1000000 169/200000 -80839/1000000 17701/1000000 -14783/200000 229/31250 75569/1000000 -11667/1000000 229/31250 75569/1000000 17701/1000000 -11667/1000000 -14783/200000 -3003/200000 2187/100000 -309/500000 -61/2000000 0/1 0/1
-6507/500000 -81/12500 51/8000 -6507/500000 6533/500000 -983/50000 -10381/500000 19907/1000000 10183/500000 1499/500000 -10381/500000 10183/500000 1499/500000 -983/50000 19907/1000000 -89/31250 -3503/500000 -3503/500000 3503/500000 -5983/1000000 5583/1000000 -80839/1000000 -80839/1000000 -308991/200000 -141121/1000000 -80839/1000000 169/200000 -103557/1000000 1188509/500000 -132859/1000000 169/200000 -80839/1000000 -14783/200000 17701/1000000 -3003/200000 -11667/1000000 75569/1000000 -3003/200000 -11667/1000000 -14783/200000 75569/1000000 17701/1000000 229/31250 2187/100000 -309/500000 61/2000000 0/1 0/1
-6507/500000 6533/500000 6533/500000 -6507/500000 51/8000 -983/50000 -89/31250 -983/50000 1499/500000 -10381/500000 1499/500000 -89/31250 10183/500000 19907/1000000 19907/1000000 10183/500000 3503/500000 -3503/500000 -3503/500000 -5983/1000000 399/1000000 169/200000 -308991/200000 -80839/1000000 -80839/1000000 169/200000 -80839/1000000 -132859/1000000 -132859/1000000 1188509/500000 -80839/1000000 -141121/1000000 -14783/200000 -14783/200000 -11667/1000000 229/31250 -3003/200000 75569/1000000 -3003/200000 17701/1000000 229/31250 17701/1000000 75569/1000000 2187/100000 -5313/250000 0/1 0/1 3/100000
-81/12500 -6507/500000 -6507/500000 51/8000 6533/500000 -89/31250 -10381/500000 1499/500000 -10381/500000 19907/1000000 10183/500000 10183/500000 -983/50000 1499/500000 -89/31250 19907/1000000 -3503/500000 3503/500000 -3503/500000 399/1000000 5583/1000000 -308991/200000 -132859/1000000 -80839/1000000 -80839/1000000 -141121/1000000 -103557/1000000 169/200000 169/200000 -80839/1000000 1188509/500000 -132859/1000000 229/31250 -3003/200000 17701/1000000 -11667/1000000 -11667/1000000 -14783/200000 75569/1000000 -3003/200000 75569/1000000 229/31250 17701/1000000 -309/500000 2187/100000 0/1 61/2000000 0/1
6533/500000 -6507/500000 -6507/500000 6533/500000 51/8000 -10381/500000 -89/31250 -10381/500000 1499/500000 -983/50000 1499/500000 -89/31250 19907/1000000 10183/500000 10183/500000 19907/1000000 3503/500000 -3503/500000 -3503/500000 5583/1000000 399/1000000 -80839/1000000 -103557/1000000 169/200000 169/200000 -80839/1000000 -132859/1000000 -80839/1000000 -80839/1000000 -141121/1000000 -132859/1000000 1188509/500000 -11667/1000000 -11667/1000000 -14783/200000 229/31250 -3003/200000 17701/1000000 -3003/200000 75569/1000000 229/31250 75569/1000000 17701/1000000 -5313/250000 2187/100000 0/1 0/1 3/100000
4383/1000000 2861/1000000 -223/1000000 -9659/1000000 -223/1000000 -719/62500 -213/20000 1947/1000000 -9423/500000 739/40000 739/40000 577/50000 -9423/500000 1947/1000000 657/100000 577/50000 -5307/1000000 1251/250000 -5307/1000000 319/250000 -319/500000 -3003/200000 75569/1000000 75569/1000000 -11667/1000000 229/31250 -3003/200000 17701/1000000 -14783/200000 -14783/200000 229/31250 -11667/1000000 343433/1000000 -25021/1000000 -4027/100000 -36581/1000000 -6653/250000 -6653/250000 -4027/100000 -25021/1000000 -6653/250000 -8309/250000 -6653/250000 -237/31250 237/62500 31/400000 3/200000 77/1000000
-9659/1000000 -223/1000000 2861/1000000 4383/1000000 -223/1000000 1947/1000000 577/50000 -719/62500 739/40000 -213/20000 -9423/500000 -213/20000 577/50000 657/100000 1947/1000000 -9423/500000 5611/1000000 -5307/1000000 1251/250000 319/250000 -319/500000 229/31250 75569/1000000 -11667/1000000 75569/1000000 -3003/200000 229/31250 -14783/200000 17701/1000000 -14783/200000 -3003/200000 -11667/1000000 -25021/1000000 343433/1000000 -36581/1000000 -6653/250000 -4027/100000 -6653/250000 -6653/250000 -8309/250000 -36581/1000000 -25021/1000000 -6653/250000 -237/31250 237/62500 -31/400000 -3/200000 77/1000000
-223/1000000 -9659/1000000 4383/1000000 2861/1000000 -223/1000000 739/40000 577/50000 -213/20000 -9423/500000 -719/62500 739/40000 -213/20000 657/100000 577/50000 -9423/500000 1947/1000000 5611/1000000 1251/250000 -5307/1000000 -319/500000 -319/500000 -11667/1000000 17701/1000000 229/31250 -3003/200000 75569/1000000 -14783/200000 229/31250 -3003/200000 -11667/1000000 17701/1000000 -14783/200000 -4027/100000 -36581/1000000 343433/1000000 -6653/250000 -6653/250000 -8309/250000 -4027/100000 -6653/250000 -36581/1000000 -6653/250000 -25021/1000000 237/62500 -237/31250 -3/200000 -31/400000 77/1000000
2861/1000000 2861/1000000 -223/1000000 -223/1000000 -9659/1000000 -213/20000 -719/62500 -9423/500000 1947/1000000 -9423/500000 1947/1000000 657/100000 739/40000 739/40000 577/50000 577/50000 1251/250000 -5307/1000000 -5307/1000000 -319/500000 319/250000 17701/1000000 -3003/200000 17701/1000000 -14783/200000 -14783/200000 75569/1000000 75569/1000000 -11667/1000000 229/31250 -11667/1000000 229/31250 -36581/1000000 -6653/250000 -6653/250000 343433/1000000 -25021/1000000 -4027/100000 -25021/1000000 -4027/100000 -8309/250000 -6653/250000 -6653/250000 237/62500 237/62500 31/400000 31/400000 3/200000
2861/1000000 -223/1000000 2861/1000000 -223/1000000 4383/1000000 577/50000 1947/1000000 739/40000 -719/62500 577/50000 657/100000 1947/1000000 -213/20000 -9423/500000 -213/20000 -9423/500000 -5307/1000000 5611/1000000 1251/250000 -319/500000 319/250000 17701/1000000 229/31250 -14783/200000 17701/1000000 -14783/200000 75569/1000000 -11667/1000000 75569/1000000 -3003/200000 -11667/1000000 -3003/200000 -6653/250000 -4027/100000 -6653/250000 -25021/1000000 343433/1000000 -36581/1000000 -8309/250000 -6653/250000 -25021/1000000 -36581/1000000 -6653/250000 237/62500 237/62500 -31/400000 31/400000 -3/200000
2861/1000000 -9659/1000000 4383/1000000 -223/1000000 2861/1000000 577/50000 739/40000 -9423/500000 -213/20000 657/100000 577/50000 -9423/500000 -719/62500 739/40000 -213/20000 1947/1000000 1251/250000 5611/1000000 -5307/1000000 -319/500000 -319/500000 75569/1000000 -14783/200000 229/31250 -3003/200000 -11667/1000000 17701/1000000 229/31250 -3003/200000 75569/1000000 -14783/200000 17701/1000000 -6653/250000 -6653/250000 -8309/250000 -4027/100000 -36581/1000000 343433/1000000 -6653/250000 -4027/100000 -6653/250000 -36581/1000000 -25021/1000000 237/62500 -237/31250 -3/200000 31/400000 -77/1000000
-223/1000000 2861/1000000 -223/1000000 2861/1000000 4383/1000000 739/40000 1947/1000000 577/50000 657/100000 739/40000 -719/62500 1947/1000000 -9423/500000 -213/20000 -9423/500000 -213/20000 -5307/1000000 1251/250000 5611/1000000 -319/500000 319/250000 -14783/200000 229/31250 17701/1000000 -14783/200000 17701/1000000 -11667/1000000 75569/1000000 -11667/1000000 -3003/200000 75569/1000000 -3003/200000 -4027/100000 -6653/250000 -4027/100000 -25021/1000000 -8309/250000 -6653/250000 343433/1000000 -36581/1000000 -25021/1000000 -6653/250000 -36581/1000000 237/62500 237/62500 31/400000 -31/400000 -3/200000
-9659/1000000 2861/1000000 -223/1000000 4383/1000000 2861/1000000 1947/1000000 739/40000 657/100000 577/50000 -9423/500000 -213/20000 -9423/500000 739/40000 -719/62500 1947/1000000 -213/20000 1251/250000 -5307/1000000 5611/1000000 319/250000 -319/500000 229/31250 -11667/1000000 75569/1000000 -11667/1000000 -3003/200000 229/31250 17701/1000000 -14783/200000 17701/1000000 -3003/200000 75569/1000000 -25021/1000000 -8309/250000 -6653/250000 -4027/100000 -6653/250000 -4027/100000 -36581/1000000 343433/1000000 -6653/250000 -25021/1000000 -36581/1000000 -237/31250 237/62500 31/400000 -3/200000 -77/1000000
-223/1000000 -223/1000000 2861/1000000 2861/1000000 -9659/1000000 -9423/500000 657/100000 -213/20000 1947/1000000 -213/20000 1947/1000000 -719/62500 577/50000 577/50000 739/40000 739/40000 5611/1000000 -5307/1000000 -5307/1000000 -319/500000 319/250000 -14783/200000 -3003/200000 -14783/200000 17701/1000000 17701/1000000 -11667/1000000 -11667/1000000 75569/1000000 229/31250 75569/1000000 229/31250 -6653/250000 -36581/1000000 -36581/1000000 -8309/250000 -25021/1000000 -6653/250000 -25021/1000000 -6653/250000 343433/1000000 -4027/100000 -4027/100000 237/62500 237/62500 -31/400000 -31/400000 3/200000
4383/1000000 -223/1000000 2861/1000000 -9659/1000000 2861/1000000 657/100000 -9423/500000 1947/1000000 -213/20000 577/50000 577/50000 739/40000 -213/20000 1947/1000000 -719/62500 739/40000 -5307/1000000 5611/1000000 -5307/1000000 319/250000 -319/500000 -3003/200000 -11667/1000000 -11667/1000000 75569/1000000 229/31250 -3003/200000 -14783/200000 17701/1000000 17701/1000000 229/31250 75569/1000000 -8309/250000 -25021/1000000 -6653/250000 -6653/250000 -36581/1000000 -36581/1000000 -6653/250000 -25021/1000000 -4027/100000 343433/1000000 -4027/100000 -237/31250 237/62500 -31/400000 3/200000 -77/1000000
-223/1000000 4383/1000000 -9659/1000000 2861/1000000 2861/1000000 -9423/500000 -9423/500000 577/50000 577/50000 1947/1000000 -213/20000 739/40000 1947/1000000 -213/20000 739/40000 -719/62500 -5307/1000000 -5307/1000000 5611/1000000 -319/500000 -319/500000 -11667/1000000 -14783/200000 -3003/200000 229/31250 75569/1000000 -14783/200000 -3003/200000 229/31250 75569/1000000 17701/1000000 17701/1000000 -6653/250000 -6653/250000 -25021/1000000 -6653/250000 -6653/250000 -25021/1000000 -36581/1000000 -36581/1000000 -4027/100000 -4027/100000 343433/1000000 237/62500 -237/31250 3/200000 -31/400000 -77/1000000
-377/31250 377/62500 377/62500 -377/31250 377/62500 -1/500000 1/1000000 -1/500000 1/1000000 1/1000000 1/1000000 1/1000000 1/1000000 -1/500000 -1/500000 1/1000000 0/1 0/1 0/1 -2337/250000 2337/500000 -309/500000 -5313/250000 -5313/250000 -5313/250000 -309/500000 -309/500000 2187/100000 2187/100000 2187/100000 -309/500000 -5313/250000 -237/31250 -237/31250 237/62500 237/62500 237/62500 237/62500 237/62500 -237/31250 237/62500 -237/31250 237/62500 50657/1000000 -1583/62500 0/1 0/1 0/1
377/62500 -377/31250 -377/31250 377/62500 377/62500 1/1000000 1/1000000 1/1000000 1/1000000 -1/500000 1/1000000 1/1000000 -1/500000 1/1000000 1/1000000 -1/500000 0/1 0/1 0/1 2337/500000 2337/500000 -5313/250000 2187/100000 -309/500000 -309/500000 -5313/250000 2187/100000 -309/500000 -309/500000 -5313/250000 2187/100000 2187/100000 237/62500 237/62500 -237/31250 237/62500 237/62500 -237/31250 237/62500 237/62500 237/62500 237/62500 -237/31250 -1583/62500 50657/1000000 0/1 0/1 0/1
0/1 701/2000000 -701/2000000 0/1 0/1 1/20000 1/20000 -1/20000 -1/20000 -39/1000000 1/20000 -1/20000 -39/1000000 1/20000 -1/20000 39/1000000 3/200000 3/200000 -3/200000 0/1 0/1 0/1 0/1 -61/2000000 61/2000000 0/1 0/1 -61/2000000 61/2000000 0/1 0/1 0/1 31/400000 -31/400000 -3/200000 31/400000 -31/400000 -3/200000 31/400000 31/400000 -31/400000 -31/400000 3/200000 0/1 0/1 11917/4000000 0/1 0/1
701/2000000 0/1 0/1 -701/2000000 0/1 39/1000000 1/20000 -39/1000000 1/20000 -1/20000 -1/20000 -1/20000 1/20000 -39/1000000 39/1000000 -1/20000 3/200000 -3/200000 3/200000 0/1 0/1 -61/2000000 0/1 0/1 0/1 61/2000000 -61/2000000 0/1 0/1 0/1 61/2000000 0/1 3/200000 -3/200000 -31/400000 31/400000 31/400000 31/400000 -31/400000 -3/200000 -31/400000 3/200000 -31/400000 0/1 0/1 0/1 11917/4000000 0/1
0/1 0/1 0/1 0/1 -7/20000 1/20000 39/1000000 1/20000 -39/1000000 1/20000 -39/1000000 39/1000000 -1/20000 -1/20000 -1/20000 -1/20000 -3/200000 3/200000 3/200000 0/1 0/1 0/1 -3/100000 0/1 0/1 0/1 0/1 0/1 0/1 3/100000 0/1 3/100000 77/1000000 77/1000000 77/1000000 3/200000 -3/200000 -77/1000000 -3/200000 -77/1000000 3/200000 -77/1000000 -77/1000000 0/1 0/1 0/1 0/1 42260616102540233876417/14167195354271074500000000


--- Term 8 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 56
Matrix dimension : 15

Flags :
F1  : {234}
F2  : {234, 125}
F3  : {234, 135}
F4  : {234, 125, 135}
F5  : {234, 235}
F6  : {234, 125, 235}
F7  : {234, 135, 235}
F8  : {234, 125, 135, 235}
F9  : {234, 145}
F10 : {234, 125, 145}
F11 : {234, 135, 145}
F12 : {234, 125, 135, 145}
F13 : {234, 235, 145}
F14 : {234, 125, 235, 145}
F15 : {234, 135, 235, 145}
F16 : {234, 125, 135, 235, 145}
F17 : {234, 245}
F18 : {234, 125, 245}
F19 : {234, 135, 245}
F20 : {234, 125, 135, 245}
F21 : {234, 235, 245}
F22 : {234, 125, 235, 245}
F23 : {234, 135, 235, 245}
F24 : {234, 125, 135, 235, 245}
F25 : {234, 145, 245}
F26 : {234, 125, 145, 245}
F27 : {234, 135, 145, 245}
F28 : {234, 125, 135, 145, 245}
F29 : {234, 235, 145, 245}
F30 : {234, 125, 235, 145, 245}
F31 : {234, 135, 235, 145, 245}
F32 : {234, 125, 135, 235, 145, 245}
F33 : {234, 345}
F34 : {234, 125, 345}
F35 : {234, 135, 345}
F36 : {234, 125, 135, 345}
F37 : {234, 235, 345}
F38 : {234, 125, 235, 345}
F39 : {234, 135, 235, 345}
F40 : {234, 125, 135, 235, 345}
F41 : {234, 145, 345}
F42 : {234, 125, 145, 345}
F43 : {234, 135, 145, 345}
F44 : {234, 125, 135, 145, 345}
F45 : {234, 235, 145, 345}
F46 : {234, 125, 235, 145, 345}
F47 : {234, 135, 235, 145, 345}
F48 : {234, 125, 135, 235, 145, 345}
F49 : {234, 245, 345}
F50 : {234, 125, 245, 345}
F51 : {234, 135, 245, 345}
F52 : {234, 125, 135, 245, 345}
F53 : {234, 145, 245, 345}
F54 : {234, 125, 145, 245, 345}
F55 : {234, 135, 145, 245, 345}
F56 : {234, 125, 135, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F9)
B3  : (F4)+(F10)+(F11)
B4  : (F6)+(F7)+(F18)+(F25)+(F35)+(F41)
B5  : (F8)+(F26)+(F43)
B6  : (F5)-2(F12)+(F17)+(F32)+(F33)+(F48)+(F56)
B7  : (F13)+(F19)+(F34)
B8  : (F14)+(F15)+(F20)+(F27)+(F36)+(F42)
B9  : (F16)+(F28)+(F44)
B10 : (F21)+(F37)+(F49)
B11 : (F22)+(F39)+(F53)
B12 : (F23)+(F29)+(F38)+(F45)+(F50)+(F51)
B13 : (F24)+(F30)+(F40)+(F47)+(F54)+(F55)
B14 : (F31)+(F46)+(F52)
B15 : (F5)+(F12)+(F17)-2(F32)+(F33)-2(F48)-2(F56)

Matrix :
355327/200000 612053/500000 863681/500000 -23763/200000 -338063/1000000 -1255277/1500000 -528121/1000000 1611163/1000000 -103141/200000 -383867/500000 153507/200000 -63493/1000000 -30779/125000 150893/250000 99339/500000
612053/500000 489579/500000 651913/500000 -176081/1000000 -141129/1000000 -6562/9375 -313291/1000000 1325741/1000000 -240553/500000 -615531/1000000 98297/125000 -14587/500000 -26911/500000 37809/100000 211719/1000000
863681/500000 651913/500000 58133/20000 -116239/500000 53749/100000 -4203937/3000000 -51943/50000 2706907/1000000 -328417/200000 -918689/1000000 290539/200000 278259/1000000 124157/1000000 1810191/1000000 741659/750000
-23763/200000 -176081/1000000 -116239/500000 287893/1000000 -57229/500000 261523/1500000 -5349/500000 -66489/200000 94453/500000 119147/1000000 -150703/500000 -23207/500000 -129841/1000000 -64939/1000000 -339287/3000000
-338063/1000000 -141129/1000000 53749/100000 -57229/500000 538129/500000 -1200877/3000000 -22031/62500 189617/250000 -1004597/1000000 -2479/250000 30309/50000 87221/250000 112057/250000 496393/500000 183779/250000
-1255277/1500000 -6562/9375 -4203937/3000000 261523/1500000 -1200877/3000000 7158161/9000000 1434479/3000000 -563317/375000 364859/375000 374821/750000 -2950573/3000000 -566377/3000000 -570437/3000000 -541571/600000 -2694743/4500000
-528121/1000000 -313291/1000000 -51943/50000 -5349/500000 -22031/62500 1434479/3000000 72251/100000 -119099/125000 351681/500000 62641/250000 -81219/250000 -94197/500000 -44429/1000000 -1103203/1000000 -169267/375000
1611163/1000000 1325741/1000000 2706907/1000000 -66489/200000 189617/250000 -563317/375000 -119099/125000 2942277/1000000 -183571/100000 -946219/1000000 1712513/1000000 13657/40000 6557/20000 227001/125000 1127373/1000000
-103141/200000 -240553/500000 -328417/200000 94453/500000 -1004597/1000000 364859/375000 351681/500000 -183571/100000 316617/200000 106991/250000 -1277339/1000000 -434549/1000000 -461921/1000000 -1549789/1000000 -42467/40000
-383867/500000 -615531/1000000 -918689/1000000 119147/1000000 -2479/250000 374821/750000 62641/250000 -946219/1000000 106991/250000 400213/1000000 -1441/2500 -23409/1000000 -2311/250000 -46029/125000 -13337/60000
153507/200000 98297/125000 290539/200000 -150703/500000 30309/50000 -2950573/3000000 -81219/250000 1712513/1000000 -1277339/1000000 -1441/2500 110451/62500 70881/250000 426743/1000000 639761/1000000 813629/1000000
-63493/1000000 -14587/500000 278259/1000000 -23207/500000 87221/250000 -566377/3000000 -94197/500000 13657/40000 -434549/1000000 -23409/1000000 70881/250000 209617/1000000 140633/1000000 446919/1000000 939971/3000000
-30779/125000 -26911/500000 124157/1000000 -129841/1000000 112057/250000 -570437/3000000 -44429/1000000 6557/20000 -461921/1000000 -2311/250000 426743/1000000 140633/1000000 365031/1000000 143839/500000 67889/200000
150893/250000 37809/100000 1810191/1000000 -64939/1000000 496393/500000 -541571/600000 -1103203/1000000 227001/125000 -1549789/1000000 -46029/125000 639761/1000000 446919/1000000 143839/500000 2288609/1000000 103941/100000
99339/500000 211719/1000000 741659/750000 -339287/3000000 183779/250000 -2694743/4500000 -169267/375000 1127373/1000000 -42467/40000 -13337/60000 813629/1000000 939971/3000000 67889/200000 103941/100000 1637677/2250000


--- Term 9 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 54
Matrix dimension : 38

Flags :
F1  : {234, 125}
F2  : {234, 135}
F3  : {234, 125, 135}
F4  : {234, 235}
F5  : {234, 125, 235}
F6  : {234, 135, 235}
F7  : {234, 125, 135, 235}
F8  : {234, 145}
F9  : {234, 125, 145}
F10 : {234, 135, 145}
F11 : {234, 235, 145}
F12 : {234, 125, 235, 145}
F13 : {234, 135, 235, 145}
F14 : {234, 125, 135, 235, 145}
F15 : {234, 245}
F16 : {234, 125, 245}
F17 : {234, 135, 245}
F18 : {234, 125, 135, 245}
F19 : {234, 235, 245}
F20 : {234, 125, 235, 245}
F21 : {234, 135, 235, 245}
F22 : {234, 125, 135, 235, 245}
F23 : {234, 145, 245}
F24 : {234, 125, 145, 245}
F25 : {234, 135, 145, 245}
F26 : {234, 125, 135, 145, 245}
F27 : {234, 235, 145, 245}
F28 : {234, 125, 235, 145, 245}
F29 : {234, 135, 235, 145, 245}
F30 : {234, 125, 135, 235, 145, 245}
F31 : {234, 345}
F32 : {234, 125, 345}
F33 : {234, 135, 345}
F34 : {234, 125, 135, 345}
F35 : {234, 235, 345}
F36 : {234, 125, 235, 345}
F37 : {234, 135, 235, 345}
F38 : {234, 125, 135, 235, 345}
F39 : {234, 145, 345}
F40 : {234, 125, 145, 345}
F41 : {234, 135, 145, 345}
F42 : {234, 125, 135, 145, 345}
F43 : {234, 235, 145, 345}
F44 : {234, 125, 235, 145, 345}
F45 : {234, 135, 235, 145, 345}
F46 : {234, 125, 135, 235, 145, 345}
F47 : {234, 245, 345}
F48 : {234, 125, 245, 345}
F49 : {234, 135, 245, 345}
F50 : {234, 125, 135, 245, 345}
F51 : {234, 145, 245, 345}
F52 : {234, 125, 145, 245, 345}
F53 : {234, 135, 145, 245, 345}
F54 : {234, 125, 135, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F8)
B3  : (F3)-(F9)
B4  : (F3)-(F10)
B5  : (F5)-(F6)
B6  : (F5)-(F16)
B7  : (F5)-(F23)
B8  : (F5)-(F33)
B9  : (F5)-(F39)
B10 : (F7)-(F24)
B11 : (F7)-(F41)
B12 : (F11)-(F17)
B13 : (F11)-(F32)
B14 : (F12)-(F13)
B15 : (F12)-(F18)
B16 : (F12)-(F25)
B17 : (F12)-(F34)
B18 : (F12)-(F40)
B19 : (F14)-(F26)
B20 : (F14)-(F42)
B21 : (F19)-(F35)
B22 : (F19)-(F47)
B23 : (F20)-(F37)
B24 : (F20)-(F51)
B25 : (F21)-(F27)
B26 : (F21)-(F36)
B27 : (F21)-(F43)
B28 : (F21)-(F48)
B29 : (F21)-(F49)
B30 : (F22)-(F28)
B31 : (F22)-(F38)
B32 : (F22)-(F45)
B33 : (F22)-(F52)
B34 : (F22)-(F53)
B35 : (F29)-(F44)
B36 : (F29)-(F50)
B37 : (F4)-2(F15)-(F30)+(F31)+2(F46)-(F54)
B38 : 3(F4)-(F15)+2(F30)-2(F31)+(F46)-3(F54)

Matrix :
15901/250000 -15901/500000 -13051/1000000 261/40000 -6987/200000 293717/1000000 293717/1000000 -6987/200000 -258781/1000000 187353/500000 -187353/1000000 111679/250000 -111679/500000 -236879/1000000 84691/250000 84691/250000 -236879/1000000 -20377/200000 316409/1000000 -39551/250000 -311039/1000000 155519/1000000 -107657/500000 107657/1000000 136083/1000000 -390343/1000000 -390343/1000000 136083/1000000 254259/1000000 15227/200000 -85693/250000 -85693/250000 15227/200000 66659/250000 -59389/125000 59389/250000 749789/5000000 0/1
-15901/500000 15901/250000 261/40000 261/40000 293717/1000000 -258781/1000000 -6987/200000 -258781/1000000 -6987/200000 -187353/1000000 -187353/1000000 -111679/500000 -111679/500000 84691/250000 -20377/200000 -236879/1000000 -20377/200000 -236879/1000000 -39551/250000 -39551/250000 155519/1000000 -311039/1000000 107657/1000000 -107657/500000 254259/1000000 136083/1000000 254259/1000000 -390343/1000000 -390343/1000000 66659/250000 15227/200000 66659/250000 -85693/250000 -85693/250000 59389/250000 -59389/125000 -149957/5000000 -449873/5000000
-13051/1000000 261/40000 1290097/1000000 -80631/125000 -265457/1000000 285903/1000000 285903/1000000 -265457/1000000 -10223/500000 -130019/1000000 65009/1000000 -119847/500000 119847/1000000 -353611/1000000 -48207/250000 -48207/250000 -353611/1000000 546439/1000000 -188971/1000000 18897/200000 186267/1000000 -93133/1000000 -82999/250000 82999/500000 581153/1000000 5531/500000 5531/500000 581153/1000000 -118443/200000 -71141/125000 4743/25000 4743/25000 -71141/125000 23713/62500 253713/1000000 -15857/125000 -455937/5000000 0/1
261/40000 261/40000 -80631/125000 1290097/1000000 -10223/500000 -265457/1000000 -10223/500000 285903/1000000 285903/1000000 65009/1000000 -130019/1000000 119847/1000000 -119847/500000 546439/1000000 -353611/1000000 546439/1000000 -48207/250000 -48207/250000 18897/200000 -188971/1000000 -93133/1000000 -93133/1000000 82999/500000 82999/500000 5531/500000 -118443/200000 581153/1000000 -118443/200000 581153/1000000 4743/25000 23713/62500 -71141/125000 23713/62500 -71141/125000 -15857/125000 -15857/125000 1459/20000 -136781/2500000
-6987/200000 293717/1000000 -265457/1000000 -10223/500000 111913/15625 -2072799/1000000 -589179/250000 -1315131/500000 -2072799/1000000 -442783/500000 -2097557/1000000 -18139/1000000 -2242413/1000000 220377/100000 563051/500000 -41011/25000 -380653/1000000 -632513/200000 -134763/500000 -50219/31250 279167/1000000 -932169/500000 393323/500000 -427833/200000 37273/31250 971437/1000000 -30669/200000 -2921297/1000000 -2004043/1000000 1581121/1000000 12791/1000000 1249911/1000000 -2839391/1000000 -2318739/1000000 -1531/500000 -2302287/1000000 494737/2500000 -672613/1000000
293717/1000000 -258781/1000000 285903/1000000 -265457/1000000 -2072799/1000000 111913/15625 61567/31250 -589179/250000 -2072799/1000000 745781/250000 -442783/500000 2260553/1000000 -18139/1000000 -632513/200000 220377/100000 926893/500000 -41011/25000 563051/500000 375307/200000 -134763/500000 -932169/500000 1585171/1000000 -427833/200000 1352519/1000000 971437/1000000 -2004043/1000000 -2921297/1000000 2914513/1000000 37273/31250 12791/1000000 -2318739/1000000 -2839391/1000000 1157153/500000 1581121/1000000 -2302287/1000000 46107/20000 489589/625000 158287/625000
293717/1000000 -6987/200000 285903/1000000 -10223/500000 -589179/250000 61567/31250 111913/15625 -2072799/1000000 -1315131/500000 745781/250000 -2097557/1000000 2260553/1000000 -2242413/1000000 -41011/25000 926893/500000 220377/100000 -632513/200000 -380653/1000000 375307/200000 -50219/31250 -932169/500000 279167/1000000 -427833/200000 393323/500000 2914513/1000000 -2921297/1000000 -2004043/1000000 971437/1000000 -30669/200000 1157153/500000 -2839391/1000000 -2318739/1000000 12791/1000000 1249911/1000000 -2302287/1000000 -1531/500000 5183009/5000000 -1266297/5000000
-6987/200000 -258781/1000000 -265457/1000000 285903/1000000 -1315131/500000 -589179/250000 -2072799/1000000 111913/15625 61567/31250 -442783/500000 745781/250000 -18139/1000000 2260553/1000000 -380653/1000000 -41011/25000 563051/500000 220377/100000 926893/500000 -134763/500000 375307/200000 279167/1000000 1585171/1000000 393323/500000 1352519/1000000 -2921297/1000000 -30669/200000 971437/1000000 37273/31250 2914513/1000000 -2839391/1000000 1249911/1000000 12791/1000000 1581121/1000000 1157153/500000 -1531/500000 46107/20000 -2373591/5000000 672613/1000000
-258781/1000000 -6987/200000 -10223/500000 285903/1000000 -2072799/1000000 -2072799/1000000 -1315131/500000 61567/31250 111913/15625 -2097557/1000000 745781/250000 -2242413/1000000 2260553/1000000 563051/500000 -632513/200000 -380653/1000000 926893/500000 220377/100000 -50219/31250 375307/200000 1585171/1000000 279167/1000000 1352519/1000000 393323/500000 -2004043/1000000 37273/31250 2914513/1000000 -30669/200000 971437/1000000 -2318739/1000000 1581121/1000000 1157153/500000 1249911/1000000 12791/1000000 46107/20000 -1531/500000 -2453093/2500000 32762/78125
187353/500000 -187353/1000000 -130019/1000000 65009/1000000 -442783/500000 745781/250000 745781/250000 -442783/500000 -2097557/1000000 1823589/500000 -1823589/1000000 772161/250000 -772161/500000 -2203109/1000000 2509851/1000000 2509851/1000000 -2203109/1000000 -153371/500000 2380633/1000000 -297579/250000 -2355917/1000000 588979/500000 -1016707/500000 1016707/1000000 16621/10000 -1430631/500000 -1430631/500000 16621/10000 1199161/1000000 67697/62500 -2937823/1000000 -2937823/1000000 67697/62500 1854671/1000000 -3207831/1000000 320783/200000 5735423/5000000 0/1
-187353/1000000 -187353/1000000 65009/1000000 -130019/1000000 -2097557/1000000 -442783/500000 -2097557/1000000 745781/250000 745781/250000 -1823589/1000000 1823589/500000 -772161/500000 772161/250000 -153371/500000 -2203109/1000000 -153371/500000 2509851/1000000 2509851/1000000 -297579/250000 2380633/1000000 588979/500000 588979/500000 1016707/1000000 1016707/1000000 -1430631/500000 1199161/1000000 16621/10000 1199161/1000000 16621/10000 -2937823/1000000 1854671/1000000 67697/62500 1854671/1000000 67697/62500 320783/200000 320783/200000 -4588339/5000000 1720627/2500000
111679/250000 -111679/500000 -119847/500000 119847/1000000 -18139/1000000 2260553/1000000 2260553/1000000 -18139/1000000 -2242413/1000000 772161/250000 -772161/500000 4480993/1000000 -140031/62500 -955511/500000 2975349/1000000 2975349/1000000 -955511/500000 -1064327/1000000 2747337/1000000 -343417/250000 -168323/62500 168323/125000 -1719289/1000000 214911/250000 31567/31250 -688307/200000 -688307/200000 31567/31250 2431391/1000000 507257/1000000 -580153/200000 -580153/200000 507257/1000000 2393507/1000000 -178683/40000 2233537/1000000 40871/31250 0/1
-111679/500000 -111679/500000 119847/1000000 -119847/500000 -2242413/1000000 -18139/1000000 -2242413/1000000 2260553/1000000 2260553/1000000 -772161/500000 772161/250000 -140031/62500 4480993/1000000 -1064327/1000000 -955511/500000 -1064327/1000000 2975349/1000000 2975349/1000000 -343417/250000 2747337/1000000 168323/125000 168323/125000 214911/250000 214911/250000 -688307/200000 2431391/1000000 31567/31250 2431391/1000000 31567/31250 -580153/200000 2393507/1000000 507257/1000000 2393507/1000000 507257/1000000 2233537/1000000 2233537/1000000 -81742/78125 122613/156250
-236879/1000000 84691/250000 -353611/1000000 546439/1000000 220377/100000 -632513/200000 -41011/25000 -380653/1000000 563051/500000 -2203109/1000000 -153371/500000 -955511/500000 -1064327/1000000 566501/125000 -1730003/1000000 -1866727/1000000 6471/50000 -1730003/1000000 -1463977/1000000 -322837/500000 1451187/1000000 -2079213/1000000 1691119/1000000 -378677/250000 674733/1000000 558313/500000 2961649/1000000 -74157/20000 -1709903/1000000 1001281/1000000 354227/250000 36536/15625 -531989/250000 -255613/100000 1895919/1000000 -307359/100000 -2222003/5000000 -1314919/2500000
84691/250000 -20377/200000 -48207/250000 -353611/1000000 563051/500000 220377/100000 926893/500000 -41011/25000 -632513/200000 2509851/1000000 -2203109/1000000 2975349/1000000 -955511/500000 -1730003/1000000 566501/125000 83163/125000 -1866727/1000000 -1730003/1000000 527413/250000 -1463977/1000000 -2079213/1000000 314013/500000 -378677/250000 -17641/100000 558313/500000 -1709903/1000000 -74157/20000 664743/1000000 674733/1000000 354227/250000 -255613/100000 -531989/250000 -72407/1000000 1001281/1000000 -307359/100000 117767/100000 5459377/5000000 -161447/1000000
84691/250000 -236879/1000000 -48207/250000 546439/1000000 -41011/25000 926893/500000 220377/100000 563051/500000 -380653/1000000 2509851/1000000 -153371/500000 2975349/1000000 -1064327/1000000 -1866727/1000000 83163/125000 566501/125000 -1730003/1000000 6471/50000 527413/250000 -322837/500000 -2079213/1000000 1451187/1000000 -378677/250000 1691119/1000000 664743/1000000 -74157/20000 -1709903/1000000 558313/500000 2961649/1000000 -72407/1000000 -531989/250000 -255613/100000 354227/250000 36536/15625 -307359/100000 1895919/1000000 2326071/2500000 807233/5000000
-236879/1000000 -20377/200000 -353611/1000000 -48207/250000 -380653/1000000 -41011/25000 -632513/200000 220377/100000 926893/500000 -2203109/1000000 2509851/1000000 -955511/500000 2975349/1000000 6471/50000 -1866727/1000000 -1730003/1000000 566501/125000 83163/125000 -1463977/1000000 527413/250000 1451187/1000000 314013/500000 1691119/1000000 -17641/100000 -74157/20000 2961649/1000000 558313/500000 674733/1000000 664743/1000000 -531989/250000 36536/15625 354227/250000 1001281/1000000 -72407/1000000 1895919/1000000 117767/100000 -4851843/5000000 2629839/5000000
-20377/200000 -236879/1000000 546439/1000000 -48207/250000 -632513/200000 563051/500000 -380653/1000000 926893/500000 220377/100000 -153371/500000 2509851/1000000 -1064327/1000000 2975349/1000000 -1730003/1000000 -1730003/1000000 6471/50000 83163/125000 566501/125000 -322837/500000 527413/250000 314013/500000 1451187/1000000 -17641/100000 1691119/1000000 -1709903/1000000 674733/1000000 664743/1000000 2961649/1000000 558313/500000 -255613/100000 1001281/1000000 -72407/1000000 36536/15625 354227/250000 117767/100000 1895919/1000000 -1618687/2500000 3437073/5000000
316409/1000000 -39551/250000 -188971/1000000 18897/200000 -134763/500000 375307/200000 375307/200000 -134763/500000 -50219/31250 2380633/1000000 -297579/250000 2747337/1000000 -343417/250000 -1463977/1000000 527413/250000 527413/250000 -1463977/1000000 -322837/500000 123359/62500 -123359/125000 -1941853/1000000 485463/500000 -1339797/1000000 334949/500000 10251/12500 -1209429/500000 -1209429/500000 10251/12500 799389/500000 600947/1000000 -271401/125000 -271401/125000 600947/1000000 78513/50000 -1443891/500000 1443891/1000000 1179479/1250000 0/1
-39551/250000 -39551/250000 18897/200000 -188971/1000000 -50219/31250 -134763/500000 -50219/31250 375307/200000 375307/200000 -297579/250000 2380633/1000000 -343417/250000 2747337/1000000 -322837/500000 -1463977/1000000 -322837/500000 527413/250000 527413/250000 -123359/125000 123359/62500 485463/500000 485463/500000 334949/500000 334949/500000 -1209429/500000 799389/500000 10251/12500 799389/500000 10251/12500 -271401/125000 78513/50000 600947/1000000 78513/50000 600947/1000000 1443891/1000000 1443891/1000000 -3774333/5000000 2830749/5000000
-311039/1000000 155519/1000000 186267/1000000 -93133/1000000 279167/1000000 -932169/500000 -932169/500000 279167/1000000 1585171/1000000 -2355917/1000000 588979/500000 -168323/62500 168323/125000 1451187/1000000 -2079213/1000000 -2079213/1000000 1451187/1000000 314013/500000 -1941853/1000000 485463/500000 1914027/1000000 -957013/1000000 3329/2500 -3329/5000 -818437/1000000 2384319/1000000 2384319/1000000 -818437/1000000 -1565881/1000000 -603863/1000000 1071939/500000 1071939/500000 -603863/1000000 -770007/500000 2823463/1000000 -1411731/1000000 -4651559/5000000 0/1
155519/1000000 -311039/1000000 -93133/1000000 -93133/1000000 -932169/500000 1585171/1000000 279167/1000000 1585171/1000000 279167/1000000 588979/500000 588979/500000 168323/125000 168323/125000 -2079213/1000000 314013/500000 1451187/1000000 314013/500000 1451187/1000000 485463/500000 485463/500000 -957013/1000000 1914027/1000000 -3329/5000 3329/2500 -1565881/1000000 -818437/1000000 -1565881/1000000 2384319/1000000 2384319/1000000 -770007/500000 -603863/1000000 -770007/500000 1071939/500000 1071939/500000 -1411731/1000000 2823463/1000000 930311/5000000 558187/1000000
-107657/500000 107657/1000000 -82999/250000 82999/500000 393323/500000 -427833/200000 -427833/200000 393323/500000 1352519/1000000 -1016707/500000 1016707/1000000 -1719289/1000000 214911/250000 1691119/1000000 -378677/250000 -378677/250000 1691119/1000000 -17641/100000 -1339797/1000000 334949/500000 3329/2500 -3329/5000 65303/40000 -816287/1000000 -136441/100000 1802447/1000000 1802447/1000000 -136441/100000 -109509/250000 -137547/250000 866209/500000 866209/500000 -137547/250000 -118223/100000 1628383/1000000 -814191/1000000 -1624619/2500000 0/1
107657/1000000 -107657/500000 82999/500000 82999/500000 -427833/200000 1352519/1000000 393323/500000 1352519/1000000 393323/500000 1016707/1000000 1016707/1000000 214911/250000 214911/250000 -378677/250000 -17641/100000 1691119/1000000 -17641/100000 1691119/1000000 334949/500000 334949/500000 -3329/5000 3329/2500 -816287/1000000 65303/40000 -109509/250000 -136441/100000 -109509/250000 1802447/1000000 1802447/1000000 -118223/100000 -137547/250000 -118223/100000 866209/500000 866209/500000 -814191/1000000 1628383/1000000 649847/5000000 974771/2500000
136083/1000000 254259/1000000 581153/1000000 5531/500000 37273/31250 971437/1000000 2914513/1000000 -2921297/1000000 -2004043/1000000 16621/10000 -1430631/500000 31567/31250 -688307/200000 674733/1000000 558313/500000 664743/1000000 -74157/20000 -1709903/1000000 10251/12500 -1209429/500000 -818437/1000000 -1565881/1000000 -136441/100000 -109509/250000 1114141/200000 -2579661/1000000 40261/1000000 -27131/15625 -2579661/1000000 2491643/1000000 -2502671/1000000 -90079/250000 -205747/125000 -73939/100000 -218859/250000 -1330291/500000 195819/250000 -3844423/5000000
-390343/1000000 136083/1000000 5531/500000 -118443/200000 971437/1000000 -2004043/1000000 -2921297/1000000 -30669/200000 37273/31250 -1430631/500000 1199161/1000000 -688307/200000 2431391/1000000 558313/500000 -1709903/1000000 -74157/20000 2961649/1000000 674733/1000000 -1209429/500000 799389/500000 2384319/1000000 -818437/1000000 1802447/1000000 -136441/100000 -2579661/1000000 1114141/200000 64237/50000 40261/1000000 -2579661/1000000 -73939/100000 2491643/1000000 2756709/1000000 -90079/250000 -2502671/1000000 1768009/500000 -218859/250000 -6165469/5000000 725711/5000000
-390343/1000000 254259/1000000 5531/500000 581153/1000000 -30669/200000 -2921297/1000000 -2004043/1000000 971437/1000000 2914513/1000000 -1430631/500000 16621/10000 -688307/200000 31567/31250 2961649/1000000 -74157/20000 -1709903/1000000 558313/500000 664743/1000000 -1209429/500000 10251/12500 2384319/1000000 -1565881/1000000 1802447/1000000 -109509/250000 40261/1000000 64237/50000 1114141/200000 -2579661/1000000 -27131/15625 -90079/250000 2756709/1000000 2491643/1000000 -73939/100000 -205747/125000 1768009/500000 -1330291/500000 -2719879/2500000 -72571/500000
136083/1000000 -390343/1000000 581153/1000000 -118443/200000 -2921297/1000000 2914513/1000000 971437/1000000 37273/31250 -30669/200000 16621/10000 1199161/1000000 31567/31250 2431391/1000000 -74157/20000 664743/1000000 558313/500000 674733/1000000 2961649/1000000 10251/12500 799389/500000 -818437/1000000 2384319/1000000 -136441/100000 1802447/1000000 -27131/15625 40261/1000000 -2579661/1000000 1114141/200000 64237/50000 -205747/125000 -90079/250000 -2502671/1000000 2491643/1000000 2756709/1000000 -218859/250000 1768009/500000 14391/1000000 3844423/5000000
254259/1000000 -390343/1000000 -118443/200000 581153/1000000 -2004043/1000000 37273/31250 -30669/200000 2914513/1000000 971437/1000000 1199161/1000000 16621/10000 2431391/1000000 31567/31250 -1709903/1000000 674733/1000000 2961649/1000000 664743/1000000 558313/500000 799389/500000 10251/12500 -1565881/1000000 2384319/1000000 -109509/250000 1802447/1000000 -2579661/1000000 -2579661/1000000 -27131/15625 64237/50000 1114141/200000 -2502671/1000000 -73939/100000 -205747/125000 2756709/1000000 2491643/1000000 -1330291/500000 1768009/500000 2249089/5000000 389839/625000
15227/200000 66659/250000 -71141/125000 4743/25000 1581121/1000000 12791/1000000 1157153/500000 -2839391/1000000 -2318739/1000000 67697/62500 -2937823/1000000 507257/1000000 -580153/200000 1001281/1000000 354227/250000 -72407/1000000 -531989/250000 -255613/100000 600947/1000000 -271401/125000 -603863/1000000 -770007/500000 -137547/250000 -118223/100000 2491643/1000000 -73939/100000 -90079/250000 -205747/125000 -2502671/1000000 5011727/1000000 -1305263/1000000 -201631/200000 -577159/250000 -1305263/1000000 -121503/250000 -2509697/1000000 3269449/5000000 -3581331/5000000
-85693/250000 15227/200000 4743/25000 23713/62500 12791/1000000 -2318739/1000000 -2839391/1000000 1249911/1000000 1581121/1000000 -2937823/1000000 1854671/1000000 -580153/200000 2393507/1000000 354227/250000 -255613/100000 -531989/250000 36536/15625 1001281/1000000 -271401/125000 78513/50000 1071939/500000 -603863/1000000 866209/500000 -137547/250000 -2502671/1000000 2491643/1000000 2756709/1000000 -90079/250000 -73939/100000 -1305263/1000000 5011727/1000000 915591/1000000 -201631/200000 -1305263/1000000 2995709/1000000 -121503/250000 -5667753/5000000 180679/1000000
-85693/250000 66659/250000 4743/25000 -71141/125000 1249911/1000000 -2839391/1000000 -2318739/1000000 12791/1000000 1157153/500000 -2937823/1000000 67697/62500 -580153/200000 507257/1000000 36536/15625 -531989/250000 -255613/100000 354227/250000 -72407/1000000 -271401/125000 600947/1000000 1071939/500000 -770007/500000 866209/500000 -118223/100000 -90079/250000 2756709/1000000 2491643/1000000 -2502671/1000000 -205747/125000 -201631/200000 915591/1000000 5011727/1000000 -1305263/1000000 -577159/250000 2995709/1000000 -2509697/1000000 -2382179/2500000 -451697/2500000
15227/200000 -85693/250000 -71141/125000 23713/62500 -2839391/1000000 1157153/500000 12791/1000000 1581121/1000000 1249911/1000000 67697/62500 1854671/1000000 507257/1000000 2393507/1000000 -531989/250000 -72407/1000000 354227/250000 1001281/1000000 36536/15625 600947/1000000 78513/50000 -603863/1000000 1071939/500000 -137547/250000 866209/500000 -205747/125000 -90079/250000 -73939/100000 2491643/1000000 2756709/1000000 -577159/250000 -201631/200000 -1305263/1000000 5011727/1000000 915591/1000000 -121503/250000 2995709/1000000 -155941/2500000 358133/500000
66659/250000 -85693/250000 23713/62500 -71141/125000 -2318739/1000000 1581121/1000000 1249911/1000000 1157153/500000 12791/1000000 1854671/1000000 67697/62500 2393507/1000000 507257/1000000 -255613/100000 1001281/1000000 36536/15625 -72407/1000000 354227/250000 78513/50000 600947/1000000 -770007/500000 1071939/500000 -118223/100000 866209/500000 -73939/100000 -2502671/1000000 -205747/125000 2756709/1000000 2491643/1000000 -1305263/1000000 -1305263/1000000 -577159/250000 915591/1000000 5011727/1000000 -2509697/1000000 2995709/1000000 74947/156250 535587/1000000
-59389/125000 59389/250000 253713/1000000 -15857/125000 -1531/500000 -2302287/1000000 -2302287/1000000 -1531/500000 46107/20000 -3207831/1000000 320783/200000 -178683/40000 2233537/1000000 1895919/1000000 -307359/100000 -307359/100000 1895919/1000000 117767/100000 -1443891/500000 1443891/1000000 2823463/1000000 -1411731/1000000 1628383/1000000 -814191/1000000 -218859/250000 1768009/500000 1768009/500000 -218859/250000 -1330291/500000 -121503/250000 2995709/1000000 2995709/1000000 -121503/250000 -2509697/1000000 2443991/500000 -2443991/1000000 -6848619/5000000 0/1
59389/250000 -59389/125000 -15857/125000 -15857/125000 -2302287/1000000 46107/20000 -1531/500000 46107/20000 -1531/500000 320783/200000 320783/200000 2233537/1000000 2233537/1000000 -307359/100000 117767/100000 1895919/1000000 117767/100000 1895919/1000000 1443891/1000000 1443891/1000000 -1411731/1000000 2823463/1000000 -814191/1000000 1628383/1000000 -1330291/500000 -218859/250000 -1330291/500000 1768009/500000 1768009/500000 -2509697/1000000 -121503/250000 -2509697/1000000 2995709/1000000 2995709/1000000 -2443991/1000000 2443991/500000 1369723/5000000 4109171/5000000
749789/5000000 -149957/5000000 -455937/5000000 1459/20000 494737/2500000 489589/625000 5183009/5000000 -2373591/5000000 -2453093/2500000 5735423/5000000 -4588339/5000000 40871/31250 -81742/78125 -2222003/5000000 5459377/5000000 2326071/2500000 -4851843/5000000 -1618687/2500000 1179479/1250000 -3774333/5000000 -4651559/5000000 930311/5000000 -1624619/2500000 649847/5000000 195819/250000 -6165469/5000000 -2719879/2500000 14391/1000000 2249089/5000000 3269449/5000000 -5667753/5000000 -2382179/2500000 -155941/2500000 74947/156250 -6848619/5000000 1369723/5000000 3169473/6250000 -2716693/25000000
0/1 -449873/5000000 0/1 -136781/2500000 -672613/1000000 158287/625000 -1266297/5000000 672613/1000000 32762/78125 0/1 1720627/2500000 0/1 122613/156250 -1314919/2500000 -161447/1000000 807233/5000000 2629839/5000000 3437073/5000000 0/1 2830749/5000000 0/1 558187/1000000 0/1 974771/2500000 -3844423/5000000 725711/5000000 -72571/500000 3844423/5000000 389839/625000 -3581331/5000000 180679/1000000 -451697/2500000 358133/500000 535587/1000000 0/1 4109171/5000000 -2716693/25000000 5433381/25000000


--- Term 10 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 50
Matrix dimension : 18

Flags :
F1  : {134, 234}
F2  : {134, 234, 125}
F3  : {134, 234, 135}
F4  : {134, 234, 125, 135}
F5  : {134, 234, 235}
F6  : {134, 234, 125, 235}
F7  : {134, 234, 135, 235}
F8  : {134, 234, 125, 135, 235}
F9  : {134, 234, 145}
F10 : {134, 234, 125, 145}
F11 : {134, 234, 135, 145}
F12 : {134, 234, 125, 135, 145}
F13 : {134, 234, 235, 145}
F14 : {134, 234, 125, 235, 145}
F15 : {134, 234, 135, 235, 145}
F16 : {134, 234, 125, 135, 235, 145}
F17 : {134, 234, 245}
F18 : {134, 234, 125, 245}
F19 : {134, 234, 135, 245}
F20 : {134, 234, 125, 135, 245}
F21 : {134, 234, 235, 245}
F22 : {134, 234, 125, 235, 245}
F23 : {134, 234, 135, 235, 245}
F24 : {134, 234, 125, 135, 235, 245}
F25 : {134, 234, 145, 245}
F26 : {134, 234, 125, 145, 245}
F27 : {134, 234, 135, 145, 245}
F28 : {134, 234, 125, 135, 145, 245}
F29 : {134, 234, 235, 145, 245}
F30 : {134, 234, 125, 235, 145, 245}
F31 : {134, 234, 135, 235, 145, 245}
F32 : {134, 234, 125, 135, 235, 145, 245}
F33 : {134, 234, 345}
F34 : {134, 234, 125, 345}
F35 : {134, 234, 135, 345}
F36 : {134, 234, 125, 135, 345}
F37 : {134, 234, 235, 345}
F38 : {134, 234, 125, 235, 345}
F39 : {134, 234, 135, 235, 345}
F40 : {134, 234, 125, 135, 235, 345}
F41 : {134, 234, 145, 345}
F42 : {134, 234, 125, 145, 345}
F43 : {134, 234, 235, 145, 345}
F44 : {134, 234, 125, 235, 145, 345}
F45 : {134, 234, 245, 345}
F46 : {134, 234, 125, 245, 345}
F47 : {134, 234, 135, 245, 345}
F48 : {134, 234, 125, 135, 245, 345}
F49 : {134, 234, 145, 245, 345}
F50 : {134, 234, 125, 145, 245, 345}

Basis :
B1  : (F2)
B2  : (F3)+(F5)+(F9)+(F17)
B3  : (F4)+(F6)+(F10)+(F18)
B4  : (F7)+(F25)
B5  : (F8)+(F26)
B6  : (F11)+(F21)
B7  : (F12)+(F22)
B8  : (F13)+(F19)
B9  : (F14)+(F20)
B10 : (F15)+(F23)+(F27)+(F29)
B11 : (F16)+(F24)+(F28)+(F30)
B12 : 2(F1)+2(F31)+13(F32)-15(F33)-4(F34)-(F39)-(F40)-(F49)-(F50)
B13 : 2(F1)+2(F31)-(F32)-(F33)-4(F34)-(F39)-(F40)-(F49)-(F50)
B14 : (F35)+(F37)+(F41)+(F45)
B15 : (F36)+(F38)+(F42)+(F46)
B16 : 2(F1)+2(F31)-(F32)-(F33)-4(F34)+13(F39)-15(F40)+13(F49)-15(F50)
B17 : (F43)+(F47)
B18 : (F44)+(F48)

Matrix :
44233/31250 142169/1000000 196959/500000 -69687/500000 180869/500000 50529/250000 276959/1000000 156559/250000 181427/500000 -129003/1000000 12777/40000 -245317/28000000 132051/1000000 -252491/1000000 34977/100000 1510601/28000000 -697293/1000000 -342939/250000
142169/1000000 247871/500000 -13539/1000000 1831/100000 4928/15625 40147/500000 267551/1000000 10251/200000 -5729/125000 -19619/100000 -109029/500000 -86111/5600000 811299/7000000 47833/1000000 43479/125000 51641/2800000 -171113/1000000 -263899/1000000
196959/500000 -13539/1000000 358643/500000 -131/20000 80681/200000 75019/200000 356011/1000000 294751/500000 25159/125000 2953/500000 143783/1000000 -1849/175000 1018117/7000000 -11893/50000 7717/31250 1567987/28000000 -1112/3125 -134667/100000
-69687/500000 1831/100000 -131/20000 34343/62500 46933/100000 3008/15625 737887/1000000 104373/250000 -65923/100000 5673/20000 -179723/200000 -51327/1750000 825971/3500000 94281/200000 158107/1000000 1338441/28000000 217791/500000 -78231/100000
180869/500000 4928/15625 80681/200000 46933/100000 1368799/500000 117113/200000 192603/100000 -2169/200000 -468151/500000 -831391/1000000 -2146017/1000000 -48723/437500 2750171/3500000 22253/25000 985039/500000 1406177/14000000 50629/1000000 -195181/200000
50529/250000 40147/500000 75019/200000 3008/15625 117113/200000 787059/1000000 322873/500000 515933/500000 6697/1000000 193411/1000000 -16879/200000 -28491/1400000 415879/1750000 -31383/500000 65469/250000 468479/5600000 -1309/5000 -2003131/1000000
276959/1000000 267551/1000000 356011/1000000 737887/1000000 192603/100000 322873/500000 928121/500000 678367/1000000 -250377/250000 -49737/250000 -1892063/1000000 -509459/5600000 977971/1400000 835281/1000000 1327851/1000000 1707749/14000000 249191/1000000 -1856297/1000000
156559/250000 10251/200000 294751/500000 104373/250000 -2169/200000 515933/500000 678367/1000000 741339/250000 65713/200000 1162233/1000000 160943/200000 263923/28000000 19902/109375 -221079/500000 -290697/500000 2311789/14000000 -230649/500000 -48209/10000
181427/500000 -5729/125000 25159/125000 -65923/100000 -468151/500000 6697/1000000 -250377/250000 65713/200000 142337/125000 8393/100000 863103/500000 1575393/28000000 -308491/875000 -91247/100000 -62909/100000 -632043/28000000 -749367/1000000 -368411/1000000
-129003/1000000 -19619/100000 2953/500000 5673/20000 -831391/1000000 193411/1000000 -49737/250000 1162233/1000000 8393/100000 515221/500000 643767/1000000 250487/7000000 -1103073/7000000 -242493/1000000 -534149/500000 995721/28000000 85857/500000 -771243/500000
12777/40000 -109029/500000 143783/1000000 -179723/200000 -2146017/1000000 -16879/200000 -1892063/1000000 160943/200000 863103/500000 643767/1000000 607977/200000 3197311/28000000 -2521189/3500000 -1498569/1000000 -336581/200000 -1287971/28000000 -117469/125000 -10798/15625
-245317/28000000 -86111/5600000 -1849/175000 -51327/1750000 -48723/437500 -28491/1400000 -509459/5600000 263923/28000000 1575393/28000000 250487/7000000 3197311/28000000 4156673/784000000 -3554963/98000000 -1443513/28000000 -19881/224000 -398823/98000000 -30567/2000000 716231/28000000
132051/1000000 811299/7000000 1018117/7000000 825971/3500000 2750171/3500000 415879/1750000 977971/1400000 19902/109375 -308491/875000 -1103073/7000000 -2521189/3500000 -3554963/98000000 133031/490000 1083701/3500000 2033473/3500000 2137333/49000000 45683/875000 -854617/1400000
-252491/1000000 47833/1000000 -11893/50000 94281/200000 22253/25000 -31383/500000 835281/1000000 -221079/500000 -91247/100000 -242493/1000000 -1498569/1000000 -1443513/28000000 1083701/3500000 842899/1000000 137309/200000 22761/2000000 8623/15625 545153/1000000
34977/100000 43479/125000 7717/31250 158107/1000000 985039/500000 65469/250000 1327851/1000000 -290697/500000 -62909/100000 -534149/500000 -336581/200000 -19881/224000 2033473/3500000 137309/200000 917241/500000 188421/4000000 -3183/40000 32703/250000
1510601/28000000 51641/2800000 1567987/28000000 1338441/28000000 1406177/14000000 468479/5600000 1707749/14000000 2311789/14000000 -632043/28000000 995721/28000000 -1287971/28000000 -398823/98000000 2137333/49000000 22761/2000000 188421/4000000 313869/22400000 -614459/28000000 -9008821/28000000
-697293/1000000 -171113/1000000 -1112/3125 217791/500000 50629/1000000 -1309/5000 249191/1000000 -230649/500000 -749367/1000000 85857/500000 -117469/125000 -30567/2000000 45683/875000 8623/15625 -3183/40000 -614459/28000000 1014497/1000000 228581/250000
-342939/250000 -263899/1000000 -134667/100000 -78231/100000 -195181/200000 -2003131/1000000 -1856297/1000000 -48209/10000 -368411/1000000 -771243/500000 -10798/15625 716231/28000000 -854617/1400000 545153/1000000 32703/250000 -9008821/28000000 228581/250000 1077367/125000


--- Term 11 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 44
Matrix dimension : 27

Flags :
F1  : {134, 234, 135}
F2  : {134, 234, 125, 135}
F3  : {134, 234, 235}
F4  : {134, 234, 125, 235}
F5  : {134, 234, 135, 235}
F6  : {134, 234, 125, 135, 235}
F7  : {134, 234, 145}
F8  : {134, 234, 125, 145}
F9  : {134, 234, 135, 145}
F10 : {134, 234, 125, 135, 145}
F11 : {134, 234, 235, 145}
F12 : {134, 234, 125, 235, 145}
F13 : {134, 234, 135, 235, 145}
F14 : {134, 234, 125, 135, 235, 145}
F15 : {134, 234, 245}
F16 : {134, 234, 125, 245}
F17 : {134, 234, 135, 245}
F18 : {134, 234, 125, 135, 245}
F19 : {134, 234, 235, 245}
F20 : {134, 234, 125, 235, 245}
F21 : {134, 234, 135, 235, 245}
F22 : {134, 234, 125, 135, 235, 245}
F23 : {134, 234, 145, 245}
F24 : {134, 234, 125, 145, 245}
F25 : {134, 234, 135, 145, 245}
F26 : {134, 234, 125, 135, 145, 245}
F27 : {134, 234, 235, 145, 245}
F28 : {134, 234, 125, 235, 145, 245}
F29 : {134, 234, 135, 345}
F30 : {134, 234, 125, 135, 345}
F31 : {134, 234, 235, 345}
F32 : {134, 234, 125, 235, 345}
F33 : {134, 234, 135, 235, 345}
F34 : {134, 234, 125, 135, 235, 345}
F35 : {134, 234, 145, 345}
F36 : {134, 234, 125, 145, 345}
F37 : {134, 234, 235, 145, 345}
F38 : {134, 234, 125, 235, 145, 345}
F39 : {134, 234, 245, 345}
F40 : {134, 234, 125, 245, 345}
F41 : {134, 234, 135, 245, 345}
F42 : {134, 234, 125, 135, 245, 345}
F43 : {134, 234, 145, 245, 345}
F44 : {134, 234, 125, 145, 245, 345}

Basis :
B1  : (F1)-(F3)
B2  : (F1)-(F7)
B3  : (F1)-(F15)
B4  : (F2)-(F4)
B5  : (F2)-(F8)
B6  : (F2)-(F16)
B7  : (F5)-(F23)
B8  : (F6)-(F24)
B9  : (F9)-(F19)
B10 : (F10)-(F20)
B11 : (F11)-(F17)
B12 : (F12)-(F18)
B13 : (F13)-(F21)
B14 : (F13)-(F25)
B15 : (F13)-(F27)
B16 : (F14)-(F22)
B17 : (F14)-(F26)
B18 : (F14)-(F28)
B19 : (F29)-(F31)
B20 : (F29)-(F35)
B21 : (F29)-(F39)
B22 : (F30)-(F32)
B23 : (F30)-(F36)
B24 : (F30)-(F40)
B25 : (F33)+(F34)-(F43)-(F44)
B26 : (F37)-(F41)
B27 : (F38)-(F42)

Matrix :
6987383/1000000 -585137/200000 -159579/125000 168333/100000 252111/500000 49457/50000 -47291/62500 -29331/50000 47787/200000 10791/250000 -300923/200000 -222157/200000 -44809/100000 42213/1000000 -436679/1000000 581537/1000000 -2137753/1000000 -315651/500000 353309/500000 -15681/100000 -616381/500000 5791/40000 9337/125000 -470237/500000 -817453/2000000 -206759/125000 -413607/250000
-585137/200000 6987383/1000000 -1392533/500000 252111/500000 168333/100000 -3176693/1000000 47291/62500 29331/50000 -47787/200000 -10791/250000 -300923/200000 -222157/200000 42213/1000000 -44809/100000 842557/1000000 -2137753/1000000 581537/1000000 1093759/500000 -15681/100000 353309/500000 682953/1000000 9337/125000 5791/40000 360501/500000 817453/2000000 -206759/125000 -413607/250000
-159579/125000 -1392533/500000 6987383/1000000 49457/50000 -3176693/1000000 168333/100000 47291/62500 29331/50000 47787/200000 10791/250000 300923/200000 222157/200000 -436679/1000000 842557/1000000 -44809/100000 -315651/500000 1093759/500000 581537/1000000 -616381/500000 682953/1000000 353309/500000 -470237/500000 360501/500000 5791/40000 817453/2000000 206759/125000 413607/250000
168333/100000 252111/500000 49457/50000 8648677/1000000 -2412771/1000000 -1660599/500000 196989/500000 20131/100000 60911/200000 -46103/500000 -2045113/1000000 -352199/250000 -426277/1000000 174563/1000000 -213623/500000 -1599793/1000000 -84477/500000 103537/40000 150043/1000000 -112611/500000 604047/500000 -544297/1000000 129179/250000 -18323/500000 378233/2000000 -536921/250000 -212519/100000
252111/500000 168333/100000 -3176693/1000000 -2412771/1000000 8648677/1000000 -728677/250000 -196989/500000 -20131/100000 -60911/200000 46103/500000 -2045113/1000000 -352199/250000 174563/1000000 -426277/1000000 8487/12500 -84477/500000 -1599793/1000000 -819677/1000000 -112611/500000 150043/1000000 -226583/200000 129179/250000 -544297/1000000 64227/1000000 -378233/2000000 -536921/250000 -212519/100000
49457/50000 -3176693/1000000 168333/100000 -1660599/500000 -728677/250000 8648677/1000000 -196989/500000 -20131/100000 60911/200000 -46103/500000 2045113/1000000 352199/250000 -213623/500000 8487/12500 -426277/1000000 103537/40000 -819677/1000000 -1599793/1000000 604047/500000 -226583/200000 150043/1000000 -18323/500000 64227/1000000 -544297/1000000 -378233/2000000 536921/250000 212519/100000
-47291/62500 47291/62500 47291/62500 196989/500000 -196989/500000 -196989/500000 1259351/1000000 116347/100000 0/1 0/1 0/1 0/1 -276539/500000 276539/500000 276539/500000 -1227441/1000000 1227441/1000000 1227441/1000000 -66119/100000 66119/100000 66119/100000 -362841/500000 362841/500000 362841/500000 740341/1000000 0/1 0/1
-29331/50000 29331/50000 29331/50000 20131/100000 -20131/100000 -20131/100000 116347/100000 377603/200000 0/1 0/1 0/1 0/1 -1124549/1000000 1124549/1000000 1124549/1000000 -20707/50000 20707/50000 20707/50000 -66333/500000 66333/500000 66333/500000 -950087/1000000 950087/1000000 950087/1000000 299957/400000 0/1 0/1
47787/200000 -47787/200000 47787/200000 60911/200000 -60911/200000 60911/200000 0/1 0/1 592949/1000000 -19301/250000 0/1 0/1 76811/1000000 -76811/1000000 76811/1000000 138513/500000 -138513/500000 138513/500000 199811/500000 -199811/500000 199811/500000 21941/200000 -21941/200000 21941/200000 0/1 0/1 0/1
10791/250000 -10791/250000 10791/250000 -46103/500000 46103/500000 -46103/500000 0/1 0/1 -19301/250000 7247/125000 0/1 0/1 -71093/1000000 71093/1000000 -71093/1000000 -192593/1000000 192593/1000000 -192593/1000000 -56207/200000 56207/200000 -56207/200000 -93557/1000000 93557/1000000 -93557/1000000 0/1 0/1 0/1
-300923/200000 -300923/200000 300923/200000 -2045113/1000000 -2045113/1000000 2045113/1000000 0/1 0/1 0/1 0/1 5868187/1000000 2153231/500000 1816621/1000000 1816621/1000000 -1816621/1000000 1532409/500000 1532409/500000 -1532409/500000 -2481243/1000000 -2481243/1000000 2481243/1000000 -1214791/1000000 -1214791/1000000 1214791/1000000 0/1 448591/62500 6348069/1000000
-222157/200000 -222157/200000 222157/200000 -352199/250000 -352199/250000 352199/250000 0/1 0/1 0/1 0/1 2153231/500000 3351913/1000000 348107/250000 348107/250000 -348107/250000 466371/200000 466371/200000 -466371/200000 -1921743/1000000 -1921743/1000000 1921743/1000000 -187127/200000 -187127/200000 187127/200000 0/1 1091699/200000 957367/200000
-44809/100000 42213/1000000 -436679/1000000 -426277/1000000 174563/1000000 -213623/500000 -276539/500000 -1124549/1000000 76811/1000000 -71093/1000000 1816621/1000000 348107/250000 2663229/1000000 -1020863/1000000 -1861127/1000000 457017/1000000 386293/250000 -49429/500000 -1362117/1000000 -187163/250000 1962413/1000000 605481/1000000 -866939/500000 22101/500000 -170579/400000 2386161/1000000 1008777/500000
42213/1000000 -44809/100000 842557/1000000 174563/1000000 -426277/1000000 8487/12500 276539/500000 1124549/1000000 -76811/1000000 71093/1000000 1816621/1000000 348107/250000 -1020863/1000000 2663229/1000000 218761/1000000 386293/250000 457017/1000000 -1903331/1000000 -187163/250000 -1362117/1000000 29671/200000 -866939/500000 605481/1000000 1084193/1000000 170579/400000 2386161/1000000 1008777/500000
-436679/1000000 842557/1000000 -44809/100000 -213623/500000 8487/12500 -426277/1000000 276539/500000 1124549/1000000 76811/1000000 -71093/1000000 -1816621/1000000 -348107/250000 -1861127/1000000 218761/1000000 2663229/1000000 -49429/500000 -1903331/1000000 457017/1000000 1962413/1000000 29671/200000 -1362117/1000000 22101/500000 1084193/1000000 605481/1000000 170579/400000 -2386161/1000000 -1008777/500000
581537/1000000 -2137753/1000000 -315651/500000 -1599793/1000000 -84477/500000 103537/40000 -1227441/1000000 -20707/50000 138513/500000 -192593/1000000 1532409/500000 466371/200000 457017/1000000 386293/250000 -49429/500000 109847/20000 -424679/200000 -4120159/1000000 22789/15625 -4319837/1000000 524993/1000000 -88397/500000 -589491/500000 720997/1000000 -239287/400000 38947/10000 1701671/500000
-2137753/1000000 581537/1000000 1093759/500000 -84477/500000 -1599793/1000000 -819677/1000000 1227441/1000000 20707/50000 -138513/500000 192593/1000000 1532409/500000 466371/200000 386293/250000 457017/1000000 -1903331/1000000 -424679/200000 109847/20000 751203/1000000 -4319837/1000000 22789/15625 2336347/1000000 -589491/500000 -88397/500000 317389/500000 239287/400000 38947/10000 1701671/500000
-315651/500000 1093759/500000 581537/1000000 103537/40000 -819677/1000000 -1599793/1000000 1227441/1000000 20707/50000 138513/500000 -192593/1000000 -1532409/500000 -466371/200000 -49429/500000 -1903331/1000000 457017/1000000 -4120159/1000000 751203/1000000 109847/20000 524993/1000000 2336347/1000000 22789/15625 720997/1000000 317389/500000 -88397/500000 239287/400000 -38947/10000 -1701671/500000
353309/500000 -15681/100000 -616381/500000 150043/1000000 -112611/500000 604047/500000 -66119/100000 -66333/500000 199811/500000 -56207/200000 -2481243/1000000 -1921743/1000000 -1362117/1000000 -187163/250000 1962413/1000000 22789/15625 -4319837/1000000 524993/1000000 878831/200000 -1177643/1000000 -1310213/1000000 299429/250000 145217/500000 -330723/1000000 -615493/2000000 -411403/125000 -555743/200000
-15681/100000 353309/500000 682953/1000000 -112611/500000 150043/1000000 -226583/200000 66119/100000 66333/500000 -199811/500000 56207/200000 -2481243/1000000 -1921743/1000000 -187163/250000 -1362117/1000000 29671/200000 -4319837/1000000 22789/15625 2336347/1000000 -1177643/1000000 878831/200000 -953149/500000 145217/500000 299429/250000 -1157427/1000000 615493/2000000 -411403/125000 -555743/200000
-616381/500000 682953/1000000 353309/500000 604047/500000 -226583/200000 150043/1000000 66119/100000 66333/500000 199811/500000 -56207/200000 2481243/1000000 1921743/1000000 1962413/1000000 29671/200000 -1362117/1000000 524993/1000000 2336347/1000000 22789/15625 -1310213/1000000 -953149/500000 878831/200000 -330723/1000000 -1157427/1000000 299429/250000 615493/2000000 411403/125000 555743/200000
5791/40000 9337/125000 -470237/500000 -544297/1000000 129179/250000 -18323/500000 -362841/500000 -950087/1000000 21941/200000 -93557/1000000 -1214791/1000000 -187127/200000 605481/1000000 -866939/500000 22101/500000 -88397/500000 -589491/500000 720997/1000000 299429/250000 145217/500000 -330723/1000000 1404507/1000000 -583763/1000000 -30939/40000 -943189/2000000 -1621273/1000000 -270733/200000
9337/125000 5791/40000 360501/500000 129179/250000 -544297/1000000 64227/1000000 362841/500000 950087/1000000 -21941/200000 93557/1000000 -1214791/1000000 -187127/200000 -866939/500000 605481/1000000 1084193/1000000 -589491/500000 -88397/500000 317389/500000 145217/500000 299429/250000 -1157427/1000000 -583763/1000000 1404507/1000000 -11817/250000 943189/2000000 -1621273/1000000 -270733/200000
-470237/500000 360501/500000 5791/40000 -18323/500000 64227/1000000 -544297/1000000 362841/500000 950087/1000000 21941/200000 -93557/1000000 1214791/1000000 187127/200000 22101/500000 1084193/1000000 605481/1000000 720997/1000000 317389/500000 -88397/500000 -330723/1000000 -1157427/1000000 299429/250000 -30939/40000 -11817/250000 1404507/1000000 943189/2000000 1621273/1000000 270733/200000
-817453/2000000 817453/2000000 817453/2000000 378233/2000000 -378233/2000000 -378233/2000000 740341/1000000 299957/400000 0/1 0/1 0/1 0/1 -170579/400000 170579/400000 170579/400000 -239287/400000 239287/400000 239287/400000 -615493/2000000 615493/2000000 615493/2000000 -943189/2000000 943189/2000000 943189/2000000 902017/2000000 0/1 0/1
-206759/125000 -206759/125000 206759/125000 -536921/250000 -536921/250000 536921/250000 0/1 0/1 0/1 0/1 448591/62500 1091699/200000 2386161/1000000 2386161/1000000 -2386161/1000000 38947/10000 38947/10000 -38947/10000 -411403/125000 -411403/125000 411403/125000 -1621273/1000000 -1621273/1000000 1621273/1000000 0/1 4709119/500000 7966583/1000000
-413607/250000 -413607/250000 413607/250000 -212519/100000 -212519/100000 212519/100000 0/1 0/1 0/1 0/1 6348069/1000000 957367/200000 1008777/500000 1008777/500000 -1008777/500000 1701671/500000 1701671/500000 -1701671/500000 -555743/200000 -555743/200000 555743/200000 -270733/200000 -270733/200000 270733/200000 0/1 7966583/1000000 7027037/1000000


--- Term 12 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 45
Matrix dimension : 11

Flags :
F1  : {124, 134, 234}
F2  : {124, 134, 234, 125}
F3  : {124, 134, 234, 135}
F4  : {124, 134, 234, 125, 135}
F5  : {124, 134, 234, 235}
F6  : {124, 134, 234, 125, 235}
F7  : {124, 134, 234, 135, 235}
F8  : {124, 134, 234, 125, 135, 235}
F9  : {124, 134, 234, 145}
F10 : {124, 134, 234, 125, 145}
F11 : {124, 134, 234, 135, 145}
F12 : {124, 134, 234, 125, 135, 145}
F13 : {124, 134, 234, 235, 145}
F14 : {124, 134, 234, 125, 235, 145}
F15 : {124, 134, 234, 135, 235, 145}
F16 : {124, 134, 234, 125, 135, 235, 145}
F17 : {124, 134, 234, 245}
F18 : {124, 134, 234, 125, 245}
F19 : {124, 134, 234, 135, 245}
F20 : {124, 134, 234, 125, 135, 245}
F21 : {124, 134, 234, 235, 245}
F22 : {124, 134, 234, 125, 235, 245}
F23 : {124, 134, 234, 135, 235, 245}
F24 : {124, 134, 234, 125, 135, 235, 245}
F25 : {124, 134, 234, 145, 245}
F26 : {124, 134, 234, 135, 145, 245}
F27 : {124, 134, 234, 235, 145, 245}
F28 : {124, 134, 234, 135, 235, 145, 245}
F29 : {124, 134, 234, 345}
F30 : {124, 134, 234, 125, 345}
F31 : {124, 134, 234, 135, 345}
F32 : {124, 134, 234, 125, 135, 345}
F33 : {124, 134, 234, 235, 345}
F34 : {124, 134, 234, 125, 235, 345}
F35 : {124, 134, 234, 135, 235, 345}
F36 : {124, 134, 234, 125, 135, 235, 345}
F37 : {124, 134, 234, 145, 345}
F38 : {124, 134, 234, 125, 145, 345}
F39 : {124, 134, 234, 235, 145, 345}
F40 : {124, 134, 234, 125, 235, 145, 345}
F41 : {124, 134, 234, 245, 345}
F42 : {124, 134, 234, 125, 245, 345}
F43 : {124, 134, 234, 135, 245, 345}
F44 : {124, 134, 234, 125, 135, 245, 345}
F45 : {124, 134, 234, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F5)
B3  : (F4)+(F6)+(F7)
B4  : 10(F8)-(F12)+2(F16)-(F22)+2(F24)-(F25)+3(F28)-(F35)+2(F36)-(F37)+3(F40)-(F41)+3(F44)-5(F45)
B5  : (F9)+(F17)+(F29)
B6  : (F10)+(F11)+(F18)+(F21)+(F31)+(F33)
B7  : (F13)+(F19)+(F30)
B8  : (F14)+(F15)+(F20)+(F23)+(F32)+(F34)
B9  : 2(F8)+11(F12)+6(F16)+11(F22)+6(F24)-17(F25)-5(F28)+11(F35)+6(F36)-17(F37)-5(F40)-17(F41)-5(F44)-(F45)
B10 : (F26)+(F27)+(F38)+(F39)+(F42)+(F43)
B11 : 6(F8)+5(F12)-10(F16)+5(F22)-10(F24)+5(F25)+13(F28)+5(F35)-10(F36)+5(F37)+13(F40)+5(F41)+13(F44)-3(F45)

Matrix :
18013/31250 -29359/31250 -231057/500000 -206053/14000000 124509/200000 -27519/250000 3701/100000 -146623/200000 -22931/14000000 69221/125000 399881/7000000
-29359/31250 67647/40000 729047/1000000 84249/3500000 -1038893/1000000 78029/500000 -64333/1000000 599149/500000 37251/14000000 -904581/1000000 -1306371/14000000
-231057/500000 729047/1000000 17021/31250 161307/14000000 -545187/1000000 17221/200000 -30261/1000000 587173/1000000 3547/2800000 -444193/1000000 -183663/4000000
-206053/14000000 84249/3500000 161307/14000000 2771/7000000 -22163/1400000 39521/14000000 -6791/7000000 262797/14000000 2978366482565030919847/66113578319931681000000000 -199273/14000000 -347632332622522486748609/238008881951754051600000000
124509/200000 -1038893/1000000 -545187/1000000 -22163/1400000 6189/8000 -32299/250000 7283/200000 -792831/1000000 -11903/7000000 299439/500000 8661/140000
-27519/250000 78029/500000 17221/200000 39521/14000000 -32299/250000 64581/1000000 -93/15625 135657/1000000 513/1750000 -52937/500000 -38167/3500000
3701/100000 -64333/1000000 -30261/1000000 -6791/7000000 7283/200000 -93/15625 12587/1000000 -48457/1000000 -799/7000000 35747/1000000 102881/28000000
-146623/200000 599149/500000 587173/1000000 262797/14000000 -792831/1000000 135657/1000000 -48457/1000000 942371/1000000 59573/28000000 -706001/1000000 -1019119/14000000
-22931/14000000 37251/14000000 3547/2800000 2978366482565030919847/66113578319931681000000000 -11903/7000000 513/1750000 -799/7000000 59573/28000000 6879/784000000 -44613/28000000 -63011/392000000
69221/125000 -904581/1000000 -444193/1000000 -199273/14000000 299439/500000 -52937/500000 35747/1000000 -706001/1000000 -44613/28000000 533981/1000000 48117/875000
399881/7000000 -1306371/14000000 -183663/4000000 -347632332622522486748609/238008881951754051600000000 8661/140000 -38167/3500000 102881/28000000 -1019119/14000000 -63011/392000000 48117/875000 4448727/784000000


--- Term 13 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 42
Matrix dimension : 27

Flags :
F1  : {124, 134, 234, 125}
F2  : {124, 134, 234, 135}
F3  : {124, 134, 234, 125, 135}
F4  : {124, 134, 234, 235}
F5  : {124, 134, 234, 125, 235}
F6  : {124, 134, 234, 135, 235}
F7  : {124, 134, 234, 145}
F8  : {124, 134, 234, 125, 145}
F9  : {124, 134, 234, 135, 145}
F10 : {124, 134, 234, 125, 135, 145}
F11 : {124, 134, 234, 235, 145}
F12 : {124, 134, 234, 125, 235, 145}
F13 : {124, 134, 234, 135, 235, 145}
F14 : {124, 134, 234, 125, 135, 235, 145}
F15 : {124, 134, 234, 245}
F16 : {124, 134, 234, 125, 245}
F17 : {124, 134, 234, 135, 245}
F18 : {124, 134, 234, 125, 135, 245}
F19 : {124, 134, 234, 235, 245}
F20 : {124, 134, 234, 125, 235, 245}
F21 : {124, 134, 234, 135, 235, 245}
F22 : {124, 134, 234, 125, 135, 235, 245}
F23 : {124, 134, 234, 145, 245}
F24 : {124, 134, 234, 135, 145, 245}
F25 : {124, 134, 234, 235, 145, 245}
F26 : {124, 134, 234, 135, 235, 145, 245}
F27 : {124, 134, 234, 345}
F28 : {124, 134, 234, 125, 345}
F29 : {124, 134, 234, 135, 345}
F30 : {124, 134, 234, 125, 135, 345}
F31 : {124, 134, 234, 235, 345}
F32 : {124, 134, 234, 125, 235, 345}
F33 : {124, 134, 234, 135, 235, 345}
F34 : {124, 134, 234, 125, 135, 235, 345}
F35 : {124, 134, 234, 145, 345}
F36 : {124, 134, 234, 125, 145, 345}
F37 : {124, 134, 234, 235, 145, 345}
F38 : {124, 134, 234, 125, 235, 145, 345}
F39 : {124, 134, 234, 245, 345}
F40 : {124, 134, 234, 125, 245, 345}
F41 : {124, 134, 234, 135, 245, 345}
F42 : {124, 134, 234, 125, 135, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F3)-(F5)
B4  : (F3)-(F6)
B5  : (F7)-(F15)
B6  : (F7)-(F27)
B7  : (F8)-(F9)
B8  : (F8)-(F16)
B9  : (F8)-(F19)
B10 : (F8)-(F29)
B11 : (F8)-(F31)
B12 : (F11)-(F17)
B13 : (F11)-(F28)
B14 : (F12)-(F13)
B15 : (F12)-(F18)
B16 : (F12)-(F21)
B17 : (F12)-(F30)
B18 : (F12)-(F32)
B19 : (F10)-2(F20)-(F22)-2(F23)-(F26)+(F33)+(F34)+3(F35)+(F38)-(F39)
B20 : 3(F10)+(F14)-(F20)+3(F23)+(F26)-2(F33)-(F34)+(F35)-4(F39)-(F42)
B21 : (F24)-(F25)
B22 : (F24)-(F36)
B23 : (F24)-(F37)
B24 : (F24)-(F40)
B25 : (F24)-(F41)
B26 : (F10)-(F14)-(F20)+2(F22)+(F23)+(F26)-(F34)-(F35)-2(F38)+(F42)
B27 : 2(F10)-3(F14)-(F20)+(F22)-(F23)-2(F26)-(F33)+2(F34)-(F38)+(F39)+3(F42)

Matrix :
668123/250000 -66813/50000 -14053/50000 70263/500000 393/250000 -777/1000000 -575619/1000000 -138429/1000000 -138417/1000000 -575621/1000000 714049/1000000 1456643/1000000 -182077/250000 -18052/15625 1875001/1000000 1875007/1000000 -231059/200000 -719673/1000000 1568251/3000000 803989/6000000 40703/50000 -918889/500000 -91889/50000 162819/200000 1023717/1000000 -3102661/6000000 -15287/300000
-66813/50000 1336237/500000 140533/1000000 140523/1000000 -397/500000 -77/100000 -34603/250000 178507/250000 -575609/1000000 714043/1000000 -8994/15625 -364167/500000 -364147/500000 1874993/1000000 -179929/250000 -1155323/1000000 -719659/1000000 -1155277/1000000 -1109717/6000000 -2525041/6000000 1023667/1000000 50881/62500 255929/250000 -5743/3125 -1837763/1000000 160801/1200000 702047/2000000
-14053/50000 140533/1000000 34071/50000 -340709/1000000 -776073/1000000 194017/500000 213571/1000000 -246277/1000000 -6157/25000 53393/250000 6541/200000 -92351/250000 184699/1000000 356021/1000000 -253097/500000 -126549/250000 356013/1000000 150173/1000000 -273813/2000000 -212629/6000000 -214781/1000000 487061/1000000 243531/500000 -21479/100000 -272279/1000000 275131/2000000 5283/400000
70263/500000 140523/1000000 -340709/1000000 340709/500000 194017/500000 -194017/250000 32709/1000000 213567/1000000 3271/100000 -123139/500000 -61569/250000 92349/500000 -92349/250000 150173/1000000 35601/100000 6007/40000 -63273/125000 -63273/125000 16549/187500 -150109/2000000 487051/1000000 -272271/1000000 -107391/500000 -68067/250000 -10739/50000 -612761/6000000 239689/3000000
393/250000 -397/500000 -776073/1000000 194017/500000 2405983/1000000 -601493/500000 -10387/20000 811479/1000000 405743/500000 -10387/20000 -292129/1000000 415061/500000 -415053/1000000 -860663/1000000 604489/500000 604491/500000 -215161/250000 -174157/500000 629491/2000000 81499/1000000 61801/125000 -1119311/1000000 -69957/62500 123607/250000 312451/500000 -1898581/6000000 -182117/6000000
-777/1000000 -77/100000 194017/500000 -194017/250000 -601493/500000 2405971/1000000 -292139/1000000 -519339/1000000 -14607/50000 405741/500000 405739/500000 -415053/1000000 830101/1000000 -174157/500000 -860639/1000000 -2177/6250 241791/200000 1208953/1000000 -1217369/6000000 345087/2000000 -559643/500000 312441/500000 494409/1000000 156219/250000 494403/1000000 1409579/6000000 -1102703/6000000
-575619/1000000 -34603/250000 213571/1000000 32709/1000000 -10387/20000 -292139/1000000 671031/250000 334523/1000000 -127711/125000 -104409/62500 167257/500000 -8246/15625 61453/200000 128979/250000 -63661/100000 -708839/1000000 67369/125000 -10473/250000 -406191/2000000 -226709/6000000 -349333/1000000 700541/1000000 347591/500000 -26957/100000 -87161/250000 395167/2000000 16799/1500000
-138429/1000000 178507/250000 -246277/1000000 213567/1000000 811479/1000000 -519339/1000000 334523/1000000 536823/200000 -26437/40000 -255421/250000 167261/500000 220463/1000000 -263863/500000 -4189/100000 515893/1000000 66491/200000 -141763/200000 -159147/250000 697057/6000000 -714401/6000000 17513/25000 -21789/62500 -269551/1000000 -428171/1000000 -349331/1000000 -135949/1000000 714749/6000000
-138417/1000000 -575609/1000000 -6157/25000 3271/100000 405743/500000 -14607/50000 -127711/125000 -26437/40000 2684119/1000000 167259/500000 -417637/250000 110237/500000 307261/1000000 -708829/1000000 83117/250000 128977/250000 -20947/500000 269473/500000 107723/2000000 81947/500000 -42817/100000 -67391/250000 -174319/500000 700531/1000000 695171/1000000 -239689/6000000 -40561/300000
-575621/1000000 714043/1000000 53393/250000 -123139/500000 -10387/20000 405741/500000 -104409/62500 -255421/250000 167259/500000 21473/8000 -660933/1000000 -105549/200000 220469/1000000 269483/500000 -354419/500000 -318307/500000 103181/200000 166229/500000 -588157/3000000 -127591/2000000 -269557/1000000 347591/500000 10946/15625 -349347/1000000 -107047/250000 46249/240000 11201/400000
714049/1000000 -8994/15625 6541/200000 -61569/250000 -292129/1000000 405739/500000 167257/500000 167261/500000 -417637/250000 -660933/1000000 671031/250000 307281/1000000 220461/1000000 -159153/250000 -41869/1000000 53897/100000 10389/31250 103179/200000 104303/1200000 941111/6000000 -348623/1000000 -349353/1000000 -214097/500000 347589/500000 35027/50000 -184903/3000000 -390973/3000000
1456643/1000000 -364167/500000 -92351/250000 92349/500000 415061/500000 -415053/1000000 -8246/15625 220463/1000000 110237/500000 -105549/200000 307281/1000000 699663/500000 -13993/20000 -1143669/1000000 466303/250000 1865217/1000000 -571819/500000 -721543/1000000 2943491/6000000 758819/6000000 383689/500000 -1734861/1000000 -1734863/1000000 767411/1000000 483741/500000 -39179/80000 -285203/6000000
-182077/250000 -364147/500000 184699/1000000 -92349/250000 -415053/1000000 830101/1000000 61453/200000 -263863/500000 307261/1000000 220469/1000000 220461/1000000 -13993/20000 1399291/1000000 -721539/1000000 -1143629/1000000 -45097/62500 466293/250000 116573/62500 -15829/50000 33631/125000 -867409/500000 967449/1000000 767381/1000000 241859/250000 95921/125000 272449/750000 -284329/1000000
-18052/15625 1874993/1000000 356021/1000000 150173/1000000 -860663/1000000 -174157/500000 128979/250000 -4189/100000 -708829/1000000 269483/500000 -159153/250000 -1143669/1000000 -721539/1000000 1419907/500000 -698599/500000 -902917/500000 -693181/1000000 -1397147/1000000 -1954151/6000000 -617047/1200000 1023007/1000000 133447/100000 197909/125000 -231383/100000 -29469/12500 396187/1500000 421667/1000000
1875001/1000000 -179929/250000 -253097/500000 35601/100000 604489/500000 -860639/1000000 -63661/100000 515893/1000000 83117/250000 -354419/500000 -41869/1000000 466303/250000 -1143629/1000000 -698599/500000 567961/200000 61339/25000 -1805789/1000000 -698569/500000 53931/80000 284531/3000000 1334419/1000000 -2357521/1000000 -2313837/1000000 22833/31250 1023059/1000000 -2060801/3000000 2801/600000
1875007/1000000 -1155323/1000000 -126549/250000 6007/40000 604491/500000 -2177/6250 -708839/1000000 66491/200000 128977/250000 -318307/500000 53897/100000 1865217/1000000 -45097/62500 -902917/500000 61339/25000 141991/50000 -1397163/1000000 -346597/500000 641019/1000000 1474339/6000000 91327/125000 -1156921/500000 -589383/250000 266893/200000 1583267/1000000 -317709/500000 -197231/1500000
-231059/200000 -719659/1000000 356013/1000000 -63273/125000 -215161/250000 241791/200000 67369/125000 -141763/200000 -20947/500000 103181/200000 10389/31250 -571819/500000 466293/250000 -693181/1000000 -1805789/1000000 -1397163/1000000 2839763/1000000 1226751/500000 -1497991/3000000 452401/1500000 -462757/200000 24738/15625 667217/500000 255749/250000 146119/200000 55897/100000 -683391/2000000
-719673/1000000 -1155277/1000000 150173/1000000 -63273/125000 -174157/500000 1208953/1000000 -10473/250000 -159147/250000 269473/500000 166229/500000 103179/200000 -721543/1000000 116573/62500 -1397147/1000000 -698569/500000 -346597/500000 1226751/500000 1419877/500000 -696891/2000000 2516173/6000000 -589367/250000 31969/31250 730607/1000000 316643/200000 1334417/1000000 422809/1000000 -852671/2000000
1568251/3000000 -1109717/6000000 -273813/2000000 16549/187500 629491/2000000 -1217369/6000000 -406191/2000000 697057/6000000 107723/2000000 -588157/3000000 104303/1200000 2943491/6000000 -15829/50000 -1954151/6000000 53931/80000 641019/1000000 -1497991/3000000 -696891/2000000 3256247/18000000 264793/12000000 3681/10000 -940771/1500000 -3680063/6000000 180759/1000000 518161/2000000 -1097501/6000000 1683/400000
803989/6000000 -2525041/6000000 -212629/6000000 -150109/2000000 81499/1000000 345087/2000000 -226709/6000000 -714401/6000000 81947/500000 -127591/2000000 941111/6000000 758819/6000000 33631/125000 -617047/1200000 284531/3000000 1474339/6000000 452401/1500000 2516173/6000000 264793/12000000 214519/1800000 -137069/375000 -255059/2000000 -14401/75000 3041303/6000000 493047/1000000 -13969/2000000 -3733783/36000000
40703/50000 1023667/1000000 -214781/1000000 487051/1000000 61801/125000 -559643/500000 -349333/1000000 17513/25000 -42817/100000 -269557/1000000 -348623/1000000 383689/500000 -867409/500000 1023007/1000000 1334419/1000000 91327/125000 -462757/200000 -589367/250000 3681/10000 -137069/375000 2205039/1000000 -275361/250000 -839189/1000000 -1344447/1000000 -550717/500000 -53591/125000 754803/2000000
-918889/500000 50881/62500 487061/1000000 -272271/1000000 -1119311/1000000 312441/500000 700541/1000000 -21789/62500 -67391/250000 347591/500000 -349353/1000000 -1734861/1000000 967449/1000000 133447/100000 -2357521/1000000 -1156921/500000 24738/15625 31969/31250 -940771/1500000 -255059/2000000 -275361/250000 551273/250000 545383/250000 -839229/1000000 -1101487/1000000 251951/400000 181567/6000000
-91889/50000 255929/250000 243531/500000 -107391/500000 -69957/62500 494409/1000000 347591/500000 -269551/1000000 -174319/500000 10946/15625 -214097/500000 -1734863/1000000 767381/1000000 197909/125000 -2313837/1000000 -589383/250000 667217/500000 730607/1000000 -3680063/6000000 -14401/75000 -839189/1000000 545383/250000 1102549/500000 -1101487/1000000 -1344503/1000000 242763/400000 270121/3000000
162819/200000 -5743/3125 -21479/100000 -68067/250000 123607/250000 156219/250000 -26957/100000 -428171/1000000 700531/1000000 -349347/1000000 347589/500000 767411/1000000 241859/250000 -231383/100000 22833/31250 266893/200000 255749/250000 316643/200000 180759/1000000 3041303/6000000 -1344447/1000000 -839229/1000000 -1101487/1000000 551269/250000 545379/250000 -142079/1200000 -430633/1000000
1023717/1000000 -1837763/1000000 -272279/1000000 -10739/50000 312451/500000 494403/1000000 -87161/250000 -349331/1000000 695171/1000000 -107047/250000 35027/50000 483741/500000 95921/125000 -29469/12500 1023059/1000000 1583267/1000000 146119/200000 1334417/1000000 518161/2000000 493047/1000000 -550717/500000 -1101487/1000000 -1344503/1000000 545379/250000 1102541/500000 -75431/375000 -305747/750000
-3102661/6000000 160801/1200000 275131/2000000 -612761/6000000 -1898581/6000000 1409579/6000000 395167/2000000 -135949/1000000 -239689/6000000 46249/240000 -184903/3000000 -39179/80000 272449/750000 396187/1500000 -2060801/3000000 -317709/500000 55897/100000 422809/1000000 -1097501/6000000 -13969/2000000 -53591/125000 251951/400000 242763/400000 -142079/1200000 -75431/375000 2258917/12000000 -110947/6000000
-15287/300000 702047/2000000 5283/400000 239689/3000000 -182117/6000000 -1102703/6000000 16799/1500000 714749/6000000 -40561/300000 11201/400000 -390973/3000000 -285203/6000000 -284329/1000000 421667/1000000 2801/600000 -197231/1500000 -683391/2000000 -852671/2000000 1683/400000 -3733783/36000000 754803/2000000 181567/6000000 270121/3000000 -430633/1000000 -305747/750000 -110947/6000000 70351/750000


#Sharp Graphs (Complicated Case (2))
#1: Order 6 : Edges = {134, 234, 125, 135, 235, 145, 245, 126, 136, 236, 146, 246, 356, 456}
#2: Order 6 : Edges = {234, 125, 135, 145, 126, 136, 146, 246, 346, 256, 356, 456}
#3: Order 6 : Edges = {234, 125, 135, 145, 126, 136, 146, 256, 356, 456}
#4: Order 6 : Edges = {126, 136, 236, 146, 246, 346, 156, 256, 356, 456}
#5: Order 6 : Edges = {136, 236, 146, 246, 346, 156, 256, 356, 456}
#6: Order 6 : Edges = {146, 246, 346, 156, 256, 356, 456}
#7: Order 6 : Edges = {156, 256, 356, 456}
#8: Order 6 : Edges = {256, 356, 456}
#9: Order 6 : Edges = {}
#10: Order 6 : Edges = {245, 345, 126, 136, 236, 146, 246, 346, 156, 256, 356}
#11: Order 6 : Edges = {245, 345, 126, 136, 146, 156}
#12: Order 6 : Edges = {145, 245, 345, 126, 136, 236, 146, 246, 346, 156, 256, 356}
#13: Order 6 : Edges = {145, 245, 345, 146, 246, 346, 156, 256, 356}
#14: Order 6 : Edges = {135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 356, 456}
#15: Order 6 : Edges = {135, 235, 145, 245, 345, 136, 236, 146, 246, 346, 156, 256}
#16: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346, 456}
#17: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346}



==> K4+H-10-prf.txt <==
#Density : 5/9

Program                       : DensityChecker

Order of subgraphs H          : 6
Number of forbidden graphs    : 2
Forbidden graphs              :
4 : {123, 124, 134, 234}
6 : {123, 124, 134, 125, 135, 245, 236, 246, 346, 456}
Forbid only induced subgraphs : no
Number of terms               : 12


--- Term 1 ---

Order of type    : 0
Order of flags   : 3
Number of flags  : 2
Matrix dimension : 1

Flags :
F1 : {}
F2 : {123}

Basis :
B1 : 5(F1)-4(F2)

Matrix :
1837294687657159041227747/1124591967222037893810000000000


--- Term 2 ---

Order of type    : 1
Order of flags   : 3
Number of flags  : 2
Matrix dimension : 1

Flags :
F1 : {}
F2 : {123}

Basis :
B1 : 5(F1)-4(F2)

Matrix :
807106839175134121025261/562295983611018946905000000000


--- Term 3 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 11
Matrix dimension : 5

Flags :
F1  : {}
F2  : {124}
F3  : {134}
F4  : {124, 134}
F5  : {234}
F6  : {124, 234}
F7  : {134, 234}
F8  : {124, 134, 234}
F9  : {123, 124}
F10 : {123, 124, 134}
F11 : {123, 124, 234}

Basis :
B1 : 456(F1)+94(F2)+21(F4)+21(F6)+29(F7)-333(F8)-65(F9)+42(F10)+42(F11)
B2 : 188(F1)+915(F2)-30(F4)-30(F6)-671(F7)+56(F8)-117(F9)-60(F10)-60(F11)
B3 : (F3)+(F5)
B4 : 42(F1)-30(F2)+1181(F4)+1181(F6)+22(F7)-50(F8)+52(F9)-576(F10)-576(F11)
B5 : 10(F1)+9(F2)-4(F4)-4(F6)+16(F7)+15(F8)-106(F9)-8(F10)-8(F11)

Matrix :
4273977677592803499571405381/2095161535162251675182700000000000 13231040060294769392452865461/12228902021559264879637800000000000 -647837/734500000 31337104615469240482592196739/119843239811280795820450440000000000 -178586669083813126176617549773/6584793396224219550574200000000000
13231040060294769392452865461/12228902021559264879637800000000000 70023/16599700000 -56747/56500000 -259483/2157961000000 -43419/2553800000
-647837/734500000 -56747/56500000 7194/15625 -587149303064670700537840610687/7831825065951638120328960000000000 912104543246838463790185185517/75306010249534981926240000000000
31337104615469240482592196739/119843239811280795820450440000000000 -259483/2157961000000 -587149303064670700537840610687/7831825065951638120328960000000000 3112457966428054604600134217/59921619905640397910225220000000000 -69339279707170815829142057/21071338867917502561837440000000
-178586669083813126176617549773/6584793396224219550574200000000000 -43419/2553800000 912104543246838463790185185517/75306010249534981926240000000000 -69339279707170815829142057/21071338867917502561837440000000 925681/2553800000


--- Term 4 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 6
Matrix dimension : 2

Flags :
F1 : {134}
F2 : {124, 134}
F3 : {234}
F4 : {124, 234}
F5 : {123, 124, 134}
F6 : {123, 124, 234}

Basis :
B1 : (F1)-(F3)
B2 : (F2)-(F4)+(F5)-(F6)

Matrix :
2167593/1000000 5277414367098994744098605971/3400126885025057880000000000
5277414367098994744098605971/3400126885025057880000000000 4445743/4000000


--- Term 5 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 64
Matrix dimension : 8

Flags :
F1  : {}
F2  : {125}
F3  : {135}
F4  : {125, 135}
F5  : {235}
F6  : {125, 235}
F7  : {135, 235}
F8  : {125, 135, 235}
F9  : {145}
F10 : {125, 145}
F11 : {135, 145}
F12 : {125, 135, 145}
F13 : {235, 145}
F14 : {125, 235, 145}
F15 : {135, 235, 145}
F16 : {125, 135, 235, 145}
F17 : {245}
F18 : {125, 245}
F19 : {135, 245}
F20 : {125, 135, 245}
F21 : {235, 245}
F22 : {125, 235, 245}
F23 : {135, 235, 245}
F24 : {125, 135, 235, 245}
F25 : {145, 245}
F26 : {125, 145, 245}
F27 : {135, 145, 245}
F28 : {125, 135, 145, 245}
F29 : {235, 145, 245}
F30 : {125, 235, 145, 245}
F31 : {135, 235, 145, 245}
F32 : {125, 135, 235, 145, 245}
F33 : {345}
F34 : {125, 345}
F35 : {135, 345}
F36 : {125, 135, 345}
F37 : {235, 345}
F38 : {125, 235, 345}
F39 : {135, 235, 345}
F40 : {125, 135, 235, 345}
F41 : {145, 345}
F42 : {125, 145, 345}
F43 : {135, 145, 345}
F44 : {125, 135, 145, 345}
F45 : {235, 145, 345}
F46 : {125, 235, 145, 345}
F47 : {135, 235, 145, 345}
F48 : {125, 135, 235, 145, 345}
F49 : {245, 345}
F50 : {125, 245, 345}
F51 : {135, 245, 345}
F52 : {125, 135, 245, 345}
F53 : {235, 245, 345}
F54 : {125, 235, 245, 345}
F55 : {135, 235, 245, 345}
F56 : {125, 135, 235, 245, 345}
F57 : {145, 245, 345}
F58 : {125, 145, 245, 345}
F59 : {135, 145, 245, 345}
F60 : {125, 135, 145, 245, 345}
F61 : {235, 145, 245, 345}
F62 : {125, 235, 145, 245, 345}
F63 : {135, 235, 145, 245, 345}
F64 : {125, 135, 235, 145, 245, 345}

Basis :
B1 : (F2)+(F3)+(F5)+(F9)+(F17)+(F33)
B2 : (F4)+(F6)+(F7)+(F10)+(F11)+(F18)+(F21)+(F25)+(F35)+(F37)+(F41)+(F49)
B3 : (F8)+(F26)+(F43)+(F53)
B4 : (F13)+(F19)+(F34)
B5 : (F14)+(F15)+(F20)+(F23)+(F27)+(F29)+(F36)+(F38)+(F42)+(F45)+(F50)+(F51)
B6 : (F16)+(F24)+(F28)+(F30)+(F40)+(F44)+(F47)+(F54)+(F55)+(F58)+(F59)+(F61)
B7 : (F31)+(F46)+(F52)
B8 : 2(F1)+2(F12)+2(F22)-(F32)+2(F39)-(F48)-(F56)+2(F57)-(F60)-(F62)-(F63)-4(F64)

Matrix :
1133/250000 14651/1000000 -4239/500000 -6461/1000000 -5909/1000000 -579/200000 -1981/125000 17141/6250000
14651/1000000 29583/62500 -273819/1000000 -20941/100000 -6391/50000 -20031/500000 -124791/250000 104919789932040778748079931687/1184755323493175723520000000000
-4239/500000 -273819/1000000 158559/1000000 121143/1000000 3699/50000 1441/62500 288781/1000000 -80049/1562500
-6461/1000000 -20941/100000 121143/1000000 46539/500000 5641/100000 1113/62500 110357/500000 -122453/3125000
-5909/1000000 -6391/50000 3699/50000 5641/100000 73077/1000000 223/40000 67671/500000 -149483/6250000
-579/200000 -20031/500000 1441/62500 1113/62500 223/40000 7221/500000 41371/1000000 -46783/6250000
-1981/125000 -124791/250000 288781/1000000 110357/500000 67671/500000 41371/1000000 52779/100000 -291893/3125000
17141/6250000 104919789932040778748079931687/1184755323493175723520000000000 -80049/1562500 -122453/3125000 -149483/6250000 -46783/6250000 -291893/3125000 161827/9765625


--- Term 6 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 58
Matrix dimension : 48

Flags :
F1  : {125}
F2  : {135}
F3  : {125, 135}
F4  : {235}
F5  : {125, 235}
F6  : {135, 235}
F7  : {125, 135, 235}
F8  : {145}
F9  : {125, 145}
F10 : {135, 145}
F11 : {235, 145}
F12 : {125, 235, 145}
F13 : {135, 235, 145}
F14 : {125, 135, 235, 145}
F15 : {245}
F16 : {125, 245}
F17 : {135, 245}
F18 : {125, 135, 245}
F19 : {235, 245}
F20 : {135, 235, 245}
F21 : {125, 135, 235, 245}
F22 : {145, 245}
F23 : {125, 145, 245}
F24 : {135, 145, 245}
F25 : {125, 135, 145, 245}
F26 : {235, 145, 245}
F27 : {125, 235, 145, 245}
F28 : {135, 235, 145, 245}
F29 : {125, 135, 235, 145, 245}
F30 : {345}
F31 : {125, 345}
F32 : {135, 345}
F33 : {125, 135, 345}
F34 : {235, 345}
F35 : {125, 235, 345}
F36 : {125, 135, 235, 345}
F37 : {145, 345}
F38 : {125, 145, 345}
F39 : {135, 145, 345}
F40 : {125, 135, 145, 345}
F41 : {235, 145, 345}
F42 : {125, 235, 145, 345}
F43 : {135, 235, 145, 345}
F44 : {125, 135, 235, 145, 345}
F45 : {245, 345}
F46 : {125, 245, 345}
F47 : {135, 245, 345}
F48 : {125, 135, 245, 345}
F49 : {235, 245, 345}
F50 : {125, 235, 245, 345}
F51 : {135, 235, 245, 345}
F52 : {125, 135, 235, 245, 345}
F53 : {125, 145, 245, 345}
F54 : {135, 145, 245, 345}
F55 : {125, 135, 145, 245, 345}
F56 : {235, 145, 245, 345}
F57 : {125, 235, 145, 245, 345}
F58 : {135, 235, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F1)-(F8)
B4  : (F1)-(F15)
B5  : (F1)-(F30)
B6  : (F3)-(F5)
B7  : (F3)-(F6)
B8  : (F3)-(F9)
B9  : (F3)-(F10)
B10 : (F3)-(F16)
B11 : (F3)-(F19)
B12 : (F3)-(F22)
B13 : (F3)-(F32)
B14 : (F3)-(F34)
B15 : (F3)-(F37)
B16 : (F3)-(F45)
B17 : (F7)-(F23)
B18 : (F7)-(F39)
B19 : (F7)-(F49)
B20 : (F11)-(F17)
B21 : (F11)-(F31)
B22 : (F12)-(F13)
B23 : (F12)-(F18)
B24 : (F12)-(F20)
B25 : (F12)-(F24)
B26 : (F12)-(F26)
B27 : (F12)-(F33)
B28 : (F12)-(F35)
B29 : (F12)-(F38)
B30 : (F12)-(F41)
B31 : (F12)-(F46)
B32 : (F12)-(F47)
B33 : (F14)-(F21)
B34 : (F14)-(F25)
B35 : (F14)-(F27)
B36 : (F14)-(F36)
B37 : (F14)-(F40)
B38 : (F14)-(F43)
B39 : (F14)-(F50)
B40 : (F14)-(F51)
B41 : (F14)-(F53)
B42 : (F14)-(F54)
B43 : (F14)-(F56)
B44 : (F28)-(F42)
B45 : (F28)-(F48)
B46 : (F52)-(F55)
B47 : (F44)-(F57)
B48 : (F29)-(F58)

Matrix :
36053/1000000 -5829/1000000 -5829/1000000 -2547/200000 -5829/1000000 -143/250000 -7391/1000000 297/500000 -7391/1000000 369/50000 369/50000 369/50000 -7391/1000000 297/500000 -143/250000 369/50000 -2677/1000000 2677/1000000 -2677/1000000 301/1000000 -3/20000 -9853/500000 1929/250000 1929/250000 1929/250000 14287/1000000 -9853/500000 -2503/500000 -2503/500000 -2503/500000 14287/1000000 1929/250000 5609/1000000 -7323/500000 -2659/1000000 3589/500000 3589/500000 3589/500000 -2659/1000000 -7323/500000 -2659/1000000 5609/1000000 -2659/1000000 -909/500000 909/1000000 0/1 107/1000000 0/1
-5829/1000000 36053/1000000 -2547/200000 -5829/1000000 -5829/1000000 -7391/1000000 -7391/1000000 369/50000 369/50000 297/500000 -7391/1000000 369/50000 297/500000 -7391/1000000 369/50000 -143/250000 -2677/1000000 -2677/1000000 2677/1000000 -3/20000 -3/20000 1929/250000 -2503/500000 -9853/500000 14287/1000000 1929/250000 -2503/500000 -9853/500000 14287/1000000 1929/250000 -2503/500000 -2503/500000 3589/500000 -2659/1000000 -7323/500000 3589/500000 -2659/1000000 -7323/500000 3589/500000 3589/500000 -2659/1000000 -2659/1000000 5609/1000000 909/1000000 -909/500000 107/1000000 0/1 0/1
-5829/1000000 -2547/200000 36053/1000000 -5829/1000000 -5829/1000000 369/50000 369/50000 -7391/1000000 -7391/1000000 -143/250000 369/50000 -7391/1000000 -143/250000 369/50000 -7391/1000000 297/500000 2677/1000000 2677/1000000 -2677/1000000 -3/20000 -3/20000 1929/250000 -2503/500000 14287/1000000 -9853/500000 1929/250000 -2503/500000 14287/1000000 -9853/500000 1929/250000 -2503/500000 -2503/500000 -2659/1000000 3589/500000 5609/1000000 -2659/1000000 3589/500000 5609/1000000 -2659/1000000 -2659/1000000 3589/500000 3589/500000 -7323/500000 909/1000000 -909/500000 -107/1000000 0/1 0/1
-2547/200000 -5829/1000000 -5829/1000000 36053/1000000 -5829/1000000 297/500000 369/50000 -143/250000 369/50000 -7391/1000000 -7391/1000000 -7391/1000000 369/50000 -143/250000 297/500000 -7391/1000000 2677/1000000 -2677/1000000 2677/1000000 301/1000000 -3/20000 14287/1000000 1929/250000 1929/250000 1929/250000 -9853/500000 14287/1000000 -2503/500000 -2503/500000 -2503/500000 -9853/500000 1929/250000 -7323/500000 5609/1000000 3589/500000 -2659/1000000 -2659/1000000 -2659/1000000 3589/500000 5609/1000000 3589/500000 -7323/500000 3589/500000 -909/500000 909/1000000 0/1 -107/1000000 0/1
-5829/1000000 -5829/1000000 -5829/1000000 -5829/1000000 36053/1000000 369/50000 297/500000 369/50000 -143/250000 369/50000 -143/250000 297/500000 -7391/1000000 -7391/1000000 -7391/1000000 -7391/1000000 -2677/1000000 2677/1000000 2677/1000000 -3/20000 301/1000000 -2503/500000 14287/1000000 -2503/500000 -2503/500000 -2503/500000 1929/250000 1929/250000 1929/250000 -9853/500000 1929/250000 -9853/500000 -2659/1000000 -2659/1000000 -2659/1000000 -7323/500000 5609/1000000 3589/500000 5609/1000000 3589/500000 -7323/500000 3589/500000 3589/500000 909/1000000 909/1000000 0/1 0/1 -107/1000000
-143/250000 -7391/1000000 369/50000 297/500000 369/50000 46689/1000000 23861/1000000 -9/50000 -10397/500000 17493/1000000 17493/1000000 -10397/500000 -10397/500000 -9/50000 -5733/125000 -10397/500000 607/1000000 15281/1000000 607/1000000 0/1 0/1 397/500000 353/40000 353/40000 -8877/1000000 -383/500000 397/500000 2141/250000 -427/50000 -427/50000 -383/500000 -8877/1000000 -14441/500000 463/1000000 -2813/500000 -367/20000 16557/1000000 16557/1000000 -2813/500000 463/1000000 947/125000 27641/1000000 947/125000 -1/500000 1/1000000 27/400000 7/1000000 67/1000000
-7391/1000000 -7391/1000000 369/50000 369/50000 297/500000 23861/1000000 46689/1000000 -10397/500000 -9/50000 -10397/500000 -9/50000 -5733/125000 17493/1000000 17493/1000000 -10397/500000 -10397/500000 15281/1000000 607/1000000 607/1000000 0/1 0/1 2141/250000 397/500000 2141/250000 -427/50000 -427/50000 353/40000 353/40000 -8877/1000000 -383/500000 -8877/1000000 -383/500000 -367/20000 16557/1000000 16557/1000000 -14441/500000 463/1000000 -2813/500000 463/1000000 -2813/500000 27641/1000000 947/125000 947/125000 1/1000000 1/1000000 27/400000 27/400000 7/1000000
297/500000 369/50000 -7391/1000000 -143/250000 369/50000 -9/50000 -10397/500000 46689/1000000 17493/1000000 23861/1000000 -10397/500000 23861/1000000 -10397/500000 -5733/125000 -9/50000 -10397/500000 -3299/200000 607/1000000 15281/1000000 0/1 0/1 -383/500000 353/40000 -8877/1000000 353/40000 397/500000 -383/500000 -427/50000 2141/250000 -427/50000 397/500000 -8877/1000000 463/1000000 -14441/500000 -367/20000 947/125000 -2813/500000 947/125000 16557/1000000 27641/1000000 -367/20000 463/1000000 16557/1000000 -1/500000 1/1000000 -27/400000 -7/1000000 67/1000000
-7391/1000000 369/50000 -7391/1000000 369/50000 -143/250000 -10397/500000 -9/50000 17493/1000000 46689/1000000 -10397/500000 -5733/125000 -9/50000 23861/1000000 -10397/500000 23861/1000000 -10397/500000 607/1000000 -3299/200000 15281/1000000 0/1 0/1 2141/250000 -383/500000 -427/50000 2141/250000 -427/50000 353/40000 -8877/1000000 353/40000 397/500000 -8877/1000000 397/500000 947/125000 -2813/500000 947/125000 463/1000000 -14441/500000 -367/20000 27641/1000000 16557/1000000 463/1000000 -367/20000 16557/1000000 1/1000000 1/1000000 -27/400000 27/400000 -7/1000000
369/50000 297/500000 -143/250000 -7391/1000000 369/50000 17493/1000000 -10397/500000 23861/1000000 -10397/500000 46689/1000000 17493/1000000 23861/1000000 -5733/125000 -10397/500000 -10397/500000 -9/50000 -3299/200000 15281/1000000 607/1000000 0/1 0/1 -8877/1000000 2141/250000 -383/500000 397/500000 353/40000 -427/50000 -383/500000 397/500000 -8877/1000000 2141/250000 -427/50000 -2813/500000 -367/20000 -14441/500000 947/125000 16557/1000000 27641/1000000 -2813/500000 947/125000 -367/20000 16557/1000000 463/1000000 1/1000000 -1/500000 -7/1000000 -27/400000 67/1000000
369/50000 -7391/1000000 369/50000 -7391/1000000 -143/250000 17493/1000000 -9/50000 -10397/500000 -5733/125000 17493/1000000 46689/1000000 -9/50000 -10397/500000 23861/1000000 -10397/500000 23861/1000000 607/1000000 15281/1000000 -3299/200000 0/1 0/1 -427/50000 -383/500000 2141/250000 -427/50000 2141/250000 -8877/1000000 353/40000 -8877/1000000 397/500000 353/40000 397/500000 -2813/500000 947/125000 -2813/500000 463/1000000 27641/1000000 16557/1000000 -14441/500000 -367/20000 463/1000000 16557/1000000 -367/20000 1/1000000 1/1000000 27/400000 -27/400000 -7/1000000
369/50000 369/50000 -7391/1000000 -7391/1000000 297/500000 -10397/500000 -5733/125000 23861/1000000 -9/50000 23861/1000000 -9/50000 46689/1000000 -10397/500000 -10397/500000 17493/1000000 17493/1000000 -3299/200000 607/1000000 607/1000000 0/1 0/1 -427/50000 397/500000 -427/50000 2141/250000 2141/250000 -8877/1000000 -8877/1000000 353/40000 -383/500000 353/40000 -383/500000 16557/1000000 -367/20000 -367/20000 27641/1000000 463/1000000 947/125000 463/1000000 947/125000 -14441/500000 -2813/500000 -2813/500000 1/1000000 1/1000000 -27/400000 -27/400000 7/1000000
-7391/1000000 297/500000 -143/250000 369/50000 -7391/1000000 -10397/500000 17493/1000000 -10397/500000 23861/1000000 -5733/125000 -10397/500000 -10397/500000 46689/1000000 17493/1000000 23861/1000000 -9/50000 15281/1000000 -3299/200000 607/1000000 0/1 0/1 353/40000 -427/50000 -383/500000 397/500000 -8877/1000000 2141/250000 -383/500000 397/500000 353/40000 -427/50000 2141/250000 947/125000 16557/1000000 27641/1000000 -2813/500000 -367/20000 -14441/500000 947/125000 -2813/500000 16557/1000000 -367/20000 463/1000000 1/1000000 -1/500000 -7/1000000 27/400000 -67/1000000
297/500000 -7391/1000000 369/50000 -143/250000 -7391/1000000 -9/50000 17493/1000000 -5733/125000 -10397/500000 -10397/500000 23861/1000000 -10397/500000 17493/1000000 46689/1000000 -9/50000 23861/1000000 15281/1000000 607/1000000 -3299/200000 0/1 0/1 -383/500000 -8877/1000000 353/40000 -8877/1000000 397/500000 -383/500000 2141/250000 -427/50000 2141/250000 397/500000 353/40000 463/1000000 27641/1000000 16557/1000000 -2813/500000 947/125000 -2813/500000 -367/20000 -14441/500000 16557/1000000 463/1000000 -367/20000 -1/500000 1/1000000 27/400000 -7/1000000 -67/1000000
-143/250000 369/50000 -7391/1000000 297/500000 -7391/1000000 -5733/125000 -10397/500000 -9/50000 23861/1000000 -10397/500000 -10397/500000 17493/1000000 23861/1000000 -9/50000 46689/1000000 17493/1000000 607/1000000 -3299/200000 607/1000000 0/1 0/1 397/500000 -8877/1000000 -8877/1000000 353/40000 -383/500000 397/500000 -427/50000 2141/250000 2141/250000 -383/500000 353/40000 27641/1000000 463/1000000 947/125000 16557/1000000 -367/20000 -367/20000 947/125000 463/1000000 -2813/500000 -14441/500000 -2813/500000 -1/500000 1/1000000 -27/400000 7/1000000 -67/1000000
369/50000 -143/250000 297/500000 -7391/1000000 -7391/1000000 -10397/500000 -10397/500000 -10397/500000 -10397/500000 -9/50000 23861/1000000 17493/1000000 -9/50000 23861/1000000 17493/1000000 46689/1000000 607/1000000 607/1000000 -3299/200000 0/1 0/1 -8877/1000000 -427/50000 397/500000 -383/500000 353/40000 -427/50000 397/500000 -383/500000 353/40000 2141/250000 2141/250000 16557/1000000 947/125000 463/1000000 16557/1000000 947/125000 463/1000000 -367/20000 -367/20000 -2813/500000 -2813/500000 -14441/500000 1/1000000 -1/500000 7/1000000 -27/400000 -67/1000000
-2677/1000000 -2677/1000000 2677/1000000 2677/1000000 -2677/1000000 607/1000000 15281/1000000 -3299/200000 607/1000000 -3299/200000 607/1000000 -3299/200000 15281/1000000 15281/1000000 607/1000000 607/1000000 4557/500000 -1519/500000 -1519/500000 0/1 0/1 2973/1000000 -2973/1000000 2973/1000000 -2973/1000000 -2973/1000000 2973/1000000 2973/1000000 -2973/1000000 2973/1000000 -2973/1000000 2973/1000000 -1857/1000000 361/31250 361/31250 -7837/1000000 -1857/1000000 -7837/1000000 -1857/1000000 -7837/1000000 361/31250 -1857/1000000 -1857/1000000 0/1 0/1 51/2000000 51/2000000 -1/40000
2677/1000000 -2677/1000000 2677/1000000 -2677/1000000 2677/1000000 15281/1000000 607/1000000 607/1000000 -3299/200000 15281/1000000 15281/1000000 607/1000000 -3299/200000 607/1000000 -3299/200000 607/1000000 -1519/500000 4557/500000 -1519/500000 0/1 0/1 -2973/1000000 2973/1000000 2973/1000000 -2973/1000000 2973/1000000 -2973/1000000 2973/1000000 -2973/1000000 -2973/1000000 2973/1000000 -2973/1000000 -7837/1000000 -1857/1000000 -7837/1000000 -1857/1000000 361/31250 361/31250 -7837/1000000 -1857/1000000 -1857/1000000 361/31250 -1857/1000000 0/1 0/1 51/2000000 -51/2000000 1/40000
-2677/1000000 2677/1000000 -2677/1000000 2677/1000000 2677/1000000 607/1000000 607/1000000 15281/1000000 15281/1000000 607/1000000 -3299/200000 607/1000000 607/1000000 -3299/200000 607/1000000 -3299/200000 -1519/500000 -1519/500000 4557/500000 0/1 0/1 2973/1000000 2973/1000000 -2973/1000000 2973/1000000 -2973/1000000 2973/1000000 -2973/1000000 2973/1000000 -2973/1000000 -2973/1000000 -2973/1000000 -1857/1000000 -7837/1000000 -1857/1000000 -1857/1000000 -7837/1000000 -1857/1000000 361/31250 361/31250 -1857/1000000 -1857/1000000 361/31250 0/1 0/1 -51/2000000 51/2000000 1/40000
301/1000000 -3/20000 -3/20000 301/1000000 -3/20000 0/1 0/1 0/1 0/1 0/1 0/1 0/1 0/1 0/1 0/1 0/1 0/1 0/1 0/1 1279/1000000 -639/1000000 -23/1000000 207/250000 207/250000 207/250000 -23/1000000 -23/1000000 -201/250000 -201/250000 -201/250000 -23/1000000 207/250000 -69/500000 -69/500000 69/1000000 69/1000000 69/1000000 69/1000000 69/1000000 -69/500000 69/1000000 -69/500000 69/1000000 -547/1000000 273/1000000 0/1 0/1 0/1
-3/20000 -3/20000 -3/20000 -3/20000 301/1000000 0/1 0/1 0/1 0/1 0/1 0/1 0/1 0/1 0/1 0/1 0/1 0/1 0/1 0/1 -639/1000000 1279/1000000 -201/250000 -23/1000000 -201/250000 -201/250000 -201/250000 207/250000 207/250000 207/250000 -23/1000000 207/250000 -23/1000000 69/1000000 69/1000000 69/1000000 -69/500000 -69/500000 69/1000000 -69/500000 69/1000000 -69/500000 69/1000000 69/1000000 273/1000000 273/1000000 0/1 0/1 0/1
-9853/500000 1929/250000 1929/250000 14287/1000000 -2503/500000 397/500000 2141/250000 -383/500000 2141/250000 -8877/1000000 -427/50000 -427/50000 353/40000 -383/500000 397/500000 -8877/1000000 2973/1000000 -2973/1000000 2973/1000000 -23/1000000 -201/250000 75093/31250 -22679/500000 -285057/1000000 -285057/1000000 -44463/500000 -184843/1000000 -22679/500000 -22679/500000 3363/1000000 -1384381/1000000 -22679/500000 -18497/1000000 4439/250000 -1713/250000 8879/1000000 8879/1000000 4057/200000 -21569/1000000 4439/250000 -21569/1000000 -18497/1000000 -1713/250000 53/1000000 -149/100000 0/1 -21/1000000 0/1
1929/250000 -2503/500000 -2503/500000 1929/250000 14287/1000000 353/40000 397/500000 353/40000 -383/500000 2141/250000 -383/500000 397/500000 -427/50000 -8877/1000000 -8877/1000000 -427/50000 -2973/1000000 2973/1000000 2973/1000000 207/250000 -23/1000000 -22679/500000 75093/31250 3363/1000000 3363/1000000 -22679/500000 -285057/1000000 -22679/500000 -22679/500000 -1384381/1000000 -285057/1000000 -44463/500000 4057/200000 4057/200000 8879/1000000 -18497/1000000 4439/250000 -21569/1000000 4439/250000 -1713/250000 -18497/1000000 -1713/250000 -21569/1000000 -149/100000 359/250000 0/1 0/1 -21/1000000
1929/250000 -9853/500000 14287/1000000 1929/250000 -2503/500000 353/40000 2141/250000 -8877/1000000 -427/50000 -383/500000 2141/250000 -427/50000 -383/500000 353/40000 -8877/1000000 397/500000 2973/1000000 2973/1000000 -2973/1000000 207/250000 -201/250000 -285057/1000000 3363/1000000 75093/31250 -44463/500000 -285057/1000000 -22679/500000 -184843/1000000 -1384381/1000000 -22679/500000 -22679/500000 3363/1000000 4057/200000 -1713/250000 4439/250000 8879/1000000 -21569/1000000 4439/250000 8879/1000000 4057/200000 -21569/1000000 -1713/250000 -18497/1000000 -149/100000 53/1000000 -21/1000000 0/1 0/1
1929/250000 14287/1000000 -9853/500000 1929/250000 -2503/500000 -8877/1000000 -427/50000 353/40000 2141/250000 397/500000 -427/50000 2141/250000 397/500000 -8877/1000000 353/40000 -383/500000 -2973/1000000 -2973/1000000 2973/1000000 207/250000 -201/250000 -285057/1000000 3363/1000000 -44463/500000 75093/31250 -285057/1000000 -22679/500000 -1384381/1000000 -184843/1000000 -22679/500000 -22679/500000 3363/1000000 -1713/250000 4057/200000 -18497/1000000 -21569/1000000 8879/1000000 -18497/1000000 -21569/1000000 -1713/250000 8879/1000000 4057/200000 4439/250000 -149/100000 53/1000000 21/1000000 0/1 0/1
14287/1000000 1929/250000 1929/250000 -9853/500000 -2503/500000 -383/500000 -427/50000 397/500000 -427/50000 353/40000 2141/250000 2141/250000 -8877/1000000 397/500000 -383/500000 353/40000 -2973/1000000 2973/1000000 -2973/1000000 -23/1000000 -201/250000 -44463/500000 -22679/500000 -285057/1000000 -285057/1000000 75093/31250 -1384381/1000000 -22679/500000 -22679/500000 3363/1000000 -184843/1000000 -22679/500000 4439/250000 -18497/1000000 4057/200000 -21569/1000000 -21569/1000000 -1713/250000 8879/1000000 -18497/1000000 8879/1000000 4439/250000 4057/200000 53/1000000 -149/100000 0/1 21/1000000 0/1
-9853/500000 -2503/500000 -2503/500000 14287/1000000 1929/250000 397/500000 353/40000 -383/500000 353/40000 -427/50000 -8877/1000000 -8877/1000000 2141/250000 -383/500000 397/500000 -427/50000 2973/1000000 -2973/1000000 2973/1000000 -23/1000000 207/250000 -184843/1000000 -285057/1000000 -22679/500000 -22679/500000 -1384381/1000000 75093/31250 3363/1000000 3363/1000000 -22679/500000 -44463/500000 -285057/1000000 -18497/1000000 4439/250000 -21569/1000000 4057/200000 4057/200000 8879/1000000 -1713/250000 4439/250000 -1713/250000 -18497/1000000 -21569/1000000 53/1000000 359/250000 0/1 -21/1000000 0/1
-2503/500000 -9853/500000 14287/1000000 -2503/500000 1929/250000 2141/250000 353/40000 -427/50000 -8877/1000000 -383/500000 353/40000 -8877/1000000 -383/500000 2141/250000 -427/50000 397/500000 2973/1000000 2973/1000000 -2973/1000000 -201/250000 207/250000 -22679/500000 -22679/500000 -184843/1000000 -1384381/1000000 -22679/500000 3363/1000000 75093/31250 -44463/500000 -285057/1000000 3363/1000000 -22679/500000 8879/1000000 -21569/1000000 4439/250000 4057/200000 -1713/250000 4439/250000 4057/200000 8879/1000000 -1713/250000 -21569/1000000 -18497/1000000 359/250000 53/1000000 -21/1000000 0/1 0/1
-2503/500000 14287/1000000 -9853/500000 -2503/500000 1929/250000 -427/50000 -8877/1000000 2141/250000 353/40000 397/500000 -8877/1000000 353/40000 397/500000 -427/50000 2141/250000 -383/500000 -2973/1000000 -2973/1000000 2973/1000000 -201/250000 207/250000 -22679/500000 -22679/500000 -1384381/1000000 -184843/1000000 -22679/500000 3363/1000000 -44463/500000 75093/31250 -285057/1000000 3363/1000000 -22679/500000 -21569/1000000 8879/1000000 -18497/1000000 -1713/250000 4057/200000 -18497/1000000 -1713/250000 -21569/1000000 4057/200000 8879/1000000 4439/250000 359/250000 53/1000000 21/1000000 0/1 0/1
-2503/500000 1929/250000 1929/250000 -2503/500000 -9853/500000 -427/50000 -383/500000 -427/50000 397/500000 -8877/1000000 397/500000 -383/500000 353/40000 2141/250000 2141/250000 353/40000 2973/1000000 -2973/1000000 -2973/1000000 -201/250000 -23/1000000 3363/1000000 -1384381/1000000 -22679/500000 -22679/500000 3363/1000000 -22679/500000 -285057/1000000 -285057/1000000 75093/31250 -22679/500000 -184843/1000000 -21569/1000000 -21569/1000000 -1713/250000 4439/250000 -18497/1000000 4057/200000 -18497/1000000 8879/1000000 4439/250000 8879/1000000 4057/200000 359/250000 -149/100000 0/1 0/1 21/1000000
14287/1000000 -2503/500000 -2503/500000 -9853/500000 1929/250000 -383/500000 -8877/1000000 397/500000 -8877/1000000 2141/250000 353/40000 353/40000 -427/50000 397/500000 -383/500000 2141/250000 -2973/1000000 2973/1000000 -2973/1000000 -23/1000000 207/250000 -1384381/1000000 -285057/1000000 -22679/500000 -22679/500000 -184843/1000000 -44463/500000 3363/1000000 3363/1000000 -22679/500000 75093/31250 -285057/1000000 4439/250000 -18497/1000000 8879/1000000 -1713/250000 -1713/250000 -21569/1000000 4057/200000 -18497/1000000 4057/200000 4439/250000 8879/1000000 53/1000000 359/250000 0/1 21/1000000 0/1
1929/250000 -2503/500000 -2503/500000 1929/250000 -9853/500000 -8877/1000000 -383/500000 -8877/1000000 397/500000 -427/50000 397/500000 -383/500000 2141/250000 353/40000 353/40000 2141/250000 2973/1000000 -2973/1000000 -2973/1000000 207/250000 -23/1000000 -22679/500000 -44463/500000 3363/1000000 3363/1000000 -22679/500000 -285057/1000000 -22679/500000 -22679/500000 -184843/1000000 -285057/1000000 75093/31250 -1713/250000 -1713/250000 -21569/1000000 4439/250000 -18497/1000000 8879/1000000 -18497/1000000 4057/200000 4439/250000 4057/200000 8879/1000000 -149/100000 359/250000 0/1 0/1 21/1000000
5609/1000000 3589/500000 -2659/1000000 -7323/500000 -2659/1000000 -14441/500000 -367/20000 463/1000000 947/125000 -2813/500000 -2813/500000 16557/1000000 947/125000 463/1000000 27641/1000000 16557/1000000 -1857/1000000 -7837/1000000 -1857/1000000 -69/500000 69/1000000 -18497/1000000 4057/200000 4057/200000 -1713/250000 4439/250000 -18497/1000000 8879/1000000 -21569/1000000 -21569/1000000 4439/250000 -1713/250000 75073/500000 -13069/1000000 -5301/500000 -151/200000 -19531/1000000 -19531/1000000 -5301/500000 -13069/1000000 -19531/1000000 -4633/200000 -19531/1000000 167/200000 -417/1000000 -119/2000000 -111/2000000 -59/1000000
-7323/500000 -2659/1000000 3589/500000 5609/1000000 -2659/1000000 463/1000000 16557/1000000 -14441/500000 -2813/500000 -367/20000 947/125000 -367/20000 16557/1000000 27641/1000000 463/1000000 947/125000 361/31250 -1857/1000000 -7837/1000000 -69/500000 69/1000000 4439/250000 4057/200000 -1713/250000 4057/200000 -18497/1000000 4439/250000 -21569/1000000 8879/1000000 -21569/1000000 -18497/1000000 -1713/250000 -13069/1000000 75073/500000 -151/200000 -19531/1000000 -5301/500000 -19531/1000000 -19531/1000000 -4633/200000 -151/200000 -13069/1000000 -19531/1000000 167/200000 -417/1000000 119/2000000 111/2000000 -59/1000000
-2659/1000000 -7323/500000 5609/1000000 3589/500000 -2659/1000000 -2813/500000 16557/1000000 -367/20000 947/125000 -14441/500000 -2813/500000 -367/20000 27641/1000000 16557/1000000 947/125000 463/1000000 361/31250 -7837/1000000 -1857/1000000 69/1000000 69/1000000 -1713/250000 8879/1000000 4439/250000 -18497/1000000 4057/200000 -21569/1000000 4439/250000 -18497/1000000 -1713/250000 8879/1000000 -21569/1000000 -5301/500000 -151/200000 75073/500000 -19531/1000000 -19531/1000000 -4633/200000 -5301/500000 -19531/1000000 -151/200000 -19531/1000000 -13069/1000000 -417/1000000 167/200000 111/2000000 119/2000000 -59/1000000
3589/500000 3589/500000 -2659/1000000 -2659/1000000 -7323/500000 -367/20000 -14441/500000 947/125000 463/1000000 947/125000 463/1000000 27641/1000000 -2813/500000 -2813/500000 16557/1000000 16557/1000000 -7837/1000000 -1857/1000000 -1857/1000000 69/1000000 -69/500000 8879/1000000 -18497/1000000 8879/1000000 -21569/1000000 -21569/1000000 4057/200000 4057/200000 -1713/250000 4439/250000 -1713/250000 4439/250000 -151/200000 -19531/1000000 -19531/1000000 75073/500000 -13069/1000000 -5301/500000 -13069/1000000 -5301/500000 -4633/200000 -19531/1000000 -19531/1000000 -417/1000000 -417/1000000 -119/2000000 -119/2000000 -11/200000
3589/500000 -2659/1000000 3589/500000 -2659/1000000 5609/1000000 16557/1000000 463/1000000 -2813/500000 -14441/500000 16557/1000000 27641/1000000 463/1000000 -367/20000 947/125000 -367/20000 947/125000 -1857/1000000 361/31250 -7837/1000000 69/1000000 -69/500000 8879/1000000 4439/250000 -21569/1000000 8879/1000000 -21569/1000000 4057/200000 -1713/250000 4057/200000 -18497/1000000 -1713/250000 -18497/1000000 -19531/1000000 -5301/500000 -19531/1000000 -13069/1000000 75073/500000 -151/200000 -4633/200000 -19531/1000000 -13069/1000000 -151/200000 -19531/1000000 -417/1000000 -417/1000000 119/2000000 -119/2000000 11/200000
3589/500000 -7323/500000 5609/1000000 -2659/1000000 3589/500000 16557/1000000 -2813/500000 947/125000 -367/20000 27641/1000000 16557/1000000 947/125000 -14441/500000 -2813/500000 -367/20000 463/1000000 -7837/1000000 361/31250 -1857/1000000 69/1000000 69/1000000 4057/200000 -21569/1000000 4439/250000 -18497/1000000 -1713/250000 8879/1000000 4439/250000 -18497/1000000 4057/200000 -21569/1000000 8879/1000000 -19531/1000000 -19531/1000000 -4633/200000 -5301/500000 -151/200000 75073/500000 -19531/1000000 -5301/500000 -19531/1000000 -151/200000 -13069/1000000 -417/1000000 167/200000 111/2000000 -119/2000000 59/1000000
-2659/1000000 3589/500000 -2659/1000000 3589/500000 5609/1000000 -2813/500000 463/1000000 16557/1000000 27641/1000000 -2813/500000 -14441/500000 463/1000000 947/125000 -367/20000 947/125000 -367/20000 -1857/1000000 -7837/1000000 361/31250 69/1000000 -69/500000 -21569/1000000 4439/250000 8879/1000000 -21569/1000000 8879/1000000 -1713/250000 4057/200000 -1713/250000 -18497/1000000 4057/200000 -18497/1000000 -5301/500000 -19531/1000000 -5301/500000 -13069/1000000 -4633/200000 -19531/1000000 75073/500000 -151/200000 -13069/1000000 -19531/1000000 -151/200000 -417/1000000 -417/1000000 -119/2000000 119/2000000 11/200000
-7323/500000 3589/500000 -2659/1000000 5609/1000000 3589/500000 463/1000000 -2813/500000 27641/1000000 16557/1000000 947/125000 -367/20000 947/125000 -2813/500000 -14441/500000 463/1000000 -367/20000 -7837/1000000 -1857/1000000 361/31250 -69/500000 69/1000000 4439/250000 -1713/250000 4057/200000 -1713/250000 -18497/1000000 4439/250000 8879/1000000 -21569/1000000 8879/1000000 -18497/1000000 4057/200000 -13069/1000000 -4633/200000 -19531/1000000 -5301/500000 -19531/1000000 -5301/500000 -151/200000 75073/500000 -19531/1000000 -13069/1000000 -151/200000 167/200000 -417/1000000 -119/2000000 111/2000000 59/1000000
-2659/1000000 -2659/1000000 3589/500000 3589/500000 -7323/500000 947/125000 27641/1000000 -367/20000 463/1000000 -367/20000 463/1000000 -14441/500000 16557/1000000 16557/1000000 -2813/500000 -2813/500000 361/31250 -1857/1000000 -1857/1000000 69/1000000 -69/500000 -21569/1000000 -18497/1000000 -21569/1000000 8879/1000000 8879/1000000 -1713/250000 -1713/250000 4057/200000 4439/250000 4057/200000 4439/250000 -19531/1000000 -151/200000 -151/200000 -4633/200000 -13069/1000000 -19531/1000000 -13069/1000000 -19531/1000000 75073/500000 -5301/500000 -5301/500000 -417/1000000 -417/1000000 119/2000000 119/2000000 -11/200000
5609/1000000 -2659/1000000 3589/500000 -7323/500000 3589/500000 27641/1000000 947/125000 463/1000000 -367/20000 16557/1000000 16557/1000000 -2813/500000 -367/20000 463/1000000 -14441/500000 -2813/500000 -1857/1000000 361/31250 -1857/1000000 -69/500000 69/1000000 -18497/1000000 -1713/250000 -1713/250000 4057/200000 4439/250000 -18497/1000000 -21569/1000000 8879/1000000 8879/1000000 4439/250000 4057/200000 -4633/200000 -13069/1000000 -19531/1000000 -19531/1000000 -151/200000 -151/200000 -19531/1000000 -13069/1000000 -5301/500000 75073/500000 -5301/500000 167/200000 -417/1000000 119/2000000 -111/2000000 59/1000000
-2659/1000000 5609/1000000 -7323/500000 3589/500000 3589/500000 947/125000 947/125000 16557/1000000 16557/1000000 463/1000000 -367/20000 -2813/500000 463/1000000 -367/20000 -2813/500000 -14441/500000 -1857/1000000 -1857/1000000 361/31250 69/1000000 69/1000000 -1713/250000 -21569/1000000 -18497/1000000 4439/250000 4057/200000 -21569/1000000 -18497/1000000 4439/250000 4057/200000 8879/1000000 8879/1000000 -19531/1000000 -19531/1000000 -13069/1000000 -19531/1000000 -19531/1000000 -13069/1000000 -151/200000 -151/200000 -5301/500000 -5301/500000 75073/500000 -417/1000000 167/200000 -111/2000000 119/2000000 59/1000000
-909/500000 909/1000000 909/1000000 -909/500000 909/1000000 -1/500000 1/1000000 -1/500000 1/1000000 1/1000000 1/1000000 1/1000000 1/1000000 -1/500000 -1/500000 1/1000000 0/1 0/1 0/1 -547/1000000 273/1000000 53/1000000 -149/100000 -149/100000 -149/100000 53/1000000 53/1000000 359/250000 359/250000 359/250000 53/1000000 -149/100000 167/200000 167/200000 -417/1000000 -417/1000000 -417/1000000 -417/1000000 -417/1000000 167/200000 -417/1000000 167/200000 -417/1000000 3/1000 -3/2000 0/1 0/1 0/1
909/1000000 -909/500000 -909/500000 909/1000000 909/1000000 1/1000000 1/1000000 1/1000000 1/1000000 -1/500000 1/1000000 1/1000000 -1/500000 1/1000000 1/1000000 -1/500000 0/1 0/1 0/1 273/1000000 273/1000000 -149/100000 359/250000 53/1000000 53/1000000 -149/100000 359/250000 53/1000000 53/1000000 -149/100000 359/250000 359/250000 -417/1000000 -417/1000000 167/200000 -417/1000000 -417/1000000 167/200000 -417/1000000 -417/1000000 -417/1000000 -417/1000000 167/200000 -3/2000 3/1000 0/1 0/1 0/1
0/1 107/1000000 -107/1000000 0/1 0/1 27/400000 27/400000 -27/400000 -27/400000 -7/1000000 27/400000 -27/400000 -7/1000000 27/400000 -27/400000 7/1000000 51/2000000 51/2000000 -51/2000000 0/1 0/1 0/1 0/1 -21/1000000 21/1000000 0/1 0/1 -21/1000000 21/1000000 0/1 0/1 0/1 -119/2000000 119/2000000 111/2000000 -119/2000000 119/2000000 111/2000000 -119/2000000 -119/2000000 119/2000000 119/2000000 -111/2000000 0/1 0/1 343/800000 0/1 0/1
107/1000000 0/1 0/1 -107/1000000 0/1 7/1000000 27/400000 -7/1000000 27/400000 -27/400000 -27/400000 -27/400000 27/400000 -7/1000000 7/1000000 -27/400000 51/2000000 -51/2000000 51/2000000 0/1 0/1 -21/1000000 0/1 0/1 0/1 21/1000000 -21/1000000 0/1 0/1 0/1 21/1000000 0/1 -111/2000000 111/2000000 119/2000000 -119/2000000 -119/2000000 -119/2000000 119/2000000 111/2000000 119/2000000 -111/2000000 119/2000000 0/1 0/1 0/1 343/800000 0/1
0/1 0/1 0/1 0/1 -107/1000000 67/1000000 7/1000000 67/1000000 -7/1000000 67/1000000 -7/1000000 7/1000000 -67/1000000 -67/1000000 -67/1000000 -67/1000000 -1/40000 1/40000 1/40000 0/1 0/1 0/1 -21/1000000 0/1 0/1 0/1 0/1 0/1 0/1 21/1000000 0/1 21/1000000 -59/1000000 -59/1000000 -59/1000000 -11/200000 11/200000 59/1000000 11/200000 59/1000000 -11/200000 59/1000000 59/1000000 0/1 0/1 0/1 0/1 3463398673015310958979/7870664085706152500000000


--- Term 7 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 56
Matrix dimension : 15

Flags :
F1  : {234}
F2  : {234, 125}
F3  : {234, 135}
F4  : {234, 125, 135}
F5  : {234, 235}
F6  : {234, 125, 235}
F7  : {234, 135, 235}
F8  : {234, 125, 135, 235}
F9  : {234, 145}
F10 : {234, 125, 145}
F11 : {234, 135, 145}
F12 : {234, 125, 135, 145}
F13 : {234, 235, 145}
F14 : {234, 125, 235, 145}
F15 : {234, 135, 235, 145}
F16 : {234, 125, 135, 235, 145}
F17 : {234, 245}
F18 : {234, 125, 245}
F19 : {234, 135, 245}
F20 : {234, 125, 135, 245}
F21 : {234, 235, 245}
F22 : {234, 125, 235, 245}
F23 : {234, 135, 235, 245}
F24 : {234, 125, 135, 235, 245}
F25 : {234, 145, 245}
F26 : {234, 125, 145, 245}
F27 : {234, 135, 145, 245}
F28 : {234, 125, 135, 145, 245}
F29 : {234, 235, 145, 245}
F30 : {234, 125, 235, 145, 245}
F31 : {234, 135, 235, 145, 245}
F32 : {234, 125, 135, 235, 145, 245}
F33 : {234, 345}
F34 : {234, 125, 345}
F35 : {234, 135, 345}
F36 : {234, 125, 135, 345}
F37 : {234, 235, 345}
F38 : {234, 125, 235, 345}
F39 : {234, 135, 235, 345}
F40 : {234, 125, 135, 235, 345}
F41 : {234, 145, 345}
F42 : {234, 125, 145, 345}
F43 : {234, 135, 145, 345}
F44 : {234, 125, 135, 145, 345}
F45 : {234, 235, 145, 345}
F46 : {234, 125, 235, 145, 345}
F47 : {234, 135, 235, 145, 345}
F48 : {234, 125, 135, 235, 145, 345}
F49 : {234, 245, 345}
F50 : {234, 125, 245, 345}
F51 : {234, 135, 245, 345}
F52 : {234, 125, 135, 245, 345}
F53 : {234, 145, 245, 345}
F54 : {234, 125, 145, 245, 345}
F55 : {234, 135, 145, 245, 345}
F56 : {234, 125, 135, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F9)
B3  : (F4)+(F10)+(F11)
B4  : (F6)+(F7)+(F18)+(F25)+(F35)+(F41)
B5  : (F8)+(F26)+(F43)
B6  : (F5)-2(F12)+(F17)+(F32)+(F33)+(F48)+(F56)
B7  : (F13)+(F19)+(F34)
B8  : (F14)+(F15)+(F20)+(F27)+(F36)+(F42)
B9  : (F16)+(F28)+(F44)
B10 : (F21)+(F37)+(F49)
B11 : (F22)+(F39)+(F53)
B12 : (F23)+(F29)+(F38)+(F45)+(F50)+(F51)
B13 : (F24)+(F30)+(F40)+(F47)+(F54)+(F55)
B14 : (F31)+(F46)+(F52)
B15 : (F5)+(F12)+(F17)-2(F32)+(F33)-2(F48)-2(F56)

Matrix :
1784811/1000000 1040261/1000000 1973971/1000000 34311/1000000 -290093/500000 -1140203/1000000 -245107/500000 2401287/1000000 -1242203/1000000 -747437/1000000 203541/200000 -91961/1000000 -87099/100000 139651/125000 2305759/3000000
1040261/1000000 865907/1000000 1108159/1000000 -10391/500000 -257689/500000 -1940329/3000000 -178167/1000000 356159/250000 -1288/3125 -560857/1000000 496969/1000000 -136737/500000 -340479/1000000 264797/1000000 137683/750000
1973971/1000000 1108159/1000000 66247/25000 13143/250000 -147431/250000 -1271007/1000000 -161643/250000 69687/25000 -1438843/1000000 -808483/1000000 194359/200000 -166761/1000000 -1068641/1000000 1395877/1000000 541489/600000
34311/1000000 -10391/500000 13143/250000 273777/1000000 -12583/500000 -66227/3000000 -5173/100000 10567/1000000 -3381/50000 93/15625 18567/500000 1469/200000 -33263/250000 71463/1000000 2462/46875
-290093/500000 -257689/500000 -147431/250000 -12583/500000 671713/1000000 947399/3000000 82357/1000000 -690599/1000000 102919/1000000 79993/250000 -13563/62500 18761/125000 53203/500000 -2033/200000 -13613/3000000
-1140203/1000000 -1940329/3000000 -1271007/1000000 -66227/3000000 947399/3000000 7096157/9000000 1769/6000 -4780867/3000000 93603/100000 720373/1500000 -409087/500000 -22363/1000000 1877851/3000000 -1232911/1500000 -1077841/1800000
-245107/500000 -178167/1000000 -161643/250000 -5173/100000 82357/1000000 1769/6000 9043/25000 -161667/250000 417659/1000000 148603/1000000 -204981/1000000 -34491/1000000 18103/62500 -464019/1000000 -843617/3000000
2401287/1000000 356159/250000 69687/25000 10567/1000000 -690599/1000000 -4780867/3000000 -161667/250000 688419/200000 -441741/250000 -206013/200000 139439/100000 -77163/500000 -1230033/1000000 1604223/1000000 51611/46875
-1242203/1000000 -1288/3125 -1438843/1000000 -3381/50000 102919/1000000 93603/100000 417659/1000000 -441741/250000 148903/100000 196449/500000 -1156609/1000000 -42059/125000 185369/200000 -56417/40000 -1037523/1000000
-747437/1000000 -560857/1000000 -808483/1000000 93/15625 79993/250000 720373/1500000 148603/1000000 -206013/200000 196449/500000 375727/1000000 -41009/100000 13227/100000 73817/250000 -297463/1000000 -634367/3000000
203541/200000 496969/1000000 194359/200000 18567/500000 -13563/62500 -409087/500000 -204981/1000000 139439/100000 -1156609/1000000 -41009/100000 618717/500000 731/2500 -69039/100000 924259/1000000 2351237/3000000
-91961/1000000 -136737/500000 -166761/1000000 1469/200000 18761/125000 -22363/1000000 -34491/1000000 -77163/500000 -42059/125000 13227/100000 731/2500 98759/250000 -158693/1000000 327439/1000000 214369/750000
-87099/100000 -340479/1000000 -1068641/1000000 -33263/250000 53203/500000 1877851/3000000 18103/62500 -1230033/1000000 185369/200000 73817/250000 -69039/100000 -158693/1000000 177081/250000 -885541/1000000 -63401/100000
139651/125000 264797/1000000 1395877/1000000 71463/1000000 -2033/200000 -1232911/1500000 -464019/1000000 1604223/1000000 -56417/40000 -297463/1000000 924259/1000000 327439/1000000 -885541/1000000 1439177/1000000 9989/10000
2305759/3000000 137683/750000 541489/600000 2462/46875 -13613/3000000 -1077841/1800000 -843617/3000000 51611/46875 -1037523/1000000 -634367/3000000 2351237/3000000 214369/750000 -63401/100000 9989/10000 553009/750000


--- Term 8 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 54
Matrix dimension : 38

Flags :
F1  : {234, 125}
F2  : {234, 135}
F3  : {234, 125, 135}
F4  : {234, 235}
F5  : {234, 125, 235}
F6  : {234, 135, 235}
F7  : {234, 125, 135, 235}
F8  : {234, 145}
F9  : {234, 125, 145}
F10 : {234, 135, 145}
F11 : {234, 235, 145}
F12 : {234, 125, 235, 145}
F13 : {234, 135, 235, 145}
F14 : {234, 125, 135, 235, 145}
F15 : {234, 245}
F16 : {234, 125, 245}
F17 : {234, 135, 245}
F18 : {234, 125, 135, 245}
F19 : {234, 235, 245}
F20 : {234, 125, 235, 245}
F21 : {234, 135, 235, 245}
F22 : {234, 125, 135, 235, 245}
F23 : {234, 145, 245}
F24 : {234, 125, 145, 245}
F25 : {234, 135, 145, 245}
F26 : {234, 125, 135, 145, 245}
F27 : {234, 235, 145, 245}
F28 : {234, 125, 235, 145, 245}
F29 : {234, 135, 235, 145, 245}
F30 : {234, 125, 135, 235, 145, 245}
F31 : {234, 345}
F32 : {234, 125, 345}
F33 : {234, 135, 345}
F34 : {234, 125, 135, 345}
F35 : {234, 235, 345}
F36 : {234, 125, 235, 345}
F37 : {234, 135, 235, 345}
F38 : {234, 125, 135, 235, 345}
F39 : {234, 145, 345}
F40 : {234, 125, 145, 345}
F41 : {234, 135, 145, 345}
F42 : {234, 125, 135, 145, 345}
F43 : {234, 235, 145, 345}
F44 : {234, 125, 235, 145, 345}
F45 : {234, 135, 235, 145, 345}
F46 : {234, 125, 135, 235, 145, 345}
F47 : {234, 245, 345}
F48 : {234, 125, 245, 345}
F49 : {234, 135, 245, 345}
F50 : {234, 125, 135, 245, 345}
F51 : {234, 145, 245, 345}
F52 : {234, 125, 145, 245, 345}
F53 : {234, 135, 145, 245, 345}
F54 : {234, 125, 135, 145, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F8)
B3  : (F3)-(F9)
B4  : (F3)-(F10)
B5  : (F5)-(F6)
B6  : (F5)-(F16)
B7  : (F5)-(F23)
B8  : (F5)-(F33)
B9  : (F5)-(F39)
B10 : (F7)-(F24)
B11 : (F7)-(F41)
B12 : (F11)-(F17)
B13 : (F11)-(F32)
B14 : (F12)-(F13)
B15 : (F12)-(F18)
B16 : (F12)-(F25)
B17 : (F12)-(F34)
B18 : (F12)-(F40)
B19 : (F14)-(F26)
B20 : (F14)-(F42)
B21 : (F19)-(F35)
B22 : (F19)-(F47)
B23 : (F20)-(F37)
B24 : (F20)-(F51)
B25 : (F21)-(F27)
B26 : (F21)-(F36)
B27 : (F21)-(F43)
B28 : (F21)-(F48)
B29 : (F21)-(F49)
B30 : (F22)-(F28)
B31 : (F22)-(F38)
B32 : (F22)-(F45)
B33 : (F22)-(F52)
B34 : (F22)-(F53)
B35 : (F29)-(F44)
B36 : (F29)-(F50)
B37 : (F4)-2(F15)-(F30)+(F31)+2(F46)-(F54)
B38 : 3(F4)-(F15)+2(F30)-2(F31)+(F46)-3(F54)

Matrix :
40347/500000 -40347/1000000 -2657/40000 8303/250000 -74319/1000000 307831/1000000 307831/1000000 -74319/1000000 -233511/1000000 444777/1000000 -55597/250000 289733/500000 -289733/1000000 -150001/1000000 351013/1000000 351013/1000000 -150001/1000000 -50253/250000 401913/1000000 -50239/250000 -38811/100000 38811/200000 -170879/1000000 85439/1000000 283299/1000000 -92783/200000 -92783/200000 283299/1000000 22577/125000 5291/62500 -356063/1000000 -356063/1000000 5291/62500 271407/1000000 -315833/500000 315833/1000000 920653/5000000 0/1
-40347/1000000 40347/500000 8303/250000 8303/250000 307831/1000000 -233511/1000000 -74319/1000000 -233511/1000000 -74319/1000000 -55597/250000 -55597/250000 -289733/1000000 -289733/1000000 351013/1000000 -50253/250000 -150001/1000000 -50253/250000 -150001/1000000 -50239/250000 -50239/250000 38811/200000 -38811/100000 85439/1000000 -170879/1000000 22577/125000 283299/1000000 22577/125000 -92783/200000 -92783/200000 271407/1000000 5291/62500 271407/1000000 -356063/1000000 -356063/1000000 315833/1000000 -315833/500000 -18413/500000 -552391/5000000
-2657/40000 8303/250000 1852979/1000000 -926489/1000000 -70059/1000000 348887/1000000 348887/1000000 -70059/1000000 -278827/1000000 -509093/1000000 127273/500000 -365019/500000 365019/1000000 -76207/125000 113043/1000000 113043/1000000 -76207/125000 124153/250000 -68057/250000 68057/500000 50517/200000 -31573/250000 -9963/25000 9963/50000 944987/1000000 25097/1000000 25097/1000000 944987/1000000 -242521/250000 -319101/500000 174851/1000000 174851/1000000 -319101/500000 9267/20000 394349/500000 -394349/1000000 -73001/625000 0/1
8303/250000 8303/250000 -926489/1000000 1852979/1000000 -278827/1000000 -70059/1000000 -278827/1000000 348887/1000000 348887/1000000 127273/500000 -509093/1000000 365019/1000000 -365019/500000 124153/250000 -76207/125000 124153/250000 113043/1000000 113043/1000000 68057/500000 -68057/250000 -31573/250000 -31573/250000 9963/50000 9963/50000 25097/1000000 -242521/250000 944987/1000000 -242521/250000 944987/1000000 174851/1000000 9267/20000 -319101/500000 9267/20000 -319101/500000 -394349/1000000 -394349/1000000 233603/2500000 -70081/1000000
-74319/1000000 307831/1000000 -70059/1000000 -278827/1000000 1323361/200000 -1859269/1000000 -2442889/1000000 -429783/250000 -1859269/1000000 -100909/100000 -3801/3125 -26773/250000 -1722759/1000000 915221/500000 575963/1000000 -130819/125000 -142931/500000 -600041/250000 -215069/500000 -1210173/1000000 52777/125000 -398769/250000 203237/500000 -583411/500000 244129/500000 389367/250000 -25001/31250 -1063817/500000 -2053387/1000000 288171/200000 124119/200000 707809/500000 -699301/200000 -256403/200000 432611/1000000 -218553/100000 4776/78125 -26383/50000
307831/1000000 -233511/1000000 348887/1000000 -70059/1000000 -1859269/1000000 1323361/200000 631877/500000 -2442889/1000000 -1859269/1000000 222541/100000 -100909/100000 457463/250000 -26773/250000 -600041/250000 915221/500000 1326173/1000000 -130819/125000 575963/1000000 1640311/1000000 -215069/500000 -398769/250000 1172859/1000000 -583411/500000 760347/1000000 389367/250000 -2053387/1000000 -1063817/500000 117413/40000 244129/500000 124119/200000 -256403/200000 -699301/200000 325363/250000 288171/200000 -218553/100000 1752919/1000000 3449089/5000000 355529/2500000
307831/1000000 -74319/1000000 348887/1000000 -278827/1000000 -2442889/1000000 631877/500000 1323361/200000 -1859269/1000000 -429783/250000 222541/100000 -3801/3125 457463/250000 -1722759/1000000 -130819/125000 1326173/1000000 915221/500000 -600041/250000 -142931/500000 1640311/1000000 -1210173/1000000 -398769/250000 52777/125000 -583411/500000 203237/500000 117413/40000 -1063817/500000 -2053387/1000000 389367/250000 -25001/31250 325363/250000 -699301/200000 -256403/200000 124119/200000 707809/500000 -218553/100000 432611/1000000 1040037/1250000 -711059/5000000
-74319/1000000 -233511/1000000 -70059/1000000 348887/1000000 -429783/250000 -2442889/1000000 -1859269/1000000 1323361/200000 631877/500000 -100909/100000 222541/100000 -26773/250000 457463/250000 -142931/500000 -130819/125000 575963/1000000 915221/500000 1326173/1000000 -215069/500000 1640311/1000000 52777/125000 1172859/1000000 203237/500000 760347/1000000 -1063817/500000 -25001/31250 389367/250000 244129/500000 117413/40000 -699301/200000 707809/500000 124119/200000 288171/200000 325363/250000 432611/1000000 1752919/1000000 -583159/1250000 26383/50000
-233511/1000000 -74319/1000000 -278827/1000000 348887/1000000 -1859269/1000000 -1859269/1000000 -429783/250000 631877/500000 1323361/200000 -3801/3125 222541/100000 -1722759/1000000 457463/250000 575963/1000000 -600041/250000 -142931/500000 1326173/1000000 915221/500000 -1210173/1000000 1640311/1000000 1172859/1000000 52777/125000 760347/1000000 203237/500000 -2053387/1000000 244129/500000 117413/40000 -25001/31250 389367/250000 -256403/200000 288171/200000 325363/250000 707809/500000 124119/200000 1752919/1000000 432611/1000000 -1877377/2500000 963621/2500000
444777/1000000 -55597/250000 -509093/1000000 127273/500000 -100909/100000 222541/100000 222541/100000 -100909/100000 -3801/3125 34567/10000 -34567/20000 3009489/1000000 -188093/125000 -214691/200000 950957/500000 950957/500000 -214691/200000 -414229/500000 2292367/1000000 -1146183/1000000 -2218019/1000000 1109009/1000000 -535061/500000 535061/1000000 1803707/1000000 -241553/100000 -241553/100000 1803707/1000000 611823/1000000 881357/1000000 -2293027/1000000 -2293027/1000000 881357/1000000 1411669/1000000 -3469689/1000000 433711/250000 5273581/5000000 0/1
-55597/250000 -55597/250000 127273/500000 -509093/1000000 -3801/3125 -100909/100000 -3801/3125 222541/100000 222541/100000 -34567/20000 34567/10000 -188093/125000 3009489/1000000 -414229/500000 -214691/200000 -414229/500000 950957/500000 950957/500000 -1146183/1000000 2292367/1000000 1109009/1000000 1109009/1000000 535061/1000000 535061/1000000 -241553/100000 611823/1000000 1803707/1000000 611823/1000000 1803707/1000000 -2293027/1000000 1411669/1000000 881357/1000000 1411669/1000000 881357/1000000 433711/250000 433711/250000 -843773/1000000 791037/1250000
289733/500000 -289733/1000000 -365019/500000 365019/1000000 -26773/250000 457463/250000 457463/250000 -26773/250000 -1722759/1000000 3009489/1000000 -188093/125000 1195411/250000 -1195411/500000 -809053/1000000 10241/4000 10241/4000 -809053/1000000 -437799/250000 727947/250000 -727947/500000 -701773/250000 701773/500000 -1100513/1000000 34391/62500 174957/100000 -3468221/1000000 -3468221/1000000 174957/100000 34373/20000 37861/100000 -2361337/1000000 -2361337/1000000 37861/100000 1982727/1000000 -2379583/500000 2379583/1000000 6658631/5000000 0/1
-289733/1000000 -289733/1000000 365019/1000000 -365019/500000 -1722759/1000000 -26773/250000 -1722759/1000000 457463/250000 457463/250000 -188093/125000 3009489/1000000 -1195411/500000 1195411/250000 -437799/250000 -809053/1000000 -437799/250000 10241/4000 10241/4000 -727947/500000 727947/250000 701773/500000 701773/500000 34391/62500 34391/62500 -3468221/1000000 34373/20000 174957/100000 34373/20000 174957/100000 -2361337/1000000 1982727/1000000 37861/100000 1982727/1000000 37861/100000 2379583/1000000 2379583/1000000 -1065381/1000000 3995179/5000000
-150001/1000000 351013/1000000 -76207/125000 124153/250000 915221/500000 -600041/250000 -130819/125000 -142931/500000 575963/1000000 -214691/200000 -414229/500000 -809053/1000000 -437799/250000 848431/200000 -75809/50000 -189649/200000 -364367/1000000 -75809/50000 -84473/100000 -484619/500000 828249/1000000 -1756851/1000000 915973/1000000 -516793/500000 234319/1000000 131137/100000 321273/200000 -3698087/1000000 -614019/500000 1027111/1000000 555881/1000000 193111/100000 -1515157/1000000 -1973279/1000000 443193/500000 -2672237/1000000 -142229/1000000 -2548537/5000000
351013/1000000 -50253/250000 113043/1000000 -76207/125000 575963/1000000 915221/500000 1326173/1000000 -130819/125000 -600041/250000 950957/500000 -214691/200000 10241/4000 -809053/1000000 -75809/50000 848431/200000 102819/1000000 -189649/200000 -75809/50000 1813969/1000000 -84473/100000 -1756851/1000000 464301/500000 -516793/500000 29403/250000 131137/100000 -614019/500000 -3698087/1000000 177407/100000 234319/1000000 555881/1000000 -1973279/1000000 -1515157/1000000 -12833/500000 1027111/1000000 -2672237/1000000 1785851/1000000 4136869/5000000 83019/5000000
351013/1000000 -150001/1000000 113043/1000000 124153/250000 -130819/125000 1326173/1000000 915221/500000 575963/1000000 -142931/500000 950957/500000 -414229/500000 10241/4000 -437799/250000 -189649/200000 102819/1000000 848431/200000 -75809/50000 -364367/1000000 1813969/1000000 -484619/500000 -1756851/1000000 828249/1000000 -516793/500000 915973/1000000 177407/100000 -3698087/1000000 -614019/500000 131137/100000 321273/200000 -12833/500000 -1515157/1000000 -1973279/1000000 555881/1000000 193111/100000 -2672237/1000000 443193/500000 4219889/5000000 -4151/250000
-150001/1000000 -50253/250000 -76207/125000 113043/1000000 -142931/500000 -130819/125000 -600041/250000 915221/500000 1326173/1000000 -214691/200000 950957/500000 -809053/1000000 10241/4000 -364367/1000000 -189649/200000 -75809/50000 848431/200000 102819/1000000 -84473/100000 1813969/1000000 828249/1000000 464301/500000 915973/1000000 29403/250000 -3698087/1000000 321273/200000 131137/100000 234319/1000000 177407/100000 -1515157/1000000 193111/100000 555881/1000000 1027111/1000000 -12833/500000 443193/500000 1785851/1000000 -3259683/5000000 2548537/5000000
-50253/250000 -150001/1000000 124153/250000 113043/1000000 -600041/250000 575963/1000000 -142931/500000 1326173/1000000 915221/500000 -414229/500000 950957/500000 -437799/250000 10241/4000 -75809/50000 -75809/50000 -364367/1000000 102819/1000000 848431/200000 -484619/500000 1813969/1000000 464301/500000 828249/1000000 29403/250000 915973/1000000 -614019/500000 234319/1000000 177407/100000 321273/200000 131137/100000 -1973279/1000000 1027111/1000000 -12833/500000 193111/100000 555881/1000000 1785851/1000000 443193/500000 -856431/1250000 2465517/5000000
401913/1000000 -50239/250000 -68057/250000 68057/500000 -215069/500000 1640311/1000000 1640311/1000000 -215069/500000 -1210173/1000000 2292367/1000000 -1146183/1000000 727947/250000 -727947/500000 -84473/100000 1813969/1000000 1813969/1000000 -84473/100000 -484619/500000 51281/25000 -51281/50000 -1982017/1000000 30969/31250 -229121/250000 229121/500000 1533219/1000000 -148507/62500 -148507/62500 1533219/1000000 842893/1000000 447873/1000000 -1855567/1000000 -1855567/1000000 447873/1000000 703847/500000 -794133/250000 794133/500000 941627/1000000 0/1
-50239/250000 -50239/250000 68057/500000 -68057/250000 -1210173/1000000 -215069/500000 -1210173/1000000 1640311/1000000 1640311/1000000 -1146183/1000000 2292367/1000000 -727947/500000 727947/250000 -484619/500000 -84473/100000 -484619/500000 1813969/1000000 1813969/1000000 -51281/50000 51281/25000 30969/31250 30969/31250 229121/500000 229121/500000 -148507/62500 842893/1000000 1533219/1000000 842893/1000000 1533219/1000000 -1855567/1000000 703847/500000 447873/1000000 703847/500000 447873/1000000 794133/500000 794133/500000 -941627/1250000 2824881/5000000
-38811/100000 38811/200000 50517/200000 -31573/250000 52777/125000 -398769/250000 -398769/250000 52777/125000 1172859/1000000 -2218019/1000000 1109009/1000000 -701773/250000 701773/500000 828249/1000000 -1756851/1000000 -1756851/1000000 828249/1000000 464301/500000 -1982017/1000000 30969/31250 1915733/1000000 -478933/500000 892283/1000000 -446141/1000000 -1494949/1000000 1149047/500000 1149047/500000 -1494949/1000000 -160629/200000 -217177/500000 71957/40000 71957/40000 -217177/500000 -136457/100000 765651/250000 -765651/500000 -4551083/5000000 0/1
38811/200000 -38811/100000 -31573/250000 -31573/250000 -398769/250000 1172859/1000000 52777/125000 1172859/1000000 52777/125000 1109009/1000000 1109009/1000000 701773/500000 701773/500000 -1756851/1000000 464301/500000 828249/1000000 464301/500000 828249/1000000 30969/31250 30969/31250 -478933/500000 1915733/1000000 -446141/1000000 892283/1000000 -160629/200000 -1494949/1000000 -160629/200000 1149047/500000 1149047/500000 -136457/100000 -217177/500000 -136457/100000 71957/40000 71957/40000 -765651/500000 765651/250000 113777/625000 2730649/5000000
-170879/1000000 85439/1000000 -9963/25000 9963/50000 203237/500000 -583411/500000 -583411/500000 203237/500000 760347/1000000 -535061/500000 535061/1000000 -1100513/1000000 34391/62500 915973/1000000 -516793/500000 -516793/500000 915973/1000000 29403/250000 -229121/250000 229121/500000 892283/1000000 -446141/1000000 89697/125000 -89697/250000 -615609/500000 1229131/1000000 1229131/1000000 -615609/500000 1043/500000 -159127/1000000 1025047/1000000 1025047/1000000 -159127/1000000 -865919/1000000 296919/250000 -296919/500000 -133109/312500 0/1
85439/1000000 -170879/1000000 9963/50000 9963/50000 -583411/500000 760347/1000000 203237/500000 760347/1000000 203237/500000 535061/1000000 535061/1000000 34391/62500 34391/62500 -516793/500000 29403/250000 915973/1000000 29403/250000 915973/1000000 229121/500000 229121/500000 -446141/1000000 892283/1000000 -89697/250000 89697/125000 1043/500000 -615609/500000 1043/500000 1229131/1000000 1229131/1000000 -865919/1000000 -159127/1000000 -865919/1000000 1025047/1000000 1025047/1000000 -296919/500000 296919/250000 106487/1250000 638923/2500000
283299/1000000 22577/125000 944987/1000000 25097/1000000 244129/500000 389367/250000 117413/40000 -1063817/500000 -2053387/1000000 1803707/1000000 -241553/100000 174957/100000 -3468221/1000000 234319/1000000 131137/100000 177407/100000 -3698087/1000000 -614019/500000 1533219/1000000 -148507/62500 -1494949/1000000 -160629/200000 -615609/500000 1043/500000 5993273/1000000 -1398407/500000 -37893/25000 4407/500000 -1398407/500000 193237/125000 -2574883/1000000 -580819/500000 -632253/500000 192027/250000 -1918999/1000000 -423553/250000 2521493/2500000 -1470239/2500000
-92783/200000 283299/1000000 25097/1000000 -242521/250000 389367/250000 -2053387/1000000 -1063817/500000 -25001/31250 244129/500000 -241553/100000 611823/1000000 -3468221/1000000 34373/20000 131137/100000 -614019/500000 -3698087/1000000 321273/200000 234319/1000000 -148507/62500 842893/1000000 1149047/500000 -1494949/1000000 1229131/1000000 -615609/500000 -1398407/500000 5993273/1000000 1107261/1000000 -37893/25000 -1398407/500000 192027/250000 193237/125000 107481/40000 -580819/500000 -2574883/1000000 3613211/1000000 -1918999/1000000 -2562633/2500000 -673409/5000000
-92783/200000 22577/125000 25097/1000000 944987/1000000 -25001/31250 -1063817/500000 -2053387/1000000 389367/250000 117413/40000 -241553/100000 1803707/1000000 -3468221/1000000 174957/100000 321273/200000 -3698087/1000000 -614019/500000 131137/100000 177407/100000 -148507/62500 1533219/1000000 1149047/500000 -160629/200000 1229131/1000000 1043/500000 -37893/25000 1107261/1000000 5993273/1000000 -1398407/500000 4407/500000 -580819/500000 107481/40000 193237/125000 192027/250000 -632253/500000 3613211/1000000 -423553/250000 -1449669/1250000 673409/5000000
283299/1000000 -92783/200000 944987/1000000 -242521/250000 -1063817/500000 117413/40000 389367/250000 244129/500000 -25001/31250 1803707/1000000 611823/1000000 174957/100000 34373/20000 -3698087/1000000 177407/100000 131137/100000 234319/1000000 321273/200000 1533219/1000000 842893/1000000 -1494949/1000000 1149047/500000 -615609/500000 1229131/1000000 4407/500000 -37893/25000 -1398407/500000 5993273/1000000 1107261/1000000 -632253/500000 -580819/500000 -2574883/1000000 193237/125000 107481/40000 -1918999/1000000 3613211/1000000 525627/1250000 2940477/5000000
22577/125000 -92783/200000 -242521/250000 944987/1000000 -2053387/1000000 244129/500000 -25001/31250 117413/40000 389367/250000 611823/1000000 1803707/1000000 34373/20000 174957/100000 -614019/500000 234319/1000000 321273/200000 177407/100000 131137/100000 842893/1000000 1533219/1000000 -160629/200000 1149047/500000 1043/500000 1229131/1000000 -1398407/500000 -1398407/500000 4407/500000 1107261/1000000 5993273/1000000 -2574883/1000000 192027/250000 -632253/500000 107481/40000 193237/125000 -423553/250000 3613211/1000000 82279/5000000 3613887/5000000
5291/62500 271407/1000000 -319101/500000 174851/1000000 288171/200000 124119/200000 325363/250000 -699301/200000 -256403/200000 881357/1000000 -2293027/1000000 37861/100000 -2361337/1000000 1027111/1000000 555881/1000000 -12833/500000 -1515157/1000000 -1973279/1000000 447873/1000000 -1855567/1000000 -217177/500000 -136457/100000 -159127/1000000 -865919/1000000 193237/125000 192027/250000 -580819/500000 -632253/500000 -2574883/1000000 5071539/1000000 -880017/1000000 -1465901/1000000 -263249/125000 -880017/1000000 -318999/500000 -127123/62500 79379/156250 -752989/1250000
-356063/1000000 5291/62500 174851/1000000 9267/20000 124119/200000 -256403/200000 -699301/200000 707809/500000 288171/200000 -2293027/1000000 1411669/1000000 -2361337/1000000 1982727/1000000 555881/1000000 -1973279/1000000 -1515157/1000000 193111/100000 1027111/1000000 -1855567/1000000 703847/500000 71957/40000 -217177/500000 1025047/1000000 -159127/1000000 -2574883/1000000 193237/125000 107481/40000 -580819/500000 192027/250000 -880017/1000000 5071539/1000000 65097/250000 -1465901/1000000 -880017/1000000 2671967/1000000 -318999/500000 -1181191/1250000 55343/312500
-356063/1000000 271407/1000000 174851/1000000 -319101/500000 707809/500000 -699301/200000 -256403/200000 124119/200000 325363/250000 -2293027/1000000 881357/1000000 -2361337/1000000 37861/100000 193111/100000 -1515157/1000000 -1973279/1000000 555881/1000000 -12833/500000 -1855567/1000000 447873/1000000 71957/40000 -136457/100000 1025047/1000000 -865919/1000000 -580819/500000 107481/40000 193237/125000 -2574883/1000000 -632253/500000 -1465901/1000000 65097/250000 5071539/1000000 -880017/1000000 -263249/125000 2671967/1000000 -127123/62500 -959819/1250000 -885487/5000000
5291/62500 -356063/1000000 -319101/500000 9267/20000 -699301/200000 325363/250000 124119/200000 288171/200000 707809/500000 881357/1000000 1411669/1000000 37861/100000 1982727/1000000 -1515157/1000000 -12833/500000 555881/1000000 1027111/1000000 193111/100000 447873/1000000 703847/500000 -217177/500000 71957/40000 -159127/1000000 1025047/1000000 -632253/500000 -580819/500000 192027/250000 193237/125000 107481/40000 -263249/125000 -1465901/1000000 -880017/1000000 5071539/1000000 65097/250000 -318999/500000 2671967/1000000 -117957/1250000 752989/1250000
271407/1000000 -356063/1000000 9267/20000 -319101/500000 -256403/200000 288171/200000 707809/500000 325363/250000 124119/200000 1411669/1000000 881357/1000000 1982727/1000000 37861/100000 -1973279/1000000 1027111/1000000 193111/100000 -12833/500000 555881/1000000 703847/500000 447873/1000000 -136457/100000 71957/40000 -865919/1000000 1025047/1000000 192027/250000 -2574883/1000000 -632253/500000 107481/40000 193237/125000 -880017/1000000 -880017/1000000 -263249/125000 65097/250000 5071539/1000000 -127123/62500 2671967/1000000 546159/1250000 2126467/5000000
-315833/500000 315833/1000000 394349/500000 -394349/1000000 432611/1000000 -218553/100000 -218553/100000 432611/1000000 1752919/1000000 -3469689/1000000 433711/250000 -2379583/500000 2379583/1000000 443193/500000 -2672237/1000000 -2672237/1000000 443193/500000 1785851/1000000 -794133/250000 794133/500000 765651/250000 -765651/500000 296919/250000 -296919/500000 -1918999/1000000 3613211/1000000 3613211/1000000 -1918999/1000000 -423553/250000 -318999/500000 2671967/1000000 2671967/1000000 -318999/500000 -127123/62500 5171097/1000000 -646387/250000 -3632637/2500000 0/1
315833/1000000 -315833/500000 -394349/1000000 -394349/1000000 -218553/100000 1752919/1000000 432611/1000000 1752919/1000000 432611/1000000 433711/250000 433711/250000 2379583/1000000 2379583/1000000 -2672237/1000000 1785851/1000000 443193/500000 1785851/1000000 443193/500000 794133/500000 794133/500000 -765651/500000 765651/250000 -296919/500000 296919/250000 -423553/250000 -1918999/1000000 -423553/250000 3613211/1000000 3613211/1000000 -127123/62500 -318999/500000 -127123/62500 2671967/1000000 2671967/1000000 -646387/250000 5171097/1000000 726527/2500000 1089791/1250000
920653/5000000 -18413/500000 -73001/625000 233603/2500000 4776/78125 3449089/5000000 1040037/1250000 -583159/1250000 -1877377/2500000 5273581/5000000 -843773/1000000 6658631/5000000 -1065381/1000000 -142229/1000000 4136869/5000000 4219889/5000000 -3259683/5000000 -856431/1250000 941627/1000000 -941627/1250000 -4551083/5000000 113777/625000 -133109/312500 106487/1250000 2521493/2500000 -2562633/2500000 -1449669/1250000 525627/1250000 82279/5000000 79379/156250 -1181191/1250000 -959819/1250000 -117957/1250000 546159/1250000 -3632637/2500000 726527/2500000 2422407/5000000 -648859/6250000
0/1 -552391/5000000 0/1 -70081/1000000 -26383/50000 355529/2500000 -711059/5000000 26383/50000 963621/2500000 0/1 791037/1250000 0/1 3995179/5000000 -2548537/5000000 83019/5000000 -4151/250000 2548537/5000000 2465517/5000000 0/1 2824881/5000000 0/1 2730649/5000000 0/1 638923/2500000 -1470239/2500000 -673409/5000000 673409/5000000 2940477/5000000 3613887/5000000 -752989/1250000 55343/312500 -885487/5000000 752989/1250000 2126467/5000000 0/1 1089791/1250000 -648859/6250000 648859/3125000


--- Term 9 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 50
Matrix dimension : 18

Flags :
F1  : {134, 234}
F2  : {134, 234, 125}
F3  : {134, 234, 135}
F4  : {134, 234, 125, 135}
F5  : {134, 234, 235}
F6  : {134, 234, 125, 235}
F7  : {134, 234, 135, 235}
F8  : {134, 234, 125, 135, 235}
F9  : {134, 234, 145}
F10 : {134, 234, 125, 145}
F11 : {134, 234, 135, 145}
F12 : {134, 234, 125, 135, 145}
F13 : {134, 234, 235, 145}
F14 : {134, 234, 125, 235, 145}
F15 : {134, 234, 135, 235, 145}
F16 : {134, 234, 125, 135, 235, 145}
F17 : {134, 234, 245}
F18 : {134, 234, 125, 245}
F19 : {134, 234, 135, 245}
F20 : {134, 234, 125, 135, 245}
F21 : {134, 234, 235, 245}
F22 : {134, 234, 125, 235, 245}
F23 : {134, 234, 135, 235, 245}
F24 : {134, 234, 125, 135, 235, 245}
F25 : {134, 234, 145, 245}
F26 : {134, 234, 125, 145, 245}
F27 : {134, 234, 135, 145, 245}
F28 : {134, 234, 125, 135, 145, 245}
F29 : {134, 234, 235, 145, 245}
F30 : {134, 234, 125, 235, 145, 245}
F31 : {134, 234, 135, 235, 145, 245}
F32 : {134, 234, 125, 135, 235, 145, 245}
F33 : {134, 234, 345}
F34 : {134, 234, 125, 345}
F35 : {134, 234, 135, 345}
F36 : {134, 234, 125, 135, 345}
F37 : {134, 234, 235, 345}
F38 : {134, 234, 125, 235, 345}
F39 : {134, 234, 135, 235, 345}
F40 : {134, 234, 125, 135, 235, 345}
F41 : {134, 234, 145, 345}
F42 : {134, 234, 125, 145, 345}
F43 : {134, 234, 235, 145, 345}
F44 : {134, 234, 125, 235, 145, 345}
F45 : {134, 234, 245, 345}
F46 : {134, 234, 125, 245, 345}
F47 : {134, 234, 135, 245, 345}
F48 : {134, 234, 125, 135, 245, 345}
F49 : {134, 234, 145, 245, 345}
F50 : {134, 234, 125, 145, 245, 345}

Basis :
B1  : (F2)
B2  : (F3)+(F5)+(F9)+(F17)
B3  : (F4)+(F6)+(F10)+(F18)
B4  : (F7)+(F25)
B5  : (F8)+(F26)
B6  : (F11)+(F21)
B7  : (F12)+(F22)
B8  : (F13)+(F19)
B9  : (F14)+(F20)
B10 : (F15)+(F23)+(F27)+(F29)
B11 : (F16)+(F24)+(F28)+(F30)
B12 : 2(F1)+2(F31)+13(F32)-15(F33)-4(F34)-(F39)-(F40)-(F49)-(F50)
B13 : 2(F1)+2(F31)-(F32)-(F33)-4(F34)-(F39)-(F40)-(F49)-(F50)
B14 : (F35)+(F37)+(F41)+(F45)
B15 : (F36)+(F38)+(F42)+(F46)
B16 : 2(F1)+2(F31)-(F32)-(F33)-4(F34)+13(F39)-15(F40)+13(F49)-15(F50)
B17 : (F43)+(F47)
B18 : (F44)+(F48)

Matrix :
35447/62500 17103/1000000 16651/200000 4627/50000 163057/500000 -5759/250000 242691/1000000 376527/1000000 -75089/1000000 15663/100000 -1159/20000 -35257/7000000 546667/7000000 16009/200000 5371/200000 129037/4000000 -150969/500000 -307361/500000
17103/1000000 374531/1000000 -4399/100000 6181/200000 108689/1000000 -14189/1000000 42099/500000 126149/1000000 -5141/200000 4413/100000 -4403/200000 -5303/2800000 27543/1000000 7523/500000 627/40000 12289/1120000 -204437/1000000 -206051/1000000
16651/200000 -4399/100000 144507/500000 129447/1000000 124059/250000 -2529/50000 42209/125000 85347/250000 -62879/500000 32351/250000 -16273/100000 -275539/28000000 794809/7000000 97891/1000000 21517/200000 148341/4000000 -166687/1000000 -26181/40000
4627/50000 6181/200000 129447/1000000 416437/1000000 69619/50000 -28979/50000 468379/500000 3463/250000 -523521/1000000 -194013/1000000 -502643/500000 -302801/7000000 586689/1750000 246673/500000 721111/1000000 91911/1750000 64921/500000 -265423/500000
163057/500000 108689/1000000 124059/250000 69619/50000 5082127/1000000 -98683/50000 3237203/1000000 28791/500000 -111307/62500 -67993/100000 -3445683/1000000 -1058451/7000000 2041003/1750000 831903/500000 1251287/500000 510287/2800000 353269/1000000 -930477/500000
-5759/250000 -14189/1000000 -2529/50000 -28979/50000 -98683/50000 1432983/1000000 -1243641/1000000 915427/1000000 418411/500000 777321/1000000 457743/250000 292413/4000000 -65587/140000 -769373/1000000 -1359459/1000000 -328941/14000000 -202581/250000 -95497/200000
242691/1000000 42099/500000 42209/125000 468379/500000 3237203/1000000 -1243641/1000000 538457/250000 108587/500000 -1165943/1000000 -69723/200000 -1102237/500000 -2713141/28000000 768527/1000000 1100071/1000000 1583587/1000000 455297/3500000 42721/250000 -730413/500000
376527/1000000 126149/1000000 85347/250000 3463/250000 28791/500000 915427/1000000 108587/500000 480573/200000 238631/1000000 622883/500000 203183/200000 114243/4000000 18863/875000 -2619/15625 -415891/500000 31963/250000 -1339957/1000000 -3086833/1000000
-75089/1000000 -5141/200000 -62879/500000 -523521/1000000 -111307/62500 418411/500000 -1165943/1000000 238631/1000000 349611/500000 386201/1000000 1388483/1000000 326677/5600000 -2969889/7000000 -161389/250000 -1009939/1000000 -735247/14000000 -153593/500000 41581/125000
15663/100000 4413/100000 32351/250000 -194013/1000000 -67993/100000 777321/1000000 -69723/200000 622883/500000 386201/1000000 780537/1000000 521319/500000 259617/7000000 -273243/1750000 -5227/15625 -406609/500000 596181/14000000 -770993/1000000 -348239/250000
-1159/20000 -4403/200000 -16273/100000 -502643/500000 -3445683/1000000 457743/250000 -1102237/500000 203183/200000 1388483/1000000 521319/500000 182687/62500 3350339/28000000 -5713271/7000000 -1281591/1000000 -1075711/500000 -1002203/14000000 -900189/1000000 -81117/1000000
-35257/7000000 -5303/2800000 -275539/28000000 -302801/7000000 -1058451/7000000 292413/4000000 -2713141/28000000 114243/4000000 326677/5600000 259617/7000000 3350339/28000000 561061/112000000 -6969309/196000000 -216251/4000000 -1229763/14000000 -123827/31360000 -59317/2000000 95327/5600000
546667/7000000 27543/1000000 794809/7000000 586689/1750000 2041003/1750000 -65587/140000 768527/1000000 18863/875000 -2969889/7000000 -273243/1750000 -5713271/7000000 -6969309/196000000 3378947/12250000 697583/1750000 412871/700000 8555221/196000000 643849/7000000 -3153321/7000000
16009/200000 7523/500000 97891/1000000 246673/500000 831903/500000 -769373/1000000 1100071/1000000 -2619/15625 -161389/250000 -5227/15625 -1281591/1000000 -216251/4000000 697583/1750000 628583/1000000 927613/1000000 732017/14000000 129097/500000 -96421/250000
5371/200000 627/40000 21517/200000 721111/1000000 1251287/500000 -1359459/1000000 1583587/1000000 -415891/500000 -1009939/1000000 -406609/500000 -1075711/500000 -1229763/14000000 412871/700000 927613/1000000 798183/500000 1299939/28000000 350007/500000 186197/1000000
129037/4000000 12289/1120000 148341/4000000 91911/1750000 510287/2800000 -328941/14000000 455297/3500000 31963/250000 -735247/14000000 596181/14000000 -1002203/14000000 -123827/31360000 8555221/196000000 732017/14000000 1299939/28000000 166141/12250000 -1582391/28000000 -3279343/14000000
-150969/500000 -204437/1000000 -166687/1000000 64921/500000 353269/1000000 -202581/250000 42721/250000 -1339957/1000000 -153593/500000 -770993/1000000 -900189/1000000 -59317/2000000 643849/7000000 129097/500000 350007/500000 -1582391/28000000 20113/15625 1596057/1000000
-307361/500000 -206051/1000000 -26181/40000 -265423/500000 -930477/500000 -95497/200000 -730413/500000 -3086833/1000000 41581/125000 -348239/250000 -81117/1000000 95327/5600000 -3153321/7000000 -96421/250000 186197/1000000 -3279343/14000000 1596057/1000000 946107/200000


--- Term 10 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 44
Matrix dimension : 27

Flags :
F1  : {134, 234, 135}
F2  : {134, 234, 125, 135}
F3  : {134, 234, 235}
F4  : {134, 234, 125, 235}
F5  : {134, 234, 135, 235}
F6  : {134, 234, 125, 135, 235}
F7  : {134, 234, 145}
F8  : {134, 234, 125, 145}
F9  : {134, 234, 135, 145}
F10 : {134, 234, 125, 135, 145}
F11 : {134, 234, 235, 145}
F12 : {134, 234, 125, 235, 145}
F13 : {134, 234, 135, 235, 145}
F14 : {134, 234, 125, 135, 235, 145}
F15 : {134, 234, 245}
F16 : {134, 234, 125, 245}
F17 : {134, 234, 135, 245}
F18 : {134, 234, 125, 135, 245}
F19 : {134, 234, 235, 245}
F20 : {134, 234, 125, 235, 245}
F21 : {134, 234, 135, 235, 245}
F22 : {134, 234, 125, 135, 235, 245}
F23 : {134, 234, 145, 245}
F24 : {134, 234, 125, 145, 245}
F25 : {134, 234, 135, 145, 245}
F26 : {134, 234, 125, 135, 145, 245}
F27 : {134, 234, 235, 145, 245}
F28 : {134, 234, 125, 235, 145, 245}
F29 : {134, 234, 135, 345}
F30 : {134, 234, 125, 135, 345}
F31 : {134, 234, 235, 345}
F32 : {134, 234, 125, 235, 345}
F33 : {134, 234, 135, 235, 345}
F34 : {134, 234, 125, 135, 235, 345}
F35 : {134, 234, 145, 345}
F36 : {134, 234, 125, 145, 345}
F37 : {134, 234, 235, 145, 345}
F38 : {134, 234, 125, 235, 145, 345}
F39 : {134, 234, 245, 345}
F40 : {134, 234, 125, 245, 345}
F41 : {134, 234, 135, 245, 345}
F42 : {134, 234, 125, 135, 245, 345}
F43 : {134, 234, 145, 245, 345}
F44 : {134, 234, 125, 145, 245, 345}

Basis :
B1  : (F1)-(F3)
B2  : (F1)-(F7)
B3  : (F1)-(F15)
B4  : (F2)-(F4)
B5  : (F2)-(F8)
B6  : (F2)-(F16)
B7  : (F5)-(F23)
B8  : (F6)-(F24)
B9  : (F9)-(F19)
B10 : (F10)-(F20)
B11 : (F11)-(F17)
B12 : (F12)-(F18)
B13 : (F13)-(F21)
B14 : (F13)-(F25)
B15 : (F13)-(F27)
B16 : (F14)-(F22)
B17 : (F14)-(F26)
B18 : (F14)-(F28)
B19 : (F29)-(F31)
B20 : (F29)-(F35)
B21 : (F29)-(F39)
B22 : (F30)-(F32)
B23 : (F30)-(F36)
B24 : (F30)-(F40)
B25 : (F33)+(F34)-(F43)-(F44)
B26 : (F37)-(F41)
B27 : (F38)-(F42)

Matrix :
888623/125000 -1400337/500000 -12197/31250 450979/500000 88709/1000000 160011/250000 -42207/125000 -60297/125000 362427/1000000 30183/1000000 -312537/125000 -1195793/1000000 -21301/62500 -170809/250000 -3339/25000 -1148639/1000000 -1508351/1000000 507571/500000 -6617/100000 737107/1000000 -147597/200000 167199/250000 69577/200000 -256791/250000 -481491/2000000 -391449/250000 -2965529/1000000
-1400337/500000 888623/125000 -783601/200000 88709/1000000 450979/500000 -203839/125000 42207/125000 60297/125000 -362427/1000000 -30183/1000000 -312537/125000 -1195793/1000000 -170809/250000 -21301/62500 1157613/1000000 -1508351/1000000 -1148639/1000000 1641847/1000000 737107/1000000 -6617/100000 67049/1000000 69577/200000 167199/250000 10481/1000000 481491/2000000 -391449/250000 -2965529/1000000
-12197/31250 -783601/200000 888623/125000 160011/250000 -203839/125000 450979/500000 42207/125000 60297/125000 362427/1000000 30183/1000000 312537/125000 1195793/1000000 -3339/25000 1157613/1000000 -21301/62500 507571/500000 1641847/1000000 -1148639/1000000 -147597/200000 67049/1000000 -6617/100000 -256791/250000 10481/1000000 167199/250000 481491/2000000 391449/250000 2965529/1000000
450979/500000 88709/1000000 160011/250000 7937539/1000000 -4001361/1000000 -4054359/1000000 41111/250000 65673/500000 4449/500000 1921/500000 -1594951/1000000 -46219/250000 152627/1000000 484931/1000000 -425911/1000000 -228243/1000000 18659/250000 26797/100000 -416147/500000 -31303/20000 771287/500000 -181569/500000 -1571/40000 255419/1000000 50633/500000 -393369/1000000 -1799953/1000000
88709/1000000 450979/500000 -203839/125000 -4001361/1000000 7937539/1000000 118181/1000000 -41111/250000 -65673/500000 -4449/500000 -1921/500000 -1594951/1000000 -46219/250000 484931/1000000 152627/1000000 -211647/1000000 18659/250000 -228243/1000000 -114363/1000000 -31303/20000 -416147/500000 854871/1000000 -1571/40000 -181569/500000 73497/500000 -50633/500000 -393369/1000000 -1799953/1000000
160011/250000 -203839/125000 450979/500000 -4054359/1000000 118181/1000000 7937539/1000000 -41111/250000 -65673/500000 4449/500000 1921/500000 1594951/1000000 46219/250000 -425911/1000000 -211647/1000000 152627/1000000 26797/100000 -114363/1000000 -228243/1000000 771287/500000 854871/1000000 -416147/500000 255419/1000000 73497/500000 -181569/500000 -50633/500000 393369/1000000 1799953/1000000
-42207/125000 42207/125000 42207/125000 41111/250000 -41111/250000 -41111/250000 1156019/1000000 112233/100000 0/1 0/1 0/1 0/1 -7157/10000 7157/10000 7157/10000 -474531/500000 474531/500000 474531/500000 -154641/200000 154641/200000 154641/200000 -421223/500000 421223/500000 421223/500000 385807/500000 0/1 0/1
-60297/125000 60297/125000 60297/125000 65673/500000 -65673/500000 -65673/500000 112233/100000 1638113/1000000 0/1 0/1 0/1 0/1 -1323177/1000000 1323177/1000000 1323177/1000000 -819997/1000000 819997/1000000 819997/1000000 -1341/10000 1341/10000 1341/10000 -277931/250000 277931/250000 277931/250000 1601211/2000000 0/1 0/1
362427/1000000 -362427/1000000 362427/1000000 4449/500000 -4449/500000 4449/500000 0/1 0/1 226803/500000 5001/1000000 0/1 0/1 -7351/250000 7351/250000 -7351/250000 -12461/1000000 12461/1000000 -12461/1000000 -221/2500 221/2500 -221/2500 -509/20000 509/20000 -509/20000 0/1 0/1 0/1
30183/1000000 -30183/1000000 30183/1000000 1921/500000 -1921/500000 1921/500000 0/1 0/1 5001/1000000 1089/1000000 0/1 0/1 -2533/500000 2533/500000 -2533/500000 -1941/1000000 1941/1000000 -1941/1000000 -281/31250 281/31250 -281/31250 -999/250000 999/250000 -999/250000 0/1 0/1 0/1
-312537/125000 -312537/125000 312537/125000 -1594951/1000000 -1594951/1000000 1594951/1000000 0/1 0/1 0/1 0/1 4612361/500000 173607/40000 1920087/1000000 1920087/1000000 -1920087/1000000 1239211/250000 1239211/250000 -1239211/250000 -321661/250000 -321661/250000 321661/250000 -949771/500000 -949771/500000 949771/500000 0/1 4040009/1000000 1368707/125000
-1195793/1000000 -1195793/1000000 1195793/1000000 -46219/250000 -46219/250000 46219/250000 0/1 0/1 0/1 0/1 173607/40000 554401/200000 1485773/1000000 1485773/1000000 -1485773/1000000 2964883/1000000 2964883/1000000 -2964883/1000000 -1872769/1000000 -1872769/1000000 1872769/1000000 -1353299/1000000 -1353299/1000000 1353299/1000000 0/1 307129/100000 517279/100000
-21301/62500 -170809/250000 -3339/25000 152627/1000000 484931/1000000 -425911/1000000 -7157/10000 -1323177/1000000 -7351/250000 -2533/500000 1920087/1000000 1485773/1000000 1189483/500000 -46989/125000 -2238421/1000000 2130981/1000000 1221749/1000000 -1056443/500000 -384889/200000 -1230399/1000000 494443/250000 18031/200000 -1827651/1000000 -8989/1000000 -544551/1000000 375137/200000 452229/200000
-170809/250000 -21301/62500 1157613/1000000 484931/1000000 152627/1000000 -211647/1000000 7157/10000 1323177/1000000 7351/250000 2533/500000 1920087/1000000 1485773/1000000 -46989/125000 1189483/500000 235367/1000000 1221749/1000000 2130981/1000000 -1239843/1000000 -1230399/1000000 -384889/200000 73567/62500 -1827651/1000000 18031/200000 349297/200000 544551/1000000 375137/200000 452229/200000
-3339/25000 1157613/1000000 -21301/62500 -425911/1000000 -211647/1000000 152627/1000000 7157/10000 1323177/1000000 -7351/250000 -2533/500000 -1920087/1000000 -1485773/1000000 -2238421/1000000 235367/1000000 1189483/500000 -1056443/500000 -1239843/1000000 2130981/1000000 494443/250000 73567/62500 -384889/200000 -8989/1000000 349297/200000 18031/200000 544551/1000000 -375137/200000 -452229/200000
-1148639/1000000 -1508351/1000000 507571/500000 -228243/1000000 18659/250000 26797/100000 -474531/500000 -819997/1000000 -12461/1000000 -1941/1000000 1239211/250000 2964883/1000000 2130981/1000000 1221749/1000000 -1056443/500000 2103549/500000 129127/50000 -52443/12500 -81527/62500 -2923153/1000000 2731/2000 -900327/1000000 -1085981/500000 458657/500000 -38911/62500 3134093/1000000 2952769/500000
-1508351/1000000 -1148639/1000000 1641847/1000000 18659/250000 -228243/1000000 -114363/1000000 474531/500000 819997/1000000 12461/1000000 1941/1000000 1239211/250000 2964883/1000000 1221749/1000000 2130981/1000000 -1239843/1000000 129127/50000 2103549/500000 -2594197/1000000 -2923153/1000000 -81527/62500 572417/200000 -1085981/500000 -900327/1000000 86199/40000 38911/62500 3134093/1000000 2952769/500000
507571/500000 1641847/1000000 -1148639/1000000 26797/100000 -114363/1000000 -228243/1000000 474531/500000 819997/1000000 -12461/1000000 -1941/1000000 -1239211/250000 -2964883/1000000 -1056443/500000 -1239843/1000000 2130981/1000000 -52443/12500 -2594197/1000000 2103549/500000 2731/2000 572417/200000 -81527/62500 458657/500000 86199/40000 -900327/1000000 38911/62500 -3134093/1000000 -2952769/500000
-6617/100000 737107/1000000 -147597/200000 -416147/500000 -31303/20000 771287/500000 -154641/200000 -1341/10000 -221/2500 -281/31250 -321661/250000 -1872769/1000000 -384889/200000 -1230399/1000000 494443/250000 -81527/62500 -2923153/1000000 2731/2000 2392757/500000 142653/100000 -1058349/250000 302929/200000 1090547/1000000 -143289/100000 -901353/2000000 -583681/200000 -289717/200000
737107/1000000 -6617/100000 67049/1000000 -31303/20000 -416147/500000 854871/1000000 154641/200000 1341/10000 221/2500 281/31250 -321661/250000 -1872769/1000000 -1230399/1000000 -384889/200000 73567/62500 -2923153/1000000 -81527/62500 572417/200000 142653/100000 2392757/500000 -1978647/1000000 1090547/1000000 302929/200000 -1172303/1000000 901353/2000000 -583681/200000 -289717/200000
-147597/200000 67049/1000000 -6617/100000 771287/500000 854871/1000000 -416147/500000 154641/200000 1341/10000 -221/2500 -281/31250 321661/250000 1872769/1000000 494443/250000 73567/62500 -384889/200000 2731/2000 572417/200000 -81527/62500 -1058349/250000 -1978647/1000000 2392757/500000 -143289/100000 -1172303/1000000 302929/200000 901353/2000000 583681/200000 289717/200000
167199/250000 69577/200000 -256791/250000 -181569/500000 -1571/40000 255419/1000000 -421223/500000 -277931/250000 -509/20000 -999/250000 -949771/500000 -1353299/1000000 18031/200000 -1827651/1000000 -8989/1000000 -900327/1000000 -1085981/500000 458657/500000 302929/200000 1090547/1000000 -143289/100000 1595127/1000000 -14909/250000 -1537803/1000000 -1186913/2000000 -814901/500000 -1123009/500000
69577/200000 167199/250000 10481/1000000 -1571/40000 -181569/500000 73497/500000 421223/500000 277931/250000 509/20000 999/250000 -949771/500000 -1353299/1000000 -1827651/1000000 18031/200000 349297/200000 -1085981/500000 -900327/1000000 86199/40000 1090547/1000000 302929/200000 -1172303/1000000 -14909/250000 1595127/1000000 289/125000 1186913/2000000 -814901/500000 -1123009/500000
-256791/250000 10481/1000000 167199/250000 255419/1000000 73497/500000 -181569/500000 421223/500000 277931/250000 -509/20000 -999/250000 949771/500000 1353299/1000000 -8989/1000000 349297/200000 18031/200000 458657/500000 86199/40000 -900327/1000000 -143289/100000 -1172303/1000000 302929/200000 -1537803/1000000 289/125000 1595127/1000000 1186913/2000000 814901/500000 1123009/500000
-481491/2000000 481491/2000000 481491/2000000 50633/500000 -50633/500000 -50633/500000 385807/500000 1601211/2000000 0/1 0/1 0/1 0/1 -544551/1000000 544551/1000000 544551/1000000 -38911/62500 38911/62500 38911/62500 -901353/2000000 901353/2000000 901353/2000000 -1186913/2000000 1186913/2000000 1186913/2000000 1041911/2000000 0/1 0/1
-391449/250000 -391449/250000 391449/250000 -393369/1000000 -393369/1000000 393369/1000000 0/1 0/1 0/1 0/1 4040009/1000000 307129/100000 375137/200000 375137/200000 -375137/200000 3134093/1000000 3134093/1000000 -3134093/1000000 -583681/200000 -583681/200000 583681/200000 -814901/500000 -814901/500000 814901/500000 0/1 130351/15625 4513717/1000000
-2965529/1000000 -2965529/1000000 2965529/1000000 -1799953/1000000 -1799953/1000000 1799953/1000000 0/1 0/1 0/1 0/1 1368707/125000 517279/100000 452229/200000 452229/200000 -452229/200000 2952769/500000 2952769/500000 -2952769/500000 -289717/200000 -289717/200000 289717/200000 -1123009/500000 -1123009/500000 1123009/500000 0/1 4513717/1000000 13132671/1000000


--- Term 11 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 45
Matrix dimension : 11

Flags :
F1  : {124, 134, 234}
F2  : {124, 134, 234, 125}
F3  : {124, 134, 234, 135}
F4  : {124, 134, 234, 125, 135}
F5  : {124, 134, 234, 235}
F6  : {124, 134, 234, 125, 235}
F7  : {124, 134, 234, 135, 235}
F8  : {124, 134, 234, 125, 135, 235}
F9  : {124, 134, 234, 145}
F10 : {124, 134, 234, 125, 145}
F11 : {124, 134, 234, 135, 145}
F12 : {124, 134, 234, 125, 135, 145}
F13 : {124, 134, 234, 235, 145}
F14 : {124, 134, 234, 125, 235, 145}
F15 : {124, 134, 234, 135, 235, 145}
F16 : {124, 134, 234, 125, 135, 235, 145}
F17 : {124, 134, 234, 245}
F18 : {124, 134, 234, 125, 245}
F19 : {124, 134, 234, 135, 245}
F20 : {124, 134, 234, 125, 135, 245}
F21 : {124, 134, 234, 235, 245}
F22 : {124, 134, 234, 125, 235, 245}
F23 : {124, 134, 234, 135, 235, 245}
F24 : {124, 134, 234, 125, 135, 235, 245}
F25 : {124, 134, 234, 145, 245}
F26 : {124, 134, 234, 135, 145, 245}
F27 : {124, 134, 234, 235, 145, 245}
F28 : {124, 134, 234, 135, 235, 145, 245}
F29 : {124, 134, 234, 345}
F30 : {124, 134, 234, 125, 345}
F31 : {124, 134, 234, 135, 345}
F32 : {124, 134, 234, 125, 135, 345}
F33 : {124, 134, 234, 235, 345}
F34 : {124, 134, 234, 125, 235, 345}
F35 : {124, 134, 234, 135, 235, 345}
F36 : {124, 134, 234, 125, 135, 235, 345}
F37 : {124, 134, 234, 145, 345}
F38 : {124, 134, 234, 125, 145, 345}
F39 : {124, 134, 234, 235, 145, 345}
F40 : {124, 134, 234, 125, 235, 145, 345}
F41 : {124, 134, 234, 245, 345}
F42 : {124, 134, 234, 125, 245, 345}
F43 : {124, 134, 234, 135, 245, 345}
F44 : {124, 134, 234, 125, 135, 245, 345}
F45 : {124, 134, 234, 145, 245, 345}

Basis :
B1  : (F1)
B2  : (F2)+(F3)+(F5)
B3  : (F4)+(F6)+(F7)
B4  : 10(F8)-(F12)+2(F16)-(F22)+2(F24)-(F25)+3(F28)-(F35)+2(F36)-(F37)+3(F40)-(F41)+3(F44)-5(F45)
B5  : (F9)+(F17)+(F29)
B6  : (F10)+(F11)+(F18)+(F21)+(F31)+(F33)
B7  : (F13)+(F19)+(F30)
B8  : (F14)+(F15)+(F20)+(F23)+(F32)+(F34)
B9  : 2(F8)+11(F12)+6(F16)+11(F22)+6(F24)-17(F25)-5(F28)+11(F35)+6(F36)-17(F37)-5(F40)-17(F41)-5(F44)-(F45)
B10 : (F26)+(F27)+(F38)+(F39)+(F42)+(F43)
B11 : 6(F8)+5(F12)-10(F16)+5(F22)-10(F24)+5(F25)+13(F28)+5(F35)-10(F36)+5(F37)+13(F40)+5(F41)+13(F44)-3(F45)

Matrix :
558859/1000000 -328503/500000 -202997/250000 -89337/7000000 366901/500000 -31039/200000 -3019/25000 -692913/1000000 -30587/28000000 280309/500000 1572629/28000000
-328503/500000 1097477/1000000 238147/250000 6007/400000 -27449/31250 85019/1000000 71049/500000 814961/1000000 2557/2000000 -659281/1000000 -924717/14000000
-202997/250000 238147/250000 1202491/1000000 259071/14000000 -537677/500000 44723/200000 175717/1000000 503477/500000 6307/4000000 -407333/500000 -142861/1750000
-89337/7000000 6007/400000 259071/14000000 11561/39200000 -58613/3500000 711/200000 9629/3500000 110839/7000000 12661033760777628986609/495851837399487607500000000 -89743/7000000 -1526617796964326868741101/1190044409758770258000000000
366901/500000 -27449/31250 -537677/500000 -58613/3500000 502519/500000 -51687/250000 -159819/1000000 -910141/1000000 -39883/28000000 736293/1000000 147553/2000000
-31039/200000 85019/1000000 44723/200000 711/200000 -51687/250000 68431/500000 16809/500000 192059/1000000 4253/14000000 -155807/1000000 -218383/14000000
-3019/25000 71049/500000 175717/1000000 9629/3500000 -159819/1000000 16809/500000 27343/1000000 14959/100000 6529/28000000 -60569/500000 -339951/28000000
-692913/1000000 814961/1000000 503477/500000 110839/7000000 -910141/1000000 192059/1000000 14959/100000 860171/1000000 38131/28000000 -695357/1000000 -390073/5600000
-30587/28000000 2557/2000000 6307/4000000 12661033760777628986609/495851837399487607500000000 -39883/28000000 4253/14000000 6529/28000000 38131/28000000 269/98000000 -481/437500 -85877/784000000
280309/500000 -659281/1000000 -407333/500000 -89743/7000000 736293/1000000 -155807/1000000 -60569/500000 -695357/1000000 -481/437500 562709/1000000 789009/14000000
1572629/28000000 -924717/14000000 -142861/1750000 -1526617796964326868741101/1190044409758770258000000000 147553/2000000 -218383/14000000 -339951/28000000 -390073/5600000 -85877/784000000 789009/14000000 4426841/784000000


--- Term 12 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 42
Matrix dimension : 27

Flags :
F1  : {124, 134, 234, 125}
F2  : {124, 134, 234, 135}
F3  : {124, 134, 234, 125, 135}
F4  : {124, 134, 234, 235}
F5  : {124, 134, 234, 125, 235}
F6  : {124, 134, 234, 135, 235}
F7  : {124, 134, 234, 145}
F8  : {124, 134, 234, 125, 145}
F9  : {124, 134, 234, 135, 145}
F10 : {124, 134, 234, 125, 135, 145}
F11 : {124, 134, 234, 235, 145}
F12 : {124, 134, 234, 125, 235, 145}
F13 : {124, 134, 234, 135, 235, 145}
F14 : {124, 134, 234, 125, 135, 235, 145}
F15 : {124, 134, 234, 245}
F16 : {124, 134, 234, 125, 245}
F17 : {124, 134, 234, 135, 245}
F18 : {124, 134, 234, 125, 135, 245}
F19 : {124, 134, 234, 235, 245}
F20 : {124, 134, 234, 125, 235, 245}
F21 : {124, 134, 234, 135, 235, 245}
F22 : {124, 134, 234, 125, 135, 235, 245}
F23 : {124, 134, 234, 145, 245}
F24 : {124, 134, 234, 135, 145, 245}
F25 : {124, 134, 234, 235, 145, 245}
F26 : {124, 134, 234, 135, 235, 145, 245}
F27 : {124, 134, 234, 345}
F28 : {124, 134, 234, 125, 345}
F29 : {124, 134, 234, 135, 345}
F30 : {124, 134, 234, 125, 135, 345}
F31 : {124, 134, 234, 235, 345}
F32 : {124, 134, 234, 125, 235, 345}
F33 : {124, 134, 234, 135, 235, 345}
F34 : {124, 134, 234, 125, 135, 235, 345}
F35 : {124, 134, 234, 145, 345}
F36 : {124, 134, 234, 125, 145, 345}
F37 : {124, 134, 234, 235, 145, 345}
F38 : {124, 134, 234, 125, 235, 145, 345}
F39 : {124, 134, 234, 245, 345}
F40 : {124, 134, 234, 125, 245, 345}
F41 : {124, 134, 234, 135, 245, 345}
F42 : {124, 134, 234, 125, 135, 245, 345}

Basis :
B1  : (F1)-(F2)
B2  : (F1)-(F4)
B3  : (F3)-(F5)
B4  : (F3)-(F6)
B5  : (F7)-(F15)
B6  : (F7)-(F27)
B7  : (F8)-(F9)
B8  : (F8)-(F16)
B9  : (F8)-(F19)
B10 : (F8)-(F29)
B11 : (F8)-(F31)
B12 : (F11)-(F17)
B13 : (F11)-(F28)
B14 : (F12)-(F13)
B15 : (F12)-(F18)
B16 : (F12)-(F21)
B17 : (F12)-(F30)
B18 : (F12)-(F32)
B19 : (F10)-2(F20)-(F22)-2(F23)-(F26)+(F33)+(F34)+3(F35)+(F38)-(F39)
B20 : 3(F10)+(F14)-(F20)+3(F23)+(F26)-2(F33)-(F34)+(F35)-4(F39)-(F42)
B21 : (F24)-(F25)
B22 : (F24)-(F36)
B23 : (F24)-(F37)
B24 : (F24)-(F40)
B25 : (F24)-(F41)
B26 : (F10)-(F14)-(F20)+2(F22)+(F23)+(F26)-(F34)-(F35)-2(F38)+(F42)
B27 : 2(F10)-3(F14)-(F20)+(F22)-(F23)-2(F26)-(F33)+2(F34)-(F38)+(F39)+3(F42)

Matrix :
603879/200000 -1509697/1000000 -149797/500000 149797/1000000 35839/62500 -35839/125000 -232007/250000 536391/1000000 536391/1000000 -928027/1000000 97909/250000 780709/500000 -780709/1000000 -38241/25000 1973189/1000000 1973189/1000000 -38241/25000 -443549/1000000 1086959/2000000 840449/6000000 412777/500000 -1919629/1000000 -1919629/1000000 412777/500000 547037/500000 -1627133/3000000 -63199/1200000
-1509697/1000000 3019369/1000000 149797/1000000 4681/31250 -286711/1000000 -286701/1000000 268199/500000 391631/1000000 -928023/1000000 391629/1000000 -928029/1000000 -780709/1000000 -195171/250000 197317/100000 -221777/500000 -764817/500000 -443529/1000000 -305923/200000 -77097/400000 -1314419/3000000 1094043/1000000 825557/1000000 1094071/1000000 -1919597/1000000 -4799/2500 420233/3000000 2205313/6000000
-149797/500000 149797/1000000 121191/1000000 -12119/200000 -241573/1000000 60393/500000 40791/500000 -59191/1000000 -59191/1000000 40791/500000 -22391/1000000 -18429/62500 18429/125000 152197/500000 -24229/62500 -24229/62500 152197/500000 83269/1000000 -621607/6000000 -80369/3000000 -78841/500000 183541/500000 367081/1000000 -78841/500000 -209399/1000000 311809/3000000 2401/240000
149797/1000000 4681/31250 -12119/200000 121191/1000000 60393/500000 -241571/1000000 -22389/1000000 40791/500000 -2239/100000 -7399/125000 -7399/125000 18429/125000 -14743/50000 41633/500000 304393/1000000 8327/100000 -387661/1000000 -19383/50000 10021/150000 -340807/6000000 91769/250000 -209399/1000000 -78841/500000 -209393/1000000 -157677/1000000 -38573/500000 120719/2000000
35839/62500 -286711/1000000 -241573/1000000 60393/500000 21251/25000 -21251/50000 -117957/500000 31837/125000 31837/125000 -235913/1000000 -9391/500000 35183/50000 -35183/100000 -405583/500000 505043/500000 505043/500000 -405583/500000 -198919/1000000 7763/31250 77651/1200000 380243/1000000 -177147/200000 -177147/200000 380243/1000000 505491/1000000 -756443/3000000 -35699/1500000
-35839/125000 -286701/1000000 60393/500000 -241571/1000000 -21251/50000 212509/250000 -587/31250 -235911/1000000 -587/31250 127349/500000 31837/125000 -35183/100000 14073/20000 -3108/15625 -202791/250000 -99461/500000 505039/500000 252519/250000 -319813/2000000 272209/2000000 -442861/500000 50549/100000 95061/250000 252739/500000 380231/1000000 70289/375000 -175831/1200000
-232007/250000 268199/500000 40791/500000 -22389/1000000 -117957/500000 -587/31250 207371/50000 149857/200000 -1386607/500000 -884619/500000 187321/250000 -185231/500000 25013/100000 462279/500000 -674513/1000000 -212889/200000 593997/1000000 -239387/1000000 -30703/240000 -9977/1200000 -13709/50000 92001/200000 451099/1000000 -114043/1000000 -46853/250000 83449/600000 -5197/1500000
536391/1000000 391631/1000000 -59191/1000000 40791/500000 31837/125000 -235911/1000000 149857/200000 207371/50000 -68971/62500 -1386607/500000 187321/250000 4813/40000 -370457/1000000 -29923/125000 924551/1000000 91957/200000 -26611/25000 -67451/100000 102327/2000000 -251009/3000000 459999/1000000 -46851/250000 -22807/200000 -335469/1000000 -274183/1000000 -263671/3000000 179899/2000000
536391/1000000 -928023/1000000 -59191/1000000 -2239/100000 31837/125000 -587/31250 -1386607/500000 -68971/62500 207371/50000 149857/200000 -1769239/1000000 4813/40000 62533/250000 -26611/25000 91957/200000 924551/1000000 -29923/125000 296999/500000 70591/6000000 639013/6000000 -335469/1000000 -22807/200000 -46851/250000 459999/1000000 451093/1000000 -31827/2000000 -280207/3000000
-928027/1000000 391629/1000000 40791/500000 -7399/125000 -235913/1000000 127349/500000 -884619/500000 -1386607/500000 149857/200000 207371/50000 -1103537/1000000 -185231/500000 120331/1000000 593997/1000000 -212889/200000 -674513/1000000 462279/500000 45979/100000 -340229/3000000 -176371/3000000 -114043/1000000 451099/1000000 92001/200000 -13709/50000 -83867/250000 396491/3000000 4667/187500
97909/250000 -928029/1000000 -22391/1000000 -7399/125000 -9391/500000 31837/125000 187321/250000 187321/250000 -1769239/1000000 -1103537/1000000 4147421/1000000 250137/1000000 60163/500000 -168629/250000 -239381/1000000 594003/1000000 91957/200000 462277/500000 153531/2000000 551903/6000000 -93703/500000 -68547/250000 -13419/40000 4511/10000 460007/1000000 -76787/1500000 -129727/1500000
780709/500000 -780709/1000000 -18429/62500 18429/125000 35183/50000 -35183/100000 -185231/500000 4813/40000 4813/40000 -185231/500000 250137/1000000 1433953/1000000 -44811/62500 -1309701/1000000 1715631/1000000 1715631/1000000 -654851/500000 -405929/1000000 3013043/6000000 77293/600000 152003/200000 -176649/100000 -176649/100000 380007/500000 40259/40000 -994783/2000000 -58687/1200000
-780709/1000000 -195171/250000 18429/125000 -14743/50000 -35183/100000 14073/20000 25013/100000 -370457/1000000 62533/250000 120331/1000000 60163/500000 -44811/62500 1433929/1000000 -40591/100000 -20464/15625 -202967/500000 428903/250000 857803/500000 -973333/3000000 826597/3000000 -1766459/1000000 125809/125000 760017/1000000 251611/250000 379993/500000 368567/1000000 -1731881/6000000
-38241/25000 197317/100000 152197/500000 41633/500000 -405583/500000 -3108/15625 462279/500000 -29923/125000 -26611/25000 593997/1000000 -168629/250000 -1309701/1000000 -40591/100000 3064233/1000000 -1530439/1000000 -2825111/1000000 66599/125000 -306083/200000 -2264033/6000000 -897411/2000000 84647/125000 1492743/1000000 1740311/1000000 -2062273/1000000 -1084983/500000 2064133/6000000 425953/1200000
1973189/1000000 -221777/500000 -24229/62500 304393/1000000 505043/500000 -202791/250000 -674513/1000000 924551/1000000 91957/200000 -212889/200000 -239381/1000000 1715631/1000000 -20464/15625 -1530439/1000000 3064247/1000000 7153/3125 -2825111/1000000 -1530429/1000000 925267/1500000 19603/1200000 746367/500000 -542497/250000 -1031149/500000 322037/1000000 338603/500000 -1320561/2000000 59831/750000
1973189/1000000 -764817/500000 -24229/62500 8327/100000 505043/500000 -99461/500000 -212889/200000 91957/200000 924551/1000000 -674513/1000000 594003/1000000 1715631/1000000 -202967/500000 -2825111/1000000 7153/3125 3064247/1000000 -1530439/1000000 532771/1000000 26264/46875 293269/1000000 161019/500000 -1031149/500000 -542497/250000 746367/500000 1740307/1000000 -1105971/2000000 -1148167/6000000
-38241/25000 -443529/1000000 152197/500000 -387661/1000000 -405583/500000 505039/500000 593997/1000000 -26611/25000 -29923/125000 462279/500000 91957/200000 -654851/500000 428903/250000 66599/125000 -2825111/1000000 -1530439/1000000 1532117/500000 114447/50000 -3098657/6000000 423963/2000000 -1031137/500000 217539/125000 1492743/1000000 84647/125000 40251/125000 293699/500000 -325073/1200000
-443549/1000000 -305923/200000 83269/1000000 -19383/50000 -198919/1000000 252519/250000 -239387/1000000 -67451/100000 296999/500000 45979/100000 462277/500000 -405929/1000000 857803/500000 -306083/200000 -1530429/1000000 532771/1000000 114447/50000 3064223/1000000 -718517/3000000 864739/2000000 -2169957/1000000 677197/1000000 322033/1000000 870141/500000 1492713/1000000 1897549/6000000 -1304207/3000000
1086959/2000000 -77097/400000 -621607/6000000 10021/150000 7763/31250 -319813/2000000 -30703/240000 102327/2000000 70591/6000000 -340229/3000000 153531/2000000 3013043/6000000 -973333/3000000 -2264033/6000000 925267/1500000 26264/46875 -3098657/6000000 -718517/3000000 1634639/9000000 196913/9000000 271171/750000 -754009/1200000 -3669307/6000000 258047/1500000 266779/1000000 -205247/1125000 148079/36000000
840449/6000000 -1314419/3000000 -80369/3000000 -340807/6000000 77651/1200000 272209/2000000 -9977/1200000 -251009/3000000 639013/6000000 -176371/3000000 551903/6000000 77293/600000 826597/3000000 -897411/2000000 19603/1200000 293269/1000000 423963/2000000 864739/2000000 196913/9000000 859931/7200000 -2224421/6000000 -45017/375000 -396003/2000000 1015143/2000000 1472347/3000000 -124321/18000000 -620843/6000000
412777/500000 1094043/1000000 -78841/500000 91769/250000 380243/1000000 -442861/500000 -13709/50000 459999/1000000 -335469/1000000 -114043/1000000 -93703/500000 152003/200000 -1766459/1000000 84647/125000 746367/500000 161019/500000 -1031137/500000 -2169957/1000000 271171/750000 -2224421/6000000 2195261/1000000 -1097491/1000000 -779129/1000000 -693761/500000 -548729/500000 -418969/1000000 94623/250000
-1919629/1000000 825557/1000000 183541/500000 -209399/1000000 -177147/200000 50549/100000 92001/200000 -46851/250000 -22807/200000 451099/1000000 -68547/250000 -176649/100000 125809/125000 1492743/1000000 -542497/250000 -1031149/500000 217539/125000 677197/1000000 -754009/1200000 -45017/375000 -1097491/1000000 21953/10000 270797/125000 -97391/125000 -1097497/1000000 627773/1000000 9149/375000
-1919629/1000000 1094071/1000000 367081/1000000 -78841/500000 -177147/200000 95061/250000 451099/1000000 -22807/200000 -46851/250000 92001/200000 -13419/40000 -176649/100000 760017/1000000 1740311/1000000 -1031149/500000 -542497/250000 1492743/1000000 322033/1000000 -3669307/6000000 -396003/2000000 -779129/1000000 270797/125000 21953/10000 -109749/100000 -693779/500000 1800557/3000000 578173/6000000
412777/500000 -1919597/1000000 -78841/500000 -209393/1000000 380243/1000000 252739/500000 -114043/1000000 -335469/1000000 459999/1000000 -13709/50000 4511/10000 380007/500000 251611/250000 -2062273/1000000 322037/1000000 746367/500000 84647/125000 870141/500000 258047/1500000 1015143/2000000 -693761/500000 -97391/125000 -109749/100000 109763/50000 2166339/1000000 -327749/3000000 -1291429/3000000
547037/500000 -4799/2500 -209399/1000000 -157677/1000000 505491/1000000 380231/1000000 -46853/250000 -274183/1000000 451093/1000000 -83867/250000 460007/1000000 40259/40000 379993/500000 -1084983/500000 338603/500000 1740307/1000000 40251/125000 1492713/1000000 266779/1000000 1472347/3000000 -548729/500000 -1097497/1000000 -693779/500000 2166339/1000000 2195267/1000000 -62641/300000 -483467/1200000
-1627133/3000000 420233/3000000 311809/3000000 -38573/500000 -756443/3000000 70289/375000 83449/600000 -263671/3000000 -31827/2000000 396491/3000000 -76787/1500000 -994783/2000000 368567/1000000 2064133/6000000 -1320561/2000000 -1105971/2000000 293699/500000 1897549/6000000 -205247/1125000 -124321/18000000 -418969/1000000 627773/1000000 1800557/3000000 -327749/3000000 -62641/300000 2238239/12000000 -130217/7200000
-63199/1200000 2205313/6000000 2401/240000 120719/2000000 -35699/1500000 -175831/1200000 -5197/1500000 179899/2000000 -280207/3000000 4667/187500 -129727/1500000 -58687/1200000 -1731881/6000000 425953/1200000 59831/750000 -1148167/6000000 -325073/1200000 -1304207/3000000 148079/36000000 -620843/6000000 94623/250000 9149/375000 578173/6000000 -1291429/3000000 -483467/1200000 -130217/7200000 1117169/12000000



#Sharp Graphs (Complicated Case (2))
#1: Order 6 : Edges = {134, 234, 125, 135, 235, 145, 245, 126, 136, 236, 146, 246, 356, 456}
#2: Order 6 : Edges = {234, 125, 135, 145, 126, 136, 146, 246, 346, 256, 356, 456}
#3: Order 6 : Edges = {234, 125, 135, 145, 126, 136, 146, 256, 356, 456}
#4: Order 6 : Edges = {126, 136, 236, 146, 246, 346, 156, 256, 356, 456}
#5: Order 6 : Edges = {136, 236, 146, 246, 346, 156, 256, 356, 456}
#6: Order 6 : Edges = {146, 246, 346, 156, 256, 356, 456}
#7: Order 6 : Edges = {156, 256, 356, 456}
#8: Order 6 : Edges = {256, 356, 456}
#9: Order 6 : Edges = {}
#10: Order 6 : Edges = {245, 345, 126, 136, 236, 146, 246, 346, 156, 256, 356}
#11: Order 6 : Edges = {245, 345, 126, 136, 146, 156}
#12: Order 6 : Edges = {145, 245, 345, 126, 136, 236, 146, 246, 346, 156, 256, 356}
#13: Order 6 : Edges = {145, 245, 345, 146, 246, 346, 156, 256, 356}
#14: Order 6 : Edges = {135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 356, 456}
#15: Order 6 : Edges = {135, 235, 145, 245, 345, 136, 236, 146, 246, 346, 156, 256}
#16: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346, 456}
#17: Order 6 : Edges = {125, 135, 235, 145, 245, 345, 126, 136, 236, 146, 246, 346}


==> Root13-prf.txt <==
#Density : -35/27+(13/27)Sqrt(13)

Program                       : ?

Order of subgraphs H          : 6
Number of forbidden graphs    : 6
Forbidden graphs              :
6 : {123, 124, 135, 345, 146, 256, 346}
6 : {123, 124, 134, 125, 135, 126, 136, 456}
6 : {123, 124, 134, 125, 136, 256, 356, 456} 
6 : {123, 124, 134, 125, 135, 145, 126, 136, 146, 156}
6 : {123, 124, 134, 234, 125, 135, 245, 236, 146, 346}
#Forbidden graphs added by supersaturation argument :
5 : {123, 124, 134, 234, 125, 135, 235, 145, 245, 345}
Forbid only induced subgraphs : no
Number of terms               : 17


--- Term 1 ---

Order of type    : 0
Order of flags   : 3
Number of flags  : 2
Matrix dimension : 1

Flags :
F1 : {}
F2 : {123}

Basis :
B1 : (25/9413+(1261/9413)Sqrt(13))(F1)+(-5919/9413+(26/9413)Sqrt(13))(F2)

Matrix :
41866164765149198334486592894681285848904712677873/1007058254670514394621507377481794556329242000000-(46314693427849461091917496602348957939741832586369/4028233018682057578486029509927178225316968000000)Sqrt(13)


--- Term 2 ---

Order of type    : 1
Order of flags   : 3
Number of flags  : 2
Matrix dimension : 1

Flags :
F1 : {}
F2 : {123}

Basis :
B1 : (25/9413+(1261/9413)Sqrt(13))(F1)+(-5919/9413+(26/9413)Sqrt(13))(F2)

Matrix :
-148088018361766733675537663394274224474369605081/14809680215742858744433932021791096416606500000+(133936792424686113133148780700472680743823505019/47390976690377147982188582469731508533140800000)Sqrt(13)


--- Term 3 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 12
Matrix dimension : 5

Flags :
F1  : {}
F2  : {124}
F3  : {134}
F4  : {124, 134}
F5  : {234}
F6  : {124, 234}
F7  : {134, 234}
F8  : {124, 134, 234}
F9  : {123, 124}
F10 : {123, 124, 134}
F11 : {123, 124, 234}
F12 : {123, 124, 134, 234}

Basis :
B1 : (-1/1)(F2)
B2 : (-1/1)(F3)+(-1/1)(F5)
B3 : (-1792187164/91917702113+(8803748552/91917702113)Sqrt(13))(F1)+(-38003632441/183835404226+(4918005959/183835404226)Sqrt(13))(F4)+(-38003632441/183835404226+(4918005959/183835404226)Sqrt(13))(F6)+(-41378491457/91917702113+(891727269/91917702113)Sqrt(13))(F7)+(-7500795092/91917702113-(5127143234/91917702113)Sqrt(13))(F8)+(-1527886750/91917702113-(84003526/91917702113)Sqrt(13))(F9)+(19791989585/183835404226+(4586477789/183835404226)Sqrt(13))(F10)+(19791989585/183835404226+(4586477789/183835404226)Sqrt(13))(F11)+(-7873564471/91917702113+(363345287/91917702113)Sqrt(13))(F12)
B4 : (257778404/91917702113+(326992316/91917702113)Sqrt(13))(F1)+(4135357751/91917702113+(3108585623/91917702113)Sqrt(13))(F4)+(4135357751/91917702113+(3108585623/91917702113)Sqrt(13))(F6)+(-1527886750/91917702113-(84003526/91917702113)Sqrt(13))(F7)+(-8166387962/91917702113+(7206711594/91917702113)Sqrt(13))(F8)+(-48516000932/91917702113-(6884513100/91917702113)Sqrt(13))(F9)+(18775112211/91917702113+(2538229003/91917702113)Sqrt(13))(F10)+(18775112211/91917702113+(2538229003/91917702113)Sqrt(13))(F11)+(-11202771122/91917702113+(1738428486/91917702113)Sqrt(13))(F12)
B5 : (-877570312/91917702113+(1672016276/91917702113)Sqrt(13))(F1)+(16037878731/183835404226+(10681153079/183835404226)Sqrt(13))(F4)+(16037878731/183835404226+(10681153079/183835404226)Sqrt(13))(F6)+(-7873564471/91917702113+(363345287/91917702113)Sqrt(13))(F7)+(-18779196705/91917702113+(1949387173/91917702113)Sqrt(13))(F8)+(-11202771122/91917702113+(1738428486/91917702113)Sqrt(13))(F9)+(-29638025407/183835404226-(1793244399/183835404226)Sqrt(13))(F10)+(-29638025407/183835404226-(1793244399/183835404226)Sqrt(13))(F11)+(-46514102163/91917702113-(7741471817/91917702113)Sqrt(13))(F12)

Matrix :
121611/1000000 7253/200000 -159971/500000 442713/1000000 -394147/1000000
7253/200000 103796/1000000 -472327/1000000 27411/250000 -442711/1000000
-159971/500000 -472327/1000000 2642653/1000000 24854977964692174684188894106222552605055696151/434808934081582144341742374410273572185600000-(17469732482590179120090410029434268849363797859/1087022335203955360854355936025683930464000000)Sqrt(13) -272500916154192946976805570589550382108352553863/1630533502805933041281533904038525895696000000+(38336356061087041717235016202172973162055211527/815266751402966520640766952019262947848000000)Sqrt(13)
442713/1000000 27411/250000 24854977964692174684188894106222552605055696151/434808934081582144341742374410273572185600000-(17469732482590179120090410029434268849363797859/1087022335203955360854355936025683930464000000)Sqrt(13) 11109857095810616625337745084886033611990073559/213840459384384661151676577578823068288000000-(118486788133908566881266773992988626698105137/8553618375375386446067063103152922731520000)Sqrt(13) -7842180066003843888385220402472214743690512593/80190172269144247931878716592058650608000000+(1716527841947862927874282366681314076321463899/64152137815315398345502973273646920486400000)Sqrt(13)
-394147/1000000 -442711/1000000 -272500916154192946976805570589550382108352553863/1630533502805933041281533904038525895696000000+(38336356061087041717235016202172973162055211527/815266751402966520640766952019262947848000000)Sqrt(13) -7842180066003843888385220402472214743690512593/80190172269144247931878716592058650608000000+(1716527841947862927874282366681314076321463899/64152137815315398345502973273646920486400000)Sqrt(13) 2478937/1000000


--- Term 4 ---

Order of type    : 2
Order of flags   : 4
Number of flags  : 6
Matrix dimension : 2

Flags :
F1 : {134}
F2 : {124, 134}
F3 : {234}
F4 : {124, 234}
F5 : {123, 124, 134}
F6 : {123, 124, 234}

Basis :
B1 : (1/1)(F1)+(-1/1)(F3)
B2 : (1/2)(F2)+(-1/2)(F4)+(1/2)(F5)+(-1/2)(F6)

Matrix :
94420/1000000 283191/1000000
283191/1000000 535849/250000


--- Term 5 ---

Order of type    : 3
Order of flags   : 4
Number of flags  : 3
Matrix dimension : 1

Flags :
F1 : {124}
F2 : {134}
F3 : {234}

Basis :
B1 : (-1/1)(F1)+(-1/1)(F2)+(-1/1)(F3)

Matrix :
251/1000000


--- Term 6 ---

Order of type    : 3
Order of flags   : 4
Number of flags  : 3
Matrix dimension : 2

Flags :
F1 : {124}
F2 : {134}
F3 : {234}

Basis :
B1 : (1/1)(F1)+(-1/1)(F2)
B2 : (1/1)(F1)+(-1/1)(F3)

Matrix :
129694/1000000 -15863/500000
-15863/500000 129694/1000000


--- Term 7 ---

Order of type    : 3
Order of flags   : 4
Number of flags  : 8
Matrix dimension : 2

Flags :
F1 : {123}
F2 : {123, 124}
F3 : {123, 134}
F4 : {123, 124, 134}
F5 : {123, 234}
F6 : {123, 124, 234}
F7 : {123, 134, 234}
F8 : {123, 124, 134, 234}

Basis :
B1 : (-1/1)(F1)
B2 : (7/51+(1/17)Sqrt(13))(F2)+(7/51+(1/17)Sqrt(13))(F3)+(-1/3)(F4)+(7/51+(1/17)Sqrt(13))(F5)+(-1/3)(F6)+(-1/3)(F7)+(-13/34-(7/102)Sqrt(13))(F8)

Matrix :
13123/1000000 -72529/1000000
-72529/1000000 -141442646048028800112992365826881569455523833/1113752392627003443498315508223036814000000+(7873424942051309193560398410242431379660351/222750478525400688699663101644607362800000)Sqrt(13)


--- Term 8 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 50
Matrix dimension : 7

Flags :
F1  : {125}
F2  : {135}
F3  : {125, 135}
F4  : {235}
F5  : {125, 235}
F6  : {135, 235}
F7  : {125, 135, 235}
F8  : {145}
F9  : {125, 145}
F10 : {135, 145}
F11 : {235, 145}
F12 : {125, 235, 145}
F13 : {135, 235, 145}
F14 : {125, 135, 235, 145}
F15 : {245}
F16 : {125, 245}
F17 : {135, 245}
F18 : {125, 135, 245}
F19 : {235, 245}
F20 : {135, 235, 245}
F21 : {125, 135, 235, 245}
F22 : {145, 245}
F23 : {125, 145, 245}
F24 : {135, 145, 245}
F25 : {125, 135, 145, 245}
F26 : {235, 145, 245}
F27 : {125, 235, 145, 245}
F28 : {345}
F29 : {125, 345}
F30 : {135, 345}
F31 : {125, 135, 345}
F32 : {235, 345}
F33 : {125, 235, 345}
F34 : {125, 135, 235, 345}
F35 : {145, 345}
F36 : {125, 145, 345}
F37 : {135, 145, 345}
F38 : {125, 135, 145, 345}
F39 : {235, 145, 345}
F40 : {135, 235, 145, 345}
F41 : {245, 345}
F42 : {125, 245, 345}
F43 : {135, 245, 345}
F44 : {235, 245, 345}
F45 : {125, 235, 245, 345}
F46 : {135, 235, 245, 345}
F47 : {125, 145, 245, 345}
F48 : {135, 145, 245, 345}
F49 : {235, 145, 245, 345}
F50 : {125, 135, 235, 145, 245, 345}

Basis :
B1 : (-1/1)(F1)+(-1/1)(F2)+(-1/1)(F4)+(-1/1)(F8)+(-1/1)(F15)+(-1/1)(F28)
B2 : (-1/1)(F3)+(-1/1)(F5)+(-1/1)(F6)+(-1/1)(F9)+(-1/1)(F10)+(-1/1)(F16)+(-1/1)(F19)+(-1/1)(F22)+(-1/1)(F30)+(-1/1)(F32)+(-1/1)(F35)+(-1/1)(F41)
B3 : (-1/1)(F7)+(-1/1)(F23)+(-1/1)(F37)+(-1/1)(F44)
B4 : (-1/1)(F11)+(-1/1)(F17)+(-1/1)(F29)
B5 : (-1/1)(F12)+(-1/1)(F13)+(-1/1)(F18)+(-1/1)(F20)+(-1/1)(F24)+(-1/1)(F26)+(-1/1)(F31)+(-1/1)(F33)+(-1/1)(F36)+(-1/1)(F39)+(-1/1)(F42)+(-1/1)(F43)
B6 : (-1/1)(F14)+(-1/1)(F21)+(-1/1)(F25)+(-1/1)(F27)+(-1/1)(F34)+(-1/1)(F38)+(-1/1)(F40)+(-1/1)(F45)+(-1/1)(F46)+(-1/1)(F47)+(-1/1)(F48)+(-1/1)(F49)
B7 : (-1/1)(F50)

Matrix :
49019/1000000 -369/200000 -799/500000 -889/62500 -1331/500000 -33369/1000000 161/50000
-369/200000 10362/1000000 -1253/1000000 -149/500000 -3233/1000000 -2789/500000 1377/1000000
-799/500000 -1253/1000000 41670/1000000 673/500000 2111/1000000 -11599/1000000 -21767/1000000
-889/62500 -149/500000 673/500000 48243/1000000 -3393/1000000 -197/100000 -803/62500
-1331/500000 -3233/1000000 2111/1000000 -3393/1000000 18256/1000000 -7539/1000000 -2571/500000
-33369/1000000 -2789/500000 -11599/1000000 -197/100000 -7539/1000000 67357/1000000 2803/500000
161/50000 1377/1000000 -21767/1000000 -803/62500 -2571/500000 2803/500000 169317/1000000


--- Term 9 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 49
Matrix dimension : 43

Flags :
F1  : {125}
F2  : {135}
F3  : {125, 135}
F4  : {235}
F5  : {125, 235}
F6  : {135, 235}
F7  : {125, 135, 235}
F8  : {145}
F9  : {125, 145}
F10 : {135, 145}
F11 : {235, 145}
F12 : {125, 235, 145}
F13 : {135, 235, 145}
F14 : {125, 135, 235, 145}
F15 : {245}
F16 : {125, 245}
F17 : {135, 245}
F18 : {125, 135, 245}
F19 : {235, 245}
F20 : {135, 235, 245}
F21 : {125, 135, 235, 245}
F22 : {145, 245}
F23 : {125, 145, 245}
F24 : {135, 145, 245}
F25 : {125, 135, 145, 245}
F26 : {235, 145, 245}
F27 : {125, 235, 145, 245}
F28 : {345}
F29 : {125, 345}
F30 : {135, 345}
F31 : {125, 135, 345}
F32 : {235, 345}
F33 : {125, 235, 345}
F34 : {125, 135, 235, 345}
F35 : {145, 345}
F36 : {125, 145, 345}
F37 : {135, 145, 345}
F38 : {125, 135, 145, 345}
F39 : {235, 145, 345}
F40 : {135, 235, 145, 345}
F41 : {245, 345}
F42 : {125, 245, 345}
F43 : {135, 245, 345}
F44 : {235, 245, 345}
F45 : {125, 235, 245, 345}
F46 : {135, 235, 245, 345}
F47 : {125, 145, 245, 345}
F48 : {135, 145, 245, 345}
F49 : {235, 145, 245, 345}

Basis :
B1  : (1/1)(F1)+(-1/1)(F2)
B2  : (1/1)(F1)+(-1/1)(F4)
B3  : (1/1)(F1)+(-1/1)(F8)
B4  : (1/1)(F1)+(-1/1)(F15)
B5  : (1/1)(F1)+(-1/1)(F28)
B6  : (1/1)(F3)+(-1/1)(F5)
B7  : (1/1)(F3)+(-1/1)(F6)
B8  : (1/1)(F3)+(-1/1)(F9)
B9  : (1/1)(F3)+(-1/1)(F10)
B10 : (1/1)(F3)+(-1/1)(F16)
B11 : (1/1)(F3)+(-1/1)(F19)
B12 : (1/1)(F3)+(-1/1)(F22)
B13 : (1/1)(F3)+(-1/1)(F30)
B14 : (1/1)(F3)+(-1/1)(F32)
B15 : (1/1)(F3)+(-1/1)(F35)
B16 : (1/1)(F3)+(-1/1)(F41)
B17 : (1/1)(F7)+(-1/1)(F23)
B18 : (1/1)(F7)+(-1/1)(F37)
B19 : (1/1)(F7)+(-1/1)(F44)
B20 : (1/1)(F11)+(-1/1)(F17)
B21 : (1/1)(F11)+(-1/1)(F29)
B22 : (1/1)(F12)+(-1/1)(F13)
B23 : (1/1)(F12)+(-1/1)(F18)
B24 : (1/1)(F12)+(-1/1)(F20)
B25 : (1/1)(F12)+(-1/1)(F24)
B26 : (1/1)(F12)+(-1/1)(F26)
B27 : (1/1)(F12)+(-1/1)(F31)
B28 : (1/1)(F12)+(-1/1)(F33)
B29 : (1/1)(F12)+(-1/1)(F36)
B30 : (1/1)(F12)+(-1/1)(F39)
B31 : (1/1)(F12)+(-1/1)(F42)
B32 : (1/1)(F12)+(-1/1)(F43)
B33 : (1/1)(F14)+(-1/1)(F21)
B34 : (1/1)(F14)+(-1/1)(F25)
B35 : (1/1)(F14)+(-1/1)(F27)
B36 : (1/1)(F14)+(-1/1)(F34)
B37 : (1/1)(F14)+(-1/1)(F38)
B38 : (1/1)(F14)+(-1/1)(F40)
B39 : (1/1)(F14)+(-1/1)(F45)
B40 : (1/1)(F14)+(-1/1)(F46)
B41 : (1/1)(F14)+(-1/1)(F47)
B42 : (1/1)(F14)+(-1/1)(F48)
B43 : (1/1)(F14)+(-1/1)(F49)

Matrix :
115222/1000000 -5569/500000 -13749/1000000 -3753/125000 -3781/1000000 -1353/250000 107/20000 -5771/1000000 2309/500000 -717/500000 11/250000 23/200000 4253/1000000 -3709/1000000 -4011/1000000 -1681/500000 -341/1000000 11/12500 -69/50000 -10411/1000000 6983/1000000 261/200000 2261/500000 749/200000 691/200000 -2/625 1033/1000000 -799/1000000 -1089/1000000 51/200000 -1933/500000 3817/1000000 1989/500000 -4301/250000 -2491/500000 339/200000 8619/1000000 1783/500000 1151/500000 -15183/1000000 -5109/1000000 689/125000 -3869/1000000
-5569/500000 119080/1000000 -1987/62500 -12207/1000000 -5001/1000000 7369/1000000 1843/200000 2269/1000000 3999/1000000 -4451/1000000 647/125000 89/500000 -393/500000 2723/1000000 -239/100000 4133/1000000 -11/50000 -21/500000 -649/500000 1467/200000 12891/1000000 161/50000 -7649/1000000 -1227/1000000 -287/50000 -89/62500 -4319/1000000 -693/200000 -3989/500000 -883/200000 -4079/1000000 -1421/500000 -169/250000 -1453/200000 -20123/1000000 -103/62500 -1189/1000000 -20457/1000000 6513/1000000 613/500000 -1429/200000 -673/125000 -57/500000
-13749/1000000 -1987/62500 129420/1000000 -9103/1000000 839/1000000 -943/200000 -1101/1000000 439/200000 5451/1000000 -6821/1000000 1553/500000 4577/500000 -5661/1000000 2311/1000000 8001/1000000 429/100000 -1309/1000000 -61/50000 4449/1000000 3227/1000000 409/40000 733/500000 -1157/500000 -449/125000 91/50000 127/15625 -761/200000 -1163/250000 19/25000 2007/200000 197/1000000 2091/1000000 2761/500000 13751/1000000 18203/1000000 4551/1000000 11301/500000 21079/1000000 15251/1000000 8811/1000000 11821/1000000 15203/1000000 2703/500000
-3753/125000 -12207/1000000 -9103/1000000 115137/1000000 -247/125000 -2817/500000 283/500000 -663/125000 113/125000 773/250000 357/62500 6017/1000000 -413/500000 -2921/1000000 -163/62500 1331/200000 21/100000 -759/1000000 401/250000 -5717/500000 3157/500000 -2657/1000000 2033/500000 3531/1000000 3851/1000000 2087/1000000 -1871/500000 -1013/1000000 -693/1000000 71/31250 1031/1000000 259/50000 -2917/200000 1629/250000 249/50000 -2511/1000000 1197/200000 661/500000 12213/1000000 4367/500000 2067/500000 -239/20000 8609/1000000
-3781/1000000 -5001/1000000 839/1000000 -247/125000 141262/1000000 -1/200 -1367/1000000 -831/200000 -387/250000 -577/250000 -1193/1000000 53/500000 3251/1000000 257/40000 6699/1000000 8051/1000000 -1217/1000000 13/1000000 1173/500000 -139/125000 -829/1000000 781/1000000 833/500000 621/500000 1803/1000000 671/250000 571/200000 1137/250000 5109/1000000 49/5000 4521/1000000 3063/500000 -2603/1000000 -1953/1000000 -403/250000 -3363/200000 11013/500000 5443/500000 10897/500000 9107/1000000 -2047/125000 1141/125000 12639/1000000
-1353/250000 7369/1000000 -943/200000 -2817/500000 -1/200 124173/1000000 -2267/500000 4919/1000000 507/100000 -1739/125000 -2761/200000 -1153/500000 1503/500000 -1879/250000 -47083/1000000 19477/1000000 1309/1000000 -303/1000000 -763/1000000 -927/500000 293/500000 3/100000 -2099/100000 -5753/500000 -971/250000 -7167/1000000 -981/200000 -3139/1000000 -12709/1000000 -21369/1000000 -2301/1000000 -34/15625 -33/8000 -1337/1000000 -1499/500000 -77/500000 -9511/1000000 -1567/125000 -1393/500000 -257/200000 -483/125000 -9891/1000000 -1031/100000
107/20000 1843/200000 -1101/1000000 283/500000 -1367/1000000 -2267/500000 121222/1000000 5071/1000000 2289/1000000 -699/500000 -3887/1000000 -5443/125000 -2573/250000 -15427/1000000 -1849/500000 8807/500000 -283/500000 1259/1000000 -59/250000 353/500000 -1193/1000000 5441/1000000 -3583/500000 1793/1000000 -7587/1000000 -4799/500000 -2521/250000 -10401/1000000 -2591/1000000 -4149/500000 943/1000000 67/1000000 -23/200000 -1317/200000 -7321/1000000 -4717/1000000 -787/1000000 -539/100000 1549/1000000 -167/200000 -1609/200000 -581/125000 -3517/500000
-5771/1000000 2269/1000000 439/200000 -663/125000 -831/200000 4919/1000000 5071/1000000 125057/1000000 -6037/1000000 -11217/1000000 -659/500000 -5519/500000 77/25000 -23129/500000 -7301/1000000 23199/1000000 -4/3125 93/250000 -1211/500000 -2371/1000000 11/40000 231/1000000 -21521/1000000 -401/125000 -12351/1000000 -6901/1000000 -1063/200000 -12073/1000000 -161/40000 -20799/1000000 -1991/1000000 -777/500000 -629/1000000 -1259/500000 673/500000 -5313/1000000 -3697/1000000 -2003/200000 -5111/1000000 -979/125000 1721/500000 -389/1000000 -8353/1000000
2309/500000 3999/1000000 5451/1000000 113/125000 -387/250000 507/100000 2289/1000000 -6037/1000000 121824/1000000 -689/500000 -21631/500000 -3479/1000000 -7339/1000000 -2949/1000000 -12449/1000000 5241/250000 9/250000 -607/500000 -937/500000 453/1000000 -79/40000 1329/250000 -4031/500000 -3613/500000 503/500000 -9213/1000000 -11103/1000000 -329/125000 -11591/1000000 -8343/1000000 1023/1000000 177/500000 -17/3125 -1281/1000000 -2551/500000 -343/250000 -1799/1000000 -1003/1000000 -497/100000 -1689/500000 37/31250 2807/1000000 -5251/1000000
-717/500000 -4451/1000000 -6821/1000000 773/250000 -577/250000 -1739/125000 -699/500000 -11217/1000000 -689/500000 117934/1000000 -3009/200000 -12519/1000000 -11137/250000 -181/250000 -437/500000 -1513/1000000 -429/500000 -1303/1000000 -49/200000 63/31250 1241/1000000 3241/500000 13393/1000000 2493/500000 71/15625 -3959/1000000 -443/1000000 139/20000 1627/250000 9709/1000000 4361/500000 -99/250000 -211/500000 1131/500000 -571/200000 -697/200000 -5163/1000000 -741/125000 -211/500000 -2557/1000000 741/250000 -3533/1000000 447/200000
11/250000 647/125000 1553/500000 357/62500 -1193/1000000 -2761/200000 -3887/1000000 -659/500000 -21631/500000 -3009/200000 114839/1000000 -189/50000 -19/10000 -11503/1000000 -103/50000 -3581/500000 61/500000 -691/500000 -251/1000000 183/1000000 -2361/1000000 -72/15625 -1147/1000000 3743/1000000 -4713/1000000 2221/500000 53/62500 -7789/1000000 59/62500 9/100000 -133/20000 1263/1000000 393/200000 -997/1000000 1351/500000 1411/500000 -809/250000 -1423/1000000 2439/1000000 87/15625 647/200000 -337/250000 3169/500000
23/200000 89/500000 4577/500000 6017/1000000 53/500000 -1153/500000 -5443/125000 -5519/500000 -3479/1000000 -12519/1000000 -189/50000 115585/1000000 -2399/1000000 -999/500000 -6881/500000 -9329/1000000 -1029/1000000 547/1000000 129/62500 -309/1000000 -127/62500 -4577/1000000 -473/1000000 -1181/250000 4277/1000000 5019/1000000 653/500000 1363/1000000 -273/40000 361/250000 -3/500 229/125000 -1279/1000000 2997/500000 6453/1000000 -9/2000 2959/500000 91/200000 5949/1000000 107/500000 1599/1000000 1813/500000 2661/500000
4253/1000000 -393/500000 -5661/1000000 -413/500000 3251/1000000 1503/500000 -2573/250000 77/25000 -7339/1000000 -11137/250000 -19/10000 -2399/1000000 118235/1000000 -3301/200000 -113/8000 3591/500000 -11/10000 -693/1000000 -663/1000000 281/125000 453/200000 -7751/1000000 -1471/100000 -247/100000 -801/250000 -351/100000 77/1000000 -4157/1000000 -1223/250000 -18219/1000000 -7493/1000000 1393/1000000 -4911/1000000 -5623/1000000 -4339/500000 -1693/1000000 353/1000000 -3291/500000 -2147/500000 -309/250000 -2349/500000 1117/1000000 -743/200000
-3709/1000000 2723/1000000 2311/1000000 -2921/1000000 257/40000 -1879/250000 -15427/1000000 -23129/500000 -2949/1000000 -181/250000 -11503/1000000 -999/500000 -3301/200000 116862/1000000 -2337/1000000 -383/31250 -1493/1000000 1/62500 1/500000 -651/200000 193/500000 881/200000 11933/1000000 -117/50000 6571/1000000 2997/500000 313/62500 9841/1000000 781/500000 15201/1000000 5441/1000000 -183/100000 3801/1000000 -3957/1000000 -57/50000 361/125000 569/500000 6443/1000000 6849/1000000 321/125000 -627/500000 5089/1000000 9959/1000000
-4011/1000000 -239/100000 8001/1000000 -163/62500 6699/1000000 -47083/1000000 -1849/500000 -7301/1000000 -12449/1000000 -437/500000 -103/50000 -6881/500000 -113/8000 -2337/1000000 117353/1000000 -2959/200000 137/250000 -601/500000 2339/1000000 -697/200000 61/250000 411/100000 12241/1000000 1251/200000 -879/500000 669/100000 607/125000 263/200000 2623/250000 797/50000 2931/500000 -399/250000 -3647/1000000 4903/1000000 483/1000000 -273/500000 1617/200000 2547/250000 387/250000 1167/200000 3649/1000000 3401/1000000 8769/1000000
-1681/500000 4133/1000000 429/100000 1331/200000 8051/1000000 19477/1000000 8807/500000 23199/1000000 5241/250000 -1513/1000000 -3581/500000 -9329/1000000 3591/500000 -383/31250 -2959/200000 193511/1000000 -1541/1000000 -23/20000 -59/250000 -223/200000 533/500000 56/15625 -31887/1000000 -8703/1000000 -9009/1000000 -3933/200000 -383/20000 -127/10000 -13007/1000000 -32289/1000000 3047/1000000 1757/500000 -6847/1000000 -557/200000 171/100000 -7587/1000000 -2369/1000000 -5017/1000000 10731/1000000 8173/1000000 2531/500000 3659/1000000 3493/1000000
-341/1000000 -11/50000 -1309/1000000 21/100000 -1217/1000000 1309/1000000 -283/500000 -4/3125 9/250000 -429/500000 61/500000 -1029/1000000 -11/10000 -1493/1000000 137/250000 -1541/1000000 81532/1000000 -4133/250000 -871/50000 43/100000 53/200000 213/1000000 39/125000 111/500000 -19/125000 -267/500000 251/500000 69/250000 -49/500000 -113/200000 -79/200000 -1/2000 133/125000 -343/500000 -949/1000000 -6927/1000000 23/500000 -4013/500000 49/1000000 -7759/1000000 1601/1000000 2517/1000000 727/500000
11/12500 -21/500000 -61/50000 -759/1000000 13/1000000 -303/1000000 1259/1000000 93/250000 -607/500000 -1303/1000000 -691/500000 547/1000000 -693/1000000 1/62500 -601/500000 -23/20000 -4133/250000 81568/1000000 -543/31250 101/200000 119/500000 -1/8000 -553/1000000 -59/500000 -499/1000000 -829/1000000 -69/1000000 -79/250000 -697/1000000 -151/100000 -161/200000 -191/250000 -7103/1000000 251/1000000 -3977/500000 929/1000000 -1033/1000000 -1351/1000000 -7909/1000000 113/500000 81/31250 141/100000 247/200000
-69/50000 -649/500000 4449/1000000 401/250000 1173/500000 -763/1000000 -59/250000 -1211/500000 -937/500000 -49/200000 -251/1000000 129/62500 -663/1000000 1/500000 2339/1000000 -59/250000 -871/50000 -543/31250 83164/1000000 -1069/1000000 -369/500000 -53/100000 533/500000 257/1000000 173/200000 1177/500000 -33/500000 209/500000 513/500000 43/12500 869/1000000 299/250000 5209/1000000 -159/62500 3137/500000 2609/500000 -831/500000 891/125000 459/100000 4239/1000000 223/31250 7657/1000000 9697/1000000
-10411/1000000 1467/200000 3227/1000000 -5717/500000 -139/125000 -927/500000 353/500000 -2371/1000000 453/1000000 63/31250 183/1000000 -309/1000000 281/125000 -651/200000 -697/200000 -223/200000 43/100000 101/200000 -1069/1000000 78373/1000000 -19923/1000000 -273/1000000 17/50000 59/100000 119/500000 -319/200000 -21/1000000 -89/125000 -213/200000 -2773/1000000 -1043/1000000 -11/62500 -229/40000 -6179/1000000 299/1000000 -273/500000 -2683/1000000 -173/500000 -1283/500000 -6387/1000000 -17/20000 -3177/500000 -1657/1000000
6983/1000000 12891/1000000 409/40000 3157/500000 -829/1000000 293/500000 -1193/1000000 11/40000 -79/40000 1241/1000000 -2361/1000000 -127/62500 453/200000 193/500000 61/250000 533/500000 53/200000 119/500000 -369/500000 -19923/1000000 80787/1000000 -9/25000 -353/500000 -561/1000000 -201/250000 -1427/1000000 127/250000 9/25000 29/250000 -263/250000 1/62500 -23/250000 -1247/1000000 -303/200000 23/100000 -6721/1000000 -477/200000 14/15625 -441/200000 -237/500000 -427/62500 -497/1000000 47/250000
261/200000 161/50000 733/500000 -2657/1000000 781/1000000 3/100000 5441/1000000 231/1000000 1329/250000 3241/500000 -72/15625 -4577/1000000 -7751/1000000 881/200000 411/100000 56/15625 213/1000000 -1/8000 -53/100000 -273/1000000 -9/25000 144474/1000000 5293/1000000 -1067/125000 -873/100000 -8857/500000 -1859/100000 -833/1000000 -1027/1000000 5569/1000000 -259/50000 -619/200000 -397/500000 -93/31250 -8473/1000000 479/1000000 999/500000 1349/250000 -199/100000 -121/200000 -3601/1000000 297/200000 -1541/500000
2261/500000 -7649/1000000 -1157/500000 2033/500000 833/500000 -2099/100000 -3583/500000 -21521/1000000 -4031/500000 13393/1000000 -1147/1000000 -473/1000000 -1471/100000 11933/1000000 12241/1000000 -31887/1000000 39/125000 -553/1000000 533/500000 17/50000 -353/500000 5293/1000000 189061/1000000 1167/100000 247/20000 2401/200000 1291/200000 19433/1000000 20113/1000000 39591/1000000 3637/1000000 -2057/500000 5199/1000000 1183/250000 181/125000 157/40000 969/200000 13919/1000000 477/200000 -27/500000 359/250000 383/1000000 1219/100000
749/200000 -1227/1000000 -449/125000 3531/1000000 621/500000 -5753/500000 1793/1000000 -401/125000 -3613/500000 2493/500000 3743/1000000 -1181/250000 -247/100000 -117/50000 1251/200000 -8703/1000000 111/500000 -59/500000 257/1000000 59/100000 -561/1000000 -1067/125000 1167/100000 145994/1000000 -581/40000 -1281/200000 -487/500000 -6619/500000 -3/100000 2641/250000 -49/25000 -401/500000 959/250000 -2547/500000 -1823/1000000 1447/500000 1/100000 49/10000 1843/500000 2681/500000 -2453/1000000 -101/31250 1607/250000
691/200000 -287/50000 91/50000 3851/1000000 1803/1000000 -971/250000 -7587/1000000 -12351/1000000 503/500000 71/15625 -4713/1000000 4277/1000000 -801/250000 6571/1000000 -879/500000 -9009/1000000 -19/125000 -499/1000000 173/200000 119/500000 -201/250000 -873/100000 247/20000 -581/40000 146651/1000000 -2699/500000 -53/62500 49/500000 -12453/1000000 12121/1000000 -191/125000 -303/1000000 -1873/500000 5001/1000000 1007/500000 -43/100000 3059/500000 9099/1000000 531/1000000 -213/100000 393/125000 1697/250000 413/62500
-2/625 -89/62500 127/15625 2087/1000000 671/250000 -7167/1000000 -4799/500000 -6901/1000000 -9213/1000000 -3959/1000000 2221/500000 5019/1000000 -351/100000 2997/500000 669/100000 -3933/200000 -267/500000 -829/1000000 1177/500000 -319/200000 -1427/1000000 -8857/500000 2401/200000 -1281/200000 -2699/500000 149571/1000000 -1443/500000 121/50000 3427/1000000 8067/500000 -16377/1000000 -513/500000 703/200000 609/100000 171/20000 2633/1000000 2753/500000 459/62500 1007/125000 7077/1000000 5903/1000000 2611/500000 519/31250
1033/1000000 -4319/1000000 -761/200000 -1871/500000 571/200000 -981/200000 -2521/250000 -1063/200000 -11103/1000000 -443/1000000 53/62500 653/500000 77/1000000 313/62500 607/125000 -383/20000 251/500000 -69/1000000 -33/500000 -21/1000000 127/250000 -1859/100000 1291/200000 -487/500000 -53/62500 -1443/500000 147427/1000000 383/100000 989/250000 5529/500000 -15399/1000000 -7833/1000000 377/200000 -417/500000 -3017/1000000 4677/1000000 4563/1000000 3921/500000 -267/50000 21/500000 -1103/200000 99/40000 361/200000
-799/1000000 -693/200000 -1163/250000 -1013/1000000 1137/250000 -3139/1000000 -10401/1000000 -12073/1000000 -329/125000 139/20000 -7789/1000000 1363/1000000 -4157/1000000 9841/1000000 263/200000 -127/10000 69/250000 -79/250000 209/500000 -89/125000 9/25000 -833/1000000 19433/1000000 -6619/500000 49/500000 121/50000 383/100000 154424/1000000 -2983/500000 6813/500000 2481/1000000 1347/1000000 3083/1000000 -327/200000 -817/500000 157/31250 -161/62500 7621/1000000 621/125000 5023/1000000 -4939/1000000 737/1000000 8957/1000000
-1089/1000000 -3989/500000 19/25000 -693/1000000 5109/1000000 -12709/1000000 -2591/1000000 -161/40000 -11591/1000000 1627/250000 59/62500 -273/40000 -1223/250000 781/500000 2623/250000 -13007/1000000 -49/500000 -697/1000000 513/500000 -213/200000 29/250000 -1027/1000000 20113/1000000 -3/100000 -12453/1000000 3427/1000000 989/250000 -2983/500000 155338/1000000 949/62500 1457/500000 923/500000 -31/125000 4209/1000000 1101/500000 -319/125000 3891/500000 591/50000 -1219/500000 891/500000 491/100000 3253/500000 4569/500000
51/200000 -883/200000 2007/200000 71/31250 49/5000 -21369/1000000 -4149/500000 -20799/1000000 -8343/1000000 9709/1000000 9/100000 361/250000 -18219/1000000 15201/1000000 797/50000 -32289/1000000 -113/200000 -151/100000 43/12500 -2773/1000000 -263/250000 5569/1000000 39591/1000000 2641/250000 12121/1000000 8067/500000 5529/500000 6813/500000 949/62500 192939/1000000 247/25000 -29/6250 213/62500 3831/1000000 -87/1000000 5469/1000000 218/15625 26641/1000000 10739/1000000 243/20000 323/100000 12701/1000000 13521/500000
-1933/500000 -4079/1000000 197/1000000 1031/1000000 4521/1000000 -2301/1000000 943/1000000 -1991/1000000 1023/1000000 4361/500000 -133/20000 -3/500 -7493/1000000 5441/1000000 2931/500000 3047/1000000 -79/200000 -161/200000 869/1000000 -1043/1000000 1/62500 -259/50000 3637/1000000 -49/25000 -191/125000 -16377/1000000 -15399/1000000 2481/1000000 1457/500000 247/25000 146257/1000000 -3381/500000 7/15625 613/200000 217/62500 -1703/500000 -77/40000 41/8000 6479/1000000 4787/1000000 43/8000 2547/1000000 2127/200000
3817/1000000 -1421/500000 2091/1000000 259/50000 3063/500000 -34/15625 67/1000000 -777/500000 177/500000 -99/250000 1263/1000000 229/125000 1393/1000000 -183/100000 -399/250000 1757/500000 -1/2000 -191/250000 299/250000 -11/62500 -23/250000 -619/200000 -2057/500000 -401/500000 -303/1000000 -513/500000 -7833/1000000 1347/1000000 923/500000 -29/6250 -3381/500000 146866/1000000 -851/200000 -3773/1000000 -653/500000 7/25000 249/40000 10291/1000000 1457/250000 1951/250000 357/1000000 1559/200000 1429/125000
1989/500000 -169/250000 2761/500000 -2917/200000 -2603/1000000 -33/8000 -23/200000 -629/1000000 -17/3125 -211/500000 393/200000 -1279/1000000 -4911/1000000 3801/1000000 -3647/1000000 -6847/1000000 133/125000 -7103/1000000 5209/1000000 -229/40000 -1247/1000000 -397/500000 5199/1000000 959/250000 -1873/500000 703/200000 377/200000 3083/1000000 -31/125000 213/62500 7/15625 -851/200000 143980/1000000 -6951/1000000 -2453/1000000 -539/200000 -1521/500000 -101/250000 -6407/1000000 -877/100000 -1793/500000 -12773/1000000 269/200000
-4301/250000 -1453/200000 13751/1000000 1629/250000 -1953/1000000 -1337/1000000 -1317/200000 -1259/500000 -1281/1000000 1131/500000 -997/1000000 2997/500000 -5623/1000000 -3957/1000000 4903/1000000 -557/200000 -343/500000 251/1000000 -159/62500 -6179/1000000 -303/200000 -93/31250 1183/250000 -2547/500000 5001/1000000 609/100000 -417/500000 -327/200000 4209/1000000 3831/1000000 613/200000 -3773/1000000 -6951/1000000 145908/1000000 899/1000000 -1069/500000 -1719/500000 1039/1000000 -1559/500000 -2889/250000 -2317/1000000 -469/62500 727/200000
-2491/500000 -20123/1000000 18203/1000000 249/50000 -403/250000 -1499/500000 -7321/1000000 673/500000 -2551/500000 -571/200000 1351/500000 6453/1000000 -4339/500000 -57/50000 483/1000000 171/100000 -949/1000000 -3977/500000 3137/500000 299/1000000 23/100000 -8473/1000000 181/125000 -1823/1000000 1007/500000 171/20000 -3017/1000000 -817/500000 1101/500000 -87/1000000 217/62500 -653/500000 -2453/1000000 899/1000000 150202/1000000 -661/1000000 17/62500 -1447/250000 -3337/1000000 -1367/1000000 -229/250000 -683/500000 173/125000
339/200000 -103/62500 4551/1000000 -2511/1000000 -3363/200000 -77/500000 -4717/1000000 -5313/1000000 -343/250000 -697/200000 1411/500000 -9/2000 -1693/1000000 361/125000 -273/500000 -7587/1000000 -6927/1000000 929/1000000 2609/500000 -273/500000 -6721/1000000 479/1000000 157/40000 1447/500000 -43/100000 2633/1000000 4677/1000000 157/31250 -319/125000 5469/1000000 -1703/500000 7/25000 -539/200000 -1069/500000 -661/1000000 144256/1000000 -4173/500000 -249/125000 -4987/500000 -1147/200000 -12311/1000000 -3823/1000000 363/250000
8619/1000000 -1189/1000000 11301/500000 1197/200000 11013/500000 -9511/1000000 -787/1000000 -3697/1000000 -1799/1000000 -5163/1000000 -809/250000 2959/500000 353/1000000 569/500000 1617/200000 -2369/1000000 23/500000 -1033/1000000 -831/500000 -2683/1000000 -477/200000 999/500000 969/200000 1/100000 3059/500000 2753/500000 4563/1000000 -161/62500 3891/500000 218/15625 -77/40000 249/40000 -1521/500000 -1719/500000 17/62500 -4173/500000 152757/1000000 2397/500000 -949/200000 -101/200000 -8657/1000000 -163/500000 3939/500000
1783/500000 -20457/1000000 21079/1000000 661/500000 5443/500000 -1567/125000 -539/100000 -2003/200000 -1003/1000000 -741/125000 -1423/1000000 91/200000 -3291/500000 6443/1000000 2547/250000 -5017/1000000 -4013/500000 -1351/1000000 891/125000 -173/500000 14/15625 1349/250000 13919/1000000 49/10000 9099/1000000 459/62500 3921/500000 7621/1000000 591/50000 26641/1000000 41/8000 10291/1000000 -101/250000 1039/1000000 -1447/250000 -249/125000 2397/500000 156540/1000000 51/25000 -459/1000000 -1173/1000000 1669/1000000 399/50000
1151/500000 6513/1000000 15251/1000000 12213/1000000 10897/500000 -1393/500000 1549/1000000 -5111/1000000 -497/100000 -211/500000 2439/1000000 5949/1000000 -2147/500000 6849/1000000 387/250000 10731/1000000 49/1000000 -7909/1000000 459/100000 -1283/500000 -441/200000 -199/100000 477/200000 1843/500000 531/1000000 1007/125000 -267/50000 621/125000 -1219/500000 10739/1000000 6479/1000000 1457/250000 -6407/1000000 -1559/500000 -3337/1000000 -4987/500000 -949/200000 51/25000 150251/1000000 -1217/1000000 -1903/200000 -817/500000 3027/500000
-15183/1000000 613/500000 8811/1000000 4367/500000 9107/1000000 -257/200000 -167/200000 -979/125000 -1689/500000 -2557/1000000 87/15625 107/500000 -309/250000 321/125000 1167/200000 8173/1000000 -7759/1000000 113/500000 4239/1000000 -6387/1000000 -237/500000 -121/200000 -27/500000 2681/500000 -213/100000 7077/1000000 21/500000 5023/1000000 891/500000 243/20000 4787/1000000 1951/250000 -877/100000 -2889/250000 -1367/1000000 -1147/200000 -101/200000 -459/1000000 -1217/1000000 144774/1000000 -3713/1000000 -3557/500000 4781/1000000
-5109/1000000 -1429/200000 11821/1000000 2067/500000 -2047/125000 -483/125000 -1609/200000 1721/500000 37/31250 741/250000 647/200000 1599/1000000 -2349/500000 -627/500000 3649/1000000 2531/500000 1601/1000000 81/31250 223/31250 -17/20000 -427/62500 -3601/1000000 359/250000 -2453/1000000 393/125000 5903/1000000 -1103/200000 -4939/1000000 491/100000 323/100000 43/8000 357/1000000 -1793/500000 -2317/1000000 -229/250000 -12311/1000000 -8657/1000000 -1173/1000000 -1903/200000 -3713/1000000 144276/1000000 -309/62500 119/200000
689/125000 -673/125000 15203/1000000 -239/20000 1141/125000 -9891/1000000 -581/125000 -389/1000000 2807/1000000 -3533/1000000 -337/250000 1813/500000 1117/1000000 5089/1000000 3401/1000000 3659/1000000 2517/1000000 141/100000 7657/1000000 -3177/500000 -497/1000000 297/200000 383/1000000 -101/31250 1697/250000 2611/500000 99/40000 737/1000000 3253/500000 12701/1000000 2547/1000000 1559/200000 -12773/1000000 -469/62500 -683/500000 -3823/1000000 -163/500000 1669/1000000 -817/500000 -3557/500000 -309/62500 145213/1000000 3459/1000000
-3869/1000000 -57/500000 2703/500000 8609/1000000 12639/1000000 -1031/100000 -3517/500000 -8353/1000000 -5251/1000000 447/200000 3169/500000 2661/500000 -743/200000 9959/1000000 8769/1000000 3493/1000000 727/500000 247/200000 9697/1000000 -1657/1000000 47/250000 -1541/500000 1219/100000 1607/250000 413/62500 519/31250 361/200000 8957/1000000 4569/500000 13521/500000 2127/200000 1429/125000 269/200000 727/200000 173/125000 363/250000 3939/500000 399/50000 3027/500000 4781/1000000 119/200000 3459/1000000 166351/1000000


--- Term 10 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 64
Matrix dimension : 20

Flags :
F1  : {234}
F2  : {234, 125}
F3  : {234, 135}
F4  : {234, 125, 135}
F5  : {234, 235}
F6  : {234, 125, 235}
F7  : {234, 135, 235}
F8  : {234, 125, 135, 235}
F9  : {234, 145}
F10 : {234, 125, 145}
F11 : {234, 135, 145}
F12 : {234, 125, 135, 145}
F13 : {234, 235, 145}
F14 : {234, 125, 235, 145}
F15 : {234, 135, 235, 145}
F16 : {234, 125, 135, 235, 145}
F17 : {234, 245}
F18 : {234, 125, 245}
F19 : {234, 135, 245}
F20 : {234, 125, 135, 245}
F21 : {234, 235, 245}
F22 : {234, 125, 235, 245}
F23 : {234, 135, 235, 245}
F24 : {234, 125, 135, 235, 245}
F25 : {234, 145, 245}
F26 : {234, 125, 145, 245}
F27 : {234, 135, 145, 245}
F28 : {234, 125, 135, 145, 245}
F29 : {234, 235, 145, 245}
F30 : {234, 125, 235, 145, 245}
F31 : {234, 135, 235, 145, 245}
F32 : {234, 125, 135, 235, 145, 245}
F33 : {234, 345}
F34 : {234, 125, 345}
F35 : {234, 135, 345}
F36 : {234, 125, 135, 345}
F37 : {234, 235, 345}
F38 : {234, 125, 235, 345}
F39 : {234, 135, 235, 345}
F40 : {234, 125, 135, 235, 345}
F41 : {234, 145, 345}
F42 : {234, 125, 145, 345}
F43 : {234, 135, 145, 345}
F44 : {234, 125, 135, 145, 345}
F45 : {234, 235, 145, 345}
F46 : {234, 125, 235, 145, 345}
F47 : {234, 135, 235, 145, 345}
F48 : {234, 125, 135, 235, 145, 345}
F49 : {234, 245, 345}
F50 : {234, 125, 245, 345}
F51 : {234, 135, 245, 345}
F52 : {234, 125, 135, 245, 345}
F53 : {234, 235, 245, 345}
F54 : {234, 125, 235, 245, 345}
F55 : {234, 135, 235, 245, 345}
F56 : {234, 125, 135, 235, 245, 345}
F57 : {234, 145, 245, 345}
F58 : {234, 125, 145, 245, 345}
F59 : {234, 135, 145, 245, 345}
F60 : {234, 125, 135, 145, 245, 345}
F61 : {234, 235, 145, 245, 345}
F62 : {234, 125, 235, 145, 245, 345}
F63 : {234, 135, 235, 145, 245, 345}
F64 : {234, 125, 135, 235, 145, 245, 345}

Basis :
B1  : (1/1)(F1)
B2  : (1/1)(F2)+(1/1)(F3)+(1/1)(F9)
B3  : (1/1)(F4)+(1/1)(F10)+(1/1)(F11)
B4  : (1/1)(F5)+(1/1)(F17)+(1/1)(F33)
B5  : (1/1)(F6)+(1/1)(F7)+(1/1)(F18)+(1/1)(F25)+(1/1)(F35)+(1/1)(F41)
B6  : (1/1)(F8)+(1/1)(F26)+(1/1)(F43)
B7  : (1/1)(F12)
B8  : (1/1)(F13)+(1/1)(F19)+(1/1)(F34)
B9  : (1/1)(F14)+(1/1)(F15)+(1/1)(F20)+(1/1)(F27)+(1/1)(F36)+(1/1)(F42)
B10 : (1/1)(F16)+(1/1)(F28)+(1/1)(F44)
B11 : (1/1)(F21)+(1/1)(F37)+(1/1)(F49)
B12 : (1/1)(F22)+(1/1)(F39)+(1/1)(F57)
B13 : (1/1)(F23)+(1/1)(F29)+(1/1)(F38)+(1/1)(F45)+(1/1)(F50)+(1/1)(F51)
B14 : (1/1)(F24)+(1/1)(F30)+(1/1)(F40)+(1/1)(F47)+(1/1)(F58)+(1/1)(F59)
B15 : (1/1)(F31)+(1/1)(F46)+(1/1)(F52)
B16 : (1/1)(F32)+(1/1)(F48)+(1/1)(F60)
B17 : (1/1)(F53)
B18 : (1/1)(F54)+(1/1)(F55)+(1/1)(F61)
B19 : (1/1)(F56)+(1/1)(F62)+(1/1)(F63)
B20 : (1/1)(F64)

Matrix :
481160/1000000 389789/1000000 5463/100000 61819/250000 5183/31250 8041/125000 -323073/1000000 18933/62500 5261/125000 -32199/100000 22847/125000 2531/20000 122429/1000000 -17403/100000 -94527/250000 -5349/10000 3419/31250 -145033/500000 -5554/15625 -59279/1000000
389789/1000000 900213/1000000 46577/250000 513557/1000000 271837/500000 172971/500000 -179953/1000000 148289/250000 -151281/1000000 -943291/1000000 32089/100000 27123/250000 426837/1000000 -469623/1000000 -437563/500000 -785861/500000 8187/25000 -191787/1000000 -14133/25000 -102503/250000
5463/100000 46577/250000 405355/1000000 -13679/1000000 59293/1000000 154049/500000 178609/250000 285897/1000000 44819/125000 361281/1000000 -504717/1000000 -546441/1000000 -14129/50000 -21627/250000 -437179/1000000 -127317/1000000 -423349/500000 -235207/250000 -481597/1000000 -6613/250000
61819/250000 513557/1000000 -13679/1000000 619353/1000000 366063/1000000 143661/1000000 -142823/500000 38767/125000 -393673/1000000 -819409/1000000 152969/250000 72421/250000 227831/500000 -143537/500000 -311553/500000 -110789/100000 195047/500000 102317/250000 -154623/1000000 -73477/200000
5183/31250 271837/500000 59293/1000000 366063/1000000 485484/1000000 120621/500000 -272299/1000000 12897/50000 -147089/500000 -933683/1000000 423273/1000000 31041/125000 4867/10000 -62931/200000 -8439/15625 -49189/40000 669269/1000000 304037/1000000 -238547/1000000 -205261/500000
8041/125000 172971/500000 154049/500000 143661/1000000 120621/500000 467932/1000000 503077/1000000 40859/200000 103161/1000000 -183347/1000000 -67073/500000 -138619/500000 18417/500000 -132371/1000000 -322273/500000 -129491/200000 -26691/100000 -31229/62500 -415291/1000000 -151263/500000
-323073/1000000 -179953/1000000 178609/250000 -142823/500000 -272299/1000000 503077/1000000 2487260/1000000 205831/500000 938793/1000000 934069/500000 -1479597/1000000 -824249/500000 -144449/125000 74687/500000 -618601/1000000 923121/1000000 -1498333/500000 -1092913/500000 -180683/250000 158189/500000
18933/62500 148289/250000 285897/1000000 38767/125000 12897/50000 40859/200000 205831/500000 858733/1000000 31827/125000 77013/1000000 -261429/1000000 -86179/200000 -73659/500000 -225311/500000 -614171/1000000 -368551/500000 -453873/500000 -484809/500000 -715067/1000000 10493/1000000
5261/125000 -151281/1000000 44819/125000 -393673/1000000 -147089/500000 103161/1000000 938793/1000000 31827/125000 841983/1000000 624667/500000 -1048281/1000000 -415833/500000 -814019/1000000 13271/125000 -2081/1000000 35901/40000 -311901/200000 -828719/500000 -55591/100000 58091/125000
-32199/100000 -943291/1000000 361281/1000000 -819409/1000000 -933683/1000000 -183347/1000000 934069/500000 77013/1000000 624667/500000 2932861/1000000 -89647/50000 -378983/250000 -1676293/1000000 488607/1000000 624719/1000000 1341091/500000 -806029/250000 -277623/125000 -136613/500000 533407/500000
22847/125000 32089/100000 -504717/1000000 152969/250000 423273/1000000 -67073/500000 -1479597/1000000 -261429/1000000 -1048281/1000000 -89647/50000 1615081/1000000 1263737/1000000 1121363/1000000 -71947/500000 -18581/100000 -662477/500000 68903/31250 500693/250000 144459/250000 -590131/1000000
2531/20000 27123/250000 -546441/1000000 72421/250000 31041/125000 -138619/500000 -824249/500000 -86179/200000 -415833/500000 -378983/250000 1263737/1000000 1358711/1000000 478397/500000 -21813/1000000 50021/200000 -32227/40000 2310163/1000000 1848441/1000000 647219/1000000 -22931/62500
122429/1000000 426837/1000000 -14129/50000 227831/500000 4867/10000 18417/500000 -144449/125000 -73659/500000 -814019/1000000 -1676293/1000000 1121363/1000000 478397/500000 1036874/1000000 -120911/500000 -233081/1000000 -358327/250000 492011/250000 19077/12500 162143/500000 -302453/500000
-17403/100000 -469623/1000000 -21627/250000 -143537/500000 -62931/200000 -132371/1000000 74687/500000 -225311/500000 13271/125000 488607/1000000 -71947/500000 -21813/1000000 -120911/500000 413232/1000000 336109/1000000 897021/1000000 -115867/1000000 55003/1000000 156799/500000 51139/250000
-94527/250000 -437563/500000 -437179/1000000 -311553/500000 -8439/15625 -322273/500000 -618601/1000000 -614171/1000000 -2081/1000000 624719/1000000 -18581/100000 50021/200000 -233081/1000000 336109/1000000 1464912/1000000 765683/500000 403241/1000000 17877/25000 784021/1000000 510357/1000000
-5349/10000 -785861/500000 -127317/1000000 -110789/100000 -49189/40000 -129491/200000 923121/1000000 -368551/500000 35901/40000 1341091/500000 -662477/500000 -32227/40000 -358327/250000 897021/1000000 765683/500000 3541185/1000000 -970849/500000 -235957/250000 116113/200000 1189773/1000000
3419/31250 8187/25000 -423349/500000 195047/500000 669269/1000000 -26691/100000 -1498333/500000 -453873/500000 -311901/200000 -806029/250000 68903/31250 2310163/1000000 492011/250000 -115867/1000000 403241/1000000 -970849/500000 4849959/1000000 3476791/1000000 8893/8000 -474099/500000
-145033/500000 -191787/1000000 -235207/250000 102317/250000 304037/1000000 -31229/62500 -1092913/500000 -484809/500000 -828719/500000 -277623/125000 500693/250000 1848441/1000000 19077/12500 55003/1000000 17877/25000 -235957/250000 3476791/1000000 3763528/1000000 1548829/1000000 -692961/1000000
-5554/15625 -14133/25000 -481597/1000000 -154623/1000000 -238547/1000000 -415291/1000000 -180683/250000 -715067/1000000 -55591/100000 -136613/500000 144459/250000 647219/1000000 162143/500000 156799/500000 784021/1000000 116113/200000 8893/8000 1548829/1000000 1060068/1000000 6221/1000000
-59279/1000000 -102503/250000 -6613/250000 -73477/200000 -205261/500000 -151263/500000 158189/500000 10493/1000000 58091/125000 533407/500000 -590131/1000000 -22931/62500 -302453/500000 51139/250000 510357/1000000 1189773/1000000 -474099/500000 -692961/1000000 6221/1000000 730128/1000000


--- Term 11 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 60
Matrix dimension : 44

Flags :
F1  : {234, 125}
F2  : {234, 135}
F3  : {234, 125, 135}
F4  : {234, 235}
F5  : {234, 125, 235}
F6  : {234, 135, 235}
F7  : {234, 125, 135, 235}
F8  : {234, 145}
F9  : {234, 125, 145}
F10 : {234, 135, 145}
F11 : {234, 235, 145}
F12 : {234, 125, 235, 145}
F13 : {234, 135, 235, 145}
F14 : {234, 125, 135, 235, 145}
F15 : {234, 245}
F16 : {234, 125, 245}
F17 : {234, 135, 245}
F18 : {234, 125, 135, 245}
F19 : {234, 235, 245}
F20 : {234, 125, 235, 245}
F21 : {234, 135, 235, 245}
F22 : {234, 125, 135, 235, 245}
F23 : {234, 145, 245}
F24 : {234, 125, 145, 245}
F25 : {234, 135, 145, 245}
F26 : {234, 125, 135, 145, 245}
F27 : {234, 235, 145, 245}
F28 : {234, 125, 235, 145, 245}
F29 : {234, 135, 235, 145, 245}
F30 : {234, 125, 135, 235, 145, 245}
F31 : {234, 345}
F32 : {234, 125, 345}
F33 : {234, 135, 345}
F34 : {234, 125, 135, 345}
F35 : {234, 235, 345}
F36 : {234, 125, 235, 345}
F37 : {234, 135, 235, 345}
F38 : {234, 125, 135, 235, 345}
F39 : {234, 145, 345}
F40 : {234, 125, 145, 345}
F41 : {234, 135, 145, 345}
F42 : {234, 125, 135, 145, 345}
F43 : {234, 235, 145, 345}
F44 : {234, 125, 235, 145, 345}
F45 : {234, 135, 235, 145, 345}
F46 : {234, 125, 135, 235, 145, 345}
F47 : {234, 245, 345}
F48 : {234, 125, 245, 345}
F49 : {234, 135, 245, 345}
F50 : {234, 125, 135, 245, 345}
F51 : {234, 125, 235, 245, 345}
F52 : {234, 135, 235, 245, 345}
F53 : {234, 125, 135, 235, 245, 345}
F54 : {234, 145, 245, 345}
F55 : {234, 125, 145, 245, 345}
F56 : {234, 135, 145, 245, 345}
F57 : {234, 125, 135, 145, 245, 345}
F58 : {234, 235, 145, 245, 345}
F59 : {234, 125, 235, 145, 245, 345}
F60 : {234, 135, 235, 145, 245, 345}

Basis :
B1  : (-1/1)(F1)+(1/1)(F2)
B2  : (-1/1)(F1)+(1/1)(F8)
B3  : (-1/1)(F3)+(1/1)(F9)
B4  : (-1/1)(F3)+(1/1)(F10)
B5  : (-1/1)(F4)+(1/1)(F15)
B6  : (-1/1)(F4)+(1/1)(F31)
B7  : (-1/1)(F5)+(1/1)(F6)
B8  : (-1/1)(F5)+(1/1)(F16)
B9  : (-1/1)(F5)+(1/1)(F23)
B10 : (-1/1)(F5)+(1/1)(F33)
B11 : (-1/1)(F5)+(1/1)(F39)
B12 : (-1/1)(F7)+(1/1)(F24)
B13 : (-1/1)(F7)+(1/1)(F41)
B14 : (-1/1)(F11)+(1/1)(F17)
B15 : (-1/1)(F11)+(1/1)(F32)
B16 : (-1/1)(F12)+(1/1)(F13)
B17 : (-1/1)(F12)+(1/1)(F18)
B18 : (-1/1)(F12)+(1/1)(F25)
B19 : (-1/1)(F12)+(1/1)(F34)
B20 : (-1/1)(F12)+(1/1)(F40)
B21 : (-1/1)(F14)+(1/1)(F26)
B22 : (-1/1)(F14)+(1/1)(F42)
B23 : (-1/1)(F19)+(1/1)(F35)
B24 : (-1/1)(F19)+(1/1)(F47)
B25 : (-1/1)(F20)+(1/1)(F37)
B26 : (-1/1)(F20)+(1/1)(F54)
B27 : (-1/1)(F21)+(1/1)(F27)
B28 : (-1/1)(F21)+(1/1)(F36)
B29 : (-1/1)(F21)+(1/1)(F43)
B30 : (-1/1)(F21)+(1/1)(F48)
B31 : (-1/1)(F21)+(1/1)(F49)
B32 : (-1/1)(F22)+(1/1)(F28)
B33 : (-1/1)(F22)+(1/1)(F38)
B34 : (-1/1)(F22)+(1/1)(F45)
B35 : (-1/1)(F22)+(1/1)(F55)
B36 : (-1/1)(F22)+(1/1)(F56)
B37 : (-1/1)(F29)+(1/1)(F44)
B38 : (-1/1)(F29)+(1/1)(F50)
B39 : (-1/1)(F30)+(1/1)(F46)
B40 : (-1/1)(F30)+(1/1)(F57)
B41 : (-1/1)(F51)+(1/1)(F52)
B42 : (-1/1)(F51)+(1/1)(F58)
B43 : (-1/1)(F53)+(1/1)(F59)
B44 : (-1/1)(F53)+(1/1)(F60)

Matrix :
276081/1000000 17389/100000 22691/1000000 743/25000 -2679/1000000 -15347/125000 28311/500000 -6961/200000 -429/50000 -7287/500000 3111/1000000 -7349/250000 -24963/1000000 -209/62500 -4313/100000 -6529/500000 4829/62500 -102279/500000 -52051/1000000 -140339/1000000 2187/250000 -323089/1000000 -30853/200000 -118597/1000000 319/62500 -4547/1000000 -2891/500000 -21893/500000 -32331/1000000 -37403/500000 -22173/250000 973/50000 -981/100000 -3413/250000 -54393/500000 -16337/200000 -121723/1000000 -90809/1000000 -148453/1000000 -367/3125 -115373/1000000 -142819/1000000 -13147/1000000 2219/1000000
17389/100000 816252/1000000 375033/1000000 21997/40000 185937/1000000 -1781/500000 281/250000 -20527/500000 3953/31250 16231/200000 187777/1000000 43109/1000000 43279/200000 -1741/4000 -27883/200000 471/2000 -270761/1000000 -186311/500000 -166743/500000 -193439/1000000 13659/1000000 -122369/250000 -47537/250000 296069/1000000 9333/200000 242399/1000000 5243/31250 174003/1000000 125793/500000 1879/500000 2131/250000 75717/500000 -46413/1000000 26219/100000 -6163/1000000 42953/1000000 -52337/250000 -249369/1000000 -4457/15625 -13461/200000 -41267/125000 -93531/1000000 -253961/1000000 -29291/200000
22691/1000000 375033/1000000 419100/1000000 308759/1000000 77499/500000 -64987/1000000 7161/500000 -44913/500000 21451/500000 -3309/50000 -11303/1000000 21057/1000000 27689/1000000 -35391/100000 -302517/1000000 16141/62500 -2941/15625 -424609/1000000 -198339/500000 -329931/1000000 -1441/25000 -404741/1000000 -249069/1000000 188063/1000000 367/25000 165523/1000000 84371/500000 -31191/500000 40559/500000 -35277/200000 -99479/500000 43459/200000 -20591/500000 94517/1000000 -2989/20000 -93971/500000 -14899/100000 -3523/25000 -17803/100000 16867/500000 -75059/500000 14221/200000 -222039/1000000 -75447/500000
743/25000 21997/40000 308759/1000000 818418/1000000 49887/200000 255693/1000000 -65657/1000000 -407/40000 152343/1000000 171807/1000000 240867/1000000 50289/1000000 177079/500000 -137441/250000 -134203/1000000 168771/500000 -96803/200000 -5809/200000 -375783/1000000 -4899/1000000 101797/1000000 -899/40000 4857/62500 724203/1000000 11843/125000 11571/31250 99541/500000 333771/1000000 81723/200000 63521/500000 27063/125000 13133/100000 -35033/1000000 79259/200000 75133/500000 114599/500000 -140337/1000000 -2168/15625 -169153/1000000 48717/250000 -252321/1000000 11043/62500 -146243/500000 -220279/1000000
-2679/1000000 185937/1000000 77499/500000 49887/200000 225498/1000000 71953/1000000 -24517/1000000 -2327/500000 12857/250000 251/5000 28217/500000 6081/250000 53381/500000 -223409/1000000 -32687/500000 54227/500000 -19757/100000 -999/25000 -185127/1000000 3713/500000 34737/500000 -3903/250000 -422/15625 3823/15625 20157/1000000 124049/1000000 93819/1000000 2777/25000 133861/1000000 947/25000 26181/500000 34133/500000 -19891/1000000 30739/250000 48623/1000000 60653/1000000 -31341/500000 -30157/1000000 -5079/62500 19829/250000 -14017/125000 103/1000 -15597/100000 -47791/500000
-15347/125000 -1781/500000 -64987/1000000 255693/1000000 71953/1000000 579644/1000000 -4459/25000 3047/25000 5373/50000 74099/250000 254659/1000000 24721/500000 375059/1000000 -194939/1000000 37409/100000 -11081/1000000 -416987/1000000 643173/1000000 232409/1000000 333299/500000 216977/1000000 391969/500000 3339/10000 264087/500000 -2409/1000000 141131/1000000 1663/200000 546203/1000000 184831/500000 480479/1000000 593441/1000000 -21227/125000 89531/1000000 347497/1000000 526161/1000000 117531/200000 9521/62500 161059/1000000 1351/20000 229853/1000000 -3199/200000 56881/250000 -45237/1000000 -26539/500000
28311/500000 281/250000 7161/500000 -65657/1000000 -24517/1000000 -4459/25000 256956/1000000 -53/250000 -18461/250000 -68583/500000 -4337/100000 -23967/1000000 -145043/1000000 44047/500000 -197753/1000000 23257/1000000 85311/500000 -233433/1000000 -130939/1000000 -2231/8000 -79919/1000000 -150443/500000 -115833/1000000 -188993/1000000 501/200000 -49687/1000000 -4253/250000 -129613/500000 -17361/125000 -196213/1000000 -253651/1000000 65789/1000000 -53221/1000000 -63247/500000 -216327/1000000 -120719/500000 -70933/1000000 -33243/500000 -683/31250 -19533/250000 1951/125000 -4063/62500 -2237/1000000 611/50000
-6961/200000 -20527/500000 -44913/500000 -407/40000 -2327/500000 3047/25000 -53/250000 293626/1000000 31947/1000000 73303/1000000 181829/1000000 27349/1000000 92277/1000000 61817/1000000 86071/500000 -93693/1000000 -7471/250000 254791/1000000 146621/1000000 65443/250000 80011/1000000 16229/62500 65161/500000 44961/500000 -9007/500000 1593/1000000 -7003/100000 101583/1000000 133/2000 200313/1000000 37319/200000 -99029/1000000 -727/200000 31557/500000 7587/40000 96423/500000 11397/200000 2667/50000 20589/500000 20033/500000 77/1000000 7989/500000 22387/500000 54107/1000000
-429/50000 3953/31250 21451/500000 152343/1000000 12857/250000 5373/50000 -18461/250000 31947/1000000 203537/1000000 85993/1000000 100239/1000000 15507/500000 129219/1000000 -56769/500000 7673/100000 17653/1000000 -33091/250000 27041/250000 5957/500000 35633/250000 69001/1000000 11401/100000 64577/1000000 192543/1000000 -101/1000000 71797/1000000 32257/1000000 172989/1000000 131073/1000000 27667/200000 161837/1000000 -353/31250 1137/1000000 131427/1000000 138201/1000000 83443/500000 2789/1000000 -1537/500000 -30363/1000000 26493/500000 -39987/500000 5129/250000 -18061/500000 -4501/1000000
-7287/500000 16231/200000 -3309/50000 171807/1000000 251/5000 74099/250000 -68583/500000 73303/1000000 85993/1000000 376626/1000000 109609/500000 34559/1000000 276947/1000000 -6369/62500 86553/250000 -17341/250000 -249769/1000000 419827/1000000 221749/1000000 492801/1000000 3213/20000 58567/125000 56983/250000 170563/500000 -8521/1000000 18161/200000 -8963/500000 219831/500000 260943/1000000 9691/25000 455669/1000000 -37899/250000 54131/1000000 250913/1000000 371761/1000000 452763/1000000 19717/250000 18887/250000 11669/1000000 1337/12500 -90513/1000000 21481/500000 -611/25000 24349/1000000
3111/1000000 187777/1000000 -11303/1000000 240867/1000000 28217/500000 254659/1000000 -4337/100000 181829/1000000 100239/1000000 109609/500000 502233/1000000 4857/100000 7143/25000 -137787/1000000 246719/1000000 -99/4000 -231391/1000000 329191/1000000 1407/10000 203771/500000 143787/1000000 70307/200000 188861/1000000 347369/1000000 -641/125000 1782/15625 -26939/1000000 65929/200000 68537/250000 349421/1000000 37081/100000 -115851/1000000 1453/500000 269291/1000000 338811/1000000 396463/1000000 3443/100000 20839/1000000 -21579/1000000 95651/1000000 -58699/500000 31989/1000000 -13453/500000 40871/1000000
-7349/250000 43109/1000000 21057/1000000 50289/1000000 6081/250000 24721/500000 -23967/1000000 27349/1000000 15507/500000 34559/1000000 4857/100000 109951/1000000 2883/100000 -55563/1000000 36893/1000000 887/1000000 -5343/100000 60197/1000000 3897/1000000 70771/1000000 25457/1000000 66633/1000000 5457/250000 83201/1000000 -15363/1000000 17243/500000 10077/500000 16823/250000 1711/31250 66843/1000000 31077/500000 -2547/250000 -2019/100000 3863/125000 3539/50000 81681/1000000 18667/1000000 499/1000000 -2297/500000 2959/100000 -20387/500000 1471/50000 -16137/1000000 -3331/1000000
-24963/1000000 43279/200000 27689/1000000 177079/500000 53381/500000 375059/1000000 -145043/1000000 92277/1000000 129219/1000000 276947/1000000 7143/25000 2883/100000 466824/1000000 -263367/1000000 288151/1000000 24157/1000000 -38953/100000 208869/500000 7089/50000 255377/500000 183661/1000000 487533/1000000 241699/1000000 519533/1000000 22001/1000000 19519/100000 20003/500000 62929/125000 379617/1000000 405999/1000000 63057/125000 -121121/1000000 68011/1000000 180057/500000 111591/250000 515479/1000000 51689/1000000 4219/100000 -1219/40000 78551/500000 -23947/200000 126439/1000000 -86113/1000000 -21693/500000
-209/62500 -1741/4000 -35391/100000 -137441/250000 -223409/1000000 -194939/1000000 44047/500000 61817/1000000 -56769/500000 -6369/62500 -137787/1000000 -55563/1000000 -263367/1000000 675548/1000000 9121/100000 -140173/500000 452549/1000000 115091/1000000 61321/200000 -1821/125000 -85083/1000000 32383/1000000 28333/1000000 -130741/250000 -43037/1000000 -27249/100000 -26731/125000 -17121/50000 -47173/125000 -16871/250000 -50603/500000 -36169/250000 -4899/500000 -42551/125000 -120889/1000000 -136359/1000000 85807/1000000 9829/100000 17341/100000 -7991/50000 231899/1000000 -85909/500000 270887/1000000 2904/15625
-4313/100000 -27883/200000 -302517/1000000 -134203/1000000 -32687/500000 37409/100000 -197753/1000000 86071/500000 7673/100000 86553/250000 246719/1000000 36893/1000000 288151/1000000 9121/100000 945065/1000000 -326299/1000000 -4699/25000 47487/62500 335981/500000 184831/200000 28779/125000 6707/8000 131/320 128183/500000 -57439/1000000 -39721/1000000 -44137/250000 36791/50000 132741/500000 727917/1000000 771111/1000000 -379447/1000000 136921/1000000 2399/10000 625759/1000000 180023/250000 47143/200000 223817/1000000 108603/1000000 64163/1000000 -79561/1000000 -118361/1000000 147043/1000000 166819/1000000
-6529/500000 471/2000 16141/62500 168771/500000 54227/500000 -11081/1000000 23257/1000000 -93693/1000000 17653/1000000 -17341/250000 -99/4000 887/1000000 24157/1000000 -140173/500000 -326299/1000000 371051/1000000 -186771/1000000 -80181/250000 -380721/1000000 -71041/200000 -9909/125000 -133177/500000 -24763/250000 54193/250000 42043/1000000 149937/1000000 36717/250000 -85053/1000000 43669/500000 -203457/1000000 -23193/125000 5827/31250 -7099/200000 87311/1000000 -170257/1000000 -181777/1000000 -13609/125000 -2071/20000 -89979/1000000 8809/125000 -62979/1000000 32301/250000 -18309/100000 -5347/31250
4829/62500 -270761/1000000 -2941/15625 -96803/200000 -19757/100000 -416987/1000000 85311/500000 -7471/250000 -33091/250000 -249769/1000000 -231391/1000000 -5343/100000 -38953/100000 452549/1000000 -4699/25000 -186771/1000000 626251/1000000 -302529/1000000 -193/1000000 -223227/500000 -172277/1000000 -92193/200000 -89033/500000 -335297/500000 -5387/250000 -30979/125000 -25351/200000 -274723/500000 -22157/50000 -89427/250000 -225593/500000 883/31250 -18103/250000 -215263/500000 -97601/250000 -450607/1000000 -4669/200000 -12313/250000 2601/40000 -233283/1000000 87929/500000 -53889/250000 3337/15625 135151/1000000
-102279/500000 -186311/500000 -424609/1000000 -5809/200000 -999/25000 643173/1000000 -233433/1000000 254791/1000000 27041/250000 419827/1000000 329191/1000000 60197/1000000 208869/500000 115091/1000000 47487/62500 -80181/250000 -302529/1000000 1282261/1000000 83071/125000 57311/50000 325667/1000000 673023/500000 324333/500000 240989/500000 -23091/500000 4851/1000000 -30777/200000 713623/1000000 87951/250000 156037/200000 92377/100000 -80777/200000 29199/250000 307931/1000000 160077/200000 906729/1000000 341651/1000000 163389/500000 7887/31250 250377/1000000 104119/1000000 173427/1000000 37073/200000 59747/500000
-52051/1000000 -166743/500000 -198339/500000 -375783/1000000 -185127/1000000 232409/1000000 -130939/1000000 146621/1000000 5957/500000 221749/1000000 1407/10000 3897/1000000 7089/50000 61321/200000 335981/500000 -380721/1000000 -193/1000000 83071/125000 815293/1000000 31127/40000 119919/1000000 375053/500000 71593/200000 -4413/62500 -71797/1000000 -155837/1000000 -109487/500000 430983/1000000 39523/500000 62947/125000 270787/500000 -364937/1000000 140741/1000000 83791/1000000 234421/500000 105403/200000 2553/10000 104727/500000 179411/1000000 -3499/500000 9701/125000 -143397/1000000 259757/1000000 23753/100000
-140339/1000000 -193439/1000000 -329931/1000000 -4899/1000000 3713/500000 333299/500000 -2231/8000 65443/250000 35633/250000 492801/1000000 203771/500000 70771/1000000 255377/500000 -1821/125000 184831/200000 -71041/200000 -223227/500000 57311/50000 31127/40000 1401766/1000000 374087/1000000 1333059/1000000 572031/1000000 66979/125000 -59183/1000000 18809/500000 -145779/1000000 926399/1000000 11531/25000 924209/1000000 1040033/1000000 -111427/250000 87017/500000 437117/1000000 183991/200000 51613/50000 77343/250000 77631/250000 40289/250000 223117/1000000 -11259/250000 43617/500000 2927/25000 155277/1000000
2187/250000 13659/1000000 -1441/25000 101797/1000000 34737/500000 216977/1000000 -79919/1000000 80011/1000000 69001/1000000 3213/20000 143787/1000000 25457/1000000 183661/1000000 -85083/1000000 28779/125000 -9909/125000 -172277/1000000 325667/1000000 119919/1000000 374087/1000000 245727/1000000 8073/25000 132971/1000000 240353/1000000 -551/50000 57853/1000000 487/125000 72079/250000 17233/100000 281299/1000000 157293/500000 -87699/1000000 18369/500000 87121/500000 272747/1000000 305779/1000000 261/5000 583/8000 -79/1000000 42657/500000 -43679/500000 35223/500000 -22093/1000000 623/200000
-323089/1000000 -122369/250000 -404741/1000000 -899/40000 -3903/250000 391969/500000 -150443/500000 16229/62500 11401/100000 58567/125000 70307/200000 66633/1000000 487533/1000000 32383/1000000 6707/8000 -133177/500000 -92193/200000 673023/500000 375053/500000 1333059/1000000 8073/25000 1708888/1000000 719681/1000000 620903/1000000 -11741/250000 663/15625 -137737/1000000 855421/1000000 452883/1000000 879317/1000000 1047959/1000000 -430629/1000000 164427/1000000 400197/1000000 455987/500000 1009493/1000000 40797/100000 201807/500000 60483/200000 21989/62500 162011/1000000 66717/200000 74497/500000 26367/250000
-30853/200000 -47537/250000 -249069/1000000 4857/62500 -422/15625 3339/10000 -115833/1000000 65161/500000 64577/1000000 56983/250000 188861/1000000 5457/250000 241699/1000000 28333/1000000 131/320 -24763/250000 -89033/500000 324333/500000 71593/200000 572031/1000000 132971/1000000 719681/1000000 582645/1000000 172079/500000 12833/1000000 4311/100000 -17389/200000 104777/250000 113091/500000 412091/1000000 251057/500000 -21723/100000 55433/1000000 192651/1000000 401663/1000000 122163/250000 34667/250000 34337/250000 21041/125000 80339/500000 -7731/1000000 50047/1000000 89699/1000000 2931/50000
-118597/1000000 296069/1000000 188063/1000000 724203/1000000 3823/15625 264087/500000 -188993/1000000 44961/500000 192543/1000000 170563/500000 347369/1000000 83201/1000000 519533/1000000 -130741/250000 128183/500000 54193/250000 -335297/500000 240989/500000 -4413/62500 66979/125000 240353/1000000 620903/1000000 172079/500000 1112099/1000000 29631/500000 184619/500000 136813/1000000 682269/1000000 280159/500000 62149/125000 628839/1000000 -38281/1000000 15389/500000 265913/500000 505747/1000000 610893/1000000 17899/1000000 421/200000 -44903/1000000 345323/1000000 -60497/250000 224601/1000000 -232189/1000000 -40261/250000
319/62500 9333/200000 367/25000 11843/125000 20157/1000000 -2409/1000000 501/200000 -9007/500000 -101/1000000 -8521/1000000 -641/125000 -15363/1000000 22001/1000000 -43037/1000000 -57439/1000000 42043/1000000 -5387/250000 -23091/500000 -71797/1000000 -59183/1000000 -551/50000 -11741/250000 12833/1000000 29631/500000 166632/1000000 1249/40000 21191/1000000 -7301/500000 3/200 -187/5000 -5013/250000 32811/1000000 -5491/1000000 3073/250000 -13537/500000 -29499/1000000 -50361/1000000 -16517/500000 -1303/40000 6123/1000000 -2043/250000 2901/200000 -26717/1000000 -8709/250000
-4547/1000000 242399/1000000 165523/1000000 11571/31250 124049/1000000 141131/1000000 -49687/1000000 1593/1000000 71797/1000000 18161/200000 1782/15625 17243/500000 19519/100000 -27249/100000 -39721/1000000 149937/1000000 -30979/125000 4851/1000000 -155837/1000000 18809/500000 57853/1000000 663/15625 4311/100000 184619/500000 1249/40000 322550/1000000 6469/62500 35439/200000 26159/125000 80613/1000000 62581/500000 2729/50000 -3437/500000 95681/500000 103071/1000000 128039/1000000 -58273/1000000 -73189/1000000 -1291/15625 21577/250000 -119643/1000000 108339/1000000 -142631/1000000 -107697/1000000
-2891/500000 5243/31250 84371/500000 99541/500000 93819/1000000 1663/200000 -4253/250000 -7003/100000 32257/1000000 -8963/500000 -26939/1000000 10077/500000 20003/500000 -26731/125000 -44137/250000 36717/250000 -25351/200000 -30777/200000 -109487/500000 -145779/1000000 487/125000 -137737/1000000 -17389/200000 136813/1000000 21191/1000000 6469/62500 265179/1000000 4911/200000 37329/500000 -129587/1000000 -40633/500000 53509/500000 -14649/500000 58311/1000000 -53251/1000000 -15693/250000 -58283/1000000 -65239/1000000 -77471/1000000 48691/1000000 -8367/125000 95797/1000000 -119747/1000000 -10177/100000
-21893/500000 174003/1000000 -31191/500000 333771/1000000 2777/25000 546203/1000000 -129613/500000 101583/1000000 172989/1000000 219831/500000 65929/200000 16823/250000 62929/125000 -17121/50000 36791/50000 -85053/1000000 -274723/500000 713623/1000000 430983/1000000 926399/1000000 72079/250000 855421/1000000 104777/250000 682269/1000000 -7301/500000 35439/200000 4911/200000 1160106/1000000 269699/500000 94461/125000 54081/62500 -275127/1000000 26427/200000 520827/1000000 694839/1000000 844217/1000000 90699/500000 29953/200000 -693/100000 206333/1000000 -124763/500000 17579/500000 -257/4000 5591/500000
-32331/1000000 125793/500000 40559/500000 81723/200000 133861/1000000 184831/500000 -17361/125000 133/2000 131073/1000000 260943/1000000 68537/250000 1711/31250 379617/1000000 -47173/125000 132741/500000 43669/500000 -22157/50000 87951/250000 39523/500000 11531/25000 17233/100000 452883/1000000 113091/500000 280159/500000 3/200 26159/125000 37329/500000 269699/500000 551832/1000000 373177/1000000 41963/100000 -87363/1000000 30807/500000 392179/1000000 401411/1000000 243503/500000 13361/250000 2871/100000 -25419/500000 11367/62500 -180833/1000000 131397/1000000 -131041/1000000 -70237/1000000
-37403/500000 1879/500000 -35277/200000 63521/500000 947/25000 480479/1000000 -196213/1000000 200313/1000000 27667/200000 9691/25000 349421/1000000 66843/1000000 405999/1000000 -16871/250000 727917/1000000 -203457/1000000 -89427/250000 156037/200000 62947/125000 924209/1000000 281299/1000000 879317/1000000 412091/1000000 62149/125000 -187/5000 80613/1000000 -129587/1000000 94461/125000 373177/1000000 854446/1000000 389709/500000 -37791/125000 95373/1000000 364147/1000000 16787/25000 785599/1000000 98201/500000 48199/250000 66019/1000000 20073/125000 -122849/1000000 289/31250 10807/250000 89413/1000000
-22173/250000 2131/250000 -99479/500000 27063/125000 26181/500000 593441/1000000 -253651/1000000 37319/200000 161837/1000000 455669/1000000 37081/100000 31077/500000 63057/125000 -50603/500000 771111/1000000 -23193/125000 -225593/500000 92377/100000 270787/500000 1040033/1000000 157293/500000 1047959/1000000 251057/500000 628839/1000000 -5013/250000 62581/500000 -40633/500000 54081/62500 41963/100000 389709/500000 1064948/1000000 -16799/50000 64883/500000 453767/1000000 155969/200000 452617/500000 106417/500000 108397/500000 1383/15625 3326/15625 -20673/200000 33399/500000 8649/250000 6141/100000
973/50000 75717/500000 43459/200000 13133/100000 34133/500000 -21227/125000 65789/1000000 -99029/1000000 -353/31250 -37899/250000 -115851/1000000 -2547/250000 -121121/1000000 -36169/250000 -379447/1000000 5827/31250 883/31250 -80777/200000 -364937/1000000 -111427/250000 -87699/1000000 -430629/1000000 -21723/100000 -38281/1000000 32811/1000000 2729/50000 53509/500000 -275127/1000000 -87363/1000000 -37791/125000 -16799/50000 323968/1000000 -7187/100000 -73963/1000000 -149427/500000 -342911/1000000 -138849/1000000 -109917/1000000 -88633/1000000 -4071/200000 -1569/125000 279/8000 -3851/31250 -108367/1000000
-981/100000 -46413/1000000 -20591/500000 -35033/1000000 -19891/1000000 89531/1000000 -53221/1000000 -727/200000 1137/1000000 54131/1000000 1453/500000 -2019/100000 68011/1000000 -4899/500000 136921/1000000 -7099/200000 -18103/250000 29199/250000 140741/1000000 87017/500000 18369/500000 164427/1000000 55433/1000000 15389/500000 -5491/1000000 -3437/500000 -14649/500000 26427/200000 30807/500000 95373/1000000 64883/500000 -7187/100000 185817/1000000 1587/31250 6901/62500 100879/1000000 50317/1000000 46667/1000000 19939/1000000 17461/1000000 2933/100000 19471/1000000 2293/125000 3329/200000
-3413/250000 26219/100000 94517/1000000 79259/200000 30739/250000 347497/1000000 -63247/500000 31557/500000 131427/1000000 250913/1000000 269291/1000000 3863/125000 180057/500000 -42551/125000 2399/10000 87311/1000000 -215263/500000 307931/1000000 83791/1000000 437117/1000000 87121/500000 400197/1000000 192651/1000000 265913/500000 3073/250000 95681/500000 58311/1000000 520827/1000000 392179/1000000 364147/1000000 453767/1000000 -73963/1000000 1587/31250 503998/1000000 181307/500000 85787/200000 35887/1000000 18833/500000 -58123/1000000 160567/1000000 -165019/1000000 43867/500000 -2593/20000 -73107/1000000
-54393/500000 -6163/1000000 -2989/20000 75133/500000 48623/1000000 526161/1000000 -216327/1000000 7587/40000 138201/1000000 371761/1000000 338811/1000000 3539/50000 111591/250000 -120889/1000000 625759/1000000 -170257/1000000 -97601/250000 160077/200000 234421/500000 183991/200000 272747/1000000 455987/500000 401663/1000000 505747/1000000 -13537/500000 103071/1000000 -53251/1000000 694839/1000000 401411/1000000 16787/25000 155969/200000 -149427/500000 6901/62500 181307/500000 802464/1000000 187483/250000 190619/1000000 24407/125000 77129/1000000 18973/100000 -23919/500000 114889/1000000 4341/200000 3513/62500
-16337/200000 42953/1000000 -93971/500000 114599/500000 60653/1000000 117531/200000 -120719/500000 96423/500000 83443/500000 452763/1000000 396463/1000000 81681/1000000 515479/1000000 -136359/1000000 180023/250000 -181777/1000000 -450607/1000000 906729/1000000 105403/200000 51613/50000 305779/1000000 1009493/1000000 122163/250000 610893/1000000 -29499/1000000 128039/1000000 -15693/250000 844217/1000000 243503/500000 785599/1000000 452617/500000 -342911/1000000 100879/1000000 85787/200000 187483/250000 1010513/1000000 216207/1000000 50179/250000 74411/1000000 208849/1000000 -130319/1000000 18993/250000 693/25000 56457/1000000
-121723/1000000 -52337/250000 -14899/100000 -140337/1000000 -31341/500000 9521/62500 -70933/1000000 11397/200000 2789/1000000 19717/250000 3443/100000 18667/1000000 51689/1000000 85807/1000000 47143/200000 -13609/125000 -4669/200000 341651/1000000 2553/10000 77343/250000 261/5000 40797/100000 34667/250000 17899/1000000 -50361/1000000 -58273/1000000 -58283/1000000 90699/500000 13361/250000 98201/500000 106417/500000 -138849/1000000 50317/1000000 35887/1000000 190619/1000000 216207/1000000 218185/1000000 21849/200000 15063/125000 7283/125000 101979/1000000 6511/125000 4301/50000 6689/100000
-90809/1000000 -249369/1000000 -3523/25000 -2168/15625 -30157/1000000 161059/1000000 -33243/500000 2667/50000 -1537/500000 18887/250000 20839/1000000 499/1000000 4219/100000 9829/100000 223817/1000000 -2071/20000 -12313/250000 163389/500000 104727/500000 77631/250000 583/8000 201807/500000 34337/250000 421/200000 -16517/500000 -73189/1000000 -65239/1000000 29953/200000 2871/100000 48199/250000 108397/500000 -109917/1000000 46667/1000000 18833/500000 24407/125000 50179/250000 21849/200000 219110/1000000 106337/1000000 37291/500000 24167/250000 1359/15625 37441/500000 13563/250000
-148453/1000000 -4457/15625 -17803/100000 -169153/1000000 -5079/62500 1351/20000 -683/31250 20589/500000 -30363/1000000 11669/1000000 -21579/1000000 -2297/500000 -1219/40000 17341/100000 108603/1000000 -89979/1000000 2601/40000 7887/31250 179411/1000000 40289/250000 -79/1000000 60483/200000 21041/125000 -44903/1000000 -1303/40000 -1291/15625 -77471/1000000 -693/100000 -25419/500000 66019/1000000 1383/15625 -88633/1000000 19939/1000000 -58123/1000000 77129/1000000 74411/1000000 15063/125000 106337/1000000 238967/1000000 26817/1000000 129607/1000000 5157/125000 54521/500000 12257/200000
-367/3125 -13461/200000 16867/500000 48717/250000 19829/250000 229853/1000000 -19533/250000 20033/500000 26493/500000 1337/12500 95651/1000000 2959/100000 78551/500000 -7991/50000 64163/1000000 8809/125000 -233283/1000000 250377/1000000 -3499/500000 223117/1000000 42657/500000 21989/62500 80339/500000 345323/1000000 6123/1000000 21577/250000 48691/1000000 206333/1000000 11367/62500 20073/125000 3326/15625 -4071/200000 17461/1000000 160567/1000000 18973/100000 208849/1000000 7283/125000 37291/500000 26817/1000000 263460/1000000 -333/62500 168851/1000000 -62827/1000000 -55049/1000000
-115373/1000000 -41267/125000 -75059/500000 -252321/1000000 -14017/125000 -3199/200000 1951/125000 77/1000000 -39987/500000 -90513/1000000 -58699/500000 -20387/500000 -23947/200000 231899/1000000 -79561/1000000 -62979/1000000 87929/500000 104119/1000000 9701/125000 -11259/250000 -43679/500000 162011/1000000 -7731/1000000 -60497/250000 -2043/250000 -119643/1000000 -8367/125000 -124763/500000 -180833/1000000 -122849/1000000 -20673/200000 -1569/125000 2933/100000 -165019/1000000 -23919/500000 -130319/1000000 101979/1000000 24167/250000 129607/1000000 -333/62500 411919/1000000 95311/1000000 58877/500000 9493/250000
-142819/1000000 -93531/1000000 14221/200000 11043/62500 103/1000 56881/250000 -4063/62500 7989/500000 5129/250000 21481/500000 31989/1000000 1471/50000 126439/1000000 -85909/500000 -118361/1000000 32301/250000 -53889/250000 173427/1000000 -143397/1000000 43617/500000 35223/500000 66717/200000 50047/1000000 224601/1000000 2901/200000 108339/1000000 95797/1000000 17579/500000 131397/1000000 289/31250 33399/500000 279/8000 19471/1000000 43867/500000 114889/1000000 18993/250000 6511/125000 1359/15625 5157/125000 168851/1000000 95311/1000000 484779/1000000 -92087/1000000 -10649/100000
-13147/1000000 -253961/1000000 -222039/1000000 -146243/500000 -15597/100000 -45237/1000000 -2237/1000000 22387/500000 -18061/500000 -611/25000 -13453/500000 -16137/1000000 -86113/1000000 270887/1000000 147043/1000000 -18309/100000 3337/15625 37073/200000 259757/1000000 2927/25000 -22093/1000000 74497/500000 89699/1000000 -232189/1000000 -26717/1000000 -142631/1000000 -119747/1000000 -257/4000 -131041/1000000 10807/250000 8649/250000 -3851/31250 2293/125000 -2593/20000 4341/200000 693/25000 4301/50000 37441/500000 54521/500000 -62827/1000000 58877/500000 -92087/1000000 291510/1000000 104853/1000000
2219/1000000 -29291/200000 -75447/500000 -220279/1000000 -47791/500000 -26539/500000 611/50000 54107/1000000 -4501/1000000 24349/1000000 40871/1000000 -3331/1000000 -21693/500000 2904/15625 166819/1000000 -5347/31250 135151/1000000 59747/500000 23753/100000 155277/1000000 623/200000 26367/250000 2931/50000 -40261/250000 -8709/250000 -107697/1000000 -10177/100000 5591/500000 -70237/1000000 89413/1000000 6141/100000 -108367/1000000 3329/200000 -73107/1000000 3513/62500 56457/1000000 6689/100000 13563/250000 12257/200000 -55049/1000000 9493/250000 -10649/100000 104853/1000000 236654/1000000


--- Term 12 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 64
Matrix dimension : 24

Flags :
F1  : {134, 234}
F2  : {134, 234, 125}
F3  : {134, 234, 135}
F4  : {134, 234, 125, 135}
F5  : {134, 234, 235}
F6  : {134, 234, 125, 235}
F7  : {134, 234, 135, 235}
F8  : {134, 234, 125, 135, 235}
F9  : {134, 234, 145}
F10 : {134, 234, 125, 145}
F11 : {134, 234, 135, 145}
F12 : {134, 234, 125, 135, 145}
F13 : {134, 234, 235, 145}
F14 : {134, 234, 125, 235, 145}
F15 : {134, 234, 135, 235, 145}
F16 : {134, 234, 125, 135, 235, 145}
F17 : {134, 234, 245}
F18 : {134, 234, 125, 245}
F19 : {134, 234, 135, 245}
F20 : {134, 234, 125, 135, 245}
F21 : {134, 234, 235, 245}
F22 : {134, 234, 125, 235, 245}
F23 : {134, 234, 135, 235, 245}
F24 : {134, 234, 125, 135, 235, 245}
F25 : {134, 234, 145, 245}
F26 : {134, 234, 125, 145, 245}
F27 : {134, 234, 135, 145, 245}
F28 : {134, 234, 125, 135, 145, 245}
F29 : {134, 234, 235, 145, 245}
F30 : {134, 234, 125, 235, 145, 245}
F31 : {134, 234, 135, 235, 145, 245}
F32 : {134, 234, 125, 135, 235, 145, 245}
F33 : {134, 234, 345}
F34 : {134, 234, 125, 345}
F35 : {134, 234, 135, 345}
F36 : {134, 234, 125, 135, 345}
F37 : {134, 234, 235, 345}
F38 : {134, 234, 125, 235, 345}
F39 : {134, 234, 135, 235, 345}
F40 : {134, 234, 125, 135, 235, 345}
F41 : {134, 234, 145, 345}
F42 : {134, 234, 125, 145, 345}
F43 : {134, 234, 135, 145, 345}
F44 : {134, 234, 125, 135, 145, 345}
F45 : {134, 234, 235, 145, 345}
F46 : {134, 234, 125, 235, 145, 345}
F47 : {134, 234, 135, 235, 145, 345}
F48 : {134, 234, 125, 135, 235, 145, 345}
F49 : {134, 234, 245, 345}
F50 : {134, 234, 125, 245, 345}
F51 : {134, 234, 135, 245, 345}
F52 : {134, 234, 125, 135, 245, 345}
F53 : {134, 234, 235, 245, 345}
F54 : {134, 234, 125, 235, 245, 345}
F55 : {134, 234, 135, 235, 245, 345}
F56 : {134, 234, 125, 135, 235, 245, 345}
F57 : {134, 234, 145, 245, 345}
F58 : {134, 234, 125, 145, 245, 345}
F59 : {134, 234, 135, 145, 245, 345}
F60 : {134, 234, 125, 135, 145, 245, 345}
F61 : {134, 234, 235, 145, 245, 345}
F62 : {134, 234, 125, 235, 145, 245, 345}
F63 : {134, 234, 135, 235, 145, 245, 345}
F64 : {134, 234, 125, 135, 235, 145, 245, 345}

Basis :
B1  : (-1/1)(F1)
B2  : (-1/1)(F2)
B3  : (-1/1)(F3)+(-1/1)(F5)+(-1/1)(F9)+(-1/1)(F17)
B4  : (-1/1)(F4)+(-1/1)(F6)+(-1/1)(F10)+(-1/1)(F18)
B5  : (-1/1)(F8)+(-1/1)(F26)
B6  : (-1/1)(F11)+(-1/1)(F21)
B7  : (-1/1)(F12)+(-1/1)(F22)
B8  : (-1/1)(F13)+(-1/1)(F19)
B9  : (-1/1)(F14)+(-1/1)(F20)
B10 : (-1/1)(F15)+(-1/1)(F23)+(-1/1)(F27)+(-1/1)(F29)
B11 : (-1/1)(F16)+(-1/1)(F24)+(-1/1)(F28)+(-1/1)(F30)
B12 : (-1/1)(F32)
B13 : (-1/1)(F34)
B14 : (-1/1)(F35)+(-1/1)(F37)+(-1/1)(F41)+(-1/1)(F49)
B15 : (-1/1)(F36)+(-1/1)(F38)+(-1/1)(F42)+(-1/1)(F50)
B16 : (-1/1)(F40)+(-1/1)(F58)
B17 : (-1/1)(F43)+(-1/1)(F53)
B18 : (-1/1)(F44)+(-1/1)(F54)
B19 : (-1/1)(F45)+(-1/1)(F51)
B20 : (-1/1)(F46)+(-1/1)(F52)
B21 : (-1/1)(F47)+(-1/1)(F55)+(-1/1)(F59)+(-1/1)(F61)
B22 : (-1/1)(F48)+(-1/1)(F56)+(-1/1)(F60)+(-1/1)(F62)
B23 : (42/391+(16/391)Sqrt(13))(F7)+(42/391+(16/391)Sqrt(13))(F25)+(-165/782-(7/782)Sqrt(13))(F31)+(42/391+(16/391)Sqrt(13))(F33)+(-165/782-(7/782)Sqrt(13))(F39)+(-165/782-(7/782)Sqrt(13))(F57)+(-104/391-(21/391)Sqrt(13))(F63)
B24 : (-1/1)(F64)

Matrix :
372525/1000000 28303/200000 42601/100000 168971/500000 161897/250000 218309/500000 10959/50000 31211/500000 -318147/500000 48999/250000 -71477/250000 -122837/250000 -603509/1000000 506079/1000000 -391209/1000000 -58927/50000 655171/1000000 -117069/500000 326731/1000000 -40547/62500 -349231/1000000 -34133/31250 -344949/200000 -491843/1000000
28303/200000 1172887/1000000 333297/1000000 124079/1000000 25507/500000 140467/200000 -520287/500000 406917/500000 111997/500000 309731/1000000 -835971/1000000 -112051/200000 -36521/250000 46631/50000 -92843/200000 -739033/500000 966261/1000000 -609993/500000 241/625 -61803/100000 -32109/100000 -205749/250000 -77821/40000 -560289/1000000
42601/100000 333297/1000000 843584/1000000 513139/1000000 916711/1000000 810439/1000000 55991/500000 201053/1000000 -947279/1000000 43943/250000 -602663/1000000 -162149/200000 -322799/500000 979289/1000000 -8526/15625 -950483/500000 1093343/1000000 -120753/200000 535677/1000000 -78811/62500 -60381/125000 -1790061/1000000 -1356381/500000 -202117/250000
168971/500000 124079/1000000 513139/1000000 444446/1000000 389671/500000 506581/1000000 320381/1000000 9239/1000000 -771631/1000000 13609/62500 -6407/20000 -570739/1000000 -687641/1000000 568497/1000000 -443153/1000000 -1360271/1000000 183763/250000 -240419/1000000 183387/500000 -196401/250000 -107411/250000 -52531/40000 -1984411/1000000 -56831/100000
161897/250000 25507/500000 916711/1000000 389671/500000 1654695/1000000 108083/125000 396557/500000 -47073/1000000 -19151/12500 91823/250000 -412617/1000000 -514151/500000 -184467/125000 237403/250000 -824993/1000000 -1222471/500000 669141/500000 -223957/1000000 717833/1000000 -1372017/1000000 -768271/1000000 -2447481/1000000 -1813579/500000 -1041321/1000000
218309/500000 140467/200000 810439/1000000 506581/1000000 108083/125000 1160542/1000000 -251857/1000000 585477/1000000 -10448/15625 101469/250000 -169479/200000 -931749/1000000 -193563/250000 602201/500000 -754277/1000000 -1148859/500000 20874/15625 -1110761/1000000 4657/8000 -676811/500000 -672643/1000000 -244013/125000 -3272789/1000000 -979159/1000000
10959/50000 -520287/500000 55991/500000 320381/1000000 396557/500000 -251857/1000000 1713289/1000000 -6359/8000 -988959/1000000 204621/1000000 70087/100000 1521/200000 -230487/250000 -119253/200000 -141391/1000000 101137/1000000 -387943/1000000 108117/100000 -85467/500000 783/1000000 -342987/1000000 -533463/1000000 -30481/200000 5307/1000000
31211/500000 406917/500000 201053/1000000 9239/1000000 -47073/1000000 585477/1000000 -6359/8000 999864/1000000 63423/125000 203767/500000 -413373/1000000 -162139/500000 -252071/1000000 489161/1000000 -240381/500000 -184587/200000 255547/500000 -1101673/1000000 93517/1000000 -359329/1000000 -228149/500000 -602179/1000000 -28153/20000 -368021/1000000
-318147/500000 111997/500000 -947279/1000000 -771631/1000000 -19151/12500 -10448/15625 -988959/1000000 63423/125000 1982597/1000000 10599/1000000 223849/500000 956209/1000000 1024277/1000000 -993241/1000000 489367/1000000 2136317/1000000 -1238509/1000000 -180433/1000000 -95121/125000 717953/500000 75941/200000 217151/100000 378177/125000 115939/125000
48999/250000 309731/1000000 43943/250000 13609/62500 91823/250000 101469/250000 204621/1000000 203767/500000 10599/1000000 809166/1000000 -1798/15625 -320939/1000000 -493621/500000 87221/1000000 -42033/62500 -60291/62500 78217/250000 -118727/250000 -44879/1000000 -160091/1000000 -383307/500000 -102401/125000 -1581087/1000000 -22667/62500
-71477/250000 -835971/1000000 -602663/1000000 -6407/20000 -412617/1000000 -169479/200000 70087/100000 -413373/1000000 223849/500000 -1798/15625 1188396/1000000 770023/1000000 24917/200000 -64551/50000 199801/500000 23463/12500 -1269199/1000000 8421/8000 -158071/250000 520443/500000 55207/250000 75911/62500 238359/100000 771869/1000000
-122837/250000 -112051/200000 -162149/200000 -570739/1000000 -514151/500000 -931749/1000000 1521/200000 -162139/500000 956209/1000000 -320939/1000000 770023/1000000 1134378/1000000 178667/200000 -142513/125000 706979/1000000 2334231/1000000 -169797/125000 780583/1000000 -132439/200000 319853/250000 155883/250000 80557/40000 817977/250000 991983/1000000
-603509/1000000 -36521/250000 -322799/500000 -687641/1000000 -184467/125000 -193563/250000 -230487/250000 -252071/1000000 1024277/1000000 -493621/500000 24917/200000 178667/200000 2110549/1000000 -236831/500000 1155319/1000000 2284237/1000000 -521399/500000 288671/1000000 -426939/1000000 405563/500000 1205727/1000000 2257841/1000000 452591/125000 188293/200000
506079/1000000 46631/50000 979289/1000000 568497/1000000 237403/250000 602201/500000 -119253/200000 489161/1000000 -993241/1000000 87221/1000000 -64551/50000 -142513/125000 -236831/500000 1830095/1000000 -627759/1000000 -1390771/500000 367373/200000 -308929/250000 23819/25000 -838931/500000 -96703/250000 -536531/250000 -3683173/1000000 -114667/100000
-391209/1000000 -92843/200000 -8526/15625 -443153/1000000 -824993/1000000 -754277/1000000 -141391/1000000 -240381/500000 489367/1000000 -42033/62500 199801/500000 706979/1000000 1155319/1000000 -627759/1000000 859900/1000000 45877/25000 -898041/1000000 68397/100000 -337739/1000000 79223/100000 82499/100000 1638661/1000000 556077/200000 94443/125000
-58927/50000 -739033/500000 -950483/500000 -1360271/1000000 -1222471/500000 -1148859/500000 101137/1000000 -184587/200000 2136317/1000000 -60291/62500 23463/12500 2334231/1000000 2284237/1000000 -1390771/500000 45877/25000 5808714/1000000 -3327957/1000000 2027547/1000000 -98953/62500 3030267/1000000 397661/250000 4835479/1000000 201343/25000 1191797/500000
655171/1000000 966261/1000000 1093343/1000000 183763/250000 669141/500000 20874/15625 -387943/1000000 255547/500000 -1238509/1000000 78217/250000 -1269199/1000000 -169797/125000 -521399/500000 367373/200000 -898041/1000000 -3327957/1000000 2200890/1000000 -622669/500000 1091761/1000000 -1782307/1000000 -643753/1000000 -1316337/500000 -113617/25000 -1368809/1000000
-117069/500000 -609993/500000 -120753/200000 -240419/1000000 -223957/1000000 -1110761/1000000 108117/100000 -1101673/1000000 -180433/1000000 -118727/250000 8421/8000 780583/1000000 288671/1000000 -308929/250000 68397/100000 2027547/1000000 -622669/500000 1734411/1000000 -83099/200000 532639/500000 615499/1000000 280471/200000 553771/200000 832399/1000000
326731/1000000 241/625 535677/1000000 183387/500000 717833/1000000 4657/8000 -85467/500000 93517/1000000 -95121/125000 -44879/1000000 -158071/250000 -132439/200000 -426939/1000000 23819/25000 -337739/1000000 -98953/62500 1091761/1000000 -83099/200000 745693/1000000 -443447/500000 -38111/250000 -313671/250000 -2104091/1000000 -65451/100000
-40547/62500 -61803/100000 -78811/62500 -196401/250000 -1372017/1000000 -676811/500000 783/1000000 -359329/1000000 717953/500000 -160091/1000000 520443/500000 319853/250000 405563/500000 -838931/500000 79223/100000 3030267/1000000 -1782307/1000000 532639/500000 -443447/500000 2169360/1000000 133763/200000 277731/100000 4234087/1000000 163777/125000
-349231/1000000 -32109/100000 -60381/125000 -107411/250000 -768271/1000000 -672643/1000000 -342987/1000000 -228149/500000 75941/200000 -383307/500000 55207/250000 155883/250000 1205727/1000000 -96703/250000 82499/100000 397661/250000 -643753/1000000 615499/1000000 -38111/250000 133763/200000 1020330/1000000 156319/100000 2464351/1000000 341123/500000
-34133/31250 -205749/250000 -1790061/1000000 -52531/40000 -2447481/1000000 -244013/125000 -533463/1000000 -602179/1000000 217151/100000 -102401/125000 75911/62500 80557/40000 2257841/1000000 -536531/250000 1638661/1000000 4835479/1000000 -1316337/500000 280471/200000 -313671/250000 277731/100000 156319/100000 4690761/1000000 699643/100000 1038783/500000
-344949/200000 -77821/40000 -1356381/500000 -1984411/1000000 -1813579/500000 -3272789/1000000 -30481/200000 -28153/20000 378177/125000 -1581087/1000000 238359/100000 817977/250000 452591/125000 -3683173/1000000 556077/200000 201343/25000 -113617/25000 553771/200000 -2104091/1000000 4234087/1000000 2464351/1000000 699643/100000 11684721/1000000 3321423/1000000
-491843/1000000 -560289/1000000 -202117/250000 -56831/100000 -1041321/1000000 -979159/1000000 5307/1000000 -368021/1000000 115939/125000 -22667/62500 771869/1000000 991983/1000000 188293/200000 -114667/100000 94443/125000 1191797/500000 -1368809/1000000 832399/1000000 -65451/100000 163777/125000 341123/500000 1038783/500000 3321423/1000000 1201249/1000000


--- Term 13 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 52
Matrix dimension : 34

Flags :
F1  : {134, 234, 135}
F2  : {134, 234, 125, 135}
F3  : {134, 234, 235}
F4  : {134, 234, 125, 235}
F5  : {134, 234, 125, 135, 235}
F6  : {134, 234, 145}
F7  : {134, 234, 125, 145}
F8  : {134, 234, 135, 145}
F9  : {134, 234, 125, 135, 145}
F10 : {134, 234, 235, 145}
F11 : {134, 234, 125, 235, 145}
F12 : {134, 234, 135, 235, 145}
F13 : {134, 234, 125, 135, 235, 145}
F14 : {134, 234, 245}
F15 : {134, 234, 125, 245}
F16 : {134, 234, 135, 245}
F17 : {134, 234, 125, 135, 245}
F18 : {134, 234, 235, 245}
F19 : {134, 234, 125, 235, 245}
F20 : {134, 234, 135, 235, 245}
F21 : {134, 234, 125, 135, 235, 245}
F22 : {134, 234, 125, 145, 245}
F23 : {134, 234, 135, 145, 245}
F24 : {134, 234, 125, 135, 145, 245}
F25 : {134, 234, 235, 145, 245}
F26 : {134, 234, 125, 235, 145, 245}
F27 : {134, 234, 135, 345}
F28 : {134, 234, 125, 135, 345}
F29 : {134, 234, 235, 345}
F30 : {134, 234, 125, 235, 345}
F31 : {134, 234, 125, 135, 235, 345}
F32 : {134, 234, 145, 345}
F33 : {134, 234, 125, 145, 345}
F34 : {134, 234, 135, 145, 345}
F35 : {134, 234, 125, 135, 145, 345}
F36 : {134, 234, 235, 145, 345}
F37 : {134, 234, 125, 235, 145, 345}
F38 : {134, 234, 135, 235, 145, 345}
F39 : {134, 234, 125, 135, 235, 145, 345}
F40 : {134, 234, 245, 345}
F41 : {134, 234, 125, 245, 345}
F42 : {134, 234, 135, 245, 345}
F43 : {134, 234, 125, 135, 245, 345}
F44 : {134, 234, 235, 245, 345}
F45 : {134, 234, 125, 235, 245, 345}
F46 : {134, 234, 135, 235, 245, 345}
F47 : {134, 234, 125, 135, 235, 245, 345}
F48 : {134, 234, 125, 145, 245, 345}
F49 : {134, 234, 135, 145, 245, 345}
F50 : {134, 234, 125, 135, 145, 245, 345}
F51 : {134, 234, 235, 145, 245, 345}
F52 : {134, 234, 125, 235, 145, 245, 345}

Basis :
B1  : (1/1)(F1)+(-1/1)(F3)
B2  : (1/1)(F1)+(-1/1)(F6)
B3  : (1/1)(F1)+(-1/1)(F14)
B4  : (1/1)(F2)+(-1/1)(F4)
B5  : (1/1)(F2)+(-1/1)(F7)
B6  : (1/1)(F2)+(-1/1)(F15)
B7  : (1/1)(F5)+(-1/1)(F22)
B8  : (1/1)(F8)+(-1/1)(F18)
B9  : (1/1)(F9)+(-1/1)(F19)
B10 : (1/1)(F10)+(-1/1)(F16)
B11 : (1/1)(F11)+(-1/1)(F17)
B12 : (1/1)(F12)+(-1/1)(F20)
B13 : (1/1)(F12)+(-1/1)(F23)
B14 : (1/1)(F12)+(-1/1)(F25)
B15 : (1/1)(F13)+(-1/1)(F21)
B16 : (1/1)(F13)+(-1/1)(F24)
B17 : (1/1)(F13)+(-1/1)(F26)
B18 : (1/1)(F27)+(-1/1)(F29)
B19 : (1/1)(F27)+(-1/1)(F32)
B20 : (1/1)(F27)+(-1/1)(F40)
B21 : (1/1)(F28)+(-1/1)(F30)
B22 : (1/1)(F28)+(-1/1)(F33)
B23 : (1/1)(F28)+(-1/1)(F41)
B24 : (1/1)(F31)+(-1/1)(F48)
B25 : (1/1)(F34)+(-1/1)(F44)
B26 : (1/1)(F35)+(-1/1)(F45)
B27 : (1/1)(F36)+(-1/1)(F42)
B28 : (1/1)(F37)+(-1/1)(F43)
B29 : (1/1)(F38)+(-1/1)(F46)
B30 : (1/1)(F38)+(-1/1)(F49)
B31 : (1/1)(F38)+(-1/1)(F51)
B32 : (1/1)(F39)+(-1/1)(F47)
B33 : (1/1)(F39)+(-1/1)(F50)
B34 : (1/1)(F39)+(-1/1)(F52)

Matrix :
342308/1000000 118757/1000000 11063/100000 18381/200000 19499/125000 21811/250000 24811/125000 14999/200000 -11291/100000 -76947/200000 -143143/1000000 -65153/250000 -32447/200000 34819/1000000 -51821/500000 19269/500000 83897/500000 24737/125000 26833/500000 116533/500000 72437/500000 123279/1000000 52443/1000000 49117/500000 -15569/250000 -311637/1000000 -56721/200000 -7351/200000 -201193/1000000 -22969/250000 -32593/1000000 -32371/500000 339/15625 -1289/20000
118757/1000000 287108/1000000 -31223/1000000 191477/1000000 58347/500000 -48837/1000000 30851/500000 -171887/1000000 -115209/500000 -15673/31250 -342257/1000000 -534753/1000000 -174167/1000000 -203179/1000000 -869/5000 -74143/500000 105519/1000000 12243/100000 46591/500000 25293/500000 527/62500 66311/500000 -60513/250000 779/1000000 -220321/1000000 -640179/1000000 -84369/200000 10141/250000 -2229/5000 -129883/1000000 -9959/50000 2503/250000 12519/200000 -74989/1000000
11063/100000 -31223/1000000 497836/1000000 -307779/1000000 13977/62500 13883/31250 549201/1000000 323439/500000 78733/250000 71279/250000 377433/500000 692349/1000000 52991/1000000 122529/200000 37033/125000 98573/125000 56361/250000 5809/200000 -164643/1000000 538457/1000000 101127/250000 122587/1000000 167027/200000 32053/100000 424207/1000000 54953/62500 385019/1000000 -125587/500000 60467/100000 78473/1000000 46469/100000 -14407/62500 -146407/1000000 19191/1000000
18381/200000 191477/1000000 -307779/1000000 667601/1000000 -117221/1000000 -501959/1000000 -497933/1000000 -160651/200000 -655533/1000000 -246339/250000 -1204311/1000000 -21133/15625 -260503/1000000 -89277/100000 -95629/200000 -953967/1000000 -15087/250000 122581/500000 140083/500000 -356181/1000000 -413579/1000000 15183/500000 -284149/250000 -319741/1000000 -179353/250000 -182007/100000 -226123/250000 36013/125000 -122181/100000 -293507/1000000 -147821/200000 173529/1000000 83851/500000 -47031/250000
19499/125000 58347/500000 13977/62500 -117221/1000000 475014/1000000 308963/1000000 671133/1000000 342953/1000000 71469/1000000 -166449/500000 234973/500000 1469/200000 -13653/100000 16783/62500 88197/500000 142887/200000 76469/250000 -84899/1000000 -70433/500000 115229/250000 378219/1000000 82749/250000 104007/250000 9249/31250 15551/100000 39877/250000 -109881/1000000 -174017/1000000 -3183/100000 -84943/1000000 24923/125000 -79911/500000 1471/200000 9437/250000
21811/250000 -48837/1000000 13883/31250 -501959/1000000 308963/1000000 762868/1000000 216273/250000 893323/1000000 46391/100000 514783/1000000 283111/250000 515471/500000 361/4000 445121/500000 411763/1000000 586939/500000 309891/1000000 -10617/200000 -239871/1000000 711033/1000000 577969/1000000 2994/15625 1206801/1000000 485557/1000000 303987/500000 653813/500000 298447/500000 -177377/500000 479789/500000 90681/500000 180661/250000 -308987/1000000 -143909/1000000 6417/62500
24811/125000 30851/500000 549201/1000000 -497933/1000000 671133/1000000 216273/250000 1629635/1000000 207013/200000 221167/500000 8063/62500 176407/125000 4011/5000 -58843/500000 448777/500000 534769/1000000 1731777/1000000 295303/500000 -11863/62500 -180757/500000 253537/250000 421527/500000 526773/1000000 1324689/1000000 70419/100000 636147/1000000 58437/50000 358943/1000000 -464543/1000000 352999/500000 95037/1000000 381529/500000 -408737/1000000 -23617/250000 140551/1000000
14999/200000 -171887/1000000 323439/500000 -160651/200000 342953/1000000 893323/1000000 207013/200000 1595855/1000000 918307/1000000 1037099/1000000 233561/125000 1890519/1000000 239333/1000000 90787/62500 30663/40000 422211/250000 33073/100000 -161191/1000000 -55967/125000 933333/1000000 841849/1000000 61593/500000 376027/200000 38663/62500 44543/40000 2469591/1000000 570199/500000 -53089/100000 1663613/1000000 283651/1000000 576963/500000 -401417/1000000 -60417/200000 181129/1000000
-11291/100000 -115209/500000 78733/250000 -655533/1000000 71469/1000000 46391/100000 221167/500000 918307/1000000 901964/1000000 542027/500000 277739/200000 1579087/1000000 60691/200000 1032267/1000000 8929/15625 203067/200000 -479/100000 -44637/125000 -175733/500000 298911/1000000 458643/1000000 -72141/1000000 623051/500000 75401/250000 911841/1000000 27247/12500 51807/50000 -60627/200000 1395421/1000000 58323/200000 169817/200000 -29279/200000 -3881/20000 223243/1000000
-76947/200000 -15673/31250 71279/250000 -246339/250000 -166449/500000 514783/1000000 8063/62500 1037099/1000000 542027/500000 2355370/1000000 1891301/1000000 608183/250000 340243/500000 598181/500000 821459/1000000 1073459/1000000 -60717/250000 -235901/500000 -428427/1000000 29993/250000 238589/1000000 -194981/500000 740581/500000 10471/50000 1103653/1000000 378233/125000 1856701/1000000 -359611/1000000 1071213/500000 57891/100000 536889/500000 -176013/1000000 -362341/1000000 54089/200000
-143143/1000000 -342257/1000000 377433/500000 -1204311/1000000 234973/500000 283111/250000 176407/125000 233561/125000 277739/200000 1891301/1000000 3662657/1000000 2873623/1000000 654483/1000000 449287/250000 1593561/1000000 2964437/1000000 66147/250000 -198499/200000 -965407/1000000 41633/40000 1030643/1000000 326933/1000000 303079/125000 381113/500000 315499/200000 1900299/500000 1006601/500000 -105701/125000 2225371/1000000 329809/1000000 1610171/1000000 -580651/1000000 -254881/500000 333183/1000000
-65153/250000 -534753/1000000 692349/1000000 -21133/15625 1469/200000 515471/500000 4011/5000 1890519/1000000 1579087/1000000 608183/250000 2873623/1000000 3598706/1000000 386711/500000 2071447/1000000 29363/25000 510903/250000 -19443/500000 -532251/1000000 -666357/1000000 708001/1000000 778003/1000000 -61771/200000 658859/250000 619991/1000000 430139/250000 1115779/250000 1194457/500000 -81121/125000 748807/250000 620383/1000000 894273/500000 -15859/40000 -242429/500000 191609/500000
-32447/200000 -174167/1000000 52991/1000000 -260503/1000000 -13653/100000 361/4000 -58843/500000 239333/1000000 60691/200000 340243/500000 654483/1000000 386711/500000 485565/1000000 53777/250000 335107/1000000 302033/1000000 -5329/40000 -196173/1000000 -136781/1000000 -3491/100000 -64247/500000 -39277/250000 74639/200000 36983/1000000 149377/500000 423201/500000 702661/1000000 -55003/500000 531861/1000000 91737/1000000 128497/500000 -6489/100000 -147411/1000000 3877/62500
34819/1000000 -203179/1000000 122529/200000 -89277/100000 16783/62500 445121/500000 448777/500000 90787/62500 1032267/1000000 598181/500000 449287/250000 2071447/1000000 53777/250000 1846446/1000000 600083/1000000 744163/500000 15999/125000 -21069/100000 -16817/40000 93749/125000 485301/500000 2559/200000 1051591/500000 619397/1000000 46963/40000 372569/125000 591071/500000 -230691/500000 1023961/500000 15889/40000 651911/500000 -138569/500000 -109931/500000 8707/31250
-51821/500000 -869/5000 37033/125000 -95629/200000 88197/500000 411763/1000000 534769/1000000 30663/40000 8929/15625 821459/1000000 1593561/1000000 29363/25000 335107/1000000 600083/1000000 947994/1000000 661371/500000 10623/100000 -479413/1000000 -466419/1000000 443403/1000000 306729/1000000 8631/50000 85051/100000 273379/1000000 664951/1000000 370467/250000 920143/1000000 -394889/1000000 789391/1000000 84561/1000000 602111/1000000 -307889/1000000 -284123/1000000 47611/500000
19269/500000 -74143/500000 98573/125000 -953967/1000000 142887/200000 586939/500000 1731777/1000000 422211/250000 203067/200000 1073459/1000000 2964437/1000000 510903/250000 302033/1000000 744163/500000 661371/500000 3035844/1000000 140801/250000 -5623/8000 -801697/1000000 1303253/1000000 1090123/1000000 576877/1000000 266743/125000 166517/200000 1258983/1000000 170797/62500 68111/50000 -204989/250000 780809/500000 22337/125000 33229/25000 -327439/500000 -442803/1000000 199209/1000000
83897/500000 105519/1000000 56361/250000 -15087/250000 76469/250000 309891/1000000 295303/500000 33073/100000 -479/100000 -60717/250000 66147/250000 -19443/500000 -5329/40000 15999/125000 10623/100000 140801/250000 517374/1000000 75441/500000 -15297/500000 525713/1000000 112007/500000 71269/250000 290497/1000000 124397/500000 58357/500000 -3113/31250 -98319/1000000 -175539/1000000 -6791/100000 -63399/1000000 60957/500000 -113961/500000 -2309/31250 -22343/250000
24737/125000 12243/100000 5809/200000 122581/500000 -84899/1000000 -10617/200000 -11863/62500 -161191/1000000 -44637/125000 -235901/500000 -198499/200000 -532251/1000000 -196173/1000000 -21069/100000 -479413/1000000 -5623/8000 75441/500000 906184/1000000 351401/1000000 88313/500000 -62343/500000 -130009/1000000 -114217/500000 -2847/100000 -281877/1000000 -118919/125000 -116231/250000 2767/31250 -43423/125000 -66221/1000000 -261103/1000000 -1046/15625 8297/1000000 -42363/200000
26833/500000 46591/500000 -164643/1000000 140083/500000 -70433/500000 -239871/1000000 -180757/500000 -55967/125000 -175733/500000 -428427/1000000 -965407/1000000 -666357/1000000 -136781/1000000 -16817/40000 -466419/1000000 -801697/1000000 -15297/500000 351401/1000000 457562/1000000 -49151/200000 -143133/500000 -117797/1000000 -135899/250000 -75357/500000 -78469/200000 -116857/125000 -472661/1000000 183079/1000000 -49767/100000 -1507/20000 -23757/62500 56569/500000 85313/1000000 -22251/200000
116533/500000 25293/500000 538457/1000000 -356181/1000000 115229/250000 711033/1000000 253537/250000 933333/1000000 298911/1000000 29993/250000 41633/40000 708001/1000000 -3491/100000 93749/125000 443403/1000000 1303253/1000000 525713/1000000 88313/500000 -49151/200000 1167990/1000000 641517/1000000 41359/125000 565741/500000 68357/125000 526949/1000000 79693/100000 69099/200000 -41173/100000 294531/500000 20263/1000000 29183/50000 -450481/1000000 -112191/500000 -3967/62500
72437/500000 527/62500 101127/250000 -413579/1000000 378219/1000000 577969/1000000 421527/500000 841849/1000000 458643/1000000 238589/1000000 1030643/1000000 778003/1000000 -64247/500000 485301/500000 306729/1000000 1090123/1000000 112007/500000 -62343/500000 -143133/500000 641517/1000000 959062/1000000 12437/62500 1201807/1000000 215601/500000 569813/1000000 1326619/1000000 18319/62500 -151023/500000 892841/1000000 170013/1000000 676883/1000000 -102391/500000 -18987/250000 33527/250000
123279/1000000 66311/500000 122587/1000000 15183/500000 82749/250000 2994/15625 526773/1000000 61593/500000 -72141/1000000 -194981/500000 326933/1000000 -61771/200000 -39277/250000 2559/200000 8631/50000 576877/1000000 71269/250000 -130009/1000000 -117797/1000000 41359/125000 12437/62500 479904/1000000 27207/1000000 87927/500000 -11511/1000000 -273199/1000000 -249187/1000000 -132949/1000000 -277871/1000000 -10951/100000 1619/500000 -69169/500000 1117/1000000 -6363/250000
52443/1000000 -60513/250000 167027/200000 -284149/250000 104007/250000 1206801/1000000 1324689/1000000 376027/200000 623051/500000 740581/500000 303079/125000 658859/250000 74639/200000 1051591/500000 85051/100000 266743/125000 290497/1000000 -114217/500000 -135899/250000 565741/500000 1201807/1000000 27207/1000000 2807046/1000000 838603/1000000 18283/12500 3573733/1000000 1573159/1000000 -656851/1000000 1217927/500000 449431/1000000 323101/200000 -464287/1000000 -341359/1000000 60207/200000
49117/500000 779/1000000 32053/100000 -319741/1000000 9249/31250 485557/1000000 70419/100000 38663/62500 75401/250000 10471/50000 381113/500000 619991/1000000 36983/1000000 619397/1000000 273379/1000000 166517/200000 124397/500000 -2847/100000 -75357/500000 68357/125000 215601/500000 87927/500000 838603/1000000 482338/1000000 408269/1000000 84459/100000 81773/250000 -249899/1000000 568359/1000000 69051/1000000 469807/1000000 -218273/1000000 -3317/40000 36243/500000
-15569/250000 -220321/1000000 424207/1000000 -179353/250000 15551/100000 303987/500000 636147/1000000 44543/40000 911841/1000000 1103653/1000000 315499/200000 430139/250000 149377/500000 46963/40000 664951/1000000 1258983/1000000 58357/500000 -281877/1000000 -78469/200000 526949/1000000 569813/1000000 -11511/1000000 18283/12500 408269/1000000 1120214/1000000 72113/31250 553359/500000 -15621/40000 149837/100000 58033/200000 956649/1000000 -772/3125 -61823/250000 101043/500000
-311637/1000000 -640179/1000000 54953/62500 -182007/100000 39877/250000 653813/500000 58437/50000 2469591/1000000 27247/12500 378233/125000 1900299/500000 1115779/250000 423201/500000 372569/125000 370467/250000 170797/62500 -3113/31250 -118919/125000 -116857/125000 79693/100000 1326619/1000000 -273199/1000000 3573733/1000000 84459/100000 72113/31250 6289716/1000000 180471/62500 -407871/500000 991789/250000 836317/1000000 74461/31250 -48923/125000 -513831/1000000 309699/500000
-56721/200000 -84369/200000 385019/1000000 -226123/250000 -109881/1000000 298447/500000 358943/1000000 570199/500000 51807/50000 1856701/1000000 1006601/500000 1194457/500000 702661/1000000 591071/500000 920143/1000000 68111/50000 -98319/1000000 -116231/250000 -472661/1000000 69099/200000 18319/62500 -249187/1000000 1573159/1000000 81773/250000 553359/500000 180471/62500 1875333/1000000 -432867/1000000 955939/500000 405699/1000000 1092259/1000000 -27779/100000 -193009/500000 23449/100000
-7351/200000 10141/250000 -125587/500000 36013/125000 -174017/1000000 -177377/500000 -464543/1000000 -53089/100000 -60627/200000 -359611/1000000 -105701/125000 -81121/125000 -55003/500000 -230691/500000 -394889/1000000 -204989/250000 -175539/1000000 2767/31250 183079/1000000 -41173/100000 -151023/500000 -132949/1000000 -656851/1000000 -249899/1000000 -15621/40000 -407871/500000 -432867/1000000 377560/1000000 -501441/1000000 -54623/1000000 -402087/1000000 27953/125000 163591/1000000 -5959/200000
-201193/1000000 -2229/5000 60467/100000 -122181/100000 -3183/100000 479789/500000 352999/500000 1663613/1000000 1395421/1000000 1071213/500000 2225371/1000000 748807/250000 531861/1000000 1023961/500000 789391/1000000 780809/500000 -6791/100000 -43423/125000 -49767/100000 294531/500000 892841/1000000 -277871/1000000 1217927/500000 568359/1000000 149837/100000 991789/250000 955939/500000 -501441/1000000 3012693/1000000 689007/1000000 1612433/1000000 -65861/250000 -83379/250000 187103/500000
-22969/250000 -129883/1000000 78473/1000000 -293507/1000000 -84943/1000000 90681/500000 95037/1000000 283651/1000000 58323/200000 57891/100000 329809/1000000 620383/1000000 91737/1000000 15889/40000 84561/1000000 22337/125000 -63399/1000000 -66221/1000000 -1507/20000 20263/1000000 170013/1000000 -10951/100000 449431/1000000 69051/1000000 58033/200000 836317/1000000 405699/1000000 -54623/1000000 689007/1000000 392869/1000000 309241/1000000 -443/200000 -811/25000 106431/1000000
-32593/1000000 -9959/50000 46469/100000 -147821/200000 24923/125000 180661/250000 381529/500000 576963/500000 169817/200000 536889/500000 1610171/1000000 894273/500000 128497/500000 651911/500000 602111/1000000 33229/25000 60957/500000 -261103/1000000 -23757/62500 29183/50000 676883/1000000 1619/500000 323101/200000 469807/1000000 956649/1000000 74461/31250 1092259/1000000 -402087/1000000 1612433/1000000 309241/1000000 1204064/1000000 -129767/500000 -214769/1000000 222419/1000000
-32371/500000 2503/250000 -14407/62500 173529/1000000 -79911/500000 -308987/1000000 -408737/1000000 -401417/1000000 -29279/200000 -176013/1000000 -580651/1000000 -15859/40000 -6489/100000 -138569/500000 -307889/1000000 -327439/500000 -113961/500000 -1046/15625 56569/500000 -450481/1000000 -102391/500000 -69169/500000 -464287/1000000 -218273/1000000 -772/3125 -48923/125000 -27779/100000 27953/125000 -65861/250000 -443/200000 -129767/500000 406564/1000000 159743/1000000 41393/1000000
339/15625 12519/200000 -146407/1000000 83851/500000 1471/200000 -143909/1000000 -23617/250000 -60417/200000 -3881/20000 -362341/1000000 -254881/500000 -242429/500000 -147411/1000000 -109931/500000 -284123/1000000 -442803/1000000 -2309/31250 8297/1000000 85313/1000000 -112191/500000 -18987/250000 1117/1000000 -341359/1000000 -3317/40000 -61823/250000 -513831/1000000 -193009/500000 163591/1000000 -83379/250000 -811/25000 -214769/1000000 159743/1000000 342770/1000000 17211/500000
-1289/20000 -74989/1000000 19191/1000000 -47031/250000 9437/250000 6417/62500 140551/1000000 181129/1000000 223243/1000000 54089/200000 333183/1000000 191609/500000 3877/62500 8707/31250 47611/500000 199209/1000000 -22343/250000 -42363/200000 -22251/200000 -3967/62500 33527/250000 -6363/250000 60207/200000 36243/500000 101043/500000 309699/500000 23449/100000 -5959/200000 187103/500000 106431/1000000 222419/1000000 41393/1000000 17211/500000 300558/1000000


--- Term 14 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 64
Matrix dimension : 19

Flags :
F1  : {124, 134, 234}
F2  : {124, 134, 234, 125}
F3  : {124, 134, 234, 135}
F4  : {124, 134, 234, 125, 135}
F5  : {124, 134, 234, 235}
F6  : {124, 134, 234, 125, 235}
F7  : {124, 134, 234, 135, 235}
F8  : {124, 134, 234, 125, 135, 235}
F9  : {124, 134, 234, 145}
F10 : {124, 134, 234, 125, 145}
F11 : {124, 134, 234, 135, 145}
F12 : {124, 134, 234, 125, 135, 145}
F13 : {124, 134, 234, 235, 145}
F14 : {124, 134, 234, 125, 235, 145}
F15 : {124, 134, 234, 135, 235, 145}
F16 : {124, 134, 234, 125, 135, 235, 145}
F17 : {124, 134, 234, 245}
F18 : {124, 134, 234, 125, 245}
F19 : {124, 134, 234, 135, 245}
F20 : {124, 134, 234, 125, 135, 245}
F21 : {124, 134, 234, 235, 245}
F22 : {124, 134, 234, 125, 235, 245}
F23 : {124, 134, 234, 135, 235, 245}
F24 : {124, 134, 234, 125, 135, 235, 245}
F25 : {124, 134, 234, 145, 245}
F26 : {124, 134, 234, 125, 145, 245}
F27 : {124, 134, 234, 135, 145, 245}
F28 : {124, 134, 234, 125, 135, 145, 245}
F29 : {124, 134, 234, 235, 145, 245}
F30 : {124, 134, 234, 125, 235, 145, 245}
F31 : {124, 134, 234, 135, 235, 145, 245}
F32 : {124, 134, 234, 125, 135, 235, 145, 245}
F33 : {124, 134, 234, 345}
F34 : {124, 134, 234, 125, 345}
F35 : {124, 134, 234, 135, 345}
F36 : {124, 134, 234, 125, 135, 345}
F37 : {124, 134, 234, 235, 345}
F38 : {124, 134, 234, 125, 235, 345}
F39 : {124, 134, 234, 135, 235, 345}
F40 : {124, 134, 234, 125, 135, 235, 345}
F41 : {124, 134, 234, 145, 345}
F42 : {124, 134, 234, 125, 145, 345}
F43 : {124, 134, 234, 135, 145, 345}
F44 : {124, 134, 234, 125, 135, 145, 345}
F45 : {124, 134, 234, 235, 145, 345}
F46 : {124, 134, 234, 125, 235, 145, 345}
F47 : {124, 134, 234, 135, 235, 145, 345}
F48 : {124, 134, 234, 125, 135, 235, 145, 345}
F49 : {124, 134, 234, 245, 345}
F50 : {124, 134, 234, 125, 245, 345}
F51 : {124, 134, 234, 135, 245, 345}
F52 : {124, 134, 234, 125, 135, 245, 345}
F53 : {124, 134, 234, 235, 245, 345}
F54 : {124, 134, 234, 125, 235, 245, 345}
F55 : {124, 134, 234, 135, 235, 245, 345}
F56 : {124, 134, 234, 125, 135, 235, 245, 345}
F57 : {124, 134, 234, 145, 245, 345}
F58 : {124, 134, 234, 125, 145, 245, 345}
F59 : {124, 134, 234, 135, 145, 245, 345}
F60 : {124, 134, 234, 125, 135, 145, 245, 345}
F61 : {124, 134, 234, 235, 145, 245, 345}
F62 : {124, 134, 234, 125, 235, 145, 245, 345}
F63 : {124, 134, 234, 135, 235, 145, 245, 345}
F64 : {124, 134, 234, 125, 135, 235, 145, 245, 345}

Basis :
B1  : (-1/1)(F1)
B2  : (-1/1)(F2)+(-1/1)(F3)+(-1/1)(F5)
B3  : (-1/1)(F4)+(-1/1)(F6)+(-1/1)(F7)
B4  : (-43/54-(1/54)Sqrt(13))(F8)+(-1/54+(5/54)Sqrt(13))(F25)+(-1/54+(5/54)Sqrt(13))(F41)+(-1/54+(5/54)Sqrt(13))(F49)+(11/54-(1/54)Sqrt(13))(F64)
B5  : (-1/1)(F9)+(-1/1)(F17)+(-1/1)(F33)
B6  : (-1/1)(F10)+(-1/1)(F11)+(-1/1)(F18)+(-1/1)(F21)+(-1/1)(F35)+(-1/1)(F37)
B7  : (-1/1)(F12)+(-1/1)(F22)+(-1/1)(F39)
B8  : (-1/1)(F13)+(-1/1)(F19)+(-1/1)(F34)
B9  : (-1/1)(F14)+(-1/1)(F15)+(-1/1)(F20)+(-1/1)(F23)+(-1/1)(F36)+(-1/1)(F38)
B10 : (-1/1)(F16)+(-1/1)(F24)+(-1/1)(F40)
B11 : (-1/1)(F26)+(-1/1)(F43)+(-1/1)(F53)
B12 : (-1/1)(F27)+(-1/1)(F29)+(-1/1)(F42)+(-1/1)(F45)+(-1/1)(F50)+(-1/1)(F51)
B13 : (-1/1)(F28)+(-1/1)(F30)+(-1/1)(F44)+(-1/1)(F47)+(-1/1)(F54)+(-1/1)(F55)
B14 : (-1/1)(F31)+(-1/1)(F46)+(-1/1)(F52)
B15 : (-1/1)(F32)+(-1/1)(F48)+(-1/1)(F56)
B16 : (-1/1)(F57)
B17 : (-1/1)(F58)+(-1/1)(F59)+(-1/1)(F61)
B18 : (-1/1)(F60)+(-1/1)(F62)+(-1/1)(F63)
B19 : (11/54-(1/54)Sqrt(13))(F8)+(-1/54+(5/54)Sqrt(13))(F25)+(-1/54+(5/54)Sqrt(13))(F41)+(-1/54+(5/54)Sqrt(13))(F49)+(-43/54-(1/54)Sqrt(13))(F64)

Matrix :
564377/1000000 473537/1000000 663549/1000000 500309/1000000 84363/500000 199589/500000 773019/1000000 11813/200000 -84051/250000 -130481/200000 587193/1000000 -183483/500000 -404523/500000 -946943/1000000 -361577/250000 -1576661/1000000 -2034053/1000000 -438689/250000 -1005853/500000
473537/1000000 1073257/1000000 232809/500000 16307/100000 442049/1000000 181517/250000 -60363/250000 304273/1000000 -118497/200000 -1072569/1000000 279033/500000 -431969/1000000 -122289/125000 -352197/250000 -451907/250000 -154103/200000 -1957179/1000000 -2032877/1000000 -3554637/1000000
663549/1000000 232809/500000 1106013/1000000 816733/1000000 11091/500000 59673/200000 301247/250000 4561/62500 -264313/1000000 -145299/500000 293649/500000 -110909/200000 -549993/500000 -460517/500000 -398899/250000 -233241/100000 -1311163/500000 -2054497/1000000 -439091/250000
500309/1000000 16307/100000 816733/1000000 845931/1000000 -10143/500000 28431/500000 127431/100000 -68271/500000 -2183/15625 -50893/500000 37841/100000 -411379/1000000 -201057/250000 -323653/500000 -591781/500000 -25899/12500 -207769/100000 -188237/125000 40215352219567521541883711006117714192113/6875014769302490391964910544586647000000-(14565131888409893949392722371229331187067/6875014769302490391964910544586647000000)Sqrt(13)
84363/500000 442049/1000000 11091/500000 -10143/500000 715369/1000000 191041/250000 -509423/1000000 -51877/250000 -105717/200000 -1041003/1000000 234621/250000 -96109/500000 -758041/1000000 -1366759/1000000 -1434609/1000000 24569/100000 -144811/250000 -90923/50000 -1839059/500000
199589/500000 181517/250000 59673/200000 28431/500000 191041/250000 1184381/1000000 -296391/1000000 -679/15625 -750187/1000000 -197179/125000 347571/250000 -345891/1000000 -1064647/1000000 -1861099/1000000 -429689/200000 -6669/31250 -1453481/1000000 -2647913/1000000 -4106127/1000000
773019/1000000 -60363/250000 301247/250000 127431/100000 -509423/1000000 -296391/1000000 3764760/1000000 -46377/1000000 26889/1000000 -511373/1000000 199193/500000 -2658/15625 -151477/1000000 -125647/1000000 -993573/1000000 -4186977/1000000 -905529/250000 -132299/100000 1548677/1000000
11813/200000 304273/1000000 4561/62500 -68271/500000 -51877/250000 -679/15625 -46377/1000000 595679/1000000 -14841/1000000 7701/125000 -268427/500000 -39833/1000000 12059/40000 245901/1000000 71199/250000 -109933/1000000 -250807/500000 457181/1000000 137501/100000
-84051/250000 -118497/200000 -264313/1000000 -2183/15625 -105717/200000 -750187/1000000 26889/1000000 -14841/1000000 622080/1000000 1056179/1000000 -779067/1000000 72791/250000 737871/1000000 709651/500000 1608643/1000000 55841/125000 178389/125000 974119/500000 855769/250000
-130481/200000 -1072569/1000000 -145299/500000 -50893/500000 -1041003/1000000 -197179/125000 -511373/1000000 7701/125000 1056179/1000000 3277678/1000000 -2124523/1000000 43977/250000 266917/250000 2590711/1000000 125219/40000 930641/1000000 2686787/1000000 930171/250000 2515621/500000
587193/1000000 279033/500000 293649/500000 37841/100000 234621/250000 347571/250000 199193/500000 -268427/500000 -779067/1000000 -2124523/1000000 2529481/1000000 -2277/6250 -1664879/1000000 -227161/100000 -599333/200000 -485987/500000 -1904553/1000000 -3791671/1000000 -99399/20000
-183483/500000 -431969/1000000 -110909/200000 -411379/1000000 -96109/500000 -345891/1000000 -2658/15625 -39833/1000000 72791/250000 43977/250000 -2277/6250 451976/1000000 172777/200000 43073/50000 1196679/1000000 245443/250000 717319/500000 366603/250000 2473283/1000000
-404523/500000 -122289/125000 -549993/500000 -201057/250000 -758041/1000000 -1064647/1000000 -151477/1000000 12059/40000 737871/1000000 266917/250000 -1664879/1000000 172777/200000 2397057/1000000 460319/200000 3228717/1000000 374057/200000 358339/125000 3995631/1000000 1679593/250000
-946943/1000000 -352197/250000 -460517/500000 -323653/500000 -1366759/1000000 -1861099/1000000 -125647/1000000 245901/1000000 709651/500000 2590711/1000000 -227161/100000 43073/50000 460319/200000 3806880/1000000 4379071/1000000 764201/500000 375369/100000 13499/2500 1868989/200000
-361577/250000 -451907/250000 -398899/250000 -591781/500000 -1434609/1000000 -429689/200000 -993573/1000000 71199/250000 1608643/1000000 125219/40000 -599333/200000 1196679/1000000 3228717/1000000 4379071/1000000 5875908/1000000 824763/250000 2813827/500000 6991767/1000000 10913249/1000000
-1576661/1000000 -154103/200000 -233241/100000 -25899/12500 24569/100000 -6669/31250 -4186977/1000000 -109933/1000000 55841/125000 930641/1000000 -485987/500000 245443/250000 374057/200000 764201/500000 824763/250000 6604435/1000000 1661607/250000 807773/200000 2870013/1000000
-2034053/1000000 -1957179/1000000 -1311163/500000 -207769/100000 -144811/250000 -1453481/1000000 -905529/250000 -250807/500000 178389/125000 2686787/1000000 -1904553/1000000 717319/500000 358339/125000 375369/100000 2813827/500000 1661607/250000 8954619/1000000 846549/125000 3920291/500000
-438689/250000 -2032877/1000000 -2054497/1000000 -188237/125000 -90923/50000 -2647913/1000000 -132299/100000 457181/1000000 974119/500000 930171/250000 -3791671/1000000 366603/250000 3995631/1000000 13499/2500 6991767/1000000 807773/200000 846549/125000 8862747/1000000 13144563/1000000
-1005853/500000 -3554637/1000000 -439091/250000 40215352219567521541883711006117714192113/6875014769302490391964910544586647000000-(14565131888409893949392722371229331187067/6875014769302490391964910544586647000000)Sqrt(13) -1839059/500000 -4106127/1000000 1548677/1000000 137501/100000 855769/250000 2515621/500000 -99399/20000 2473283/1000000 1679593/250000 1868989/200000 10913249/1000000 2870013/1000000 3920291/500000 13144563/1000000 30145831/1000000


--- Term 15 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 60
Matrix dimension : 44

Flags :
F1  : {124, 134, 234, 125}
F2  : {124, 134, 234, 135}
F3  : {124, 134, 234, 125, 135}
F4  : {124, 134, 234, 235}
F5  : {124, 134, 234, 125, 235}
F6  : {124, 134, 234, 135, 235}
F7  : {124, 134, 234, 145}
F8  : {124, 134, 234, 125, 145}
F9  : {124, 134, 234, 135, 145}
F10 : {124, 134, 234, 125, 135, 145}
F11 : {124, 134, 234, 235, 145}
F12 : {124, 134, 234, 125, 235, 145}
F13 : {124, 134, 234, 135, 235, 145}
F14 : {124, 134, 234, 125, 135, 235, 145}
F15 : {124, 134, 234, 245}
F16 : {124, 134, 234, 125, 245}
F17 : {124, 134, 234, 135, 245}
F18 : {124, 134, 234, 125, 135, 245}
F19 : {124, 134, 234, 235, 245}
F20 : {124, 134, 234, 125, 235, 245}
F21 : {124, 134, 234, 135, 235, 245}
F22 : {124, 134, 234, 125, 135, 235, 245}
F23 : {124, 134, 234, 145, 245}
F24 : {124, 134, 234, 125, 145, 245}
F25 : {124, 134, 234, 135, 145, 245}
F26 : {124, 134, 234, 125, 135, 145, 245}
F27 : {124, 134, 234, 235, 145, 245}
F28 : {124, 134, 234, 125, 235, 145, 245}
F29 : {124, 134, 234, 135, 235, 145, 245}
F30 : {124, 134, 234, 125, 135, 235, 145, 245}
F31 : {124, 134, 234, 345}
F32 : {124, 134, 234, 125, 345}
F33 : {124, 134, 234, 135, 345}
F34 : {124, 134, 234, 125, 135, 345}
F35 : {124, 134, 234, 235, 345}
F36 : {124, 134, 234, 125, 235, 345}
F37 : {124, 134, 234, 135, 235, 345}
F38 : {124, 134, 234, 125, 135, 235, 345}
F39 : {124, 134, 234, 145, 345}
F40 : {124, 134, 234, 125, 145, 345}
F41 : {124, 134, 234, 135, 145, 345}
F42 : {124, 134, 234, 125, 135, 145, 345}
F43 : {124, 134, 234, 235, 145, 345}
F44 : {124, 134, 234, 125, 235, 145, 345}
F45 : {124, 134, 234, 135, 235, 145, 345}
F46 : {124, 134, 234, 125, 135, 235, 145, 345}
F47 : {124, 134, 234, 245, 345}
F48 : {124, 134, 234, 125, 245, 345}
F49 : {124, 134, 234, 135, 245, 345}
F50 : {124, 134, 234, 125, 135, 245, 345}
F51 : {124, 134, 234, 235, 245, 345}
F52 : {124, 134, 234, 125, 235, 245, 345}
F53 : {124, 134, 234, 135, 235, 245, 345}
F54 : {124, 134, 234, 125, 135, 235, 245, 345}
F55 : {124, 134, 234, 125, 145, 245, 345}
F56 : {124, 134, 234, 135, 145, 245, 345}
F57 : {124, 134, 234, 125, 135, 145, 245, 345}
F58 : {124, 134, 234, 235, 145, 245, 345}
F59 : {124, 134, 234, 125, 235, 145, 245, 345}
F60 : {124, 134, 234, 135, 235, 145, 245, 345}

Basis :
B1  : (1/1)(F1)+(-1/1)(F2)
B2  : (1/1)(F1)+(-1/1)(F4)
B3  : (1/1)(F3)+(-1/1)(F5)
B4  : (1/1)(F3)+(-1/1)(F6)
B5  : (1/1)(F7)+(-1/1)(F15)
B6  : (1/1)(F7)+(-1/1)(F31)
B7  : (1/1)(F8)+(-1/1)(F9)
B8  : (1/1)(F8)+(-1/1)(F16)
B9  : (1/1)(F8)+(-1/1)(F19)
B10 : (1/1)(F8)+(-1/1)(F33)
B11 : (1/1)(F8)+(-1/1)(F35)
B12 : (1/1)(F10)+(-1/1)(F20)
B13 : (1/1)(F10)+(-1/1)(F37)
B14 : (1/1)(F11)+(-1/1)(F17)
B15 : (1/1)(F11)+(-1/1)(F32)
B16 : (1/1)(F12)+(-1/1)(F13)
B17 : (1/1)(F12)+(-1/1)(F18)
B18 : (1/1)(F12)+(-1/1)(F21)
B19 : (1/1)(F12)+(-1/1)(F34)
B20 : (1/1)(F12)+(-1/1)(F36)
B21 : (1/1)(F14)+(-1/1)(F22)
B22 : (1/1)(F14)+(-1/1)(F38)
B23 : (1/1)(F23)+(-1/1)(F39)
B24 : (1/1)(F23)+(-1/1)(F47)
B25 : (1/1)(F24)+(-1/1)(F41)
B26 : (1/1)(F24)+(-1/1)(F51)
B27 : (1/1)(F25)+(-1/1)(F27)
B28 : (1/1)(F25)+(-1/1)(F40)
B29 : (1/1)(F25)+(-1/1)(F43)
B30 : (1/1)(F25)+(-1/1)(F48)
B31 : (1/1)(F25)+(-1/1)(F49)
B32 : (1/1)(F26)+(-1/1)(F28)
B33 : (1/1)(F26)+(-1/1)(F42)
B34 : (1/1)(F26)+(-1/1)(F45)
B35 : (1/1)(F26)+(-1/1)(F52)
B36 : (1/1)(F26)+(-1/1)(F53)
B37 : (1/1)(F29)+(-1/1)(F44)
B38 : (1/1)(F29)+(-1/1)(F50)
B39 : (1/1)(F30)+(-1/1)(F46)
B40 : (1/1)(F30)+(-1/1)(F54)
B41 : (1/1)(F55)+(-1/1)(F56)
B42 : (1/1)(F55)+(-1/1)(F58)
B43 : (1/1)(F57)+(-1/1)(F59)
B44 : (1/1)(F57)+(-1/1)(F60)

Matrix :
306538/1000000 213253/1000000 -36687/1000000 34279/1000000 -847/1000000 -5147/500000 25251/250000 -13761/250000 122119/1000000 32951/250000 -10653/100000 38417/250000 -1657/200000 46247/250000 6489/1000000 -39763/500000 382753/1000000 147623/500000 889/2500 199067/1000000 643079/1000000 266711/500000 -55183/250000 10797/250000 -25187/250000 -40227/250000 -121133/500000 -116521/500000 -297763/1000000 -31829/100000 -258687/1000000 -46373/250000 -15973/125000 -11623/62500 34327/500000 -33441/250000 -56241/500000 -108327/1000000 -214921/1000000 -1227/10000 -4217/200000 -162969/1000000 -11659/1000000 -30043/200000
213253/1000000 677556/1000000 1833/62500 182887/1000000 46537/1000000 322511/1000000 15639/125000 -313551/1000000 302167/500000 309881/1000000 25689/50000 6639/31250 535771/1000000 77017/200000 240319/1000000 -24917/125000 304903/500000 253973/500000 550509/500000 418691/500000 17212/15625 934513/1000000 -77997/500000 336707/500000 200373/1000000 530931/1000000 -58901/250000 -23171/1000000 233/125000 -22709/62500 13137/40000 -94541/250000 28161/100000 -113383/1000000 264477/500000 27437/125000 -19859/200000 94017/500000 -42537/500000 46733/500000 7981/125000 -3367/62500 -104319/500000 -391803/1000000
-36687/1000000 1833/62500 99194/1000000 51917/1000000 18349/500000 24427/200000 -13413/500000 -19417/500000 22021/250000 -2859/100000 191447/1000000 -34221/500000 13261/125000 -21981/250000 939/250000 8177/1000000 -54223/500000 -101869/1000000 17703/1000000 42291/1000000 -156683/1000000 -89349/1000000 17491/200000 44087/200000 41019/500000 20623/100000 67109/500000 147633/1000000 12439/50000 49303/500000 11473/50000 4233/500000 158623/1000000 72547/1000000 20117/500000 104149/1000000 16353/500000 4931/31250 146/3125 18443/500000 26/3125 56307/500000 -26353/200000 -36829/500000
34279/1000000 182887/1000000 51917/1000000 397605/1000000 349/2500 404741/1000000 12499/1000000 -1101/6250 321629/1000000 18423/200000 523073/1000000 -59943/1000000 343821/1000000 -56747/500000 -37977/200000 -9811/100000 -463/500000 -175687/1000000 36917/200000 15157/200000 27477/1000000 342617/1000000 247307/1000000 15771/20000 241143/1000000 520787/1000000 17657/125000 29333/250000 495227/1000000 -122269/1000000 366267/1000000 -39371/500000 283629/1000000 9173/250000 8459/100000 107633/1000000 144891/1000000 13933/31250 26491/1000000 4003/50000 86401/1000000 216559/1000000 -74193/200000 -265449/500000
-847/1000000 46537/1000000 18349/500000 349/2500 199489/1000000 25971/200000 -12969/1000000 -4079/100000 68171/1000000 -13189/500000 23527/200000 -149/4000 42667/1000000 -25837/250000 -26311/200000 -31851/1000000 -9373/1000000 -46873/500000 -39979/1000000 -397/6250 -4997/500000 2177/20000 3013/62500 68933/250000 30823/1000000 46031/500000 78083/1000000 14799/1000000 20269/125000 -1491/31250 4781/200000 -4297/200000 137/3125 -3941/200000 -49823/1000000 -3643/125000 6991/250000 169513/1000000 -4529/250000 -14817/500000 13349/1000000 7033/100000 -119797/500000 -1001/4000
-5147/500000 322511/1000000 24427/200000 404741/1000000 25971/200000 804273/1000000 2881/200000 -36983/100000 684531/1000000 52351/250000 1123359/1000000 -98633/1000000 858187/1000000 -30373/1000000 95171/1000000 -21659/200000 -27549/250000 -38361/250000 335973/500000 142289/250000 -52227/1000000 281103/1000000 55787/125000 122751/100000 139383/250000 1269629/1000000 128297/500000 239053/500000 926019/1000000 54359/1000000 1116763/1000000 -110197/1000000 76679/100000 281/1000 504259/1000000 569669/1000000 196867/1000000 762017/1000000 55239/250000 391161/1000000 76787/500000 402189/1000000 -488141/1000000 -595039/1000000
25251/250000 15639/125000 -13413/500000 12499/1000000 -12969/1000000 2881/200000 188900/1000000 -87627/1000000 41739/500000 118981/1000000 733/250000 30427/500000 129/1250 137521/1000000 42161/1000000 -5481/100000 225801/1000000 5109/25000 14223/50000 83131/500000 388147/1000000 316453/1000000 -98613/1000000 10857/250000 4247/125000 1939/125000 -158887/1000000 -22119/200000 -38659/250000 -193861/1000000 -2283/40000 -116051/1000000 -4271/200000 -4213/62500 100683/1000000 -5389/500000 -75429/1000000 -50551/1000000 -6263/250000 10771/500000 8091/500000 -41079/500000 11343/1000000 -86509/1000000
-13761/250000 -313551/1000000 -19417/500000 -1101/6250 -4079/100000 -36983/100000 -87627/1000000 401770/1000000 -263619/500000 -281709/1000000 -694909/1000000 -43863/1000000 -322857/500000 -93311/500000 -105261/500000 102443/1000000 -196107/1000000 -186747/1000000 -75939/100000 -123503/200000 -204491/500000 -434651/1000000 -23667/200000 -2089/3125 -90533/250000 -7893/10000 28043/1000000 -190791/1000000 -42133/125000 106759/1000000 -156601/250000 38131/200000 -43999/100000 -14173/125000 -3839/8000 -378179/1000000 -1227/125000 -320389/1000000 -37357/250000 -313317/1000000 -100687/1000000 -26677/200000 213361/1000000 288377/1000000
122119/1000000 302167/500000 22021/250000 321629/1000000 68171/1000000 684531/1000000 41739/500000 -263619/500000 1130035/1000000 459049/1000000 653457/500000 30333/250000 608529/500000 361669/1000000 211219/500000 -98661/500000 350181/1000000 86451/250000 362487/250000 1181917/1000000 154629/200000 39979/50000 48097/250000 1283939/1000000 639319/1000000 760431/500000 -23593/1000000 48593/125000 160863/250000 -42437/250000 121403/100000 -43713/125000 16933/20000 214307/1000000 910543/1000000 369089/500000 391/31250 604233/1000000 46607/200000 150391/250000 180287/1000000 64577/250000 -178293/500000 -127293/250000
32951/250000 309881/1000000 -2859/100000 18423/200000 -13189/500000 52351/250000 118981/1000000 -281709/1000000 459049/1000000 503923/1000000 448449/1000000 154787/1000000 291129/500000 45649/125000 117381/500000 -72003/500000 505757/1000000 449511/1000000 913207/1000000 652561/1000000 89351/100000 760403/1000000 -28387/250000 443747/1000000 7133/25000 550743/1000000 -73011/250000 -14353/250000 -97191/1000000 -340603/1000000 32473/125000 -298493/1000000 13199/62500 -32281/1000000 458493/1000000 226319/1000000 -103167/1000000 24817/250000 115593/1000000 5252/15625 21929/250000 -15049/250000 -38317/1000000 -219843/1000000
-10653/100000 25689/50000 191447/1000000 523073/1000000 23527/200000 1123359/1000000 733/250000 -694909/1000000 653457/500000 448449/1000000 2361392/1000000 -181961/1000000 228083/125000 91783/1000000 555327/1000000 -142069/1000000 -373159/1000000 -210053/1000000 1413183/1000000 658203/500000 -17563/50000 118643/1000000 221327/250000 123151/62500 228183/200000 1312439/500000 252387/500000 55497/50000 868431/500000 6032/15625 621643/250000 -53783/500000 1611879/1000000 729303/1000000 601771/500000 1382899/1000000 289603/1000000 612909/500000 609891/1000000 1012737/1000000 29037/100000 760941/1000000 -71789/125000 -66/125
38417/250000 6639/31250 -34221/500000 -59943/1000000 -149/4000 -98633/1000000 30427/500000 -43863/1000000 30333/250000 154787/1000000 -181961/1000000 356834/1000000 -8279/500000 330749/1000000 89681/1000000 -111709/1000000 304409/500000 50823/100000 102051/200000 154677/500000 39829/40000 84849/125000 -407267/1000000 -85183/1000000 -127893/1000000 -21487/100000 -374873/1000000 -327967/1000000 -280379/500000 -396933/1000000 -442057/1000000 -255359/1000000 -246653/1000000 -133243/500000 63007/500000 -160913/1000000 -169857/1000000 -23713/100000 -4381/31250 -6341/500000 -1563/125000 -133701/500000 3357/62500 -18779/200000
-1657/200000 535771/1000000 13261/125000 343821/1000000 42667/1000000 858187/1000000 129/1250 -322857/500000 608529/500000 291129/500000 228083/125000 -8279/500000 1738818/1000000 353997/1000000 606619/1000000 -97679/500000 11257/100000 103653/500000 819309/500000 700163/500000 15971/40000 283237/500000 100337/200000 391669/250000 979071/1000000 2173441/1000000 28021/250000 739959/1000000 5233/5000 65309/1000000 1862499/1000000 -13957/50000 309971/250000 492153/1000000 236163/200000 1132469/1000000 110951/1000000 859623/1000000 527197/1000000 482871/500000 30969/125000 221479/500000 -3737/10000 -112199/250000
46247/250000 77017/200000 -21981/250000 -56747/500000 -25837/250000 -30373/1000000 137521/1000000 -93311/500000 361669/1000000 45649/125000 91783/1000000 330749/1000000 353997/1000000 709935/1000000 381997/1000000 -43197/250000 40743/50000 401497/500000 547717/500000 5269/6250 1073/800 171027/200000 -199049/500000 9309/500000 69859/1000000 166127/1000000 -481083/1000000 -230309/1000000 -115267/200000 -382907/1000000 -273/5000 -75761/200000 -2209/100000 -200351/1000000 103623/200000 59733/500000 -227477/1000000 -104967/500000 -2133/100000 41371/200000 6919/200000 -280849/1000000 157669/1000000 -2843/1000000
6489/1000000 240319/1000000 939/250000 -37977/200000 -26311/200000 95171/1000000 42161/1000000 -105261/500000 211219/500000 117381/500000 555327/1000000 89681/1000000 606619/1000000 381997/1000000 764952/1000000 -3569/100000 105593/1000000 73873/200000 240153/250000 964811/1000000 136327/500000 -5807/200000 29193/1000000 123531/1000000 151851/500000 4809/6250 -80503/1000000 373551/1000000 144523/1000000 218623/1000000 439159/500000 -56669/500000 262481/500000 15687/62500 731503/1000000 624723/1000000 -8881/100000 34467/500000 217219/1000000 4217/10000 52103/1000000 41209/1000000 89247/500000 83109/250000
-39763/500000 -24917/125000 8177/1000000 -9811/100000 -31851/1000000 -21659/200000 -5481/100000 102443/1000000 -98661/500000 -72003/500000 -142069/1000000 -111709/1000000 -97679/500000 -43197/250000 -3569/100000 257444/1000000 -94747/250000 -27301/100000 -419201/1000000 -278037/1000000 -557549/1000000 -267733/500000 92519/1000000 -16567/62500 -67847/1000000 -4163/31250 41663/250000 19991/200000 21931/200000 6961/31250 37451/1000000 192093/1000000 177/200000 12739/100000 -70723/500000 -1981/125000 9137/250000 -51413/1000000 12237/500000 -62979/1000000 -25867/1000000 66013/1000000 24079/250000 233479/1000000
382753/1000000 304903/500000 -54223/500000 -463/500000 -9373/1000000 -27549/250000 225801/1000000 -196107/1000000 350181/1000000 505757/1000000 -373159/1000000 304409/500000 11257/100000 40743/50000 105593/1000000 -94747/250000 1785209/1000000 25183/20000 65473/50000 378449/500000 669039/250000 1991707/1000000 -236191/250000 64423/1000000 -85839/500000 -4661/10000 -940519/1000000 -859309/1000000 -661823/500000 -1111729/1000000 -1096013/1000000 -149183/200000 -610369/1000000 -719907/1000000 69809/250000 -453779/1000000 -198719/500000 -450521/1000000 -286653/1000000 -40829/1000000 -6057/500000 -63359/100000 -87/8000 -245533/500000
147623/500000 253973/500000 -101869/1000000 -175687/1000000 -46873/500000 -38361/250000 5109/25000 -186747/1000000 86451/250000 449511/1000000 -210053/1000000 50823/100000 103653/500000 401497/500000 73873/200000 -27301/100000 25183/20000 1312003/1000000 261019/200000 466699/500000 2099869/1000000 1333497/1000000 -778473/1000000 -30353/200000 -20027/250000 -208381/1000000 -31213/40000 -287971/500000 -1079767/1000000 -369179/500000 -592991/1000000 -589573/1000000 -40239/125000 -478341/1000000 484311/1000000 -6331/50000 -193517/500000 -451913/1000000 -4639/31250 24609/250000 -603/125000 -511479/1000000 21079/125000 -95897/1000000
889/2500 550509/500000 17703/1000000 36917/200000 -39979/1000000 335973/500000 14223/50000 -75939/100000 362487/250000 913207/1000000 1413183/1000000 102051/200000 819309/500000 547717/500000 240153/250000 -419201/1000000 65473/50000 261019/200000 3034385/1000000 14281/6250 2487569/1000000 378357/200000 -161537/500000 168917/125000 736709/1000000 171783/100000 -652559/1000000 43839/250000 -759/12500 -323727/500000 287859/250000 -830443/1000000 225063/250000 -353/31250 1596781/1000000 887019/1000000 -273063/1000000 49423/125000 104911/500000 411483/500000 52567/250000 -8791/100000 -228217/1000000 -534177/1000000
199067/1000000 418691/500000 42291/1000000 15157/200000 -397/6250 142289/250000 83131/500000 -123503/200000 1181917/1000000 652561/1000000 658203/500000 154677/500000 700163/500000 5269/6250 964811/1000000 -278037/1000000 378449/500000 466699/500000 14281/6250 2158243/1000000 724649/500000 997227/1000000 -26927/500000 130923/125000 135251/200000 1635613/1000000 -310719/1000000 448809/1000000 128117/500000 -157943/1000000 1430299/1000000 -572067/1000000 96491/100000 88447/500000 719873/500000 982489/1000000 -19563/125000 203851/500000 66387/250000 745313/1000000 43049/250000 76311/1000000 -2983/25000 -3051/15625
643079/1000000 17212/15625 -156683/1000000 27477/1000000 -4997/500000 -52227/1000000 388147/1000000 -204491/500000 154629/200000 89351/100000 -17563/50000 39829/40000 15971/40000 1073/800 136327/500000 -557549/1000000 669039/250000 2099869/1000000 2487569/1000000 724649/500000 4576511/1000000 3289619/1000000 -1530919/1000000 308649/1000000 -93547/500000 -28199/62500 -96139/62500 -321637/250000 -497523/250000 -929873/500000 -1571939/1000000 -1258761/1000000 -74633/100000 -271091/250000 626381/1000000 -292637/500000 -20599/31250 -316671/500000 -423627/1000000 3907/100000 4059/200000 -193501/200000 -18301/250000 -420113/500000
266711/500000 934513/1000000 -89349/1000000 342617/1000000 2177/20000 281103/1000000 316453/1000000 -434651/1000000 39979/50000 760403/1000000 118643/1000000 84849/125000 283237/500000 171027/200000 -5807/200000 -267733/500000 1991707/1000000 1333497/1000000 378357/200000 997227/1000000 3289619/1000000 2994111/1000000 -457609/500000 859379/1000000 57809/1000000 6989/250000 -208109/200000 -235449/250000 -1156543/1000000 -96391/62500 -52417/50000 -196073/200000 -81357/200000 -805941/1000000 220139/500000 -217867/500000 -181731/500000 -17113/125000 -60013/200000 10631/125000 70717/1000000 -582003/1000000 -175001/500000 -1103313/1000000
-55183/250000 -77997/500000 17491/200000 247307/1000000 3013/62500 55787/125000 -98613/1000000 -23667/200000 48097/250000 -28387/250000 221327/250000 -407267/1000000 100337/200000 -199049/500000 29193/1000000 92519/1000000 -236191/250000 -778473/1000000 -161537/500000 -26927/500000 -1530919/1000000 -457609/500000 -3792858926399683041442265123621562225131/16500035446325976940715785307007952800000+(26628474471199509662493499524161990260547/82500177231629884703578926535039764000000)Sqrt(13) 317271/500000 479681/1000000 1038847/1000000 77327/125000 157899/200000 1271831/1000000 658633/1000000 1339549/1000000 35889/100000 98539/125000 288499/500000 99127/500000 615643/1000000 46459/125000 84133/125000 306209/1000000 296133/1000000 109201/1000000 28449/50000 -48949/250000 -5613/500000
10797/250000 336707/500000 44087/200000 15771/20000 68933/250000 122751/100000 10857/250000 -2089/3125 1283939/1000000 443747/1000000 123151/62500 -85183/1000000 391669/250000 9309/500000 123531/1000000 -16567/62500 64423/1000000 -30353/200000 168917/125000 130923/125000 308649/1000000 859379/1000000 317271/500000 586359/250000 59487/62500 1095779/500000 17221/50000 712969/1000000 149061/100000 -8791/125000 1809747/1000000 -321703/1000000 50843/40000 355113/1000000 885099/1000000 56283/62500 279433/1000000 1293631/1000000 82789/250000 165367/250000 134799/500000 640781/1000000 -178237/200000 -44401/40000
-25187/250000 200373/1000000 41019/500000 241143/1000000 30823/1000000 139383/250000 4247/125000 -90533/250000 639319/1000000 7133/25000 228183/200000 -127893/1000000 979071/1000000 69859/1000000 151851/500000 -67847/1000000 -85839/500000 -20027/250000 736709/1000000 135251/200000 -93547/500000 57809/1000000 479681/1000000 59487/62500 784301/1000000 1352647/1000000 100077/500000 141409/250000 427487/500000 1861/10000 1283129/1000000 -75139/1000000 410419/500000 102241/250000 620861/1000000 734747/1000000 147617/1000000 152301/250000 407003/1000000 595347/1000000 33471/200000 11743/31250 -253607/1000000 -57293/250000
-40227/250000 530931/1000000 20623/100000 520787/1000000 46031/500000 1269629/1000000 1939/125000 -7893/10000 760431/500000 550743/1000000 1312439/500000 -21487/100000 2173441/1000000 166127/1000000 4809/6250 -4163/31250 -4661/10000 -208381/1000000 171783/100000 1635613/1000000 -28199/62500 6989/250000 1038847/1000000 1095779/500000 1352647/1000000 3265265/1000000 8686/15625 1354583/1000000 249327/125000 267483/500000 375497/125000 -97509/1000000 385007/200000 932957/1000000 375593/250000 43059/25000 80843/250000 1403453/1000000 779799/1000000 1276187/1000000 344723/1000000 442039/500000 -112659/200000 -461821/1000000
-121133/500000 -58901/250000 67109/500000 17657/125000 78083/1000000 128297/500000 -158887/1000000 28043/1000000 -23593/1000000 -73011/250000 252387/500000 -374873/1000000 28021/250000 -481083/1000000 -80503/1000000 41663/250000 -940519/1000000 -31213/40000 -652559/1000000 -310719/1000000 -96139/62500 -208109/200000 77327/125000 17221/50000 100077/500000 8686/15625 796556/1000000 30307/50000 496283/500000 638237/1000000 880053/1000000 77231/200000 102461/200000 2159/5000 -46023/500000 186473/500000 275937/1000000 95653/200000 98737/500000 37887/500000 22939/1000000 48367/100000 -93467/500000 67387/1000000
-116521/500000 -23171/1000000 147633/1000000 29333/250000 14799/1000000 239053/500000 -22119/200000 -190791/1000000 48593/125000 -14353/250000 55497/50000 -327967/1000000 739959/1000000 -230309/1000000 373551/1000000 19991/200000 -859309/1000000 -287971/500000 43839/250000 448809/1000000 -321637/250000 -235449/250000 157899/200000 712969/1000000 141409/250000 1354583/1000000 30307/50000 1129559/1000000 1279699/1000000 763783/1000000 847487/500000 140681/500000 208609/200000 133981/200000 105479/200000 452921/500000 136751/500000 138351/200000 199377/500000 46789/100000 114771/1000000 288881/500000 -4591/25000 78053/500000
-297763/1000000 233/125000 12439/50000 495227/1000000 20269/125000 926019/1000000 -38659/250000 -42133/125000 160863/250000 -97191/1000000 868431/500000 -280379/500000 5233/5000 -115267/200000 144523/1000000 21931/200000 -661823/500000 -1079767/1000000 -759/12500 128117/500000 -497523/250000 -1156543/1000000 1271831/1000000 149061/100000 427487/500000 249327/125000 496283/500000 1279699/1000000 2287206/1000000 934829/1000000 289043/125000 191831/500000 1443159/1000000 894669/1000000 125859/250000 1102093/1000000 128441/250000 125231/100000 124631/250000 546527/1000000 209523/1000000 983471/1000000 -564511/1000000 -50467/200000
-31829/100000 -22709/62500 49303/500000 -122269/1000000 -1491/31250 54359/1000000 -193861/1000000 106759/1000000 -42437/250000 -340603/1000000 6032/15625 -396933/1000000 65309/1000000 -382907/1000000 218623/1000000 6961/31250 -1111729/1000000 -369179/500000 -323727/500000 -157943/1000000 -929873/500000 -96391/62500 658633/1000000 -8791/125000 1861/10000 267483/500000 638237/1000000 763783/1000000 934829/1000000 1118684/1000000 220991/200000 60119/125000 566649/1000000 57881/100000 68691/1000000 138157/250000 122527/500000 315193/1000000 282753/1000000 152053/1000000 -4647/1000000 454757/1000000 27503/250000 563071/1000000
-258687/1000000 13137/40000 11473/50000 366267/1000000 4781/200000 1116763/1000000 -2283/40000 -156601/250000 121403/100000 32473/125000 621643/250000 -442057/1000000 1862499/1000000 -273/5000 439159/500000 37451/1000000 -1096013/1000000 -592991/1000000 287859/250000 1430299/1000000 -1571939/1000000 -52417/50000 1339549/1000000 1809747/1000000 1283129/1000000 375497/125000 880053/1000000 847487/500000 289043/125000 220991/200000 3559964/1000000 217419/1000000 130343/62500 1147957/1000000 88027/62500 931141/500000 423243/1000000 1400783/1000000 76331/100000 216817/200000 61057/200000 1053341/1000000 -374637/1000000 391/25000
-46373/250000 -94541/250000 4233/500000 -39371/500000 -4297/200000 -110197/1000000 -116051/1000000 38131/200000 -43713/125000 -298493/1000000 -53783/500000 -255359/1000000 -13957/50000 -75761/200000 -56669/500000 192093/1000000 -149183/200000 -589573/1000000 -830443/1000000 -572067/1000000 -1258761/1000000 -196073/200000 35889/100000 -321703/1000000 -75139/1000000 -97509/1000000 77231/200000 140681/500000 191831/500000 60119/125000 217419/1000000 538664/1000000 60451/1000000 253337/1000000 -303539/1000000 43249/1000000 30193/200000 49661/1000000 9231/125000 -2563/31250 -30329/1000000 196769/1000000 110521/1000000 32829/100000
-15973/125000 28161/100000 158623/1000000 283629/1000000 137/3125 76679/100000 -4271/200000 -43999/100000 16933/20000 13199/62500 1611879/1000000 -246653/1000000 309971/250000 -2209/100000 262481/500000 177/200000 -610369/1000000 -40239/125000 225063/250000 96491/100000 -74633/100000 -81357/200000 98539/125000 50843/40000 410419/500000 385007/200000 102461/200000 208609/200000 1443159/1000000 566649/1000000 130343/62500 60451/1000000 1479041/1000000 84649/125000 453437/500000 282723/250000 250917/1000000 913879/1000000 115297/250000 171709/250000 196359/1000000 640967/1000000 -324451/1000000 -16463/125000
-11623/62500 -113383/1000000 72547/1000000 9173/250000 -3941/200000 281/1000 -4213/62500 -14173/125000 214307/1000000 -32281/1000000 729303/1000000 -133243/500000 492153/1000000 -200351/1000000 15687/62500 12739/100000 -719907/1000000 -478341/1000000 -353/31250 88447/500000 -271091/250000 -805941/1000000 288499/500000 355113/1000000 102241/250000 932957/1000000 2159/5000 133981/200000 894669/1000000 57881/100000 1147957/1000000 253337/1000000 84649/125000 667281/1000000 304339/1000000 122469/200000 25379/125000 442713/1000000 80759/250000 36029/100000 19969/250000 81471/200000 -18899/500000 201287/1000000
34327/500000 264477/500000 20117/500000 8459/100000 -49823/1000000 504259/1000000 100683/1000000 -3839/8000 910543/1000000 458493/1000000 601771/500000 63007/500000 236163/200000 103623/200000 731503/1000000 -70723/500000 69809/250000 484311/1000000 1596781/1000000 719873/500000 626381/1000000 220139/500000 99127/500000 885099/1000000 620861/1000000 375593/250000 -46023/500000 105479/200000 125859/250000 68691/1000000 88027/62500 -303539/1000000 453437/500000 304339/1000000 1252799/1000000 111379/125000 -42321/1000000 114507/250000 15473/50000 334923/500000 6423/40000 24649/125000 -9627/100000 -4413/50000
-33441/250000 27437/125000 104149/1000000 107633/1000000 -3643/125000 569669/1000000 -5389/500000 -378179/1000000 369089/500000 226319/1000000 1382899/1000000 -160913/1000000 1132469/1000000 59733/500000 624723/1000000 -1981/125000 -453779/1000000 -6331/50000 887019/1000000 982489/1000000 -292637/500000 -217867/500000 615643/1000000 56283/62500 734747/1000000 43059/25000 186473/500000 452921/500000 1102093/1000000 138157/250000 931141/500000 43249/1000000 282723/250000 122469/200000 111379/125000 1227471/1000000 167639/1000000 85943/125000 466927/1000000 177081/250000 164117/1000000 98837/200000 -128903/1000000 83817/1000000
-56241/500000 -19859/200000 16353/500000 144891/1000000 6991/250000 196867/1000000 -75429/1000000 -1227/125000 391/31250 -103167/1000000 289603/1000000 -169857/1000000 110951/1000000 -227477/1000000 -8881/100000 9137/250000 -198719/500000 -193517/500000 -273063/1000000 -19563/125000 -20599/31250 -181731/500000 46459/125000 279433/1000000 147617/1000000 80843/250000 275937/1000000 136751/500000 128441/250000 122527/500000 423243/1000000 30193/200000 250917/1000000 25379/125000 -42321/1000000 167639/1000000 300882/1000000 6779/25000 94933/1000000 14129/250000 1757/50000 147/625 -23443/200000 -38227/500000
-108327/1000000 94017/500000 4931/31250 13933/31250 169513/1000000 762017/1000000 -50551/1000000 -320389/1000000 604233/1000000 24817/250000 612909/500000 -23713/100000 859623/1000000 -104967/500000 34467/500000 -51413/1000000 -450521/1000000 -451913/1000000 49423/125000 203851/500000 -316671/500000 -17113/125000 84133/125000 1293631/1000000 152301/250000 1403453/1000000 95653/200000 138351/200000 125231/100000 315193/1000000 1400783/1000000 49661/1000000 913879/1000000 442713/1000000 114507/250000 85943/125000 6779/25000 1010142/1000000 289593/1000000 101027/250000 79473/500000 555781/1000000 -257101/500000 -490453/1000000
-214921/1000000 -42537/500000 146/3125 26491/1000000 -4529/250000 55239/250000 -6263/250000 -37357/250000 46607/200000 115593/1000000 609891/1000000 -4381/31250 527197/1000000 -2133/100000 217219/1000000 12237/500000 -286653/1000000 -4639/31250 104911/500000 66387/250000 -423627/1000000 -60013/200000 306209/1000000 82789/250000 407003/1000000 779799/1000000 98737/500000 199377/500000 124631/250000 282753/1000000 76331/100000 9231/125000 115297/250000 80759/250000 15473/50000 466927/1000000 94933/1000000 289593/1000000 532824/1000000 444269/1000000 85873/1000000 24333/100000 -787/20000 34731/500000
-1227/10000 46733/500000 18443/500000 4003/50000 -14817/500000 391161/1000000 10771/500000 -313317/1000000 150391/250000 5252/15625 1012737/1000000 -6341/500000 482871/500000 41371/200000 4217/10000 -62979/1000000 -40829/1000000 24609/250000 411483/500000 745313/1000000 3907/100000 10631/125000 296133/1000000 165367/250000 595347/1000000 1276187/1000000 37887/500000 46789/100000 546527/1000000 152053/1000000 216817/200000 -2563/31250 171709/250000 36029/100000 334923/500000 177081/250000 14129/250000 101027/250000 444269/1000000 874586/1000000 144651/1000000 31541/125000 -20167/250000 -25171/500000
-4217/200000 7981/125000 26/3125 86401/1000000 13349/1000000 76787/500000 8091/500000 -100687/1000000 180287/1000000 21929/250000 29037/100000 -1563/125000 30969/125000 6919/200000 52103/1000000 -25867/1000000 -6057/500000 -603/125000 52567/250000 43049/250000 4059/200000 70717/1000000 109201/1000000 134799/500000 33471/200000 344723/1000000 22939/1000000 114771/1000000 209523/1000000 -4647/1000000 61057/200000 -30329/1000000 196359/1000000 19969/250000 6423/40000 164117/1000000 1757/50000 79473/500000 85873/1000000 144651/1000000 202284/1000000 43213/500000 -15003/200000 -11877/125000
-162969/1000000 -3367/62500 56307/500000 216559/1000000 7033/100000 402189/1000000 -41079/500000 -26677/200000 64577/250000 -15049/250000 760941/1000000 -133701/500000 221479/500000 -280849/1000000 41209/1000000 66013/1000000 -63359/100000 -511479/1000000 -8791/100000 76311/1000000 -193501/200000 -582003/1000000 28449/50000 640781/1000000 11743/31250 442039/500000 48367/100000 288881/500000 983471/1000000 454757/1000000 1053341/1000000 196769/1000000 640967/1000000 81471/200000 24649/125000 98837/200000 147/625 555781/1000000 24333/100000 31541/125000 43213/500000 607047/1000000 -235841/1000000 -86123/1000000
-11659/1000000 -104319/500000 -26353/200000 -74193/200000 -119797/500000 -488141/1000000 11343/1000000 213361/1000000 -178293/500000 -38317/1000000 -71789/125000 3357/62500 -3737/10000 157669/1000000 89247/500000 24079/250000 -87/8000 21079/125000 -228217/1000000 -2983/25000 -18301/250000 -175001/500000 -48949/250000 -178237/200000 -253607/1000000 -112659/200000 -93467/500000 -4591/25000 -564511/1000000 27503/250000 -374637/1000000 110521/1000000 -324451/1000000 -18899/500000 -9627/100000 -128903/1000000 -23443/200000 -257101/500000 -787/20000 -20167/250000 -15003/200000 -235841/1000000 679832/1000000 305281/500000
-30043/200000 -391803/1000000 -36829/500000 -265449/500000 -1001/4000 -595039/1000000 -86509/1000000 288377/1000000 -127293/250000 -219843/1000000 -66/125 -18779/200000 -112199/250000 -2843/1000000 83109/250000 233479/1000000 -245533/500000 -95897/1000000 -534177/1000000 -3051/15625 -420113/500000 -1103313/1000000 -5613/500000 -44401/40000 -57293/250000 -461821/1000000 67387/1000000 78053/500000 -50467/200000 563071/1000000 391/25000 32829/100000 -16463/125000 201287/1000000 -4413/50000 83817/1000000 -38227/500000 -490453/1000000 34731/500000 -25171/500000 -11877/125000 -86123/1000000 305281/500000 1153441/1000000


--- Term 16 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 63
Matrix dimension : 9

Flags :
F1  : {123, 124, 134, 234}
F2  : {123, 124, 134, 234, 125}
F3  : {123, 124, 134, 234, 135}
F4  : {123, 124, 134, 234, 125, 135}
F5  : {123, 124, 134, 234, 235}
F6  : {123, 124, 134, 234, 125, 235}
F7  : {123, 124, 134, 234, 135, 235}
F8  : {123, 124, 134, 234, 125, 135, 235}
F9  : {123, 124, 134, 234, 145}
F10 : {123, 124, 134, 234, 125, 145}
F11 : {123, 124, 134, 234, 135, 145}
F12 : {123, 124, 134, 234, 125, 135, 145}
F13 : {123, 124, 134, 234, 235, 145}
F14 : {123, 124, 134, 234, 125, 235, 145}
F15 : {123, 124, 134, 234, 135, 235, 145}
F16 : {123, 124, 134, 234, 125, 135, 235, 145}
F17 : {123, 124, 134, 234, 245}
F18 : {123, 124, 134, 234, 125, 245}
F19 : {123, 124, 134, 234, 135, 245}
F20 : {123, 124, 134, 234, 125, 135, 245}
F21 : {123, 124, 134, 234, 235, 245}
F22 : {123, 124, 134, 234, 125, 235, 245}
F23 : {123, 124, 134, 234, 135, 235, 245}
F24 : {123, 124, 134, 234, 125, 135, 235, 245}
F25 : {123, 124, 134, 234, 145, 245}
F26 : {123, 124, 134, 234, 125, 145, 245}
F27 : {123, 124, 134, 234, 135, 145, 245}
F28 : {123, 124, 134, 234, 125, 135, 145, 245}
F29 : {123, 124, 134, 234, 235, 145, 245}
F30 : {123, 124, 134, 234, 125, 235, 145, 245}
F31 : {123, 124, 134, 234, 135, 235, 145, 245}
F32 : {123, 124, 134, 234, 125, 135, 235, 145, 245}
F33 : {123, 124, 134, 234, 345}
F34 : {123, 124, 134, 234, 125, 345}
F35 : {123, 124, 134, 234, 135, 345}
F36 : {123, 124, 134, 234, 125, 135, 345}
F37 : {123, 124, 134, 234, 235, 345}
F38 : {123, 124, 134, 234, 125, 235, 345}
F39 : {123, 124, 134, 234, 135, 235, 345}
F40 : {123, 124, 134, 234, 125, 135, 235, 345}
F41 : {123, 124, 134, 234, 145, 345}
F42 : {123, 124, 134, 234, 125, 145, 345}
F43 : {123, 124, 134, 234, 135, 145, 345}
F44 : {123, 124, 134, 234, 125, 135, 145, 345}
F45 : {123, 124, 134, 234, 235, 145, 345}
F46 : {123, 124, 134, 234, 125, 235, 145, 345}
F47 : {123, 124, 134, 234, 135, 235, 145, 345}
F48 : {123, 124, 134, 234, 125, 135, 235, 145, 345}
F49 : {123, 124, 134, 234, 245, 345}
F50 : {123, 124, 134, 234, 125, 245, 345}
F51 : {123, 124, 134, 234, 135, 245, 345}
F52 : {123, 124, 134, 234, 125, 135, 245, 345}
F53 : {123, 124, 134, 234, 235, 245, 345}
F54 : {123, 124, 134, 234, 125, 235, 245, 345}
F55 : {123, 124, 134, 234, 135, 235, 245, 345}
F56 : {123, 124, 134, 234, 125, 135, 235, 245, 345}
F57 : {123, 124, 134, 234, 145, 245, 345}
F58 : {123, 124, 134, 234, 125, 145, 245, 345}
F59 : {123, 124, 134, 234, 135, 145, 245, 345}
F60 : {123, 124, 134, 234, 125, 135, 145, 245, 345}
F61 : {123, 124, 134, 234, 235, 145, 245, 345}
F62 : {123, 124, 134, 234, 125, 235, 145, 245, 345}
F63 : {123, 124, 134, 234, 135, 235, 145, 245, 345}

Basis :
B1 : (-1/1)(F1)
B2 : (-1/1)(F2)+(-1/1)(F3)+(-1/1)(F5)+(-1/1)(F9)+(-1/1)(F17)+(-1/1)(F33)
B3 : (-1/1)(F4)+(-1/1)(F6)+(-1/1)(F7)+(-1/1)(F10)+(-1/1)(F11)+(-1/1)(F18)+(-1/1)(F21)+(-1/1)(F25)+(-1/1)(F35)+(-1/1)(F37)+(-1/1)(F41)+(-1/1)(F49)
B4 : (-1/1)(F12)+(-1/1)(F22)+(-1/1)(F39)+(-1/1)(F57)
B5 : (-1/1)(F13)+(-1/1)(F19)+(-1/1)(F34)
B6 : (-1/1)(F14)+(-1/1)(F15)+(-1/1)(F20)+(-1/1)(F23)+(-1/1)(F27)+(-1/1)(F29)+(-1/1)(F36)+(-1/1)(F38)+(-1/1)(F42)+(-1/1)(F45)+(-1/1)(F50)+(-1/1)(F51)
B7 : (-1/1)(F16)+(-1/1)(F24)+(-1/1)(F28)+(-1/1)(F30)+(-1/1)(F40)+(-1/1)(F44)+(-1/1)(F47)+(-1/1)(F54)+(-1/1)(F55)+(-1/1)(F58)+(-1/1)(F59)+(-1/1)(F61)
B8 : (-1/1)(F31)+(-1/1)(F46)+(-1/1)(F52)
B9 : (-11/173+(13/173)Sqrt(13))(F8)+(-11/173+(13/173)Sqrt(13))(F26)+(-158/173-(2/173)Sqrt(13))(F32)+(-11/173+(13/173)Sqrt(13))(F43)+(-158/173-(2/173)Sqrt(13))(F48)+(-11/173+(13/173)Sqrt(13))(F53)+(-158/173-(2/173)Sqrt(13))(F56)+(-158/173-(2/173)Sqrt(13))(F60)+(-158/173-(2/173)Sqrt(13))(F62)+(-158/173-(2/173)Sqrt(13))(F63)

Matrix :
357719/1000000 6637/25000 264949/1000000 -176153/500000 -1351/1000000 -4657/25000 -88509/100000 -820237/1000000 -17041/10000
6637/25000 311259/1000000 361/1600 -104587/250000 24061/250000 -88201/500000 -815883/1000000 -738989/1000000 -148247/125000
264949/1000000 361/1600 272867/1000000 -56747/200000 -1171/200000 -168441/1000000 -157213/200000 -747103/1000000 -22366/15625
-176153/500000 -104587/250000 -56747/200000 770777/1000000 -208369/1000000 60767/250000 1023549/1000000 194397/200000 51353/40000
-1351/1000000 24061/250000 -1171/200000 -208369/1000000 165454/1000000 -13383/500000 -42969/500000 -72581/1000000 195339/500000
-4657/25000 -88201/500000 -168441/1000000 60767/250000 -13383/500000 136517/1000000 532611/1000000 505863/1000000 114823/125000
-88509/100000 -815883/1000000 -157213/200000 1023549/1000000 -42969/500000 532611/1000000 2643646/1000000 236393/100000 4548011/1000000
-820237/1000000 -738989/1000000 -747103/1000000 194397/200000 -72581/1000000 505863/1000000 236393/100000 2321830/1000000 513777/125000
-17041/10000 -148247/125000 -22366/15625 51353/40000 195339/500000 114823/125000 4548011/1000000 513777/125000 -837618583247722872399715125640354824972263767/160380344538288495863757433184117301216000000+(52756833819524575041864328002943297097439737/12336949579868345835673648706470561632000000)Sqrt(13)


--- Term 17 ---

Order of type    : 4
Order of flags   : 5
Number of flags  : 62
Matrix dimension : 48

Flags :
F1  : {123, 124, 134, 234, 125}
F2  : {123, 124, 134, 234, 135}
F3  : {123, 124, 134, 234, 125, 135}
F4  : {123, 124, 134, 234, 235}
F5  : {123, 124, 134, 234, 125, 235}
F6  : {123, 124, 134, 234, 135, 235}
F7  : {123, 124, 134, 234, 125, 135, 235}
F8  : {123, 124, 134, 234, 145}
F9  : {123, 124, 134, 234, 125, 145}
F10 : {123, 124, 134, 234, 135, 145}
F11 : {123, 124, 134, 234, 125, 135, 145}
F12 : {123, 124, 134, 234, 235, 145}
F13 : {123, 124, 134, 234, 125, 235, 145}
F14 : {123, 124, 134, 234, 135, 235, 145}
F15 : {123, 124, 134, 234, 125, 135, 235, 145}
F16 : {123, 124, 134, 234, 245}
F17 : {123, 124, 134, 234, 125, 245}
F18 : {123, 124, 134, 234, 135, 245}
F19 : {123, 124, 134, 234, 125, 135, 245}
F20 : {123, 124, 134, 234, 235, 245}
F21 : {123, 124, 134, 234, 125, 235, 245}
F22 : {123, 124, 134, 234, 135, 235, 245}
F23 : {123, 124, 134, 234, 125, 135, 235, 245}
F24 : {123, 124, 134, 234, 145, 245}
F25 : {123, 124, 134, 234, 125, 145, 245}
F26 : {123, 124, 134, 234, 135, 145, 245}
F27 : {123, 124, 134, 234, 125, 135, 145, 245}
F28 : {123, 124, 134, 234, 235, 145, 245}
F29 : {123, 124, 134, 234, 125, 235, 145, 245}
F30 : {123, 124, 134, 234, 135, 235, 145, 245}
F31 : {123, 124, 134, 234, 125, 135, 235, 145, 245}
F32 : {123, 124, 134, 234, 345}
F33 : {123, 124, 134, 234, 125, 345}
F34 : {123, 124, 134, 234, 135, 345}
F35 : {123, 124, 134, 234, 125, 135, 345}
F36 : {123, 124, 134, 234, 235, 345}
F37 : {123, 124, 134, 234, 125, 235, 345}
F38 : {123, 124, 134, 234, 135, 235, 345}
F39 : {123, 124, 134, 234, 125, 135, 235, 345}
F40 : {123, 124, 134, 234, 145, 345}
F41 : {123, 124, 134, 234, 125, 145, 345}
F42 : {123, 124, 134, 234, 135, 145, 345}
F43 : {123, 124, 134, 234, 125, 135, 145, 345}
F44 : {123, 124, 134, 234, 235, 145, 345}
F45 : {123, 124, 134, 234, 125, 235, 145, 345}
F46 : {123, 124, 134, 234, 135, 235, 145, 345}
F47 : {123, 124, 134, 234, 125, 135, 235, 145, 345}
F48 : {123, 124, 134, 234, 245, 345}
F49 : {123, 124, 134, 234, 125, 245, 345}
F50 : {123, 124, 134, 234, 135, 245, 345}
F51 : {123, 124, 134, 234, 125, 135, 245, 345}
F52 : {123, 124, 134, 234, 235, 245, 345}
F53 : {123, 124, 134, 234, 125, 235, 245, 345}
F54 : {123, 124, 134, 234, 135, 235, 245, 345}
F55 : {123, 124, 134, 234, 125, 135, 235, 245, 345}
F56 : {123, 124, 134, 234, 145, 245, 345}
F57 : {123, 124, 134, 234, 125, 145, 245, 345}
F58 : {123, 124, 134, 234, 135, 145, 245, 345}
F59 : {123, 124, 134, 234, 125, 135, 145, 245, 345}
F60 : {123, 124, 134, 234, 235, 145, 245, 345}
F61 : {123, 124, 134, 234, 125, 235, 145, 245, 345}
F62 : {123, 124, 134, 234, 135, 235, 145, 245, 345}

Basis :
B1  : (1/1)(F1)+(-1/1)(F2)
B2  : (1/1)(F1)+(-1/1)(F4)
B3  : (1/1)(F1)+(-1/1)(F8)
B4  : (1/1)(F1)+(-1/1)(F16)
B5  : (1/1)(F1)+(-1/1)(F32)
B6  : (1/1)(F3)+(-1/1)(F5)
B7  : (1/1)(F3)+(-1/1)(F6)
B8  : (1/1)(F3)+(-1/1)(F9)
B9  : (1/1)(F3)+(-1/1)(F10)
B10 : (1/1)(F3)+(-1/1)(F17)
B11 : (1/1)(F3)+(-1/1)(F20)
B12 : (1/1)(F3)+(-1/1)(F24)
B13 : (1/1)(F3)+(-1/1)(F34)
B14 : (1/1)(F3)+(-1/1)(F36)
B15 : (1/1)(F3)+(-1/1)(F40)
B16 : (1/1)(F3)+(-1/1)(F48)
B17 : (521/1873+(144/1873)Sqrt(13))(F7)+(-751/1873-(186/1873)Sqrt(13))(F25)+(72/1873-(52/1873)Sqrt(13))(F31)+(115/1873+(21/1873)Sqrt(13))(F42)+(237/3746+(141/3746)Sqrt(13))(F47)+(115/1873+(21/1873)Sqrt(13))(F52)+(237/3746+(141/3746)Sqrt(13))(F55)+(-237/3746-(141/3746)Sqrt(13))(F59)+(-237/3746-(141/3746)Sqrt(13))(F61)+(-72/1873+(52/1873)Sqrt(13))(F62)
B18 : (636/1873+(165/1873)Sqrt(13))(F7)+(115/1873+(21/1873)Sqrt(13))(F25)+(165/3746+(193/3746)Sqrt(13))(F31)+(-14251/33714-(3547/33714)Sqrt(13))(F42)+(227/16857-(268/16857)Sqrt(13))(F47)+(733/33714+(199/33714)Sqrt(13))(F52)+(2327/33714+(1337/33714)Sqrt(13))(F55)+(-2327/33714-(1337/33714)Sqrt(13))(F59)+(-227/16857+(268/16857)Sqrt(13))(F61)+(-165/3746-(193/3746)Sqrt(13))(F62)
B19 : (636/1873+(165/1873)Sqrt(13))(F7)+(115/1873+(21/1873)Sqrt(13))(F25)+(165/3746+(193/3746)Sqrt(13))(F31)+(733/33714+(199/33714)Sqrt(13))(F42)+(2327/33714+(1337/33714)Sqrt(13))(F47)+(-14251/33714-(3547/33714)Sqrt(13))(F52)+(227/16857-(268/16857)Sqrt(13))(F55)+(-227/16857+(268/16857)Sqrt(13))(F59)+(-2327/33714-(1337/33714)Sqrt(13))(F61)+(-165/3746-(193/3746)Sqrt(13))(F62)
B20 : (1/1)(F11)+(-1/1)(F21)
B21 : (1/1)(F11)+(-1/1)(F38)
B22 : (1/1)(F11)+(-1/1)(F56)
B23 : (1/1)(F12)+(-1/1)(F18)
B24 : (1/1)(F12)+(-1/1)(F33)
B25 : (1/1)(F13)+(-1/1)(F14)
B26 : (1/1)(F13)+(-1/1)(F19)
B27 : (1/1)(F13)+(-1/1)(F22)
B28 : (1/1)(F13)+(-1/1)(F26)
B29 : (1/1)(F13)+(-1/1)(F28)
B30 : (1/1)(F13)+(-1/1)(F35)
B31 : (1/1)(F13)+(-1/1)(F37)
B32 : (1/1)(F13)+(-1/1)(F41)
B33 : (1/1)(F13)+(-1/1)(F44)
B34 : (1/1)(F13)+(-1/1)(F49)
B35 : (1/1)(F13)+(-1/1)(F50)
B36 : (1/1)(F15)+(-1/1)(F23)
B37 : (1/1)(F15)+(-1/1)(F27)
B38 : (1/1)(F15)+(-1/1)(F29)
B39 : (1/1)(F15)+(-1/1)(F39)
B40 : (1/1)(F15)+(-1/1)(F43)
B41 : (1/1)(F15)+(-1/1)(F46)
B42 : (1/1)(F15)+(-1/1)(F53)
B43 : (1/1)(F15)+(-1/1)(F54)
B44 : (1/1)(F15)+(-1/1)(F57)
B45 : (1/1)(F15)+(-1/1)(F58)
B46 : (1/1)(F15)+(-1/1)(F60)
B47 : (1/1)(F30)+(-1/1)(F45)
B48 : (1/1)(F30)+(-1/1)(F51)

Matrix :
109762/1000000 -3827/500000 -4781/500000 -17549/500000 1823/1000000 -18087/1000000 -1967/500000 -14847/1000000 12711/1000000 -8939/1000000 1291/125000 -5237/500000 477/125000 363/200000 -279/50000 7369/1000000 -1489/500000 5717/1000000 30259/1000000 8907/500000 2031/500000 1271/50000 1769/100000 2467/200000 3967/1000000 14603/500000 27339/1000000 149/6250 -131/100000 36947/1000000 7037/1000000 1769/500000 3/1600 167/8000 1933/100000 2561/200000 8411/500000 -2557/1000000 7421/500000 7603/1000000 4413/1000000 10447/1000000 10487/1000000 7093/500000 2971/1000000 8353/500000 -3149/200000 2183/500000
-3827/500000 186708/1000000 109/1000000 8931/500000 82787/1000000 -159737/1000000 -126489/1000000 -18123/1000000 150833/1000000 25179/250000 12179/50000 54321/1000000 159283/1000000 92277/500000 32751/250000 2143/8000 15141/200000 214947/1000000 69281/200000 -15411/1000000 -3449/200000 227703/1000000 74207/500000 46921/500000 -32637/1000000 98091/500000 181933/1000000 267807/1000000 26961/500000 249791/1000000 6613/200000 118939/1000000 1869/31250 260737/1000000 178437/1000000 87441/500000 188981/1000000 -43943/1000000 18511/250000 42793/1000000 -457/200000 31171/500000 19117/200000 150221/1000000 27623/200000 103451/500000 -35979/1000000 -3537/500000
-4781/500000 109/1000000 124050/1000000 1601/1000000 8517/250000 -39421/500000 -61979/1000000 -761/500000 38163/500000 8387/200000 109527/1000000 6451/200000 14219/200000 82497/1000000 16553/250000 61297/500000 28801/1000000 22477/250000 31769/200000 2281/250000 5861/1000000 49679/500000 2013/31250 41237/1000000 -15067/1000000 83997/1000000 74837/1000000 398/3125 25293/1000000 54269/500000 417/62500 29597/500000 14067/500000 57547/500000 9919/125000 15387/200000 43199/500000 -13769/500000 16127/500000 21421/1000000 -879/100000 7401/250000 43219/1000000 13803/200000 31167/500000 47019/500000 -1037/62500 -10773/1000000
-17549/500000 8931/500000 1601/1000000 118828/1000000 15593/500000 -58857/1000000 -42749/1000000 -1523/200000 55157/1000000 11943/250000 90059/1000000 3291/100000 15777/250000 60131/1000000 49647/1000000 100243/1000000 27641/1000000 79121/1000000 53119/500000 -4691/250000 -5499/500000 1731/31250 44273/1000000 417/15625 -2453/200000 49/800 6221/100000 100273/1000000 12557/500000 9231/125000 2817/500000 43697/1000000 21581/1000000 46881/500000 32449/500000 50071/1000000 51997/1000000 -3027/200000 20851/1000000 223/20000 -1/400 14907/1000000 599/40000 25571/500000 19791/500000 66031/1000000 -2999/125000 -4473/1000000
1823/1000000 82787/1000000 8517/250000 15593/500000 233882/1000000 -184193/1000000 -36279/250000 -5341/200000 166733/1000000 21751/200000 161/625 55719/1000000 185037/1000000 39829/200000 75813/500000 14879/50000 77013/1000000 229221/1000000 183871/500000 -1369/200000 -12843/500000 220867/1000000 163473/1000000 25493/250000 -16977/500000 216367/1000000 8263/40000 19291/62500 57857/1000000 284693/1000000 38107/1000000 35047/250000 71343/1000000 59879/200000 209083/1000000 190117/1000000 3253/15625 -13023/250000 3741/50000 1363/40000 -427/250000 50377/1000000 19443/200000 158009/1000000 146027/1000000 111193/500000 -3689/100000 8247/1000000
-18087/1000000 -159737/1000000 -39421/500000 -58857/1000000 -184193/1000000 525127/1000000 156117/500000 4187/125000 -87753/250000 -51551/250000 -526741/1000000 -25383/250000 -348703/1000000 -401829/1000000 -5853/20000 -594251/1000000 -27943/200000 -117969/250000 -99161/125000 -2403/200000 -10179/1000000 -26121/50000 -85877/250000 -13709/62500 84923/1000000 -470033/1000000 -106051/250000 -620347/1000000 -23743/200000 -74099/125000 -18747/250000 -275633/1000000 -24903/200000 -24717/40000 -51579/125000 -404823/1000000 -433069/1000000 9893/100000 -150951/1000000 -21619/250000 2357/500000 -136203/1000000 -213117/1000000 -39977/125000 -19069/62500 -467073/1000000 1609/20000 -27713/1000000
-1967/500000 -126489/1000000 -61979/1000000 -42749/1000000 -36279/250000 156117/500000 403984/1000000 6453/250000 -146169/500000 -178011/1000000 -221451/500000 -91057/1000000 -139721/500000 -321983/1000000 -29453/125000 -489857/1000000 -58093/500000 -194343/500000 -655627/1000000 -4983/1000000 -19251/1000000 -435021/1000000 -138621/500000 -37301/200000 74257/1000000 -191187/500000 -340449/1000000 -50623/100000 -4603/50000 -244391/500000 -65843/1000000 -113561/500000 -107371/1000000 -502899/1000000 -3429/10000 -327971/1000000 -177999/500000 80503/1000000 -15911/125000 -69787/1000000 773/250000 -111589/1000000 -177731/1000000 -267707/1000000 -123613/500000 -48211/125000 55281/1000000 -14869/500000
-14847/1000000 -18123/1000000 -761/500000 -1523/200000 -5341/200000 4187/125000 6453/250000 193386/1000000 -18021/500000 3459/100000 -56533/1000000 47111/1000000 -563/50000 -39171/1000000 -12857/1000000 -50123/1000000 591/10000 -15319/500000 -103397/1000000 -3231/200000 -32351/1000000 -58031/1000000 -40413/500000 -2229/40000 2347/1000000 -60241/500000 -105543/1000000 -41091/500000 3499/1000000 -971/6250 -40931/1000000 -3267/250000 -3327/500000 -12313/125000 -34143/500000 -47389/500000 -96753/1000000 1331/125000 -50441/1000000 -2881/100000 -1651/125000 -37161/1000000 -489/8000 -43629/1000000 -10723/250000 -60729/1000000 377/20000 -14551/500000
12711/1000000 150833/1000000 38163/500000 55157/1000000 166733/1000000 -87753/250000 -146169/500000 -18021/500000 465904/1000000 40027/200000 14477/31250 46903/500000 341921/1000000 174993/500000 139693/500000 531023/1000000 72857/500000 92341/200000 346467/500000 -22219/1000000 -2167/500000 114017/250000 285053/1000000 34659/200000 -14643/250000 94243/250000 358841/1000000 570443/1000000 1652/15625 249479/500000 54599/1000000 261701/1000000 62409/500000 535213/1000000 92629/250000 331759/1000000 367799/1000000 -100347/1000000 119711/1000000 30823/500000 -123/12500 93317/1000000 171477/1000000 55861/200000 131133/500000 50933/125000 -71161/1000000 407/1000000
-8939/1000000 25179/250000 8387/200000 11943/250000 21751/200000 -51551/250000 -178011/1000000 3459/100000 40027/200000 364314/1000000 164659/500000 36959/250000 253287/1000000 127847/500000 211563/1000000 188193/500000 37363/200000 63207/200000 86879/200000 -1203/25000 -53651/1000000 70031/250000 142521/1000000 244/3125 -4999/125000 859/5000 9971/62500 70519/200000 8753/100000 55029/250000 -59/12500 188339/1000000 44059/500000 314179/1000000 212201/1000000 30501/200000 182923/1000000 -68669/1000000 592/15625 2223/125000 -1181/40000 3471/100000 34977/500000 86269/500000 157261/1000000 253099/1000000 -38551/1000000 -11513/500000
1291/125000 12179/50000 109527/1000000 90059/1000000 161/625 -526741/1000000 -221451/500000 -56533/1000000 14477/31250 164659/500000 907744/1000000 78163/500000 7871/15625 36119/62500 20343/50000 172311/200000 5713/25000 337773/500000 1118141/1000000 -12221/1000000 423/250000 90397/125000 223231/500000 54921/200000 -5369/50000 59281/100000 564577/1000000 431661/500000 21971/125000 767823/1000000 46473/500000 12381/31250 190107/1000000 835007/1000000 570143/1000000 52179/100000 283429/500000 -29011/200000 38133/200000 46403/500000 -97/6250 83483/500000 139353/500000 439703/1000000 40961/100000 651483/1000000 -108151/1000000 949/200000
-5237/500000 54321/1000000 6451/200000 3291/100000 55719/1000000 -25383/250000 -91057/1000000 47111/1000000 46903/500000 36959/250000 78163/500000 262448/1000000 151679/1000000 8369/62500 16479/125000 40713/200000 141313/1000000 167359/1000000 187779/1000000 -40111/1000000 -57833/1000000 55917/500000 1789/50000 873/200000 -17231/1000000 1677/62500 36041/1000000 40739/250000 28443/500000 77/2000 -801/31250 96781/1000000 2179/50000 29863/250000 19901/250000 32337/1000000 52899/1000000 -8147/250000 -12061/1000000 -4369/1000000 -4347/200000 -2807/1000000 5113/1000000 8733/125000 31909/500000 21463/200000 -257/12500 -20933/500000
477/125000 159283/1000000 14219/200000 15777/250000 185037/1000000 -348703/1000000 -139721/500000 -563/50000 341921/1000000 253287/1000000 7871/15625 151679/1000000 542848/1000000 19759/50000 81759/250000 576367/1000000 49753/250000 5013/10000 351039/500000 -53869/1000000 -11279/250000 452447/1000000 65709/250000 39483/250000 -62099/1000000 5217/15625 63777/200000 576679/1000000 118473/1000000 450841/1000000 26859/1000000 284653/1000000 33921/250000 524609/1000000 370493/1000000 37161/125000 34019/100000 -56897/500000 96799/1000000 5223/100000 -24739/1000000 77607/1000000 18463/125000 279013/1000000 6541/25000 102369/250000 -65833/1000000 -6521/500000
363/200000 92277/500000 82497/1000000 60131/1000000 39829/200000 -401829/1000000 -321983/1000000 -39171/1000000 174993/500000 127847/500000 36119/62500 8369/62500 19759/50000 589075/1000000 154987/500000 65789/100000 188619/1000000 127861/250000 838479/1000000 -118/15625 -10591/1000000 27149/50000 78749/250000 24831/125000 -86309/1000000 210011/500000 198537/500000 635727/1000000 134691/1000000 53807/100000 16191/250000 74729/250000 74551/500000 613239/1000000 416677/1000000 372323/1000000 399549/1000000 -21669/200000 131807/1000000 66291/1000000 -1833/125000 122861/1000000 98017/500000 162573/500000 152241/500000 487451/1000000 -2203/31250 -273/100000
-279/50000 32751/250000 16553/250000 49647/1000000 75813/500000 -5853/20000 -29453/125000 -12857/1000000 139693/500000 211563/1000000 20343/50000 16479/125000 81759/250000 154987/500000 414578/1000000 95331/200000 10281/62500 412411/1000000 141697/250000 -48539/1000000 -33027/1000000 179169/500000 203929/1000000 124591/1000000 -9283/200000 1649/6250 25817/100000 116217/250000 91383/1000000 22441/62500 1473/62500 117383/500000 116903/1000000 52047/125000 295209/1000000 11573/50000 137083/500000 -88447/1000000 15333/200000 10447/250000 -15889/1000000 30023/500000 118563/1000000 112519/500000 103533/500000 330093/1000000 -47747/1000000 -17807/1000000
7369/1000000 2143/8000 61297/500000 100243/1000000 14879/50000 -594251/1000000 -489857/1000000 -50123/1000000 531023/1000000 188193/500000 172311/200000 40713/200000 576367/1000000 65789/100000 95331/200000 1125229/1000000 4237/15625 47743/62500 50219/40000 -11613/1000000 -4469/1000000 808327/1000000 123831/250000 310953/1000000 -2459/20000 657339/1000000 613351/1000000 1911/2000 96173/500000 42239/50000 99457/1000000 441607/1000000 211019/1000000 931051/1000000 635791/1000000 115093/200000 627613/1000000 -158923/1000000 105289/500000 55651/500000 -15943/1000000 192393/1000000 77759/250000 99041/200000 57803/125000 366987/500000 -14423/125000 2047/200000
-1489/500000 15141/200000 28801/1000000 27641/1000000 77013/1000000 -27943/200000 -58093/500000 591/10000 72857/500000 37363/200000 5713/25000 141313/1000000 49753/250000 188619/1000000 10281/62500 4237/15625 275119/1000000 44403/200000 280461/1000000 -9343/250000 -64549/1000000 47859/250000 2317/31250 34173/1000000 -6821/200000 40081/500000 74837/1000000 14631/62500 36671/500000 24563/250000 -22847/1000000 136411/1000000 6131/100000 98649/500000 25863/200000 77707/1000000 9759/100000 -712/15625 673/500000 1793/500000 -15703/500000 12891/1000000 21441/1000000 115193/1000000 1061/10000 84259/500000 -2397/100000 -31957/1000000
5717/1000000 214947/1000000 22477/250000 79121/1000000 229221/1000000 -117969/250000 -194343/500000 -15319/500000 92341/200000 63207/200000 337773/500000 167359/1000000 5013/10000 127861/250000 412411/1000000 47743/62500 44403/200000 751019/1000000 956751/1000000 -25943/500000 -19987/1000000 318461/500000 389739/1000000 120401/500000 -5273/62500 511727/1000000 119861/250000 790167/1000000 3759/25000 678313/1000000 65349/1000000 47009/125000 180601/1000000 738503/1000000 103003/200000 441611/1000000 62653/125000 -36753/250000 159199/1000000 21031/250000 -18713/1000000 61137/500000 231709/1000000 196787/500000 184161/500000 572401/1000000 -91181/1000000 1011/250000
30259/1000000 69281/200000 31769/200000 53119/500000 183871/500000 -99161/125000 -655627/1000000 -103397/1000000 346467/500000 86879/200000 1118141/1000000 187779/1000000 351039/500000 838479/1000000 141697/250000 50219/40000 280461/1000000 956751/1000000 899883/500000 37333/1000000 663/12500 281661/250000 357541/500000 459337/1000000 -21691/125000 242291/250000 441143/500000 638821/500000 6183/25000 1226937/1000000 43629/250000 35617/62500 135551/500000 1279079/1000000 863507/1000000 838189/1000000 887349/1000000 -196617/1000000 326897/1000000 168977/1000000 -89/200000 296991/1000000 463421/1000000 341549/500000 40153/62500 505737/500000 -39343/250000 26411/500000
8907/500000 -15411/1000000 2281/250000 -4691/250000 -1369/200000 -2403/200000 -4983/1000000 -3231/200000 -22219/1000000 -1203/25000 -12221/1000000 -40111/1000000 -53869/1000000 -118/15625 -48539/1000000 -11613/1000000 -9343/250000 -25943/500000 37333/1000000 197407/1000000 30623/1000000 3877/200000 6201/250000 2731/125000 -543/125000 10907/250000 5443/200000 -2929/500000 -8559/1000000 5743/125000 18903/1000000 -14169/1000000 -4779/500000 6727/500000 2483/500000 35283/1000000 173/8000 12681/1000000 2801/125000 -1693/500000 -3407/1000000 41871/1000000 40697/1000000 899/100000 -27/6250 14981/500000 -463/250000 19077/1000000
2031/500000 -3449/200000 5861/1000000 -5499/500000 -12843/500000 -10179/1000000 -19251/1000000 -32351/1000000 -2167/500000 -53651/1000000 423/250000 -57833/1000000 -11279/250000 -10591/1000000 -33027/1000000 -4469/1000000 -64549/1000000 -19987/1000000 663/12500 30623/1000000 205362/1000000 8149/250000 33099/1000000 5463/200000 -2403/500000 54727/1000000 36273/1000000 3763/1000000 -8341/1000000 30547/500000 22763/1000000 -9747/1000000 -47/6250 1547/62500 159/12500 20179/500000 16429/1000000 -6247/1000000 14573/500000 299/25000 997/62500 411/10000 10217/200000 -589/1000000 8069/500000 19801/500000 -129/100000 23567/1000000
1271/50000 227703/1000000 49679/500000 1731/31250 220867/1000000 -26121/50000 -435021/1000000 -58031/1000000 114017/250000 70031/250000 90397/125000 55917/500000 452447/1000000 27149/50000 179169/500000 808327/1000000 47859/250000 318461/500000 281661/250000 3877/200000 8149/250000 901094/1000000 235053/500000 304197/1000000 -27967/250000 128849/200000 113341/200000 206499/250000 18839/125000 101399/125000 5509/50000 369471/1000000 166493/1000000 25687/31250 553087/1000000 267991/500000 117361/200000 -2453/20000 205031/1000000 121827/1000000 4581/1000000 214399/1000000 161713/500000 225803/500000 85321/200000 685929/1000000 -50407/500000 606/15625
1769/100000 74207/500000 2013/31250 44273/1000000 163473/1000000 -85877/250000 -138621/500000 -40413/500000 285053/1000000 142521/1000000 223231/500000 1789/50000 65709/250000 78749/250000 203929/1000000 123831/250000 2317/31250 389739/1000000 357541/500000 6201/250000 33099/1000000 235053/500000 411638/1000000 2029/10000 -4757/62500 492101/1000000 86101/200000 566999/1000000 84859/1000000 74589/125000 5731/62500 22819/100000 90983/1000000 567881/1000000 389643/1000000 41323/100000 436651/1000000 -43611/500000 40739/250000 92841/1000000 211/125000 28233/200000 232891/1000000 295027/1000000 293217/1000000 341/800 -44147/500000 10443/200000
2467/200000 46921/500000 41237/1000000 417/15625 25493/250000 -13709/62500 -37301/200000 -2229/40000 34659/200000 244/3125 54921/200000 873/200000 39483/250000 24831/125000 124591/1000000 310953/1000000 34173/1000000 120401/500000 459337/1000000 2731/125000 5463/200000 304197/1000000 2029/10000 226504/1000000 -928/15625 322189/1000000 339/1250 174579/500000 42879/1000000 6446/15625 78971/1000000 156929/1000000 54173/1000000 190879/500000 30387/125000 266231/1000000 280417/1000000 -14083/250000 12671/100000 40561/500000 259/200000 28219/250000 14609/100000 206149/1000000 179589/1000000 68467/250000 -15617/500000 56351/1000000
3967/1000000 -32637/1000000 -15067/1000000 -2453/200000 -16977/500000 84923/1000000 74257/1000000 2347/1000000 -14643/250000 -4999/125000 -5369/50000 -17231/1000000 -62099/1000000 -86309/1000000 -9283/200000 -2459/20000 -6821/200000 -5273/62500 -21691/125000 -543/125000 -2403/500000 -27967/250000 -4757/62500 -928/15625 174732/1000000 -62501/500000 -92843/1000000 -4057/31250 -10521/500000 -72613/500000 -39927/1000000 -19227/250000 -23587/1000000 -6819/50000 -106313/1000000 -43863/500000 -45817/500000 1267/62500 -25057/500000 -153/4000 2589/500000 -8733/250000 -23433/500000 -68551/1000000 -64713/1000000 -9901/100000 797/62500 -161/12500
14603/500000 98091/500000 83997/1000000 49/800 216367/1000000 -470033/1000000 -191187/500000 -60241/500000 94243/250000 859/5000 59281/100000 1677/62500 5217/15625 210011/500000 1649/6250 657339/1000000 40081/500000 511727/1000000 242291/250000 10907/250000 54727/1000000 128849/200000 492101/1000000 322189/1000000 -62501/500000 844557/1000000 119793/200000 768663/1000000 9219/100000 851203/1000000 24673/200000 293063/1000000 29149/250000 394901/500000 65339/125000 583823/1000000 76801/125000 -60799/500000 120379/500000 18187/125000 259/15625 212439/1000000 317773/1000000 411369/1000000 78171/200000 595299/1000000 -50519/500000 39003/500000
27339/1000000 181933/1000000 74837/1000000 6221/100000 8263/40000 -106051/250000 -340449/1000000 -105543/1000000 358841/1000000 9971/62500 564577/1000000 36041/1000000 63777/200000 198537/500000 25817/100000 613351/1000000 74837/1000000 119861/250000 441143/500000 5443/200000 36273/1000000 113341/200000 86101/200000 339/1250 -92843/1000000 119793/200000 692350/1000000 708841/1000000 21007/200000 729953/1000000 13533/125000 284563/1000000 50983/500000 69963/100000 118689/250000 510391/1000000 536777/1000000 -106071/1000000 46253/250000 112111/1000000 3441/500000 77487/500000 135019/500000 179891/500000 340831/1000000 258439/500000 -18647/200000 13989/250000
149/6250 267807/1000000 398/3125 100273/1000000 19291/62500 -620347/1000000 -50623/100000 -41091/500000 570443/1000000 70519/200000 431661/500000 40739/250000 576679/1000000 635727/1000000 116217/250000 1911/2000 14631/62500 790167/1000000 638821/500000 -2929/500000 3763/1000000 206499/250000 566999/1000000 174579/500000 -4057/31250 768663/1000000 708841/1000000 1191028/1000000 180317/1000000 59891/62500 123271/1000000 8913/20000 18351/100000 248509/250000 679319/1000000 66217/100000 3599/5000 -172541/1000000 242447/1000000 118067/1000000 -7267/500000 103239/500000 340597/1000000 250953/500000 488743/1000000 751003/1000000 -129201/1000000 36413/1000000
-131/100000 26961/500000 25293/1000000 12557/500000 57857/1000000 -23743/200000 -4603/50000 3499/1000000 1652/15625 8753/100000 21971/125000 28443/500000 118473/1000000 134691/1000000 91383/1000000 96173/500000 36671/500000 3759/25000 6183/25000 -8559/1000000 -8341/1000000 18839/125000 84859/1000000 42879/1000000 -10521/500000 9219/100000 21007/200000 180317/1000000 194177/1000000 13779/100000 -1721/200000 16669/250000 42651/1000000 157933/1000000 96749/1000000 5221/50000 22591/200000 -26747/1000000 33637/1000000 379/25000 -1447/500000 6993/500000 51191/1000000 78179/1000000 88371/1000000 142177/1000000 -23971/1000000 -2023/250000
36947/1000000 249791/1000000 54269/500000 9231/125000 284693/1000000 -74099/125000 -244391/500000 -971/6250 249479/500000 55029/250000 767823/1000000 77/2000 450841/1000000 53807/100000 22441/62500 42239/50000 24563/250000 678313/1000000 1226937/1000000 5743/125000 30547/500000 101399/125000 74589/125000 6446/15625 -72613/500000 851203/1000000 729953/1000000 59891/62500 13779/100000 1222027/1000000 44013/250000 80871/200000 72553/500000 125577/125000 657243/1000000 719491/1000000 762929/1000000 -141709/1000000 75103/250000 178739/1000000 13/8000 257807/1000000 78249/200000 518591/1000000 243459/500000 746681/1000000 -30623/250000 92051/1000000
7037/1000000 6613/200000 417/62500 2817/500000 38107/1000000 -18747/250000 -65843/1000000 -40931/1000000 54599/1000000 -59/12500 46473/500000 -801/31250 26859/1000000 16191/250000 1473/62500 99457/1000000 -22847/1000000 65349/1000000 43629/250000 18903/1000000 22763/1000000 5509/50000 5731/62500 78971/1000000 -39927/1000000 24673/200000 13533/125000 123271/1000000 -1721/200000 44013/250000 191252/1000000 46451/1000000 2367/250000 29503/200000 72589/1000000 104803/1000000 120961/1000000 -6933/500000 58039/1000000 1631/50000 2451/250000 50011/1000000 50973/1000000 74561/1000000 2747/40000 50717/500000 -14917/1000000 13813/500000
1769/500000 118939/1000000 29597/500000 43697/1000000 35047/250000 -275633/1000000 -113561/500000 -3267/250000 261701/1000000 188339/1000000 12381/31250 96781/1000000 284653/1000000 74729/250000 117383/500000 441607/1000000 136411/1000000 47009/125000 35617/62500 -14169/1000000 -9747/1000000 369471/1000000 22819/100000 156929/1000000 -19227/250000 293063/1000000 284563/1000000 8913/20000 16669/250000 80871/200000 46451/1000000 367347/1000000 22753/250000 1381/3125 8661/31250 273947/1000000 14331/50000 -16067/200000 9811/100000 2797/50000 -2903/250000 84151/1000000 8681/62500 234049/1000000 199223/1000000 335559/1000000 -50883/1000000 8083/1000000
3/1600 1869/31250 14067/500000 21581/1000000 71343/1000000 -24903/200000 -107371/1000000 -3327/500000 62409/500000 44059/500000 190107/1000000 2179/50000 33921/250000 74551/500000 116903/1000000 211019/1000000 6131/100000 180601/1000000 135551/500000 -4779/500000 -47/6250 166493/1000000 90983/1000000 54173/1000000 -23587/1000000 29149/250000 50983/500000 18351/100000 42651/1000000 72553/500000 2367/250000 22753/250000 202111/1000000 17083/100000 57621/500000 113117/1000000 62737/500000 -6683/200000 10499/250000 18279/1000000 17/25000 8079/250000 10901/250000 21123/200000 80829/1000000 31391/200000 -23649/1000000 -6403/1000000
167/8000 260737/1000000 57547/500000 46881/500000 59879/200000 -24717/40000 -502899/1000000 -12313/125000 535213/1000000 314179/1000000 835007/1000000 29863/250000 524609/1000000 613239/1000000 52047/125000 931051/1000000 98649/500000 738503/1000000 1279079/1000000 6727/500000 1547/62500 25687/31250 567881/1000000 190879/500000 -6819/50000 394901/500000 69963/100000 248509/250000 157933/1000000 125577/125000 29503/200000 1381/3125 17083/100000 1164906/1000000 133527/200000 679659/1000000 725913/1000000 -176753/1000000 6507/25000 145993/1000000 -2871/500000 45519/200000 176897/500000 520353/1000000 121503/250000 182829/250000 -122449/1000000 29683/500000
1933/100000 178437/1000000 9919/125000 32449/500000 209083/1000000 -51579/125000 -3429/10000 -34143/500000 92629/250000 212201/1000000 570143/1000000 19901/250000 370493/1000000 416677/1000000 295209/1000000 635791/1000000 25863/200000 103003/200000 863507/1000000 2483/500000 159/12500 553087/1000000 389643/1000000 30387/125000 -106313/1000000 65339/125000 118689/250000 679319/1000000 96749/1000000 657243/1000000 72589/1000000 8661/31250 57621/500000 133527/200000 604802/1000000 224803/500000 483433/1000000 -110289/1000000 86991/500000 94911/1000000 -9421/500000 73427/500000 240629/1000000 70041/200000 331083/1000000 488397/1000000 -86619/1000000 34267/1000000
2561/200000 87441/500000 15387/200000 50071/1000000 190117/1000000 -404823/1000000 -327971/1000000 -47389/500000 331759/1000000 30501/200000 52179/100000 32337/1000000 37161/125000 372323/1000000 11573/50000 115093/200000 77707/1000000 441611/1000000 838189/1000000 35283/1000000 20179/500000 267991/500000 41323/100000 266231/1000000 -43863/500000 583823/1000000 510391/1000000 66217/100000 5221/50000 719491/1000000 104803/1000000 273947/1000000 113117/1000000 679659/1000000 224803/500000 629858/1000000 63051/125000 -10671/100000 187009/1000000 106541/1000000 -249/250000 40131/250000 15847/62500 336711/1000000 61233/200000 494219/1000000 -16791/200000 7369/125000
8411/500000 188981/1000000 43199/500000 51997/1000000 3253/15625 -433069/1000000 -177999/500000 -96753/1000000 367799/1000000 182923/1000000 283429/500000 52899/1000000 34019/100000 399549/1000000 137083/500000 627613/1000000 9759/100000 62653/125000 887349/1000000 173/8000 16429/1000000 117361/200000 436651/1000000 280417/1000000 -45817/500000 76801/125000 536777/1000000 3599/5000 22591/200000 762929/1000000 120961/1000000 14331/50000 62737/500000 725913/1000000 483433/1000000 63051/125000 690709/1000000 -11567/100000 195611/1000000 893/8000 -3187/1000000 167147/1000000 50159/200000 362931/1000000 21553/62500 53073/100000 -89971/1000000 56667/1000000
-2557/1000000 -43943/1000000 -13769/500000 -3027/200000 -13023/250000 9893/100000 80503/1000000 1331/125000 -100347/1000000 -68669/1000000 -29011/200000 -8147/250000 -56897/500000 -21669/200000 -88447/1000000 -158923/1000000 -712/15625 -36753/250000 -196617/1000000 12681/1000000 -6247/1000000 -2453/20000 -43611/500000 -14083/250000 1267/62500 -60799/500000 -106071/1000000 -172541/1000000 -26747/1000000 -141709/1000000 -6933/500000 -16067/200000 -6683/200000 -176753/1000000 -110289/1000000 -10671/100000 -11567/100000 180994/1000000 -39809/1000000 -5899/250000 -3133/250000 -17469/500000 -27347/500000 -87693/1000000 -3291/40000 -114169/1000000 9931/500000 -1681/1000000
7421/500000 18511/250000 16127/500000 20851/1000000 3741/50000 -150951/1000000 -15911/125000 -50441/1000000 119711/1000000 592/15625 38133/200000 -12061/1000000 96799/1000000 131807/1000000 15333/200000 105289/500000 673/500000 159199/1000000 326897/1000000 2801/125000 14573/500000 205031/1000000 40739/250000 12671/100000 -25057/500000 120379/500000 46253/250000 242447/1000000 33637/1000000 75103/250000 58039/1000000 9811/100000 10499/250000 6507/25000 86991/500000 187009/1000000 195611/1000000 -39809/1000000 238264/1000000 10029/200000 483/1000000 73011/1000000 10313/100000 60657/500000 30817/250000 196669/1000000 -16841/500000 30941/1000000
7603/1000000 42793/1000000 21421/1000000 223/20000 1363/40000 -21619/250000 -69787/1000000 -2881/100000 30823/500000 2223/125000 46403/500000 -4369/1000000 5223/100000 66291/1000000 10447/250000 55651/500000 1793/500000 21031/250000 168977/1000000 -1693/500000 299/25000 121827/1000000 92841/1000000 40561/500000 -153/4000 18187/125000 112111/1000000 118067/1000000 379/25000 178739/1000000 1631/50000 2797/50000 18279/1000000 145993/1000000 94911/1000000 106541/1000000 893/8000 -5899/250000 10029/200000 185902/1000000 -421/500000 28079/1000000 57633/1000000 38061/500000 33897/500000 109663/1000000 -17997/1000000 10539/500000
4413/1000000 -457/200000 -879/100000 -1/400 -427/250000 2357/500000 773/250000 -1651/125000 -123/12500 -1181/40000 -97/6250 -4347/200000 -24739/1000000 -1833/125000 -15889/1000000 -15943/1000000 -15703/500000 -18713/1000000 -89/200000 -3407/1000000 997/62500 4581/1000000 211/125000 259/200000 2589/500000 259/15625 3441/500000 -7267/500000 -1447/500000 13/8000 2451/250000 -2903/250000 17/25000 -2871/500000 -9421/500000 -249/250000 -3187/1000000 -3133/250000 483/1000000 -421/500000 155264/1000000 179/1000000 11/1000000 -3773/500000 -6849/1000000 191/100000 -1/125000 661/100000
10447/1000000 31171/500000 7401/250000 14907/1000000 50377/1000000 -136203/1000000 -111589/1000000 -37161/1000000 93317/1000000 3471/100000 83483/500000 -2807/1000000 77607/1000000 122861/1000000 30023/500000 192393/1000000 12891/1000000 61137/500000 296991/1000000 41871/1000000 411/10000 214399/1000000 28233/200000 28219/250000 -8733/250000 212439/1000000 77487/500000 103239/500000 6993/500000 257807/1000000 50011/1000000 84151/1000000 8079/250000 45519/200000 73427/500000 40131/250000 167147/1000000 -17469/500000 73011/1000000 28079/1000000 179/1000000 224702/1000000 97207/1000000 11839/100000 21579/200000 90663/500000 -27561/1000000 28107/1000000
10487/1000000 19117/200000 43219/1000000 599/40000 19443/200000 -213117/1000000 -177731/1000000 -489/8000 171477/1000000 34977/500000 139353/500000 5113/1000000 18463/125000 98017/500000 118563/1000000 77759/250000 21441/1000000 231709/1000000 463421/1000000 40697/1000000 10217/200000 161713/500000 232891/1000000 14609/100000 -23433/500000 317773/1000000 135019/500000 340597/1000000 51191/1000000 78249/200000 50973/1000000 8681/62500 10901/250000 176897/500000 240629/1000000 15847/62500 50159/200000 -27347/500000 10313/100000 57633/1000000 11/1000000 97207/1000000 302055/1000000 182139/1000000 175691/1000000 4378/15625 -45377/1000000 17983/500000
7093/500000 150221/1000000 13803/200000 25571/500000 158009/1000000 -39977/125000 -267707/1000000 -43629/1000000 55861/200000 86269/500000 439703/1000000 8733/125000 279013/1000000 162573/500000 112519/500000 99041/200000 115193/1000000 196787/500000 341549/500000 899/100000 -589/1000000 225803/500000 295027/1000000 206149/1000000 -68551/1000000 411369/1000000 179891/500000 250953/500000 78179/1000000 518591/1000000 74561/1000000 234049/1000000 21123/200000 520353/1000000 70041/200000 336711/1000000 362931/1000000 -87693/1000000 60657/500000 38061/500000 -3773/500000 11839/100000 182139/1000000 428948/1000000 252729/1000000 402493/1000000 -32877/500000 26131/1000000
2971/1000000 27623/200000 31167/500000 19791/500000 146027/1000000 -19069/62500 -123613/500000 -10723/250000 131133/500000 157261/1000000 40961/100000 31909/500000 6541/25000 152241/500000 103533/500000 57803/125000 1061/10000 184161/500000 40153/62500 -27/6250 8069/500000 85321/200000 293217/1000000 179589/1000000 -64713/1000000 78171/200000 340831/1000000 488743/1000000 88371/1000000 243459/500000 2747/40000 199223/1000000 80829/1000000 121503/250000 331083/1000000 61233/200000 21553/62500 -3291/40000 30817/250000 33897/500000 -6849/1000000 21579/200000 175691/1000000 252729/1000000 394924/1000000 377843/1000000 -15467/250000 26413/1000000
8353/500000 103451/500000 47019/500000 66031/1000000 111193/500000 -467073/1000000 -48211/125000 -60729/1000000 50933/125000 253099/1000000 651483/1000000 21463/200000 102369/250000 487451/1000000 330093/1000000 366987/500000 84259/500000 572401/1000000 505737/500000 14981/500000 19801/500000 685929/1000000 341/800 68467/250000 -9901/100000 595299/1000000 258439/500000 751003/1000000 142177/1000000 746681/1000000 50717/500000 335559/1000000 31391/200000 182829/250000 488397/1000000 494219/1000000 53073/100000 -114169/1000000 196669/1000000 109663/1000000 191/100000 90663/500000 4378/15625 402493/1000000 377843/1000000 769950/1000000 -94153/1000000 4117/125000
-3149/200000 -35979/1000000 -1037/62500 -2999/125000 -3689/100000 1609/20000 55281/1000000 377/20000 -71161/1000000 -38551/1000000 -108151/1000000 -257/12500 -65833/1000000 -2203/31250 -47747/1000000 -14423/125000 -2397/100000 -91181/1000000 -39343/250000 -463/250000 -129/100000 -50407/500000 -44147/500000 -15617/500000 797/62500 -50519/500000 -18647/200000 -129201/1000000 -23971/1000000 -30623/250000 -14917/1000000 -50883/1000000 -23649/1000000 -122449/1000000 -86619/1000000 -16791/200000 -89971/1000000 9931/500000 -16841/500000 -17997/1000000 -1/125000 -27561/1000000 -45377/1000000 -32877/500000 -15467/250000 -94153/1000000 157499/1000000 -587/40000
2183/500000 -3537/500000 -10773/1000000 -4473/1000000 8247/1000000 -27713/1000000 -14869/500000 -14551/500000 407/1000000 -11513/500000 949/200000 -20933/500000 -6521/500000 -273/100000 -17807/1000000 2047/200000 -31957/1000000 1011/250000 26411/500000 19077/1000000 23567/1000000 606/15625 10443/200000 56351/1000000 -161/12500 39003/500000 13989/250000 36413/1000000 -2023/250000 92051/1000000 13813/500000 8083/1000000 -6403/1000000 29683/500000 34267/1000000 7369/125000 56667/1000000 -1681/1000000 30941/1000000 10539/500000 661/100000 28107/1000000 17983/500000 26131/1000000 26413/1000000 4117/125000 -587/40000 166218/1000000



==> Root5-prf.txt <==
#Density : 189/961+(15/961)Sqrt(5)

Program                       : ?

Order of subgraphs H          : 7
Number of forbidden graphs    : 9
Forbidden graphs              :
6 : {123, 124, 135, 146, 156}
7 : {123, 124, 156, 346, 257}
7 : {123, 124, 156, 347, 567}
#Forbidden graphs added by supersaturation argument :
6 : {345, 126, 236, 246, 156}
6 : {235, 145, 136, 246, 456}
6 : {245, 345, 236, 146, 156}
6 : {345, 126, 246, 156, 356}
4 : {124, 134, 234}
5 : {234, 135, 145, 245}
Forbid only induced subgraphs : no
Number of terms               : 4


--- Term 1 ---

Order of type    : 3
Order of flags   : 5
Number of flags  : 74
Matrix dimension : 15

Flags :
F1  : {}
F2  : {125}
F3  : {135}
F4  : {125, 135}
F5  : {235}
F6  : {125, 235}
F7  : {135, 235}
F8  : {145}
F9  : {125, 145}
F10 : {135, 145}
F11 : {125, 135, 145}
F12 : {235, 145}
F13 : {125, 235, 145}
F14 : {135, 235, 145}
F15 : {245}
F16 : {125, 245}
F17 : {135, 245}
F18 : {125, 135, 245}
F19 : {235, 245}
F20 : {125, 235, 245}
F21 : {135, 235, 245}
F22 : {145, 245}
F23 : {135, 145, 245}
F24 : {235, 145, 245}
F25 : {135, 235, 145, 245}
F26 : {345}
F27 : {125, 345}
F28 : {135, 345}
F29 : {125, 135, 345}
F30 : {235, 345}
F31 : {125, 235, 345}
F32 : {135, 235, 345}
F33 : {145, 345}
F34 : {125, 145, 345}
F35 : {235, 145, 345}
F36 : {125, 235, 145, 345}
F37 : {245, 345}
F38 : {125, 245, 345}
F39 : {135, 245, 345}
F40 : {125, 135, 245, 345}
F41 : {145, 245, 345}
F42 : {124, 125}
F43 : {124, 125, 135}
F44 : {124, 125, 235}
F45 : {124, 125, 345}
F46 : {134, 125}
F47 : {134, 135}
F48 : {134, 125, 135}
F49 : {134, 125, 235}
F50 : {134, 135, 235}
F51 : {134, 125, 145}
F52 : {134, 125, 245}
F53 : {134, 135, 245}
F54 : {134, 125, 235, 245}
F55 : {134, 125, 345}
F56 : {124, 134, 125, 135}
F57 : {234, 125}
F58 : {234, 135}
F59 : {234, 125, 135}
F60 : {234, 235}
F61 : {234, 125, 235}
F62 : {234, 135, 235}
F63 : {234, 125, 145}
F64 : {234, 135, 145}
F65 : {234, 125, 135, 145}
F66 : {234, 235, 145}
F67 : {234, 125, 245}
F68 : {234, 135, 245}
F69 : {234, 125, 345}
F70 : {234, 135, 345}
F71 : {124, 234, 125, 235}
F72 : {134, 234, 125}
F73 : {134, 234, 135, 235}
F74 : {134, 234, 125, 345}

Basis :
B1  : (225121204236/41991657634411-(93011565636/41991657634411)Sqrt(5))(F1)+(9292173279168/41991657634411+(1127092195056/41991657634411)Sqrt(5))(F2)+(9292173279168/41991657634411+(1127092195056/41991657634411)Sqrt(5))(F3)+(-1518913633916/41991657634411+(686523995580/41991657634411)Sqrt(5))(F4)+(9292173279168/41991657634411+(1127092195056/41991657634411)Sqrt(5))(F5)+(-1518913633916/41991657634411+(686523995580/41991657634411)Sqrt(5))(F6)+(-1518913633916/41991657634411+(686523995580/41991657634411)Sqrt(5))(F7)+(-989640277767/41991657634411-(406263072717/41991657634411)Sqrt(5))(F8)+(-19750598772187/41991657634411-(5910896694000/41991657634411)Sqrt(5))(F9)+(-19750598772187/41991657634411-(5910896694000/41991657634411)Sqrt(5))(F10)+(767195706801/41991657634411-(1159557711557/41991657634411)Sqrt(5))(F11)+(-989640277767/41991657634411-(406263072717/41991657634411)Sqrt(5))(F15)+(-19750598772187/41991657634411-(5910896694000/41991657634411)Sqrt(5))(F16)+(-19750598772187/41991657634411-(5910896694000/41991657634411)Sqrt(5))(F19)+(767195706801/41991657634411-(1159557711557/41991657634411)Sqrt(5))(F20)+(-1903818353739/41991657634411+(1635007198311/41991657634411)Sqrt(5))(F22)+(-146982369171/41991657634411+(881712559471/41991657634411)Sqrt(5))(F25)+(-989640277767/41991657634411-(406263072717/41991657634411)Sqrt(5))(F26)+(-19750598772187/41991657634411-(5910896694000/41991657634411)Sqrt(5))(F28)+(-19750598772187/41991657634411-(5910896694000/41991657634411)Sqrt(5))(F30)+(767195706801/41991657634411-(1159557711557/41991657634411)Sqrt(5))(F32)+(-1903818353739/41991657634411+(1635007198311/41991657634411)Sqrt(5))(F33)+(-146982369171/41991657634411+(881712559471/41991657634411)Sqrt(5))(F36)+(-1903818353739/41991657634411+(1635007198311/41991657634411)Sqrt(5))(F37)+(-146982369171/41991657634411+(881712559471/41991657634411)Sqrt(5))(F40)+(-1150539213078/41991657634411+(489099655718/41991657634411)Sqrt(5))(F41)+(5560264715556/41991657634411-(1477724173500/41991657634411)Sqrt(5))(F42)+(5560264715556/41991657634411-(1477724173500/41991657634411)Sqrt(5))(F47)+(9292173279168/41991657634411+(1127092195056/41991657634411)Sqrt(5))(F54)+(-197288071956/41991657634411+(65711227708/41991657634411)Sqrt(5))(F56)+(5560264715556/41991657634411-(1477724173500/41991657634411)Sqrt(5))(F60)+(9292173279168/41991657634411+(1127092195056/41991657634411)Sqrt(5))(F65)+(-197288071956/41991657634411+(65711227708/41991657634411)Sqrt(5))(F71)+(-197288071956/41991657634411+(65711227708/41991657634411)Sqrt(5))(F73)+(9292173279168/41991657634411+(1127092195056/41991657634411)Sqrt(5))(F74)
B2  : (-1/1)(F12)+(-1/1)(F17)+(-1/1)(F27)
B3  : (-1/1)(F13)+(-1/1)(F14)+(-1/1)(F18)+(-1/1)(F21)+(-1/1)(F29)+(-1/1)(F31)
B4  : (2196186178932/41991657634411+(96630116673/41991657634411)Sqrt(5))(F1)+(1231790465169/83983315268822+(1500601620597/83983315268822)Sqrt(5))(F2)+(1231790465169/83983315268822+(1500601620597/83983315268822)Sqrt(5))(F3)+(-7338059582211/83983315268822+(5269548858817/83983315268822)Sqrt(5))(F4)+(1231790465169/83983315268822+(1500601620597/83983315268822)Sqrt(5))(F5)+(-7338059582211/83983315268822+(5269548858817/83983315268822)Sqrt(5))(F6)+(-7338059582211/83983315268822+(5269548858817/83983315268822)Sqrt(5))(F7)+(-15094547704727/335933261075288-(5286169340871/335933261075288)Sqrt(5))(F8)+(-1903818353739/41991657634411+(1635007198311/41991657634411)Sqrt(5))(F9)+(-1903818353739/41991657634411+(1635007198311/41991657634411)Sqrt(5))(F10)+(88914702286833/335933261075288+(482177010753/335933261075288)Sqrt(5))(F11)+(-15094547704727/335933261075288-(5286169340871/335933261075288)Sqrt(5))(F15)+(-1903818353739/41991657634411+(1635007198311/41991657634411)Sqrt(5))(F16)+(-1903818353739/41991657634411+(1635007198311/41991657634411)Sqrt(5))(F19)+(88914702286833/335933261075288+(482177010753/335933261075288)Sqrt(5))(F20)+(-176789960604555/335933261075288-(5554980496299/335933261075288)Sqrt(5))(F22)+(-72780710612995/335933261075288+(213365855325/335933261075288)Sqrt(5))(F25)+(-15094547704727/335933261075288-(5286169340871/335933261075288)Sqrt(5))(F26)+(-1903818353739/41991657634411+(1635007198311/41991657634411)Sqrt(5))(F28)+(-1903818353739/41991657634411+(1635007198311/41991657634411)Sqrt(5))(F30)+(88914702286833/335933261075288+(482177010753/335933261075288)Sqrt(5))(F32)+(-176789960604555/335933261075288-(5554980496299/335933261075288)Sqrt(5))(F33)+(-72780710612995/335933261075288+(213365855325/335933261075288)Sqrt(5))(F36)+(-176789960604555/335933261075288-(5554980496299/335933261075288)Sqrt(5))(F37)+(-72780710612995/335933261075288+(213365855325/335933261075288)Sqrt(5))(F40)+(-36529914069569/167966630537644+(2017598314779/167966630537644)Sqrt(5))(F41)+(-1903818353739/167966630537644+(1635007198311/167966630537644)Sqrt(5))(F42)+(-1903818353739/167966630537644+(1635007198311/167966630537644)Sqrt(5))(F47)+(1231790465169/83983315268822+(1500601620597/83983315268822)Sqrt(5))(F54)+(-5900043723578/41991657634411-(2373630145449/41991657634411)Sqrt(5))(F56)+(-1903818353739/167966630537644+(1635007198311/167966630537644)Sqrt(5))(F60)+(1231790465169/83983315268822+(1500601620597/83983315268822)Sqrt(5))(F65)+(-5900043723578/41991657634411-(2373630145449/41991657634411)Sqrt(5))(F71)+(-5900043723578/41991657634411-(2373630145449/41991657634411)Sqrt(5))(F73)+(1231790465169/83983315268822+(1500601620597/83983315268822)Sqrt(5))(F74)
B5  : (-1/1)(F23)+(-1/1)(F24)+(-1/1)(F34)+(-1/1)(F35)+(-1/1)(F38)+(-1/1)(F39)
B6  : (2123893646100/41991657634411+(191904888633/41991657634411)Sqrt(5))(F1)+(1983807844921/83983315268822+(1249077654621/83983315268822)Sqrt(5))(F2)+(1983807844921/83983315268822+(1249077654621/83983315268822)Sqrt(5))(F3)+(12915634456415/83983315268822-(3428395631873/83983315268822)Sqrt(5))(F4)+(1983807844921/83983315268822+(1249077654621/83983315268822)Sqrt(5))(F5)+(12915634456415/83983315268822-(3428395631873/83983315268822)Sqrt(5))(F6)+(12915634456415/83983315268822-(3428395631873/83983315268822)Sqrt(5))(F7)+(90924339496465/335933261075288-(521364334975/335933261075288)Sqrt(5))(F8)+(-146982369171/41991657634411+(881712559471/41991657634411)Sqrt(5))(F9)+(-146982369171/41991657634411+(881712559471/41991657634411)Sqrt(5))(F10)+(34890020986185/335933261075288+(4769072324089/335933261075288)Sqrt(5))(F11)+(90924339496465/335933261075288-(521364334975/335933261075288)Sqrt(5))(F15)+(-146982369171/41991657634411+(881712559471/41991657634411)Sqrt(5))(F16)+(-146982369171/41991657634411+(881712559471/41991657634411)Sqrt(5))(F19)+(34890020986185/335933261075288+(4769072324089/335933261075288)Sqrt(5))(F20)+(-72780710612995/335933261075288+(213365855325/335933261075288)Sqrt(5))(F22)+(-128815029123275/335933261075288+(5503802514389/335933261075288)Sqrt(5))(F25)+(90924339496465/335933261075288-(521364334975/335933261075288)Sqrt(5))(F26)+(-146982369171/41991657634411+(881712559471/41991657634411)Sqrt(5))(F28)+(-146982369171/41991657634411+(881712559471/41991657634411)Sqrt(5))(F30)+(34890020986185/335933261075288+(4769072324089/335933261075288)Sqrt(5))(F32)+(-72780710612995/335933261075288+(213365855325/335933261075288)Sqrt(5))(F33)+(-128815029123275/335933261075288+(5503802514389/335933261075288)Sqrt(5))(F36)+(-72780710612995/335933261075288+(213365855325/335933261075288)Sqrt(5))(F37)+(-128815029123275/335933261075288+(5503802514389/335933261075288)Sqrt(5))(F40)+(-34506984578425/167966630537644+(277439636739/167966630537644)Sqrt(5))(F41)+(-146982369171/167966630537644+(881712559471/167966630537644)Sqrt(5))(F42)+(-146982369171/167966630537644+(881712559471/167966630537644)Sqrt(5))(F47)+(1983807844921/83983315268822+(1249077654621/83983315268822)Sqrt(5))(F54)+(5656926236410/41991657634411+(914984837851/41991657634411)Sqrt(5))(F56)+(-146982369171/167966630537644+(881712559471/167966630537644)Sqrt(5))(F60)+(1983807844921/83983315268822+(1249077654621/83983315268822)Sqrt(5))(F65)+(5656926236410/41991657634411+(914984837851/41991657634411)Sqrt(5))(F71)+(5656926236410/41991657634411+(914984837851/41991657634411)Sqrt(5))(F73)+(1983807844921/83983315268822+(1249077654621/83983315268822)Sqrt(5))(F74)
B7  : (5893837201389/41991657634411+(580102265841/41991657634411)Sqrt(5))(F1)+(-251529840161/41991657634411+(79189938519/41991657634411)Sqrt(5))(F2)+(-251529840161/41991657634411+(79189938519/41991657634411)Sqrt(5))(F3)+(5147759116560/41991657634411+(916470653318/41991657634411)Sqrt(5))(F4)+(-251529840161/41991657634411+(79189938519/41991657634411)Sqrt(5))(F5)+(5147759116560/41991657634411+(916470653318/41991657634411)Sqrt(5))(F6)+(5147759116560/41991657634411+(916470653318/41991657634411)Sqrt(5))(F7)+(-37177393602325/167966630537644+(2348318093459/167966630537644)Sqrt(5))(F8)+(-1150539213078/41991657634411+(489099655718/41991657634411)Sqrt(5))(F9)+(-1150539213078/41991657634411+(489099655718/41991657634411)Sqrt(5))(F10)+(-35154464111181/167966630537644+(608159415419/167966630537644)Sqrt(5))(F11)+(-37177393602325/167966630537644+(2348318093459/167966630537644)Sqrt(5))(F15)+(-1150539213078/41991657634411+(489099655718/41991657634411)Sqrt(5))(F16)+(-1150539213078/41991657634411+(489099655718/41991657634411)Sqrt(5))(F19)+(-35154464111181/167966630537644+(608159415419/167966630537644)Sqrt(5))(F20)+(-36529914069569/167966630537644+(2017598314779/167966630537644)Sqrt(5))(F22)+(-34506984578425/167966630537644+(277439636739/167966630537644)Sqrt(5))(F25)+(-37177393602325/167966630537644+(2348318093459/167966630537644)Sqrt(5))(F26)+(-1150539213078/41991657634411+(489099655718/41991657634411)Sqrt(5))(F28)+(-1150539213078/41991657634411+(489099655718/41991657634411)Sqrt(5))(F30)+(-35154464111181/167966630537644+(608159415419/167966630537644)Sqrt(5))(F32)+(-36529914069569/167966630537644+(2017598314779/167966630537644)Sqrt(5))(F33)+(-34506984578425/167966630537644+(277439636739/167966630537644)Sqrt(5))(F36)+(-36529914069569/167966630537644+(2017598314779/167966630537644)Sqrt(5))(F37)+(-34506984578425/167966630537644+(277439636739/167966630537644)Sqrt(5))(F40)+(-47680523437469/83983315268822-(19338258491/83983315268822)Sqrt(5))(F41)+(-575269606539/83983315268822+(244549827859/83983315268822)Sqrt(5))(F42)+(-575269606539/83983315268822+(244549827859/83983315268822)Sqrt(5))(F47)+(-251529840161/41991657634411+(79189938519/41991657634411)Sqrt(5))(F54)+(5944497145705/41991657634411+(752114857749/41991657634411)Sqrt(5))(F56)+(-575269606539/83983315268822+(244549827859/83983315268822)Sqrt(5))(F60)+(-251529840161/41991657634411+(79189938519/41991657634411)Sqrt(5))(F65)+(5944497145705/41991657634411+(752114857749/41991657634411)Sqrt(5))(F71)+(5944497145705/41991657634411+(752114857749/41991657634411)Sqrt(5))(F73)+(-251529840161/41991657634411+(79189938519/41991657634411)Sqrt(5))(F74)
B8  : (56280301059/41991657634411-(23252891409/41991657634411)Sqrt(5))(F1)+(2323043319792/41991657634411+(281773048764/41991657634411)Sqrt(5))(F2)+(2323043319792/41991657634411+(281773048764/41991657634411)Sqrt(5))(F3)+(-379728408479/41991657634411+(171630998895/41991657634411)Sqrt(5))(F4)+(2323043319792/41991657634411+(281773048764/41991657634411)Sqrt(5))(F5)+(-379728408479/41991657634411+(171630998895/41991657634411)Sqrt(5))(F6)+(-379728408479/41991657634411+(171630998895/41991657634411)Sqrt(5))(F7)+(-989640277767/167966630537644-(406263072717/167966630537644)Sqrt(5))(F8)+(5560264715556/41991657634411-(1477724173500/41991657634411)Sqrt(5))(F9)+(5560264715556/41991657634411-(1477724173500/41991657634411)Sqrt(5))(F10)+(767195706801/167966630537644-(1159557711557/167966630537644)Sqrt(5))(F11)+(-989640277767/167966630537644-(406263072717/167966630537644)Sqrt(5))(F15)+(5560264715556/41991657634411-(1477724173500/41991657634411)Sqrt(5))(F16)+(5560264715556/41991657634411-(1477724173500/41991657634411)Sqrt(5))(F19)+(767195706801/167966630537644-(1159557711557/167966630537644)Sqrt(5))(F20)+(-1903818353739/167966630537644+(1635007198311/167966630537644)Sqrt(5))(F22)+(-146982369171/167966630537644+(881712559471/167966630537644)Sqrt(5))(F25)+(-989640277767/167966630537644-(406263072717/167966630537644)Sqrt(5))(F26)+(5560264715556/41991657634411-(1477724173500/41991657634411)Sqrt(5))(F28)+(5560264715556/41991657634411-(1477724173500/41991657634411)Sqrt(5))(F30)+(767195706801/167966630537644-(1159557711557/167966630537644)Sqrt(5))(F32)+(-1903818353739/167966630537644+(1635007198311/167966630537644)Sqrt(5))(F33)+(-146982369171/167966630537644+(881712559471/167966630537644)Sqrt(5))(F36)+(-1903818353739/167966630537644+(1635007198311/167966630537644)Sqrt(5))(F37)+(-146982369171/167966630537644+(881712559471/167966630537644)Sqrt(5))(F40)+(-575269606539/83983315268822+(244549827859/83983315268822)Sqrt(5))(F41)+(-40601591455522/41991657634411-(369431043375/41991657634411)Sqrt(5))(F42)+(-40601591455522/41991657634411-(369431043375/41991657634411)Sqrt(5))(F47)+(2323043319792/41991657634411+(281773048764/41991657634411)Sqrt(5))(F54)+(-49322017989/41991657634411+(16427806927/41991657634411)Sqrt(5))(F56)+(-40601591455522/41991657634411-(369431043375/41991657634411)Sqrt(5))(F60)+(2323043319792/41991657634411+(281773048764/41991657634411)Sqrt(5))(F65)+(-49322017989/41991657634411+(16427806927/41991657634411)Sqrt(5))(F71)+(-49322017989/41991657634411+(16427806927/41991657634411)Sqrt(5))(F73)+(2323043319792/41991657634411+(281773048764/41991657634411)Sqrt(5))(F74)
B9  : (-1/1)(F43)+(-1/1)(F44)+(-1/1)(F48)+(-1/1)(F50)+(-1/1)(F61)+(-1/1)(F62)
B10 : (-1/1)(F45)+(-1/1)(F53)+(-1/1)(F66)
B11 : (-1/1)(F46)+(-1/1)(F57)+(-1/1)(F58)
B12 : (-1/1)(F49)+(-1/1)(F59)+(-1/1)(F72)
B13 : (-1/1)(F51)+(-1/1)(F67)+(-1/1)(F70)
B14 : (-1/1)(F52)+(-1/1)(F55)+(-1/1)(F63)+(-1/1)(F64)+(-1/1)(F68)+(-1/1)(F69)
B15 : (52576446132/41991657634411-(13478373168/41991657634411)Sqrt(5))(F1)+(8377995203196/41991657634411+(3168362466084/41991657634411)Sqrt(5))(F2)+(8377995203196/41991657634411+(3168362466084/41991657634411)Sqrt(5))(F3)+(-281030230962/41991657634411+(135164588206/41991657634411)Sqrt(5))(F4)+(8377995203196/41991657634411+(3168362466084/41991657634411)Sqrt(5))(F5)+(-281030230962/41991657634411+(135164588206/41991657634411)Sqrt(5))(F6)+(-281030230962/41991657634411+(135164588206/41991657634411)Sqrt(5))(F7)+(-2500118098443/83983315268822-(1104214747959/83983315268822)Sqrt(5))(F8)+(9292173279168/41991657634411+(1127092195056/41991657634411)Sqrt(5))(F9)+(9292173279168/41991657634411+(1127092195056/41991657634411)Sqrt(5))(F10)+(-1748100718691/83983315268822-(1355738713935/83983315268822)Sqrt(5))(F11)+(-2500118098443/83983315268822-(1104214747959/83983315268822)Sqrt(5))(F15)+(9292173279168/41991657634411+(1127092195056/41991657634411)Sqrt(5))(F16)+(9292173279168/41991657634411+(1127092195056/41991657634411)Sqrt(5))(F19)+(-1748100718691/83983315268822-(1355738713935/83983315268822)Sqrt(5))(F20)+(1231790465169/83983315268822+(1500601620597/83983315268822)Sqrt(5))(F22)+(1983807844921/83983315268822+(1249077654621/83983315268822)Sqrt(5))(F25)+(-2500118098443/83983315268822-(1104214747959/83983315268822)Sqrt(5))(F26)+(9292173279168/41991657634411+(1127092195056/41991657634411)Sqrt(5))(F28)+(9292173279168/41991657634411+(1127092195056/41991657634411)Sqrt(5))(F30)+(-1748100718691/83983315268822-(1355738713935/83983315268822)Sqrt(5))(F32)+(1231790465169/83983315268822+(1500601620597/83983315268822)Sqrt(5))(F33)+(1983807844921/83983315268822+(1249077654621/83983315268822)Sqrt(5))(F36)+(1231790465169/83983315268822+(1500601620597/83983315268822)Sqrt(5))(F37)+(1983807844921/83983315268822+(1249077654621/83983315268822)Sqrt(5))(F40)+(-251529840161/41991657634411+(79189938519/41991657634411)Sqrt(5))(F41)+(2323043319792/41991657634411+(281773048764/41991657634411)Sqrt(5))(F42)+(2323043319792/41991657634411+(281773048764/41991657634411)Sqrt(5))(F47)+(-33613662431215/41991657634411+(3168362466084/41991657634411)Sqrt(5))(F54)+(-65827019332/41991657634411-(38597208/41991657634411)Sqrt(5))(F56)+(2323043319792/41991657634411+(281773048764/41991657634411)Sqrt(5))(F60)+(-33613662431215/41991657634411+(3168362466084/41991657634411)Sqrt(5))(F65)+(-65827019332/41991657634411-(38597208/41991657634411)Sqrt(5))(F71)+(-65827019332/41991657634411-(38597208/41991657634411)Sqrt(5))(F73)+(-33613662431215/41991657634411+(3168362466084/41991657634411)Sqrt(5))(F74)

Matrix :
-11175132786263870342599953508706044604528103807691664759479624227690077775739132416074589062416057770523209402474819712259546364451453969631790697666861717/390005643524012587582518316842892489268523417376972924964608476039257901049518949465222908065435048144591421673246362559818238244570934242051833500000000+(31139982979305586229523963274346324298986618261686407113523058374910153287468613771994404783261997038524861659363044963538257629346545742071935550652312837/2340033861144075525495109901057354935611140504261837549787650856235547406297113696791337448392610288867548530039478175358909429467425605452311001000000000)Sqrt(5) -260213/250000 631569/1000000 265303/500000 479277/1000000 -291779/500000 18308812349436181928988000397145196926874911332742092627289969585654841805578871870330460089410898481611620857154619907640369583150355195002323497978950218169/579392384019273100112589211501801082057318388855230977327422352003921537799165351325535152222010307523605016037774796218865974736134579909992203847600000000-(37810827570261966895710066832427869808752467220490932920572573395629171087763645651327197180535592597542813599311862325859914213840915683927627821535142731413/2896961920096365500562946057509005410286591944276154886637111760019607688995826756627675761110051537618025080188873981094329873680672899549961019238000000000)Sqrt(5) 25519350810571745629943068167805392079442517563709958660140972286412080874522999745208672154915085871247452343154323026890319286369563288009/3482885043377167447559694804191488396225229611175398579921063606240159310577905931800183794253504736859076304418373597344992293980687500000-(98486707241763356166329465191727360450816719079494801361527419381336186213418060087020869540005366661776951499698914811643149092996058684667/27863080347017339580477558433531907169801836889403188639368508849921274484623247454401470354028037894872610435346988778759938351845500000000)Sqrt(5) 2353/200000 -830339/500000 -18799/31250 754137/1000000 54137/1000000 -333491/1000000 2542073699095348809314635885525607723239216124052842010098930392092526475805286607870520887745206950206001344880679776844097953290483100781866485073099883/208003009879473380044009768982875994276545822601052226647791187220937547226410106381452217634898692343782091559064726698569727063771164929094311200000000-(5606725763364746898993376809350485024900391224582788835835700080684287509148053356026432475376388998908134695366838123700690664028672817142447559179730737/1040015049397366900220048844914379971382729113005261133238955936104687736132050531907261088174493461718910457795323633492848635318855824645471556000000000)Sqrt(5)
-260213/250000 3038991/1000000 110363/500000 -420891/500000 -20821/1000000 1477907/500000 -706499/250000 -123753/250000 -29033/62500 2028943/250000 467353/1000000 687983/1000000 -192941/1000000 1550443/1000000 98979/1000000
631569/1000000 110363/500000 2380908/1000000 20082/15625 287423/250000 48031/15625 1928441/1000000 371359/1000000 492023/500000 4580517/1000000 -377091/500000 908601/500000 7289/100000 65209/40000 110323/500000
265303/500000 -420891/500000 20082/15625 370969/250000 148483/200000 743163/1000000 37383/20000 88757/100000 556703/500000 -182137/1000000 -34317/50000 -17349/1000000 24901/250000 14679/200000 3093/125000
479277/1000000 -20821/1000000 287423/250000 148483/200000 723770/1000000 21828/15625 1315587/1000000 23477/250000 525579/1000000 509259/250000 -96051/200000 932441/1000000 17173/500000 344301/500000 539/4000
-291779/500000 1477907/500000 48031/15625 743163/1000000 21828/15625 3852009/500000 -802181/1000000 596623/1000000 672297/500000 13990617/1000000 -168931/1000000 3667543/1000000 9193/1000000 4632997/1000000 2026717150885302304605940691501960136362023502891955297302803298059142981236976789091454297238927372983302541570605486052826934852529340411/5572616069403467916095511686706381433960367377880637727873701769984254896924649490880294070805607578974522087069397755751987670369100000000-(114694426327628308947383312025841945786185542128659393435929222042618125142985297923679346252247797244581988579461979113915163373620518083/3095897816335259953386395381503545241089092987711465404374278761102363831624805272711274483780893099430290048371887642084437594649500000000)Sqrt(5)
18308812349436181928988000397145196926874911332742092627289969585654841805578871870330460089410898481611620857154619907640369583150355195002323497978950218169/579392384019273100112589211501801082057318388855230977327422352003921537799165351325535152222010307523605016037774796218865974736134579909992203847600000000-(37810827570261966895710066832427869808752467220490932920572573395629171087763645651327197180535592597542813599311862325859914213840915683927627821535142731413/2896961920096365500562946057509005410286591944276154886637111760019607688995826756627675761110051537618025080188873981094329873680672899549961019238000000000)Sqrt(5) -706499/250000 1928441/1000000 37383/20000 1315587/1000000 -802181/1000000 425245125226117134448384682246203545456710316255234304489266037683831436965655597895153403105301881883496498761965180709942553797410685679151619165982910431/186793690472880233838381625999799411350770876406972903627955435359597620780043412745055343346575198102662242149678436905978144980035054668898528219616875000+(15062759667376791084926424873645999430708669004591994292339675958054661203102888153910929561252613964766109171416150991973831632906882797256307968081519991967/9339684523644011691919081299989970567538543820348645181397771767979881039002170637252767167328759905133112107483921845298907249001752733444926410980843750000)Sqrt(5) -19929/62500 813137/1000000 -1016879/250000 -767851/500000 30443/20000 3001/15625 -101991/200000 105595132211965127358370165050246477891975404010708696179765610631282186592056245818380993878149160029243501103472657855321384496081436181486604563128909767/6584004363855376137643059221611375932469527146082170196902526727317290202263242628699263093431935312768238818611077229759840622001529317159002316450000000-(231554574259601906050031284115630232530150169706558741312333934904856851993764530022283405998772733310244198317580734301325667838995675352523513959896847641/32920021819276880688215296108056879662347635730410850984512633636586451011316213143496315467159676563841194093055386148799203110007646585795011582250000000)Sqrt(5)
25519350810571745629943068167805392079442517563709958660140972286412080874522999745208672154915085871247452343154323026890319286369563288009/3482885043377167447559694804191488396225229611175398579921063606240159310577905931800183794253504736859076304418373597344992293980687500000-(98486707241763356166329465191727360450816719079494801361527419381336186213418060087020869540005366661776951499698914811643149092996058684667/27863080347017339580477558433531907169801836889403188639368508849921274484623247454401470354028037894872610435346988778759938351845500000000)Sqrt(5) -123753/250000 371359/1000000 88757/100000 23477/250000 596623/1000000 -19929/62500 373093/200000 1230293/1000000 -691109/1000000 -576/15625 -123567/125000 16963/200000 42399/250000 -104527/500000
2353/200000 -29033/62500 492023/500000 556703/500000 525579/1000000 672297/500000 813137/1000000 1230293/1000000 1359471/1000000 782673/1000000 -349603/1000000 14287/500000 49839/500000 305531/500000 -8869/200000
-830339/500000 2028943/250000 4580517/1000000 -182137/1000000 509259/250000 13990617/1000000 -1016879/250000 -691109/1000000 782673/1000000 30591164/1000000 3501/25000 6210999/1000000 -95283/250000 3980839/500000 40737/62500
-18799/31250 467353/1000000 -377091/500000 -34317/50000 -96051/200000 -168931/1000000 -767851/500000 -576/15625 -349603/1000000 3501/25000 533528/1000000 -5607/20000 -26763/1000000 12749/125000 -47147/500000
754137/1000000 687983/1000000 908601/500000 -17349/1000000 932441/1000000 3667543/1000000 30443/20000 -123567/125000 14287/500000 6210999/1000000 -5607/20000 4391727/1000000 18607/250000 2888593/1000000 375529/1000000
54137/1000000 -192941/1000000 7289/100000 24901/250000 17173/500000 9193/1000000 3001/15625 16963/200000 49839/500000 -95283/250000 -26763/1000000 18607/250000 84503/1000000 10897/200000 -1263/250000
-333491/1000000 1550443/1000000 65209/40000 14679/200000 344301/500000 4632997/1000000 -101991/200000 42399/250000 305531/500000 3980839/500000 12749/125000 2888593/1000000 10897/200000 3346979/1000000 183171/1000000
2542073699095348809314635885525607723239216124052842010098930392092526475805286607870520887745206950206001344880679776844097953290483100781866485073099883/208003009879473380044009768982875994276545822601052226647791187220937547226410106381452217634898692343782091559064726698569727063771164929094311200000000-(5606725763364746898993376809350485024900391224582788835835700080684287509148053356026432475376388998908134695366838123700690664028672817142447559179730737/1040015049397366900220048844914379971382729113005261133238955936104687736132050531907261088174493461718910457795323633492848635318855824645471556000000000)Sqrt(5) 98979/1000000 110323/500000 3093/125000 539/4000 2026717150885302304605940691501960136362023502891955297302803298059142981236976789091454297238927372983302541570605486052826934852529340411/5572616069403467916095511686706381433960367377880637727873701769984254896924649490880294070805607578974522087069397755751987670369100000000-(114694426327628308947383312025841945786185542128659393435929222042618125142985297923679346252247797244581988579461979113915163373620518083/3095897816335259953386395381503545241089092987711465404374278761102363831624805272711274483780893099430290048371887642084437594649500000000)Sqrt(5) 105595132211965127358370165050246477891975404010708696179765610631282186592056245818380993878149160029243501103472657855321384496081436181486604563128909767/6584004363855376137643059221611375932469527146082170196902526727317290202263242628699263093431935312768238818611077229759840622001529317159002316450000000-(231554574259601906050031284115630232530150169706558741312333934904856851993764530022283405998772733310244198317580734301325667838995675352523513959896847641/32920021819276880688215296108056879662347635730410850984512633636586451011316213143496315467159676563841194093055386148799203110007646585795011582250000000)Sqrt(5) -104527/500000 -8869/200000 40737/62500 -47147/500000 375529/1000000 -1263/250000 183171/1000000 16141/250000


--- Term 2 ---

Order of type    : 3
Order of flags   : 5
Number of flags  : 72
Matrix dimension : 43

Flags :
F1  : {125}
F2  : {135}
F3  : {125, 135}
F4  : {235}
F5  : {125, 235}
F6  : {135, 235}
F7  : {145}
F8  : {125, 145}
F9  : {135, 145}
F10 : {125, 135, 145}
F11 : {235, 145}
F12 : {125, 235, 145}
F13 : {135, 235, 145}
F14 : {245}
F15 : {125, 245}
F16 : {135, 245}
F17 : {125, 135, 245}
F18 : {235, 245}
F19 : {125, 235, 245}
F20 : {135, 235, 245}
F21 : {145, 245}
F22 : {135, 145, 245}
F23 : {235, 145, 245}
F24 : {135, 235, 145, 245}
F25 : {345}
F26 : {125, 345}
F27 : {135, 345}
F28 : {125, 135, 345}
F29 : {235, 345}
F30 : {125, 235, 345}
F31 : {135, 235, 345}
F32 : {145, 345}
F33 : {125, 145, 345}
F34 : {235, 145, 345}
F35 : {125, 235, 145, 345}
F36 : {245, 345}
F37 : {125, 245, 345}
F38 : {135, 245, 345}
F39 : {125, 135, 245, 345}
F40 : {124, 125}
F41 : {124, 125, 135}
F42 : {124, 125, 235}
F43 : {124, 125, 345}
F44 : {134, 125}
F45 : {134, 135}
F46 : {134, 125, 135}
F47 : {134, 125, 235}
F48 : {134, 135, 235}
F49 : {134, 125, 145}
F50 : {134, 125, 245}
F51 : {134, 135, 245}
F52 : {134, 125, 235, 245}
F53 : {134, 125, 345}
F54 : {124, 134, 125, 135}
F55 : {234, 125}
F56 : {234, 135}
F57 : {234, 125, 135}
F58 : {234, 235}
F59 : {234, 125, 235}
F60 : {234, 135, 235}
F61 : {234, 125, 145}
F62 : {234, 135, 145}
F63 : {234, 125, 135, 145}
F64 : {234, 235, 145}
F65 : {234, 125, 245}
F66 : {234, 135, 245}
F67 : {234, 125, 345}
F68 : {234, 135, 345}
F69 : {124, 234, 125, 235}
F70 : {134, 234, 125}
F71 : {134, 234, 135, 235}
F72 : {134, 234, 125, 345}

Basis :
B1  : (-482663772898362/2917613837891105-(4751875385934/583522767578221)Sqrt(5))(F1)+(386594505590358/2917613837891105-(951745205094/583522767578221)Sqrt(5))(F2)+(47102281459388/2917613837891105-(21029735478648/2917613837891105)Sqrt(5))(F3)+(96069267308004/2917613837891105+(5703620591028/583522767578221)Sqrt(5))(F4)+(-77002984553584/2917613837891105+(34447352190092/2917613837891105)Sqrt(5))(F5)+(29900703094196/2917613837891105-(13417616711444/2917613837891105)Sqrt(5))(F6)+(2856051855491/2917613837891105-(2111347263909/2917613837891105)Sqrt(5))(F7)+(1588419403844369/2917613837891105+(411385642109352/2917613837891105)Sqrt(5))(F8)+(-2325825264441893/2917613837891105-(200435341833384/2917613837891105)Sqrt(5))(F9)+(-46605409375561/2917613837891105+(17309551593767/2917613837891105)Sqrt(5))(F10)+(1224962060232/2917613837891105-(16604983357304/2917613837891105)Sqrt(5))(F14)+(72808643574156/2917613837891105-(5257479221292/2917613837891105)Sqrt(5))(F18)+(76316423492188/2917613837891105-(51000981359964/2917613837891105)Sqrt(5))(F19)+(6243800270879/583522767578221-(36002905818621/2917613837891105)Sqrt(5))(F21)+(5589001153491/2917613837891105-(21027806673637/2917613837891105)Sqrt(5))(F24)+(-4081013915723/2917613837891105+(18716330621213/2917613837891105)Sqrt(5))(F25)+(591788573449212/2917613837891105-(200435341833384/2917613837891105)Sqrt(5))(F27)+(72808643574156/2917613837891105-(5257479221292/2917613837891105)Sqrt(5))(F29)+(-29711014116627/2917613837891105+(33691429766197/2917613837891105)Sqrt(5))(F31)+(-16895211570604/583522767578221+(55029444352948/2917613837891105)Sqrt(5))(F32)+(-9384596421064/2917613837891105+(20633446350288/2917613837891105)Sqrt(5))(F35)+(10651411299725/583522767578221-(19026538534327/2917613837891105)Sqrt(5))(F36)+(3795595267573/2917613837891105+(394360323349/2917613837891105)Sqrt(5))(F39)+(-332298608511684/2917613837891105+(102846410527338/2917613837891105)Sqrt(5))(F40)+(295894286724606/2917613837891105-(100217670916692/2917613837891105)Sqrt(5))(F45)+(677119743872712/2917613837891105-(7607111001216/583522767578221)Sqrt(5))(F52)+(13303294246128/2917613837891105-(686794776224/583522767578221)Sqrt(5))(F54)+(36404321787078/2917613837891105-(2628739610646/2917613837891105)Sqrt(5))(F58)+(-290525238282354/2917613837891105+(6655365796122/583522767578221)Sqrt(5))(F63)+(-16319268721664/2917613837891105+(8056925985968/2917613837891105)Sqrt(5))(F69)+(3015974475536/2917613837891105-(4622952104848/2917613837891105)Sqrt(5))(F71)+(-386594505590358/2917613837891105+(951745205094/583522767578221)Sqrt(5))(F72)
B2  : (1/1)(F8)+(-1/1)(F15)
B3  : (-561273578154966/2917613837891105-(10910236676538/583522767578221)Sqrt(5))(F1)+(96069267308004/2917613837891105+(5703620591028/583522767578221)Sqrt(5))(F2)+(-139044245207436/2917613837891105+(62076336369956/2917613837891105)Sqrt(5))(F3)+(465204310846962/2917613837891105+(5206616085510/583522767578221)Sqrt(5))(F4)+(53363352113708/2917613837891105-(23766405423624/2917613837891105)Sqrt(5))(F5)+(85680893093728/2917613837891105-(38309930946332/2917613837891105)Sqrt(5))(F6)+(-34359186723827/2917613837891105-(30695899451387/2917613837891105)Sqrt(5))(F7)+(1506549020339657/2917613837891105+(397620028006896/2917613837891105)Sqrt(5))(F8)+(72808643574156/2917613837891105-(5257479221292/2917613837891105)Sqrt(5))(F9)+(111877784919917/2917613837891105-(87920849353259/2917613837891105)Sqrt(5))(F10)+(17011305758891/2917613837891105+(3987621405363/2917613837891105)Sqrt(5))(F14)+(-2284890072689537/2917613837891105-(193552534782156/2917613837891105)Sqrt(5))(F18)+(-44014965667681/2917613837891105+(23700446993663/2917613837891105)Sqrt(5))(F19)+(15544331417212/583522767578221-(68352014643748/2917613837891105)Sqrt(5))(F21)+(-7489043131112/2917613837891105-(30839890330176/2917613837891105)Sqrt(5))(F24)+(17347880964936/2917613837891105+(26708278046024/2917613837891105)Sqrt(5))(F25)+(72808643574156/2917613837891105-(5257479221292/2917613837891105)Sqrt(5))(F27)+(632723765201568/2917613837891105-(193552534782156/2917613837891105)Sqrt(5))(F29)+(-67862819252236/2917613837891105+(64220402359596/2917613837891105)Sqrt(5))(F31)+(10779817353893/583522767578221-(24588927709231/2917613837891105)Sqrt(5))(F32)+(-7127184657107/2917613837891105-(4876102120931/2917613837891105)Sqrt(5))(F35)+(-26324148771105/583522767578221+(92940942352979/2917613837891105)Sqrt(5))(F36)+(14616227788219/2917613837891105+(35715992451107/2917613837891105)Sqrt(5))(F39)+(-352766204387862/2917613837891105+(99405007001724/2917613837891105)Sqrt(5))(F40)+(36404321787078/2917613837891105-(2628739610646/2917613837891105)Sqrt(5))(F45)+(-273065776230954/2917613837891105+(6200625096546/583522767578221)Sqrt(5))(F52)+(-39485917871216/2917613837891105+(2008037199888/583522767578221)Sqrt(5))(F54)+(316361882600784/2917613837891105-(96776267391078/2917613837891105)Sqrt(5))(F58)+(369135043538958/2917613837891105-(497004505518/583522767578221)Sqrt(5))(F63)+(19768242203568/2917613837891105-(1776961431136/2917613837891105)Sqrt(5))(F69)+(19717675667648/2917613837891105-(8263224568304/2917613837891105)Sqrt(5))(F71)+(-96069267308004/2917613837891105-(5703620591028/583522767578221)Sqrt(5))(F72)
B4  : (-482663772898362/2917613837891105-(4751875385934/583522767578221)Sqrt(5))(F1)+(386594505590358/2917613837891105-(951745205094/583522767578221)Sqrt(5))(F2)+(47102281459388/2917613837891105-(21029735478648/2917613837891105)Sqrt(5))(F3)+(96069267308004/2917613837891105+(5703620591028/583522767578221)Sqrt(5))(F4)+(-77002984553584/2917613837891105+(34447352190092/2917613837891105)Sqrt(5))(F5)+(29900703094196/2917613837891105-(13417616711444/2917613837891105)Sqrt(5))(F6)+(2856051855491/2917613837891105-(2111347263909/2917613837891105)Sqrt(5))(F7)+(1588419403844369/2917613837891105+(411385642109352/2917613837891105)Sqrt(5))(F8)+(591788573449212/2917613837891105-(200435341833384/2917613837891105)Sqrt(5))(F9)+(-46605409375561/2917613837891105+(17309551593767/2917613837891105)Sqrt(5))(F10)+(1224962060232/2917613837891105-(16604983357304/2917613837891105)Sqrt(5))(F14)+(72808643574156/2917613837891105-(5257479221292/2917613837891105)Sqrt(5))(F18)+(76316423492188/2917613837891105-(51000981359964/2917613837891105)Sqrt(5))(F19)+(6243800270879/583522767578221-(36002905818621/2917613837891105)Sqrt(5))(F21)+(5589001153491/2917613837891105-(21027806673637/2917613837891105)Sqrt(5))(F24)+(-4081013915723/2917613837891105+(18716330621213/2917613837891105)Sqrt(5))(F25)+(-2325825264441893/2917613837891105-(200435341833384/2917613837891105)Sqrt(5))(F27)+(72808643574156/2917613837891105-(5257479221292/2917613837891105)Sqrt(5))(F29)+(-29711014116627/2917613837891105+(33691429766197/2917613837891105)Sqrt(5))(F31)+(-16895211570604/583522767578221+(55029444352948/2917613837891105)Sqrt(5))(F32)+(-9384596421064/2917613837891105+(20633446350288/2917613837891105)Sqrt(5))(F35)+(10651411299725/583522767578221-(19026538534327/2917613837891105)Sqrt(5))(F36)+(3795595267573/2917613837891105+(394360323349/2917613837891105)Sqrt(5))(F39)+(-332298608511684/2917613837891105+(102846410527338/2917613837891105)Sqrt(5))(F40)+(295894286724606/2917613837891105-(100217670916692/2917613837891105)Sqrt(5))(F45)+(677119743872712/2917613837891105-(7607111001216/583522767578221)Sqrt(5))(F52)+(13303294246128/2917613837891105-(686794776224/583522767578221)Sqrt(5))(F54)+(36404321787078/2917613837891105-(2628739610646/2917613837891105)Sqrt(5))(F58)+(-290525238282354/2917613837891105+(6655365796122/583522767578221)Sqrt(5))(F63)+(-16319268721664/2917613837891105+(8056925985968/2917613837891105)Sqrt(5))(F69)+(3015974475536/2917613837891105-(4622952104848/2917613837891105)Sqrt(5))(F71)+(-386594505590358/2917613837891105+(951745205094/583522767578221)Sqrt(5))(F72)
B5  : (-561273578154966/2917613837891105-(10910236676538/583522767578221)Sqrt(5))(F1)+(96069267308004/2917613837891105+(5703620591028/583522767578221)Sqrt(5))(F2)+(-139044245207436/2917613837891105+(62076336369956/2917613837891105)Sqrt(5))(F3)+(465204310846962/2917613837891105+(5206616085510/583522767578221)Sqrt(5))(F4)+(53363352113708/2917613837891105-(23766405423624/2917613837891105)Sqrt(5))(F5)+(85680893093728/2917613837891105-(38309930946332/2917613837891105)Sqrt(5))(F6)+(-34359186723827/2917613837891105-(30695899451387/2917613837891105)Sqrt(5))(F7)+(1506549020339657/2917613837891105+(397620028006896/2917613837891105)Sqrt(5))(F8)+(72808643574156/2917613837891105-(5257479221292/2917613837891105)Sqrt(5))(F9)+(111877784919917/2917613837891105-(87920849353259/2917613837891105)Sqrt(5))(F10)+(17011305758891/2917613837891105+(3987621405363/2917613837891105)Sqrt(5))(F14)+(632723765201568/2917613837891105-(193552534782156/2917613837891105)Sqrt(5))(F18)+(-44014965667681/2917613837891105+(23700446993663/2917613837891105)Sqrt(5))(F19)+(15544331417212/583522767578221-(68352014643748/2917613837891105)Sqrt(5))(F21)+(-7489043131112/2917613837891105-(30839890330176/2917613837891105)Sqrt(5))(F24)+(17347880964936/2917613837891105+(26708278046024/2917613837891105)Sqrt(5))(F25)+(72808643574156/2917613837891105-(5257479221292/2917613837891105)Sqrt(5))(F27)+(-2284890072689537/2917613837891105-(193552534782156/2917613837891105)Sqrt(5))(F29)+(-67862819252236/2917613837891105+(64220402359596/2917613837891105)Sqrt(5))(F31)+(10779817353893/583522767578221-(24588927709231/2917613837891105)Sqrt(5))(F32)+(-7127184657107/2917613837891105-(4876102120931/2917613837891105)Sqrt(5))(F35)+(-26324148771105/583522767578221+(92940942352979/2917613837891105)Sqrt(5))(F36)+(14616227788219/2917613837891105+(35715992451107/2917613837891105)Sqrt(5))(F39)+(-352766204387862/2917613837891105+(99405007001724/2917613837891105)Sqrt(5))(F40)+(36404321787078/2917613837891105-(2628739610646/2917613837891105)Sqrt(5))(F45)+(-273065776230954/2917613837891105+(6200625096546/583522767578221)Sqrt(5))(F52)+(-39485917871216/2917613837891105+(2008037199888/583522767578221)Sqrt(5))(F54)+(316361882600784/2917613837891105-(96776267391078/2917613837891105)Sqrt(5))(F58)+(369135043538958/2917613837891105-(497004505518/583522767578221)Sqrt(5))(F63)+(19768242203568/2917613837891105-(1776961431136/2917613837891105)Sqrt(5))(F69)+(19717675667648/2917613837891105-(8263224568304/2917613837891105)Sqrt(5))(F71)+(-96069267308004/2917613837891105-(5703620591028/583522767578221)Sqrt(5))(F72)
B6  : (1/1)(F11)+(-1/1)(F16)
B7  : (1/1)(F11)+(-1/1)(F26)
B8  : (1/1)(F12)+(-1/1)(F13)
B9  : (1/1)(F12)+(-1/1)(F17)
B10 : (1/1)(F12)+(-1/1)(F20)
B11 : (1/1)(F12)+(-1/1)(F28)
B12 : (1/1)(F12)+(-1/1)(F30)
B13 : (-6047166996792/583522767578221-(30372289423798/2917613837891105)Sqrt(5))(F1)+(2171904820568/583522767578221+(40306137602912/2917613837891105)Sqrt(5))(F2)+(84185501127963/1167045535156442-(182748657105011/5835227675782210)Sqrt(5))(F3)+(3875262176224/583522767578221-(9933848179114/2917613837891105)Sqrt(5))(F4)+(-124990835381981/1167045535156442+(269654312139633/5835227675782210)Sqrt(5))(F5)+(20402667127009/583522767578221-(43452827517311/2917613837891105)Sqrt(5))(F6)+(30035255501543/1167045535156442+(39242482506399/2917613837891105)Sqrt(5))(F7)+(12230788433422/583522767578221-(60881033287434/2917613837891105)Sqrt(5))(F8)+(-16895211570604/583522767578221+(55029444352948/2917613837891105)Sqrt(5))(F9)+(-146472117703827/1167045535156442+(24957498115686/2917613837891105)Sqrt(5))(F10)+(15715772040725/583522767578221-(59481120278657/2917613837891105)Sqrt(5))(F14)+(10779817353893/583522767578221-(24588927709231/2917613837891105)Sqrt(5))(F18)+(160975408802474/583522767578221-(5629703267308/2917613837891105)Sqrt(5))(F19)+(214729476196469/1167045535156442+(10656716923428/583522767578221)Sqrt(5))(F21)+(100717575878341/1167045535156442+(13717151996504/2917613837891105)Sqrt(5))(F24)+(-61466799582993/1167045535156442+(20238637772258/2917613837891105)Sqrt(5))(F25)+(-16895211570604/583522767578221+(55029444352948/2917613837891105)Sqrt(5))(F27)+(10779817353893/583522767578221-(24588927709231/2917613837891105)Sqrt(5))(F29)+(-175478699901121/1167045535156442-(19327794848378/2917613837891105)Sqrt(5))(F31)+(-207275678681771/583522767578221-(13459639023123/583522767578221)Sqrt(5))(F32)+(-62016041920022/583522767578221-(13446778104266/2917613837891105)Sqrt(5))(F35)+(199821881167073/1167045535156442+(2802922099695/583522767578221)Sqrt(5))(F36)+(23314507961703/1167045535156442-(270373892238/2917613837891105)Sqrt(5))(F39)+(6115394216711/1167045535156442-(30440516643717/5835227675782210)Sqrt(5))(F40)+(-8447605785302/583522767578221+(27514722176474/2917613837891105)Sqrt(5))(F45)+(468547464912/583522767578221+(90546123384938/2917613837891105)Sqrt(5))(F52)+(53349763463246/583522767578221+(77944217228322/2917613837891105)Sqrt(5))(F54)+(10779817353893/1167045535156442-(24588927709231/5835227675782210)Sqrt(5))(F58)+(1703357355656/583522767578221-(50239985782026/2917613837891105)Sqrt(5))(F63)+(-92600539758594/583522767578221-(145855796765846/2917613837891105)Sqrt(5))(F69)+(39250776295348/583522767578221+(67911579537524/2917613837891105)Sqrt(5))(F71)+(-2171904820568/583522767578221-(40306137602912/2917613837891105)Sqrt(5))(F72)
B14 : (-13448095702256/583522767578221-(71689762049528/2917613837891105)Sqrt(5))(F1)+(6463847682424/583522767578221-(1911279552178/2917613837891105)Sqrt(5))(F2)+(-104118247123508/583522767578221+(225131651057802/2917613837891105)Sqrt(5))(F3)+(6984248019832/583522767578221+(73601041601706/2917613837891105)Sqrt(5))(F4)+(84086851405163/1167045535156442-(182492290918467/5835227675782210)Sqrt(5))(F5)+(124149642841853/1167045535156442-(267771011197137/5835227675782210)Sqrt(5))(F6)+(-2497747387181/1167045535156442-(102722192505696/2917613837891105)Sqrt(5))(F7)+(31345474942760/583522767578221-(147828807637304/2917613837891105)Sqrt(5))(F8)+(10651411299725/583522767578221-(19026538534327/2917613837891105)Sqrt(5))(F9)+(464249392281175/1167045535156442-(32805578261794/2917613837891105)Sqrt(5))(F10)+(30821375965543/1167045535156442+(40383311147903/2917613837891105)Sqrt(5))(F14)+(-26324148771105/583522767578221+(92940942352979/2917613837891105)Sqrt(5))(F18)+(-146196883221875/1167045535156442+(25291799338582/2917613837891105)Sqrt(5))(F19)+(205288995317779/583522767578221+(13107995427923/583522767578221)Sqrt(5))(F21)+(60424555077310/583522767578221+(10714874705034/2917613837891105)Sqrt(5))(F24)+(-14161814289181/583522767578221+(62338881357793/2917613837891105)Sqrt(5))(F25)+(10651411299725/583522767578221-(19026538534327/2917613837891105)Sqrt(5))(F27)+(-26324148771105/583522767578221+(92940942352979/2917613837891105)Sqrt(5))(F29)+(-159026254529650/583522767578221+(7513778923212/2917613837891105)Sqrt(5))(F31)+(199821881167073/1167045535156442+(2802922099695/583522767578221)Sqrt(5))(F32)+(22803621979655/1167045535156442-(1076901310846/2917613837891105)Sqrt(5))(F35)+(-610399871802631/1167045535156442-(15910917527618/583522767578221)Sqrt(5))(F36)+(-143652732134275/1167045535156442-(9637973394188/2917613837891105)Sqrt(5))(F39)+(7836368735690/583522767578221-(36957201909326/2917613837891105)Sqrt(5))(F40)+(10651411299725/1167045535156442-(19026538534327/5835227675782210)Sqrt(5))(F45)+(5943447345016/583522767578221-(77423600706062/2917613837891105)Sqrt(5))(F52)+(-146150479521456/583522767578221-(224720331799768/2917613837891105)Sqrt(5))(F54)+(-26324148771105/1167045535156442+(92940942352979/5835227675782210)Sqrt(5))(F58)+(520400337408/583522767578221+(75512321153884/2917613837891105)Sqrt(5))(F63)+(53624997945198/583522767578221+(78612819674114/2917613837891105)Sqrt(5))(F69)+(92525481576258/583522767578221+(146107512125654/2917613837891105)Sqrt(5))(F71)+(-6463847682424/583522767578221+(1911279552178/2917613837891105)Sqrt(5))(F72)
B15 : (1/1)(F22)+(-1/1)(F23)
B16 : (1/1)(F22)+(-1/1)(F33)
B17 : (1/1)(F22)+(-1/1)(F34)
B18 : (1/1)(F22)+(-1/1)(F37)
B19 : (1/1)(F22)+(-1/1)(F38)
B20 : (-14625688956136/2917613837891105-(3076025160990/583522767578221)Sqrt(5))(F1)+(37506721244124/2917613837891105+(5251574262980/583522767578221)Sqrt(5))(F2)+(-451642740759447/5835227675782210+(197684646323787/5835227675782210)Sqrt(5))(F3)+(-22881032287988/2917613837891105-(2175549101990/583522767578221)Sqrt(5))(F4)+(551189940011661/5835227675782210-(242581062659333/5835227675782210)Sqrt(5))(F5)+(-49773599626107/2917613837891105+(22448208167773/2917613837891105)Sqrt(5))(F6)+(-1147073542713379/5835227675782210-(10444937954312/2917613837891105)Sqrt(5))(F7)+(33023562156342/2917613837891105-(31514688458714/2917613837891105)Sqrt(5))(F8)+(-9384596421064/2917613837891105+(20633446350288/2917613837891105)Sqrt(5))(F9)+(-336201590616841/5835227675782210-(26332244812859/2917613837891105)Sqrt(5))(F10)+(857677083724136/2917613837891105-(10239257540962/2917613837891105)Sqrt(5))(F14)+(-7127184657107/2917613837891105-(4876102120931/2917613837891105)Sqrt(5))(F18)+(419168416518399/2917613837891105+(34976974216913/2917613837891105)Sqrt(5))(F19)+(101228461860389/1167045535156442+(14523679415112/2917613837891105)Sqrt(5))(F21)+(572287691616881/5835227675782210-(14805245484216/2917613837891105)Sqrt(5))(F24)+(-568280624734893/5835227675782210+(20684195495274/2917613837891105)Sqrt(5))(F25)+(-9384596421064/2917613837891105+(20633446350288/2917613837891105)Sqrt(5))(F27)+(-7127184657107/2917613837891105-(4876102120931/2917613837891105)Sqrt(5))(F29)+(-502135242419957/5835227675782210-(8644729404054/2917613837891105)Sqrt(5))(F31)+(-62016041920022/583522767578221-(13446778104266/2917613837891105)Sqrt(5))(F32)+(-748588876805847/2917613837891105+(31769453653609/2917613837891105)Sqrt(5))(F35)+(22803621979655/1167045535156442-(1076901310846/2917613837891105)Sqrt(5))(F36)+(924890061994813/5835227675782210-(16964208169393/2917613837891105)Sqrt(5))(F39)+(16511781078171/5835227675782210-(15757344229357/5835227675782210)Sqrt(5))(F40)+(-4692298210532/2917613837891105+(10316723175144/2917613837891105)Sqrt(5))(F45)+(97894474776236/2917613837891105+(12678697627950/583522767578221)Sqrt(5))(F52)+(-222183480718566/2917613837891105-(10963658449482/583522767578221)Sqrt(5))(F54)+(-7127184657107/5835227675782210-(4876102120931/5835227675782210)Sqrt(5))(F58)+(-60387753532112/2917613837891105-(7427123364970/583522767578221)Sqrt(5))(F63)+(218176413836578/2917613837891105+(43060392225294/2917613837891105)Sqrt(5))(F69)+(4007066881988/2917613837891105+(11757900022116/2917613837891105)Sqrt(5))(F71)+(-37506721244124/2917613837891105-(5251574262980/583522767578221)Sqrt(5))(F72)
B21 : (-117893616519828/2917613837891105-(12674288137916/583522767578221)Sqrt(5))(F1)+(6679293709732/2917613837891105+(497867623762/583522767578221)Sqrt(5))(F2)+(502152833655482/2917613837891105-(220477584023952/2917613837891105)Sqrt(5))(F3)+(111214322810096/2917613837891105+(12176420514154/583522767578221)Sqrt(5))(F4)+(-452135989373447/5835227675782210+(197941012510331/5835227675782210)Sqrt(5))(F5)+(-552169677937517/5835227675782210+(243014155537573/5835227675782210)Sqrt(5))(F6)+(2844290691408323/5835227675782210-(3763474584026/2917613837891105)Sqrt(5))(F7)+(-36823646111584/2917613837891105-(72220705548912/2917613837891105)Sqrt(5))(F8)+(3795595267573/2917613837891105+(394360323349/2917613837891105)Sqrt(5))(F9)+(1157558950352567/5835227675782210+(58264130206908/2917613837891105)Sqrt(5))(F10)+(-1145697370303619/5835227675782210-(10110636731416/2917613837891105)Sqrt(5))(F14)+(14616227788219/2917613837891105+(35715992451107/2917613837891105)Sqrt(5))(F18)+(-337379848117321/5835227675782210-(26804471008571/2917613837891105)Sqrt(5))(F19)+(60169112086286/583522767578221+(9908347286426/2917613837891105)Sqrt(5))(F21)+(740052669866159/2917613837891105-(35425423227353/2917613837891105)Sqrt(5))(F24)+(-849296660552352/2917613837891105+(13874111315442/2917613837891105)Sqrt(5))(F25)+(3795595267573/2917613837891105+(394360323349/2917613837891105)Sqrt(5))(F27)+(14616227788219/2917613837891105+(35715992451107/2917613837891105)Sqrt(5))(F29)+(-410089551117623/2917613837891105-(31459659198337/2917613837891105)Sqrt(5))(F31)+(23314507961703/1167045535156442-(270373892238/2917613837891105)Sqrt(5))(F32)+(924890061994813/5835227675782210-(16964208169393/2917613837891105)Sqrt(5))(F35)+(-143652732134275/1167045535156442-(9637973394188/2917613837891105)Sqrt(5))(F36)+(-2404995401727131/5835227675782210+(52389631396746/2917613837891105)Sqrt(5))(F39)+(-9205911527896/2917613837891105-(18055176387228/2917613837891105)Sqrt(5))(F40)+(3795595267573/5835227675782210+(394360323349/5835227675782210)Sqrt(5))(F45)+(-97855735390632/2917613837891105-(11180685266630/583522767578221)Sqrt(5))(F52)+(439295289681192/2917613837891105+(19450462725088/583522767578221)Sqrt(5))(F54)+(14616227788219/5835227675782210+(35715992451107/5835227675782210)Sqrt(5))(F58)+(104535029100364/2917613837891105+(11678552890392/583522767578221)Sqrt(5))(F63)+(-220807308308806/2917613837891105-(54149689801618/2917613837891105)Sqrt(5))(F69)+(-218487981372386/2917613837891105-(43102623823822/2917613837891105)Sqrt(5))(F71)+(-6679293709732/2917613837891105-(497867623762/583522767578221)Sqrt(5))(F72)
B22 : (-241331886449181/2917613837891105-(2375937692967/583522767578221)Sqrt(5))(F1)+(193297252795179/2917613837891105-(475872602547/583522767578221)Sqrt(5))(F2)+(23551140729694/2917613837891105-(10514867739324/2917613837891105)Sqrt(5))(F3)+(48034633654002/2917613837891105+(2851810295514/583522767578221)Sqrt(5))(F4)+(-38501492276792/2917613837891105+(17223676095046/2917613837891105)Sqrt(5))(F5)+(14950351547098/2917613837891105-(6708808355722/2917613837891105)Sqrt(5))(F6)+(2856051855491/5835227675782210-(2111347263909/5835227675782210)Sqrt(5))(F7)+(-664597217023368/2917613837891105+(205692821054676/2917613837891105)Sqrt(5))(F8)+(295894286724606/2917613837891105-(100217670916692/2917613837891105)Sqrt(5))(F9)+(-46605409375561/5835227675782210+(17309551593767/5835227675782210)Sqrt(5))(F10)+(612481030116/2917613837891105-(8302491678652/2917613837891105)Sqrt(5))(F14)+(36404321787078/2917613837891105-(2628739610646/2917613837891105)Sqrt(5))(F18)+(38158211746094/2917613837891105-(25500490679982/2917613837891105)Sqrt(5))(F19)+(6243800270879/1167045535156442-(36002905818621/5835227675782210)Sqrt(5))(F21)+(5589001153491/5835227675782210-(21027806673637/5835227675782210)Sqrt(5))(F24)+(-4081013915723/5835227675782210+(18716330621213/5835227675782210)Sqrt(5))(F25)+(295894286724606/2917613837891105-(100217670916692/2917613837891105)Sqrt(5))(F27)+(36404321787078/2917613837891105-(2628739610646/2917613837891105)Sqrt(5))(F29)+(-29711014116627/5835227675782210+(33691429766197/5835227675782210)Sqrt(5))(F31)+(-8447605785302/583522767578221+(27514722176474/2917613837891105)Sqrt(5))(F32)+(-4692298210532/2917613837891105+(10316723175144/2917613837891105)Sqrt(5))(F35)+(10651411299725/1167045535156442-(19026538534327/5835227675782210)Sqrt(5))(F36)+(3795595267573/5835227675782210+(394360323349/5835227675782210)Sqrt(5))(F39)+(2751464533635263/2917613837891105+(51423205263669/2917613837891105)Sqrt(5))(F40)+(-2769666694528802/2917613837891105-(50108835458346/2917613837891105)Sqrt(5))(F45)+(338559871936356/2917613837891105-(3803555500608/583522767578221)Sqrt(5))(F52)+(6651647123064/2917613837891105-(343397388112/583522767578221)Sqrt(5))(F54)+(18202160893539/2917613837891105-(1314369805323/2917613837891105)Sqrt(5))(F58)+(-145262619141177/2917613837891105+(3327682898061/583522767578221)Sqrt(5))(F63)+(-8159634360832/2917613837891105+(4028462992984/2917613837891105)Sqrt(5))(F69)+(1507987237768/2917613837891105-(2311476052424/2917613837891105)Sqrt(5))(F71)+(-193297252795179/2917613837891105+(475872602547/583522767578221)Sqrt(5))(F72)
B23 : (-280636789077483/2917613837891105-(5455118338269/583522767578221)Sqrt(5))(F1)+(48034633654002/2917613837891105+(2851810295514/583522767578221)Sqrt(5))(F2)+(-69522122603718/2917613837891105+(31038168184978/2917613837891105)Sqrt(5))(F3)+(232602155423481/2917613837891105+(2603308042755/583522767578221)Sqrt(5))(F4)+(26681676056854/2917613837891105-(11883202711812/2917613837891105)Sqrt(5))(F5)+(42840446546864/2917613837891105-(19154965473166/2917613837891105)Sqrt(5))(F6)+(-34359186723827/5835227675782210-(30695899451387/5835227675782210)Sqrt(5))(F7)+(-705532408775724/2917613837891105+(198810014003448/2917613837891105)Sqrt(5))(F8)+(36404321787078/2917613837891105-(2628739610646/2917613837891105)Sqrt(5))(F9)+(111877784919917/5835227675782210-(87920849353259/5835227675782210)Sqrt(5))(F10)+(17011305758891/5835227675782210+(3987621405363/5835227675782210)Sqrt(5))(F14)+(316361882600784/2917613837891105-(96776267391078/2917613837891105)Sqrt(5))(F18)+(-44014965667681/5835227675782210+(23700446993663/5835227675782210)Sqrt(5))(F19)+(7772165708606/583522767578221-(34176007321874/2917613837891105)Sqrt(5))(F21)+(-3744521565556/2917613837891105-(15419945165088/2917613837891105)Sqrt(5))(F24)+(8673940482468/2917613837891105+(13354139023012/2917613837891105)Sqrt(5))(F25)+(36404321787078/2917613837891105-(2628739610646/2917613837891105)Sqrt(5))(F27)+(316361882600784/2917613837891105-(96776267391078/2917613837891105)Sqrt(5))(F29)+(-33931409626118/2917613837891105+(32110201179798/2917613837891105)Sqrt(5))(F31)+(10779817353893/1167045535156442-(24588927709231/5835227675782210)Sqrt(5))(F32)+(-7127184657107/5835227675782210-(4876102120931/5835227675782210)Sqrt(5))(F35)+(-26324148771105/1167045535156442+(92940942352979/5835227675782210)Sqrt(5))(F36)+(14616227788219/5835227675782210+(35715992451107/5835227675782210)Sqrt(5))(F39)+(2741230735697174/2917613837891105+(49702503500862/2917613837891105)Sqrt(5))(F40)+(18202160893539/2917613837891105-(1314369805323/2917613837891105)Sqrt(5))(F45)+(-136532888115477/2917613837891105+(3100312548273/583522767578221)Sqrt(5))(F52)+(-19742958935608/2917613837891105+(1004018599944/583522767578221)Sqrt(5))(F54)+(-2759432896590713/2917613837891105-(48388133695539/2917613837891105)Sqrt(5))(F58)+(184567521769479/2917613837891105-(248502252759/583522767578221)Sqrt(5))(F63)+(9884121101784/2917613837891105-(888480715568/2917613837891105)Sqrt(5))(F69)+(9858837833824/2917613837891105-(4131612284152/2917613837891105)Sqrt(5))(F71)+(-48034633654002/2917613837891105-(2851810295514/583522767578221)Sqrt(5))(F72)
B24 : (1/1)(F41)+(-1/1)(F42)
B25 : (1/1)(F41)+(-1/1)(F46)
B26 : (1/1)(F41)+(-1/1)(F48)
B27 : (1/1)(F41)+(-1/1)(F59)
B28 : (1/1)(F41)+(-1/1)(F60)
B29 : (1/1)(F43)+(-1/1)(F51)
B30 : (1/1)(F43)+(-1/1)(F64)
B31 : (1/1)(F44)+(-1/1)(F55)
B32 : (1/1)(F44)+(-1/1)(F56)
B33 : (1/1)(F47)+(-1/1)(F57)
B34 : (1/1)(F47)+(-1/1)(F70)
B35 : (1/1)(F49)+(-1/1)(F65)
B36 : (1/1)(F49)+(-1/1)(F68)
B37 : (1/1)(F50)+(-1/1)(F53)
B38 : (1/1)(F50)+(-1/1)(F61)
B39 : (1/1)(F50)+(-1/1)(F62)
B40 : (1/1)(F50)+(-1/1)(F66)
B41 : (1/1)(F50)+(-1/1)(F67)
B42 : (-194894224017456/2917613837891105-(85492612307832/2917613837891105)Sqrt(5))(F1)+(-352595784972006/2917613837891105-(95347375670262/2917613837891105)Sqrt(5))(F2)+(-71454610378726/2917613837891105+(31585844439494/2917613837891105)Sqrt(5))(F3)+(547490008989462/2917613837891105+(180839987978094/2917613837891105)Sqrt(5))(F4)+(50015110966648/2917613837891105-(22137468086928/2917613837891105)Sqrt(5))(F5)+(21439499412078/2917613837891105-(9448376352566/2917613837891105)Sqrt(5))(F6)+(-127284238337672/2917613837891105-(61484447570876/2917613837891105)Sqrt(5))(F7)+(-157219610513208/2917613837891105-(12316722581208/583522767578221)Sqrt(5))(F8)+(-290525238282354/2917613837891105+(6655365796122/583522767578221)Sqrt(5))(F9)+(-25351210924348/2917613837891105-(15720800854560/583522767578221)Sqrt(5))(F10)+(75161027454656/2917613837891105+(7756415798666/583522767578221)Sqrt(5))(F14)+(369135043538958/2917613837891105-(497004505518/583522767578221)Sqrt(5))(F18)+(6256487144264/2917613837891105+(51886447950506/2917613837891105)Sqrt(5))(F19)+(-2223757693064/583522767578221-(25272335371858/2917613837891105)Sqrt(5))(F21)+(-44147275568252/2917613837891105-(4251429525422/583522767578221)Sqrt(5))(F24)+(52123210883016/2917613837891105+(22702368577546/2917613837891105)Sqrt(5))(F25)+(-290525238282354/2917613837891105+(6655365796122/583522767578221)Sqrt(5))(F27)+(369135043538958/2917613837891105-(497004505518/583522767578221)Sqrt(5))(F29)+(19094723780084/2917613837891105+(26717556322294/2917613837891105)Sqrt(5))(F31)+(1703357355656/583522767578221-(50239985782026/2917613837891105)Sqrt(5))(F32)+(-60387753532112/2917613837891105-(7427123364970/583522767578221)Sqrt(5))(F35)+(520400337408/583522767578221+(75512321153884/2917613837891105)Sqrt(5))(F36)+(104535029100364/2917613837891105+(11678552890392/583522767578221)Sqrt(5))(F39)+(-39304902628302/2917613837891105-(3079180645302/583522767578221)Sqrt(5))(F40)+(-145262619141177/2917613837891105+(3327682898061/583522767578221)Sqrt(5))(F45)+(1664932258957631/2917613837891105-(371534739318618/2917613837891105)Sqrt(5))(F52)+(-45498418474616/2917613837891105-(6183366237832/2917613837891105)Sqrt(5))(F54)+(184567521769479/2917613837891105-(248502252759/583522767578221)Sqrt(5))(F58)+(-2017528043929637/2917613837891105+(276187363648356/2917613837891105)Sqrt(5))(F63)+(29546547845088/2917613837891105+(658584867392/583522767578221)Sqrt(5))(F69)+(15951870629528/2917613837891105+(2890441900872/2917613837891105)Sqrt(5))(F71)+(352595784972006/2917613837891105+(95347375670262/2917613837891105)Sqrt(5))(F72)
B43 : (783394101671718/2917613837891105+(276970951843686/2917613837891105)Sqrt(5))(F1)+(-567994943321862/2917613837891105-(186159163756974/2917613837891105)Sqrt(5))(F2)+(-18079083492462/2917613837891105+(7993462488278/2917613837891105)Sqrt(5))(F3)+(-215399158349856/2917613837891105-(90811788086712/2917613837891105)Sqrt(5))(F4)+(29386096355146/2917613837891105-(13169536008346/2917613837891105)Sqrt(5))(F5)+(-11307012862684/2917613837891105+(5176073520068/2917613837891105)Sqrt(5))(F6)+(994290376536/2917613837891105+(1738994968118/2917613837891105)Sqrt(5))(F7)+(965327545796724/2917613837891105+(9503750771868/583522767578221)Sqrt(5))(F8)+(-386594505590358/2917613837891105+(951745205094/583522767578221)Sqrt(5))(F9)+(26634235078924/2917613837891105-(532324540574/583522767578221)Sqrt(5))(F10)+(39675015302912/2917613837891105+(4858998801168/583522767578221)Sqrt(5))(F14)+(-96069267308004/2917613837891105-(5703620591028/583522767578221)Sqrt(5))(F18)+(13027818161628/2917613837891105+(38343260293852/2917613837891105)Sqrt(5))(F19)+(8635752502992/583522767578221+(38394858050734/2917613837891105)Sqrt(5))(F21)+(44186014953856/2917613837891105+(5749441886742/583522767578221)Sqrt(5))(F24)+(-40669305679448/2917613837891105-(26033988973958/2917613837891105)Sqrt(5))(F25)+(-386594505590358/2917613837891105+(951745205094/583522767578221)Sqrt(5))(F27)+(-96069267308004/2917613837891105-(5703620591028/583522767578221)Sqrt(5))(F29)+(-39662053240552/2917613837891105-(35681637590982/2917613837891105)Sqrt(5))(F31)+(-2171904820568/583522767578221-(40306137602912/2917613837891105)Sqrt(5))(F32)+(-37506721244124/2917613837891105-(5251574262980/583522767578221)Sqrt(5))(F35)+(-6463847682424/583522767578221+(1911279552178/2917613837891105)Sqrt(5))(F36)+(-6679293709732/2917613837891105-(497867623762/583522767578221)Sqrt(5))(F39)+(241331886449181/2917613837891105+(2375937692967/583522767578221)Sqrt(5))(F40)+(-193297252795179/2917613837891105+(475872602547/583522767578221)Sqrt(5))(F45)+(1997023109597237/2917613837891105-(281506539427236/2917613837891105)Sqrt(5))(F52)+(-11370006666392/2917613837891105-(1500686301384/2917613837891105)Sqrt(5))(F54)+(-48034633654002/2917613837891105-(2851810295514/583522767578221)Sqrt(5))(F58)+(352595784972006/2917613837891105+(95347375670262/2917613837891105)Sqrt(5))(F63)+(4336588117576/2917613837891105-(785150923624/583522767578221)Sqrt(5))(F69)+(7033418548816/2917613837891105+(5426440919504/2917613837891105)Sqrt(5))(F71)+(-2349618894569243/2917613837891105+(186159163756974/2917613837891105)Sqrt(5))(F72)

Matrix :
1843207/500000 -211683/200000 -219103/1000000 -298933/250000 -545761/500000 -649583/500000 37967/62500 1443957/1000000 -692181/1000000 -620021/500000 -74827/100000 148273/500000 -456593/200000 -228091/250000 183409/125000 854521/1000000 557373/1000000 2869/15625 -34241/10000 4949403/1000000 -296913/1000000 -481741/200000 743073/1000000 6957/31250 -269233/125000 15599/40000 -74271/62500 1107781/1000000 -1505139/1000000 -563987/500000 -425147/1000000 248529/500000 331731/250000 -1283009/1000000 395199/1000000 -1445847/500000 -1392189/1000000 2622417/1000000 282639/100000 -1039413/500000 -1082101/1000000 1595239/500000 541993/1000000
-211683/200000 436459/100000 -27713/500000 -486377/1000000 -339699/250000 520903/1000000 -59849/62500 329439/1000000 1462813/1000000 194577/200000 -1291791/1000000 -74393/100000 862297/500000 1670191/1000000 503771/500000 -844203/250000 -4173/250000 81721/200000 1266963/1000000 -8007589/1000000 -491569/125000 243441/250000 948131/500000 -155851/62500 1489373/1000000 -38443/31250 200341/100000 11299/62500 -500823/500000 1379721/500000 98719/1000000 -95801/125000 -23187/25000 -188743/250000 2745177/1000000 -51083/500000 -558969/250000 -713359/500000 -445261/500000 562799/200000 -1052739/1000000 -365263/1000000 -1882729/500000
-219103/1000000 -27713/500000 1843207/500000 -545761/500000 -298933/250000 691693/1000000 37967/62500 -620021/500000 939991/1000000 1443957/1000000 148273/500000 -74827/100000 -609/250000 -382771/500000 90329/250000 2869/15625 -34241/10000 854521/1000000 557373/1000000 -683969/200000 1318497/1000000 743103/1000000 -481741/200000 810909/500000 -74271/62500 1107781/1000000 -269233/125000 15599/40000 -563987/500000 -1505139/1000000 -7191/100000 248529/500000 -21957/500000 -1283009/1000000 1248247/500000 -1445847/500000 -1082101/1000000 -895689/1000000 -1039413/500000 282639/100000 -1392189/1000000 -3119413/1000000 -770797/1000000
-298933/250000 -486377/1000000 -545761/500000 1843207/500000 -88533/1000000 -649583/500000 691693/1000000 -74827/100000 -620021/500000 -692181/1000000 1443957/1000000 939991/1000000 -12927/5000 -447009/1000000 2869/15625 557373/1000000 854521/1000000 183409/125000 90329/250000 7564359/1000000 3117297/1000000 -481741/200000 1665571/1000000 -74271/62500 15599/40000 -269233/125000 6957/31250 810909/500000 -1505139/1000000 2633113/1000000 -425147/1000000 -7191/100000 -128301/100000 331731/250000 395199/1000000 1248247/500000 282639/100000 -1082101/1000000 -1392189/1000000 -89569/100000 2622417/1000000 227659/500000 498149/200000
-545761/500000 -339699/250000 -298933/250000 -88533/1000000 1843207/500000 37967/62500 691693/1000000 -692181/1000000 148273/500000 -74827/100000 939991/1000000 1443957/1000000 40121/250000 -1067977/1000000 -34241/10000 183409/125000 90329/250000 557373/1000000 854521/1000000 1304661/500000 1966727/500000 1665601/1000000 -481741/200000 1107781/1000000 6957/31250 810909/500000 15599/40000 -269233/125000 2633113/1000000 -1505139/1000000 248529/500000 -7191/100000 -21957/500000 331731/250000 -1445847/500000 1248247/500000 2622417/1000000 -1039413/500000 -89569/100000 -1392189/1000000 282639/100000 -1166503/500000 982181/500000
-649583/500000 520903/1000000 691693/1000000 -649583/500000 37967/62500 10495618/1000000 -5247809/1000000 -1000461/1000000 5295741/1000000 5295741/1000000 -1000461/1000000 -53691/12500 448063/40000 252527/100000 -148567/125000 -2960677/1000000 -2960677/1000000 -148567/125000 4149213/1000000 -2294609/100000 -4535083/1000000 -957677/500000 957677/1000000 1204019/500000 -60771/31250 -60771/31250 1204019/500000 -231683/500000 417763/500000 -417763/1000000 -1866643/1000000 933321/1000000 -29331/62500 -29331/62500 -405151/200000 1012877/1000000 -1671453/1000000 -865011/200000 -1671453/1000000 1499127/250000 -865011/200000 603289/1000000 78077/500000
37967/62500 -59849/62500 37967/62500 691693/1000000 691693/1000000 -5247809/1000000 10495618/1000000 -53691/12500 -1000461/1000000 -53691/12500 5295741/1000000 5295741/1000000 -5238211/500000 -7225999/1000000 -2960677/1000000 4149213/1000000 -148567/125000 4149213/1000000 -148567/125000 10538961/500000 1467467/100000 957677/1000000 957677/1000000 -60771/31250 -231683/500000 1204019/500000 -231683/500000 1204019/500000 -417763/1000000 -417763/1000000 933321/1000000 -1866643/1000000 -29331/62500 938593/1000000 1012877/1000000 -405151/200000 1499127/250000 -1671453/1000000 -865011/200000 -865011/200000 1499127/250000 -738117/1000000 1029099/1000000
1443957/1000000 329439/1000000 -620021/500000 -74827/100000 -692181/1000000 -1000461/1000000 -53691/12500 5192928/1000000 -898013/500000 -96133/500000 -1850009/500000 -898013/500000 1837559/1000000 3201579/1000000 38683/15625 -497399/500000 10803/5000 -2274631/1000000 -47209/20000 -107049/25000 -8772349/1000000 -364879/1000000 -881537/1000000 134299/250000 116203/200000 -237893/200000 -582061/1000000 -586477/500000 43597/500000 24759/250000 26463/200000 146013/200000 332673/200000 -1592211/1000000 -255643/1000000 -19367/250000 -509837/125000 3349903/1000000 5337149/1000000 28851/250000 -2495443/1000000 2321151/1000000 -5079/3125
-692181/1000000 1462813/1000000 939991/1000000 -620021/500000 148273/500000 5295741/1000000 -1000461/1000000 -898013/500000 5192928/1000000 143213/62500 -96133/500000 -898013/500000 4831157/1000000 564889/1000000 -497399/500000 -47209/20000 -2274631/1000000 496783/500000 38683/15625 -12220611/1000000 136787/1000000 -881537/1000000 77901/62500 116203/200000 -586477/500000 -582061/1000000 1826269/1000000 134299/250000 24759/250000 -18623/100000 -43119/50000 26463/200000 -1592211/1000000 -71153/1000000 333111/1000000 -255643/1000000 28851/250000 -509837/125000 -2495443/1000000 3349903/1000000 -2228317/1000000 -23703/12500 -74643/125000
-620021/500000 194577/200000 1443957/1000000 -692181/1000000 -74827/100000 5295741/1000000 -53691/12500 -96133/500000 143213/62500 5192928/1000000 -898013/500000 -1850009/500000 3409191/500000 2652347/1000000 496783/500000 -2274631/1000000 -47209/20000 -497399/500000 10803/5000 -16955241/1000000 -600609/100000 -881537/1000000 -364879/1000000 1826269/1000000 -582061/1000000 -586477/500000 116203/200000 -237893/200000 24759/250000 43597/500000 -43119/50000 146013/200000 -71153/1000000 -1592211/1000000 333111/1000000 -19367/250000 -2495443/1000000 -2228317/1000000 28851/250000 5337149/1000000 -509837/125000 -646507/1000000 -1810123/1000000
-74827/100000 -1291791/1000000 148273/500000 1443957/1000000 939991/1000000 -1000461/1000000 5295741/1000000 -1850009/500000 -96133/500000 -898013/500000 5192928/1000000 143213/62500 -2290629/500000 -1933351/500000 -2274631/1000000 10803/5000 -994797/1000000 38683/15625 496783/500000 2589923/250000 10043809/1000000 -364879/1000000 77901/62500 -582061/1000000 -237893/200000 116203/200000 134299/250000 1826269/1000000 43597/500000 -18623/100000 26463/200000 -43119/50000 -1592211/1000000 332673/200000 -255643/1000000 333111/1000000 5337149/1000000 -2495443/1000000 -509837/125000 -2228317/1000000 3349903/1000000 -1711397/1000000 2185671/1000000
148273/500000 -74393/100000 -74827/100000 939991/1000000 1443957/1000000 -53691/12500 5295741/1000000 -898013/500000 -898013/500000 -1850009/500000 143213/62500 5192928/1000000 -1667179/250000 -3766469/1000000 -47209/20000 38683/15625 496783/500000 10803/5000 -994797/1000000 16502571/1000000 4317781/500000 77901/62500 -364879/1000000 -586477/500000 134299/250000 1826269/1000000 -237893/200000 116203/200000 -18623/100000 43597/500000 146013/200000 -43119/50000 -71153/1000000 332673/200000 -19367/250000 333111/1000000 3349903/1000000 28851/250000 -2228317/1000000 -509837/125000 5337149/1000000 -42491/100000 88897/40000
-456593/200000 862297/500000 -609/250000 -12927/5000 40121/250000 448063/40000 -5238211/500000 1837559/1000000 4831157/1000000 3409191/500000 -2290629/500000 -1667179/250000 19729291/1000000 1609469/200000 59381/125000 -1192793/200000 -25709/20000 -172167/31250 5488917/1000000 -7553743/200000 -1601529/100000 44029/100000 -17559/200000 1298133/500000 -289541/500000 -2442363/1000000 2117257/1000000 -2017183/1000000 2285673/1000000 -3311/20000 -255207/125000 917891/500000 659167/1000000 6557/10000 -3467443/1000000 2807341/1000000 -206847/31250 -96161/50000 1617933/1000000 2135581/250000 -8161441/1000000 69447/31250 -269677/500000
-228091/250000 1670191/1000000 -382771/500000 -447009/1000000 -1067977/1000000 252527/100000 -7225999/1000000 3201579/1000000 564889/1000000 2652347/1000000 -1933351/500000 -3766469/1000000 1609469/200000 1406277/200000 3240491/1000000 -4385131/1000000 967307/500000 -883469/250000 3577/3125 -16909877/1000000 -12835343/1000000 217/500000 131913/500000 786529/1000000 715401/1000000 -1555759/1000000 361349/1000000 -150193/100000 242987/500000 30707/31250 -337429/1000000 1292479/1000000 -1317179/1000000 82107/125000 -11129/200000 1045797/500000 -4749489/1000000 1718421/1000000 1858619/500000 3031067/1000000 -5205969/1000000 -1205629/1000000 -626753/500000
183409/125000 503771/500000 90329/250000 2869/15625 -34241/10000 -148567/125000 -2960677/1000000 38683/15625 -497399/500000 496783/500000 -2274631/1000000 -47209/20000 59381/125000 3240491/1000000 5661184/1000000 -2183379/1000000 33611/50000 -1157259/1000000 -2183379/1000000 -5176691/1000000 -25364/3125 -542433/200000 500487/250000 -36799/200000 -391359/1000000 -1532443/1000000 -812057/1000000 420099/500000 -24517/12500 585047/500000 -1803/8000 632293/1000000 -579317/1000000 -1847387/1000000 671193/250000 -1795081/1000000 -1614433/500000 1370547/500000 830147/200000 1228691/1000000 -235597/50000 713261/1000000 -663181/250000
854521/1000000 -844203/250000 2869/15625 557373/1000000 183409/125000 -2960677/1000000 4149213/1000000 -497399/500000 -47209/20000 -2274631/1000000 10803/5000 38683/15625 -1192793/200000 -4385131/1000000 -2183379/1000000 5661184/1000000 -404693/500000 33611/50000 -2183379/1000000 15049297/1000000 1807713/250000 88777/125000 -678041/250000 420099/500000 -36799/200000 2079657/1000000 -1532443/1000000 -391359/1000000 395633/500000 -24517/12500 632293/1000000 -203459/500000 151669/62500 -579317/1000000 -1795081/1000000 -88969/100000 1370547/500000 1228691/1000000 -89857/500000 -1614433/500000 830147/200000 1691857/1000000 440523/250000
557373/1000000 -4173/250000 -34241/10000 854521/1000000 90329/250000 -2960677/1000000 -148567/125000 10803/5000 -2274631/1000000 -47209/20000 -994797/1000000 496783/500000 -25709/20000 967307/500000 33611/50000 -404693/500000 5661184/1000000 -2183379/1000000 -1157259/1000000 7089399/1000000 -2790771/1000000 88777/125000 500487/250000 -1532443/1000000 2079657/1000000 -36799/200000 420099/500000 -812057/1000000 395633/500000 585047/500000 632293/1000000 -1803/8000 -579317/1000000 151669/62500 -1795081/1000000 671193/250000 -89857/500000 830147/200000 1370547/500000 -235597/50000 1228691/1000000 1638289/1000000 583721/500000
2869/15625 81721/200000 854521/1000000 183409/125000 557373/1000000 -148567/125000 4149213/1000000 -2274631/1000000 496783/500000 -497399/500000 38683/15625 10803/5000 -172167/31250 -883469/250000 -1157259/1000000 33611/50000 -2183379/1000000 5661184/1000000 -404693/500000 1621783/200000 353821/40000 -678041/250000 88777/125000 -812057/1000000 -1532443/1000000 -391359/1000000 -36799/200000 2079657/1000000 -24517/12500 395633/500000 -1803/8000 -203459/500000 -1847387/1000000 -579317/1000000 671193/250000 -88969/100000 830147/200000 -235597/50000 -1614433/500000 -89857/500000 1370547/500000 -3053337/1000000 104633/125000
-34241/10000 1266963/1000000 557373/1000000 90329/250000 854521/1000000 4149213/1000000 -148567/125000 -47209/20000 38683/15625 10803/5000 496783/500000 -994797/1000000 5488917/1000000 3577/3125 -2183379/1000000 -2183379/1000000 -1157259/1000000 -404693/500000 5661184/1000000 -4936303/500000 885627/1000000 500487/250000 88777/125000 -391359/1000000 420099/500000 -812057/1000000 2079657/1000000 -36799/200000 585047/500000 395633/500000 -203459/500000 -1803/8000 -1847387/1000000 151669/62500 -88969/100000 671193/250000 1228691/1000000 -1614433/500000 -235597/50000 1370547/500000 -89857/500000 -2405119/1000000 111329/125000
4949403/1000000 -8007589/1000000 -683969/200000 7564359/1000000 1304661/500000 -2294609/100000 10538961/500000 -107049/25000 -12220611/1000000 -16955241/1000000 2589923/250000 16502571/1000000 -7553743/200000 -16909877/1000000 -5176691/1000000 15049297/1000000 7089399/1000000 1621783/200000 -4936303/500000 9249451/100000 9457589/250000 -263431/1000000 -209483/1000000 -1399263/250000 793853/500000 2855321/500000 -4897941/1000000 2004673/500000 -1143761/250000 2807/12500 598983/200000 -1328947/500000 204791/500000 2732179/500000 327301/500000 -600639/1000000 14859187/1000000 4327287/500000 -2699473/500000 -23513761/1000000 22802439/1000000 1846503/1000000 6041819/500000
-296913/1000000 -491569/125000 1318497/1000000 3117297/1000000 1966727/500000 -4535083/1000000 1467467/100000 -8772349/1000000 136787/1000000 -600609/100000 10043809/1000000 4317781/500000 -1601529/100000 -12835343/1000000 -25364/3125 1807713/250000 -2790771/1000000 353821/40000 885627/1000000 9457589/250000 501426/15625 -8739/20000 191501/1000000 -78159/40000 -47907/25000 286807/100000 -252679/1000000 241891/62500 -1150747/1000000 -456107/250000 109151/250000 -188427/100000 -250409/100000 472429/125000 128263/1000000 -209207/500000 3503243/250000 -2967413/500000 -2409019/200000 -1615629/200000 3044997/250000 -4772011/1000000 1591093/200000
-481741/200000 243441/250000 743103/1000000 -481741/200000 1665601/1000000 -957677/500000 957677/1000000 -364879/1000000 -881537/1000000 -881537/1000000 -364879/1000000 77901/62500 44029/100000 217/500000 -542433/200000 88777/125000 88777/125000 -678041/250000 500487/250000 -263431/1000000 -8739/20000 1043169/125000 -1043169/250000 -41439/1000000 3738567/1000000 3738567/1000000 -41439/1000000 -3697127/1000000 345541/100000 -345541/200000 197023/100000 -197023/200000 620673/500000 620673/500000 -1340101/1000000 13401/20000 -1529761/1000000 1027493/500000 -1529761/1000000 -65653/125000 1027493/500000 -1385501/500000 -1083563/500000
743073/1000000 948131/500000 -481741/200000 1665571/1000000 -481741/200000 957677/1000000 957677/1000000 -881537/1000000 77901/62500 -364879/1000000 77901/62500 -364879/1000000 -17559/200000 131913/500000 500487/250000 -678041/250000 500487/250000 88777/125000 88777/125000 -209483/1000000 191501/1000000 -1043169/250000 1043169/125000 -3697127/1000000 -41439/1000000 -3697127/1000000 3738567/1000000 3738567/1000000 -345541/200000 345541/100000 -197023/200000 -197023/200000 -2482693/1000000 620673/500000 13401/20000 13401/20000 1027493/500000 -65653/125000 -65653/125000 -1529761/1000000 -1529761/1000000 29843/8000 -71099/200000
6957/31250 -155851/62500 810909/500000 -74271/62500 1107781/1000000 1204019/500000 -60771/31250 134299/250000 116203/200000 1826269/1000000 -582061/1000000 -586477/500000 1298133/500000 786529/1000000 -36799/200000 420099/500000 -1532443/1000000 -812057/1000000 -391359/1000000 -1399263/250000 -78159/40000 -41439/1000000 -3697127/1000000 6868052/1000000 -258837/125000 391557/250000 -213949/50000 -258837/125000 1295943/1000000 -3007629/1000000 -8783/125000 65919/50000 494613/1000000 -91569/125000 -310613/250000 -632337/1000000 -43737/40000 -192791/1000000 829013/500000 878239/500000 -221281/125000 -1467881/500000 21163/25000
-269233/125000 1489373/1000000 -74271/62500 15599/40000 6957/31250 -60771/31250 -231683/500000 116203/200000 -586477/500000 -582061/1000000 -237893/200000 134299/250000 -289541/500000 715401/1000000 -391359/1000000 -36799/200000 2079657/1000000 -1532443/1000000 420099/500000 793853/500000 -47907/25000 3738567/1000000 -41439/1000000 -258837/125000 6868052/1000000 -3477/250000 391557/250000 -258837/125000 342337/200000 1295943/1000000 65919/50000 -249623/200000 118969/500000 494613/1000000 -632337/1000000 468697/250000 -192791/1000000 878239/500000 -8951/25000 -43737/40000 829013/500000 91199/1000000 -543337/200000
15599/40000 -38443/31250 1107781/1000000 -269233/125000 810909/500000 -60771/31250 1204019/500000 -237893/200000 -582061/1000000 -586477/500000 116203/200000 1826269/1000000 -2442363/1000000 -1555759/1000000 -1532443/1000000 2079657/1000000 -36799/200000 -391359/1000000 -812057/1000000 2855321/500000 286807/100000 3738567/1000000 -3697127/1000000 391557/250000 -3477/250000 6868052/1000000 -258837/125000 -213949/50000 342337/200000 -3007629/1000000 65919/50000 -8783/125000 494613/1000000 118969/500000 -632337/1000000 -1242451/1000000 -8951/25000 829013/500000 -192791/1000000 -221281/125000 878239/500000 -1857853/500000 -9169/500000
-74271/62500 200341/100000 -269233/125000 6957/31250 15599/40000 1204019/500000 -231683/500000 -582061/1000000 1826269/1000000 116203/200000 134299/250000 -237893/200000 2117257/1000000 361349/1000000 -812057/1000000 -1532443/1000000 420099/500000 -36799/200000 2079657/1000000 -4897941/1000000 -252679/1000000 -41439/1000000 3738567/1000000 -213949/50000 391557/250000 -258837/125000 6868052/1000000 -3477/250000 1295943/1000000 342337/200000 -8783/125000 -249623/200000 -91569/125000 494613/1000000 -1242451/1000000 468697/250000 829013/500000 -221281/125000 -43737/40000 -8951/25000 -192791/1000000 1736003/1000000 -1936741/1000000
1107781/1000000 11299/62500 15599/40000 810909/500000 -269233/125000 -231683/500000 1204019/500000 -586477/500000 134299/250000 -237893/200000 1826269/1000000 116203/200000 -2017183/1000000 -150193/100000 420099/500000 -391359/1000000 -812057/1000000 2079657/1000000 -36799/200000 2004673/500000 241891/62500 -3697127/1000000 3738567/1000000 -258837/125000 -258837/125000 -213949/50000 -3477/250000 6868052/1000000 -3007629/1000000 342337/200000 -249623/200000 -8783/125000 -91569/125000 118969/500000 1874789/1000000 -1242451/1000000 878239/500000 -43737/40000 -221281/125000 -192791/1000000 -8951/25000 1422281/500000 467541/250000
-1505139/1000000 -500823/500000 -563987/500000 -1505139/1000000 2633113/1000000 417763/500000 -417763/1000000 43597/500000 24759/250000 24759/250000 43597/500000 -18623/100000 2285673/1000000 242987/500000 -24517/12500 395633/500000 395633/500000 -24517/12500 585047/500000 -1143761/250000 -1150747/1000000 345541/100000 -345541/200000 1295943/1000000 342337/200000 342337/200000 1295943/1000000 -3007629/1000000 5712337/1000000 -357021/125000 288807/250000 -288807/500000 18217/40000 18217/40000 -380261/100000 380261/200000 1373041/1000000 -63161/200000 1373041/1000000 -211447/200000 -63161/200000 -28678/15625 -75233/50000
-563987/500000 1379721/500000 -1505139/1000000 2633113/1000000 -1505139/1000000 -417763/1000000 -417763/1000000 24759/250000 -18623/100000 43597/500000 -18623/100000 43597/500000 -3311/20000 30707/31250 585047/500000 -24517/12500 585047/500000 395633/500000 395633/500000 2807/12500 -456107/250000 -345541/200000 345541/100000 -3007629/1000000 1295943/1000000 -3007629/1000000 342337/200000 342337/200000 -357021/125000 5712337/1000000 -288807/500000 -288807/500000 -18217/20000 18217/40000 380261/200000 380261/200000 -63161/200000 -211447/200000 -211447/200000 1373041/1000000 1373041/1000000 669647/250000 -512463/1000000
-425147/1000000 98719/1000000 -7191/100000 -425147/1000000 248529/500000 -1866643/1000000 933321/1000000 26463/200000 -43119/50000 -43119/50000 26463/200000 146013/200000 -255207/125000 -337429/1000000 -1803/8000 632293/1000000 632293/1000000 -1803/8000 -203459/500000 598983/200000 109151/250000 197023/100000 -197023/200000 -8783/125000 65919/50000 65919/50000 -8783/125000 -249623/200000 288807/250000 -288807/500000 1073281/1000000 -1677/3125 -27819/250000 -27819/250000 -6861/250000 6861/500000 96813/250000 197989/250000 96813/250000 -1179209/1000000 197989/250000 -1889341/1000000 -22541/15625
248529/500000 -95801/125000 248529/500000 -7191/100000 -7191/100000 933321/1000000 -1866643/1000000 146013/200000 26463/200000 146013/200000 -43119/50000 -43119/50000 917891/500000 1292479/1000000 632293/1000000 -203459/500000 -1803/8000 -203459/500000 -1803/8000 -1328947/500000 -188427/100000 -197023/200000 -197023/200000 65919/50000 -249623/200000 -8783/125000 -249623/200000 -8783/125000 -288807/500000 -288807/500000 -1677/3125 1073281/1000000 -27819/250000 222553/1000000 6861/500000 -6861/250000 -1179209/1000000 96813/250000 197989/250000 197989/250000 -1179209/1000000 -549191/1000000 15451/10000
331731/250000 -23187/25000 -21957/500000 -128301/100000 -21957/500000 -29331/62500 -29331/62500 332673/200000 -1592211/1000000 -71153/1000000 -1592211/1000000 -71153/1000000 659167/1000000 -1317179/1000000 -579317/1000000 151669/62500 -579317/1000000 -1847387/1000000 -1847387/1000000 204791/500000 -250409/100000 620673/500000 -2482693/1000000 494613/1000000 118969/500000 494613/1000000 -91569/125000 -91569/125000 18217/40000 -18217/20000 -27819/250000 -27819/250000 6073484/1000000 -1518371/500000 -337327/200000 -337327/200000 -288569/100000 245071/100000 245071/100000 434979/1000000 434979/1000000 3401093/500000 -1074123/1000000
-1283009/1000000 -188743/250000 -1283009/1000000 331731/250000 331731/250000 -29331/62500 938593/1000000 -1592211/1000000 -71153/1000000 -1592211/1000000 332673/200000 332673/200000 6557/10000 82107/125000 -1847387/1000000 -579317/1000000 151669/62500 -579317/1000000 151669/62500 2732179/500000 472429/125000 620673/500000 620673/500000 -91569/125000 494613/1000000 118969/500000 494613/1000000 118969/500000 18217/40000 18217/40000 -27819/250000 222553/1000000 -1518371/500000 6073484/1000000 -337327/200000 3373271/1000000 245071/100000 434979/1000000 -288569/100000 -288569/100000 245071/100000 -2004911/1000000 4940611/1000000
395199/1000000 2745177/1000000 1248247/500000 395199/1000000 -1445847/500000 -405151/200000 1012877/1000000 -255643/1000000 333111/1000000 333111/1000000 -255643/1000000 -19367/250000 -3467443/1000000 -11129/200000 671193/250000 -1795081/1000000 -1795081/1000000 671193/250000 -88969/100000 327301/500000 128263/1000000 -1340101/1000000 13401/20000 -310613/250000 -632337/1000000 -632337/1000000 -1242451/1000000 1874789/1000000 -380261/100000 380261/200000 -6861/250000 6861/500000 -337327/200000 -337327/200000 6295702/1000000 -3147851/1000000 -1468323/1000000 -846349/1000000 -1468323/1000000 2314673/1000000 -846349/1000000 -3026621/1000000 -59389/25000
-1445847/500000 -51083/500000 -1445847/500000 1248247/500000 1248247/500000 1012877/1000000 -405151/200000 -19367/250000 -255643/1000000 -19367/250000 333111/1000000 333111/1000000 2807341/1000000 1045797/500000 -1795081/1000000 -88969/100000 671193/250000 -88969/100000 671193/250000 -600639/1000000 -209207/500000 13401/20000 13401/20000 -632337/1000000 468697/250000 -1242451/1000000 468697/250000 -1242451/1000000 380261/200000 380261/200000 6861/500000 -6861/250000 -337327/200000 3373271/1000000 -3147851/1000000 6295702/1000000 2314673/1000000 -1468323/1000000 -846349/1000000 -846349/1000000 2314673/1000000 -6709/6250 139897/50000
-1392189/1000000 -558969/250000 -1082101/1000000 282639/100000 2622417/1000000 -1671453/1000000 1499127/250000 -509837/125000 28851/250000 -2495443/1000000 5337149/1000000 3349903/1000000 -206847/31250 -4749489/1000000 -1614433/500000 1370547/500000 -89857/500000 830147/200000 1228691/1000000 14859187/1000000 3503243/250000 -1529761/1000000 1027493/500000 -43737/40000 -192791/1000000 -8951/25000 829013/500000 878239/500000 1373041/1000000 -63161/200000 96813/250000 -1179209/1000000 -288569/100000 245071/100000 -1468323/1000000 2314673/1000000 10190656/1000000 -4582659/1000000 -2293261/500000 -4582659/1000000 546469/125000 -3556641/1000000 101929/31250
2622417/1000000 -713359/500000 -895689/1000000 -1082101/1000000 -1039413/500000 -865011/200000 -1671453/1000000 3349903/1000000 -509837/125000 -2228317/1000000 -2495443/1000000 28851/250000 -96161/50000 1718421/1000000 1370547/500000 1228691/1000000 830147/200000 -235597/50000 -1614433/500000 4327287/500000 -2967413/500000 1027493/500000 -65653/125000 -192791/1000000 878239/500000 829013/500000 -221281/125000 -43737/40000 -63161/200000 -211447/200000 197989/250000 96813/250000 245071/100000 434979/1000000 -846349/1000000 -1468323/1000000 -4582659/1000000 10190656/1000000 546469/125000 -4582659/1000000 -810567/1000000 852969/200000 57059/500000
282639/100000 -445261/500000 -1039413/500000 -1392189/1000000 -89569/100000 -1671453/1000000 -865011/200000 5337149/1000000 -2495443/1000000 28851/250000 -509837/125000 -2228317/1000000 1617933/1000000 1858619/500000 830147/200000 -89857/500000 1370547/500000 -1614433/500000 -235597/50000 -2699473/500000 -2409019/200000 -1529761/1000000 -65653/125000 829013/500000 -8951/25000 -192791/1000000 -43737/40000 -221281/125000 1373041/1000000 -211447/200000 96813/250000 197989/250000 245071/100000 -288569/100000 -1468323/1000000 -846349/1000000 -2293261/500000 546469/125000 10190656/1000000 -810567/1000000 -4582659/1000000 3672889/1000000 -1527541/500000
-1039413/500000 562799/200000 282639/100000 -89569/100000 -1392189/1000000 1499127/250000 -865011/200000 28851/250000 3349903/1000000 5337149/1000000 -2228317/1000000 -509837/125000 2135581/250000 3031067/1000000 1228691/1000000 -1614433/500000 -235597/50000 -89857/500000 1370547/500000 -23513761/1000000 -1615629/200000 -65653/125000 -1529761/1000000 878239/500000 -43737/40000 -221281/125000 -8951/25000 -192791/1000000 -211447/200000 1373041/1000000 -1179209/1000000 197989/250000 434979/1000000 -288569/100000 2314673/1000000 -846349/1000000 -4582659/1000000 -4582659/1000000 -810567/1000000 10190656/1000000 -2293261/500000 -708203/1000000 -1687923/500000
-1082101/1000000 -1052739/1000000 -1392189/1000000 2622417/1000000 282639/100000 -865011/200000 1499127/250000 -2495443/1000000 -2228317/1000000 -509837/125000 3349903/1000000 5337149/1000000 -8161441/1000000 -5205969/1000000 -235597/50000 830147/200000 1228691/1000000 1370547/500000 -89857/500000 22802439/1000000 3044997/250000 1027493/500000 -1529761/1000000 -221281/125000 829013/500000 878239/500000 -192791/1000000 -8951/25000 -63161/200000 1373041/1000000 197989/250000 -1179209/1000000 434979/1000000 245071/100000 -846349/1000000 2314673/1000000 546469/125000 -810567/1000000 -4582659/1000000 -2293261/500000 10190656/1000000 40903/200000 963421/250000
1595239/500000 -365263/1000000 -3119413/1000000 227659/500000 -1166503/500000 603289/1000000 -738117/1000000 2321151/1000000 -23703/12500 -646507/1000000 -1711397/1000000 -42491/100000 69447/31250 -1205629/1000000 713261/1000000 1691857/1000000 1638289/1000000 -3053337/1000000 -2405119/1000000 1846503/1000000 -4772011/1000000 -1385501/500000 29843/8000 -1467881/500000 91199/1000000 -1857853/500000 1736003/1000000 1422281/500000 -28678/15625 669647/250000 -1889341/1000000 -549191/1000000 3401093/500000 -2004911/1000000 -3026621/1000000 -6709/6250 -3556641/1000000 852969/200000 3672889/1000000 -708203/1000000 40903/200000 560009/31250 10183/20000
541993/1000000 -1882729/500000 -770797/1000000 498149/200000 982181/500000 78077/500000 1029099/1000000 -5079/3125 -74643/125000 -1810123/1000000 2185671/1000000 88897/40000 -269677/500000 -626753/500000 -663181/250000 440523/250000 583721/500000 104633/125000 111329/125000 6041819/500000 1591093/200000 -1083563/500000 -71099/200000 21163/25000 -543337/200000 -9169/500000 -1936741/1000000 467541/250000 -75233/50000 -512463/1000000 -22541/15625 15451/10000 -1074123/1000000 4940611/1000000 -59389/25000 139897/50000 101929/31250 57059/500000 -1527541/500000 -1687923/500000 963421/250000 10183/20000 4944633/500000


--- Term 3 ---

Order of type    : 3
Order of flags   : 5
Number of flags  : 32
Matrix dimension : 9

Flags :
F1  : {123}
F2  : {123, 125}
F3  : {123, 135}
F4  : {123, 235}
F5  : {123, 145}
F6  : {123, 125, 145}
F7  : {123, 135, 145}
F8  : {123, 235, 145}
F9  : {123, 245}
F10 : {123, 125, 245}
F11 : {123, 135, 245}
F12 : {123, 235, 245}
F13 : {123, 145, 245}
F14 : {123, 345}
F15 : {123, 125, 345}
F16 : {123, 135, 345}
F17 : {123, 235, 345}
F18 : {123, 145, 345}
F19 : {123, 245, 345}
F20 : {123, 145, 245, 345}
F21 : {123, 124, 125}
F22 : {123, 124, 125, 345}
F23 : {123, 134, 125}
F24 : {123, 134, 135}
F25 : {123, 134, 125, 145}
F26 : {123, 134, 135, 245}
F27 : {123, 234, 125}
F28 : {123, 234, 135}
F29 : {123, 234, 235}
F30 : {123, 234, 235, 145}
F31 : {123, 234, 125, 245}
F32 : {123, 234, 135, 345}

Basis :
B1 : (-59592064/64090829+(1939884/64090829)Sqrt(5))(F1)+(11390625/64090829+(3962661/64090829)Sqrt(5))(F2)+(11390625/64090829+(3962661/64090829)Sqrt(5))(F3)+(11390625/64090829+(3962661/64090829)Sqrt(5))(F4)+(4498765/64090829+(1939884/64090829)Sqrt(5))(F20)+(-376124/64090829+(228220/64090829)Sqrt(5))(F21)+(-871099/128181658+(234107/128181658)Sqrt(5))(F22)+(-376124/64090829+(228220/64090829)Sqrt(5))(F24)+(1557955/128181658-(744929/128181658)Sqrt(5))(F25)+(-871099/128181658+(234107/128181658)Sqrt(5))(F26)+(-376124/64090829+(228220/64090829)Sqrt(5))(F29)+(-871099/128181658+(234107/128181658)Sqrt(5))(F30)+(1557955/128181658-(744929/128181658)Sqrt(5))(F31)+(1557955/128181658-(744929/128181658)Sqrt(5))(F32)
B2 : (-1/1)(F5)+(-1/1)(F9)+(-1/1)(F14)
B3 : (-1/1)(F6)+(-1/1)(F7)+(-1/1)(F10)+(-1/1)(F12)+(-1/1)(F16)+(-1/1)(F17)
B4 : (-1/1)(F8)+(-1/1)(F11)+(-1/1)(F15)
B5 : (-1/1)(F13)+(-1/1)(F18)+(-1/1)(F19)
B6 : (4498765/64090829+(1939884/64090829)Sqrt(5))(F1)+(11390625/64090829+(3962661/64090829)Sqrt(5))(F2)+(11390625/64090829+(3962661/64090829)Sqrt(5))(F3)+(11390625/64090829+(3962661/64090829)Sqrt(5))(F4)+(-59592064/64090829+(1939884/64090829)Sqrt(5))(F20)+(-376124/64090829+(228220/64090829)Sqrt(5))(F21)+(-871099/128181658+(234107/128181658)Sqrt(5))(F22)+(-376124/64090829+(228220/64090829)Sqrt(5))(F24)+(1557955/128181658-(744929/128181658)Sqrt(5))(F25)+(-871099/128181658+(234107/128181658)Sqrt(5))(F26)+(-376124/64090829+(228220/64090829)Sqrt(5))(F29)+(-871099/128181658+(234107/128181658)Sqrt(5))(F30)+(1557955/128181658-(744929/128181658)Sqrt(5))(F31)+(1557955/128181658-(744929/128181658)Sqrt(5))(F32)
B7 : (-376124/64090829+(228220/64090829)Sqrt(5))(F1)+(-6808416/64090829+(3182352/64090829)Sqrt(5))(F2)+(-6808416/64090829+(3182352/64090829)Sqrt(5))(F3)+(-6808416/64090829+(3182352/64090829)Sqrt(5))(F4)+(-376124/64090829+(228220/64090829)Sqrt(5))(F20)+(-105100774/192272487-(24047326/192272487)Sqrt(5))(F21)+(24687188/192272487-(9601630/192272487)Sqrt(5))(F22)+(-105100774/192272487-(24047326/192272487)Sqrt(5))(F24)+(65300419/192272487+(3338575/192272487)Sqrt(5))(F25)+(24687188/192272487-(9601630/192272487)Sqrt(5))(F26)+(-105100774/192272487-(24047326/192272487)Sqrt(5))(F29)+(24687188/192272487-(9601630/192272487)Sqrt(5))(F30)+(65300419/192272487+(3338575/192272487)Sqrt(5))(F31)+(65300419/192272487+(3338575/192272487)Sqrt(5))(F32)
B8 : (-871099/128181658+(234107/128181658)Sqrt(5))(F1)+(-5675748/64090829+(2360130/64090829)Sqrt(5))(F2)+(-5675748/64090829+(2360130/64090829)Sqrt(5))(F3)+(-5675748/64090829+(2360130/64090829)Sqrt(5))(F4)+(-871099/128181658+(234107/128181658)Sqrt(5))(F20)+(24687188/192272487-(9601630/192272487)Sqrt(5))(F21)+(-365664317/384544974-(8155907/384544974)Sqrt(5))(F22)+(24687188/192272487-(9601630/192272487)Sqrt(5))(F24)+(4629232/192272487+(1074163/192272487)Sqrt(5))(F25)+(-365664317/384544974-(8155907/384544974)Sqrt(5))(F26)+(24687188/192272487-(9601630/192272487)Sqrt(5))(F29)+(-365664317/384544974-(8155907/384544974)Sqrt(5))(F30)+(4629232/192272487+(1074163/192272487)Sqrt(5))(F31)+(4629232/192272487+(1074163/192272487)Sqrt(5))(F32)
B9 : (-1/1)(F23)+(-1/1)(F27)+(-1/1)(F28)

Matrix :
-1351058880612384512190524417479672393615777042872810325706114409411596696016100845172816170396959405562842448422912138061891563925158346800050763/304260102115399839486019377938528841051910420270092718698184163009701357622881543212073998969053004560599006819873060590165121943243185575000000+(681264056015171435604396632396233959454415293990258845634430623322947666317866559924374975315335793896072617317607564902174490130364832673375037/253550085096166532905016148282107367543258683558410598915153469174751131352401286010061665807544170467165839016560883825137601619369321312500000)Sqrt(5) -37801/25000 316359/1000000 -608813/200000 -3557603/1000000 -1741877/500000 956529/1000000 -1622467/250000 325267/500000
-37801/25000 3722148/1000000 -206463/250000 1776979/1000000 1086743/500000 1560889/1000000 -743109/500000 1334361/1000000 -966263/1000000
316359/1000000 -206463/250000 248489/1000000 -43421/125000 -21243/50000 -276623/1000000 81133/250000 -182851/1000000 22903/200000
-608813/200000 1776979/1000000 -43421/125000 6714212/1000000 7543109/1000000 7699373/1000000 -25162/15625 15118689/1000000 -1199617/1000000
-3557603/1000000 1086743/500000 -21243/50000 7543109/1000000 8895875/1000000 893029/100000 -1850969/1000000 17478857/1000000 -1279077/1000000
-1741877/500000 1560889/1000000 -276623/1000000 7699373/1000000 893029/100000 9217487/1000000 -834861/500000 4593027/250000 -293233/250000
956529/1000000 -743109/500000 81133/250000 -25162/15625 -1850969/1000000 -834861/500000 -9174489025323768931185061095723722790938654703977363621197930221480452799445817732078659546670221681643135408526022242858273465976234652692596815847664727/638191053039293325135029973015642255166674682980501149942086597155149292626485553670364758652530078782058690010766775097884389854752437850630273000000000+(4324056378637678103146247861120778854933000526651177536732315228379488273915923772003576441977575272683673710454331800214512010143116704339216902940312317/638191053039293325135029973015642255166674682980501149942086597155149292626485553670364758652530078782058690010766775097884389854752437850630273000000000)Sqrt(5) -1199034353004607909102154652471825878826676499314408987401854562364652583447147939656131219402778715377931030192502590385442142803122789834014639856143089/702010158343222657648532970317206480683342151278551264936295256870664221889134109037401234517783086660264559011843452607672828840227681635693300300000000-(796645574419872715789953708182049882705675939592697792392485146751838893547166922912388782610422177930858459051128830737294157344593811242139179904296749/1755025395858056644121332425793016201708355378196378162340738142176660554722835272593503086294457716650661397529608631519182072100569204089233250750000000)Sqrt(5) 531779/1000000
-1622467/250000 1334361/1000000 -182851/1000000 15118689/1000000 17478857/1000000 4593027/250000 -1199034353004607909102154652471825878826676499314408987401854562364652583447147939656131219402778715377931030192502590385442142803122789834014639856143089/702010158343222657648532970317206480683342151278551264936295256870664221889134109037401234517783086660264559011843452607672828840227681635693300300000000-(796645574419872715789953708182049882705675939592697792392485146751838893547166922912388782610422177930858459051128830737294157344593811242139179904296749/1755025395858056644121332425793016201708355378196378162340738142176660554722835272593503086294457716650661397529608631519182072100569204089233250750000000)Sqrt(5) 19620644912657942897333278053027789272486583096690539853834877214429202675821165933860843278886640169740760078276251704521842927522664002743618371289635557/1755025395858056644121332425793016201708355378196378162340738142176660554722835272593503086294457716650661397529608631519182072100569204089233250750000000+(20886794681352223055096009798482190857219800331305748872500835922206628837340323002222904719522730708535959208555533823845648981268726860057307146494755839/1755025395858056644121332425793016201708355378196378162340738142176660554722835272593503086294457716650661397529608631519182072100569204089233250750000000)Sqrt(5) -999667/500000
325267/500000 -966263/1000000 22903/200000 -1199617/1000000 -1279077/1000000 -293233/250000 531779/1000000 -999667/500000 682500/1000000


--- Term 4 ---

Order of type    : 3
Order of flags   : 5
Number of flags  : 30
Matrix dimension : 19

Flags :
F1  : {123, 125}
F2  : {123, 135}
F3  : {123, 235}
F4  : {123, 145}
F5  : {123, 125, 145}
F6  : {123, 135, 145}
F7  : {123, 235, 145}
F8  : {123, 245}
F9  : {123, 125, 245}
F10 : {123, 135, 245}
F11 : {123, 235, 245}
F12 : {123, 145, 245}
F13 : {123, 345}
F14 : {123, 125, 345}
F15 : {123, 135, 345}
F16 : {123, 235, 345}
F17 : {123, 145, 345}
F18 : {123, 245, 345}
F19 : {123, 124, 125}
F20 : {123, 124, 125, 345}
F21 : {123, 134, 125}
F22 : {123, 134, 135}
F23 : {123, 134, 125, 145}
F24 : {123, 134, 135, 245}
F25 : {123, 234, 125}
F26 : {123, 234, 135}
F27 : {123, 234, 235}
F28 : {123, 234, 235, 145}
F29 : {123, 234, 125, 245}
F30 : {123, 234, 135, 345}

Basis :
B1  : (1/1)(F1)+(-1/1)(F2)
B2  : (1/1)(F1)+(-1/1)(F3)
B3  : (1/1)(F4)+(-1/1)(F8)
B4  : (1/1)(F4)+(-1/1)(F13)
B5  : (1/1)(F5)+(-1/1)(F6)
B6  : (1/1)(F5)+(-1/1)(F9)
B7  : (1/1)(F5)+(-1/1)(F11)
B8  : (1/1)(F5)+(-1/1)(F15)
B9  : (1/1)(F5)+(-1/1)(F16)
B10 : (1/1)(F7)+(-1/1)(F10)
B11 : (1/1)(F7)+(-1/1)(F14)
B12 : (1/1)(F12)+(-1/1)(F17)
B13 : (1/1)(F12)+(-1/1)(F18)
B14 : (139974/259501+(52962/259501)Sqrt(5))(F19)+(-42259/259501+(12153/259501)Sqrt(5))(F20)+(-147668/259501-(49644/259501)Sqrt(5))(F22)+(29995/259501-(11721/259501)Sqrt(5))(F23)+(38171/259501-(12009/259501)Sqrt(5))(F24)+(7694/259501-(3318/259501)Sqrt(5))(F27)+(4088/259501-(144/259501)Sqrt(5))(F28)+(-34083/259501+(11865/259501)Sqrt(5))(F29)+(4088/259501-(144/259501)Sqrt(5))(F30)
B15 : (147668/259501+(49644/259501)Sqrt(5))(F19)+(-38171/259501+(12009/259501)Sqrt(5))(F20)+(7694/259501-(3318/259501)Sqrt(5))(F22)+(-64078/259501+(23586/259501)Sqrt(5))(F23)+(4088/259501-(144/259501)Sqrt(5))(F24)+(-155362/259501-(46326/259501)Sqrt(5))(F27)+(34083/259501-(11865/259501)Sqrt(5))(F28)+(29995/259501-(11721/259501)Sqrt(5))(F29)+(34083/259501-(11865/259501)Sqrt(5))(F30)
B16 : (1/1)(F21)+(-1/1)(F25)
B17 : (1/1)(F21)+(-1/1)(F26)
B18 : (4088/259501-(144/259501)Sqrt(5))(F19)+(26456/259501+(11256/259501)Sqrt(5))(F20)+(-34083/259501+(11865/259501)Sqrt(5))(F22)+(130595/259501-(35070/259501)Sqrt(5))(F23)+(-60606/259501-(19194/259501)Sqrt(5))(F24)+(29995/259501-(11721/259501)Sqrt(5))(F27)+(34150/259501+(7938/259501)Sqrt(5))(F28)+(-164745/259501+(27132/259501)Sqrt(5))(F29)+(34150/259501+(7938/259501)Sqrt(5))(F30)
B19 : (-38171/259501+(12009/259501)Sqrt(5))(F19)+(-87062/259501-(30450/259501)Sqrt(5))(F20)+(4088/259501-(144/259501)Sqrt(5))(F22)+(164745/259501-(27132/259501)Sqrt(5))(F23)+(26456/259501+(11256/259501)Sqrt(5))(F24)+(34083/259501-(11865/259501)Sqrt(5))(F27)+(60606/259501+(19194/259501)Sqrt(5))(F28)+(34150/259501+(7938/259501)Sqrt(5))(F29)+(-198895/259501+(19194/259501)Sqrt(5))(F30)

Matrix :
2526253015599900242316355981749700056028528252722051982225661369457783327849493582477025974142552233364870964503159269190116992034238315475424936353698237/390005643524012587582518316842892489268523417376972924964608476039257901049518949465222908065435048144591421673246362559818238244570934242051833500000000-(151527209885161910377122655493670142818245734338838679279789894437131066570107072274974480179398269210206451433257815256349361135424436953644783431801283/97501410881003146895629579210723122317130854344243231241152119009814475262379737366305727016358762036147855418311590639954559561142733560512958375000000)Sqrt(5) -1501199/1000000 1380111/1000000 -138011/200000 1736099/1000000 -50133/500000 -50133/500000 1736099/1000000 -1635833/1000000 266927/100000 -266927/200000 698053/500000 -698053/1000000 -534431/500000 534433/1000000 -3281149/1000000 820287/500000 -268877/250000 8009/200000
-1501199/1000000 1501199/500000 -138011/200000 -138011/200000 -50133/500000 -1635833/1000000 1736099/1000000 -1635833/1000000 1736099/1000000 -266927/200000 -266927/200000 -698053/1000000 698053/500000 534431/1000000 914081268390474653641576319733000229436384884173008846639324765140710194676629584145047452150220555670812908435273453883064196401446899768673293053974189/100646617683616151634198275314294835940264107710186561281189284139163329303101664378122040791080012424410689464063577434791803417953789481819828000000000-(91379928510815928799659901756969714963718457169738440231350458871918350834484264221508329148320891701204677577465138735791854013309465788635564710520313/20129323536723230326839655062858967188052821542037312256237856827832665860620332875624408158216002484882137892812715486958360683590757896363965600000000)Sqrt(5) 820287/500000 820287/500000 836409/1000000 127459/200000
1380111/1000000 -138011/200000 1702582/1000000 -851291/1000000 -287191/1000000 54439/62500 54439/62500 -287191/1000000 -72979/125000 376157/250000 -376157/500000 311661/1000000 -15583/100000 -114523/250000 114523/500000 -1471241/1000000 36781/50000 -673013/1000000 17387/1000000
-138011/200000 -138011/200000 -851291/1000000 1702582/1000000 -72979/125000 -287191/1000000 -72979/125000 54439/62500 54439/62500 -376157/500000 376157/250000 -15583/100000 -15583/100000 114523/500000 114523/500000 36781/50000 -1471241/1000000 29007/200000 -208859/500000
1736099/1000000 -50133/500000 -287191/1000000 -72979/125000 4495436/1000000 -448011/500000 -890517/500000 43793/40000 -448011/500000 -213951/1000000 -172667/500000 16159/15625 -30443/100000 -671311/1000000 40303/500000 -1758709/1000000 977357/500000 -72339/1000000 54259/250000
-50133/500000 -1635833/1000000 54439/62500 -287191/1000000 -448011/500000 4495436/1000000 -2017181/1000000 -890517/500000 -448011/500000 111857/200000 -213951/1000000 -30443/100000 -364873/500000 40303/500000 118141/200000 -39201/200000 -1758709/1000000 -232551/1000000 -201779/1000000
-50133/500000 1736099/1000000 54439/62500 -72979/125000 -890517/500000 -2017181/1000000 4495436/1000000 -448011/500000 43793/40000 111857/200000 -172667/500000 -30443/100000 16159/15625 40303/500000 -671311/1000000 -39201/200000 977357/500000 -79977/1000000 196243/1000000
1736099/1000000 -1635833/1000000 -287191/1000000 54439/62500 43793/40000 -890517/500000 -448011/500000 4495436/1000000 -2017181/1000000 -213951/1000000 111857/200000 16159/15625 -364873/500000 -671311/1000000 118141/200000 -1758709/1000000 -39201/200000 -122853/500000 -167831/1000000
-1635833/1000000 1736099/1000000 -72979/125000 54439/62500 -448011/500000 -448011/500000 43793/40000 -2017181/1000000 4495436/1000000 -172667/500000 111857/200000 -364873/500000 16159/15625 118141/200000 -671311/1000000 977357/500000 -39201/200000 304891/1000000 -15257/1000000
266927/100000 -266927/200000 376157/250000 -376157/500000 -213951/1000000 111857/200000 111857/200000 -213951/1000000 -172667/500000 13900026/1000000 -6950013/1000000 2294767/1000000 -1147383/1000000 -21761/20000 21761/40000 -147393/50000 147393/100000 -3135013/1000000 42931/1000000
-266927/200000 -266927/200000 -376157/500000 376157/250000 -172667/500000 -213951/1000000 -172667/500000 111857/200000 111857/200000 -6950013/1000000 13900026/1000000 -1147383/1000000 -1147383/1000000 21761/40000 21761/40000 147393/100000 -147393/50000 652761/1000000 -239419/125000
698053/500000 -698053/1000000 311661/1000000 -15583/100000 16159/15625 -30443/100000 -30443/100000 16159/15625 -364873/500000 2294767/1000000 -1147383/1000000 1231239/1000000 -615619/1000000 -5239/10000 5239/20000 -1622347/1000000 811173/1000000 -8519/12500 1237/62500
-698053/1000000 698053/500000 -15583/100000 -15583/100000 -30443/100000 -364873/500000 16159/15625 -364873/500000 16159/15625 -1147383/1000000 -1147383/1000000 -615619/1000000 1231239/1000000 5239/20000 -5239/10000 811173/1000000 811173/1000000 533341/1000000 202477/500000
-534431/500000 534431/1000000 -114523/250000 114523/500000 -671311/1000000 40303/500000 40303/500000 -671311/1000000 118141/200000 -21761/20000 21761/40000 -5239/10000 5239/20000 221403/500000 -221403/1000000 585939/500000 -585939/1000000 45599/100000 -16601/1000000
534433/1000000 914081268390474653641576319733000229436384884173008846639324765140710194676629584145047452150220555670812908435273453883064196401446899768673293053974189/100646617683616151634198275314294835940264107710186561281189284139163329303101664378122040791080012424410689464063577434791803417953789481819828000000000-(91379928510815928799659901756969714963718457169738440231350458871918350834484264221508329148320891701204677577465138735791854013309465788635564710520313/20129323536723230326839655062858967188052821542037312256237856827832665860620332875624408158216002484882137892812715486958360683590757896363965600000000)Sqrt(5) 114523/500000 114523/500000 40303/500000 118141/200000 -671311/1000000 118141/200000 -671311/1000000 21761/40000 21761/40000 5239/20000 -5239/10000 -221403/1000000 916063472767177871594658859880739532997359340627786650229509341270055978760516715404142414564361946017235614434552344462541138202642102728690525976279369/15096992652542422745129741297144225391039616156527984192178392620874499395465249656718306118662001863661603419609536615218770512693068422272974200000000-(2033431964678069401855927973069265600334509969004731647433577440389384914026924795741430095321904885989575439127980850266144235540353483993745630853569127/75484963262712113725648706485721126955198080782639920960891963104372496977326248283591530593310009318308017098047683076093852563465342111364871000000000)Sqrt(5) -585939/1000000 -585939/1000000 -22177/62500 43807722585511778874197587650529367272407318715487045169328129583186321207802669585311233950861485987001060362122082559818608054165569079671192366881387/3774248163135605686282435324286056347759904039131996048044598155218624848866312414179576529665500465915400854902384153804692628173267105568243550000000-(50119007892482116065808988151269604924048251503433495291963947986128197083091102944392556752689958648357723862412385233287745002102932717567501604809443/9435620407839014215706088310715140869399760097829990120111495388046562122165781035448941324163751164788502137255960384511731570433167763920608875000000)Sqrt(5)
-3281149/1000000 820287/500000 -1471241/1000000 36781/50000 -1758709/1000000 -39201/200000 -39201/200000 -1758709/1000000 977357/500000 -147393/50000 147393/100000 -1622347/1000000 811173/1000000 585939/500000 -585939/1000000 4698951/1000000 -93979/40000 296023/250000 -4391/100000
820287/500000 820287/500000 36781/50000 -1471241/1000000 977357/500000 -1758709/1000000 977357/500000 -39201/200000 -39201/200000 147393/100000 -147393/50000 811173/1000000 811173/1000000 -585939/1000000 -585939/1000000 -93979/40000 4698951/1000000 -65791/250000 46599/62500
-268877/250000 836409/1000000 -673013/1000000 29007/200000 -72339/1000000 -232551/1000000 -79977/1000000 -122853/500000 304891/1000000 -3135013/1000000 652761/1000000 -8519/12500 533341/1000000 45599/100000 -22177/62500 296023/250000 -65791/250000 590711/500000 46133/200000
8009/200000 127459/200000 17387/1000000 -208859/500000 54259/250000 -201779/1000000 196243/1000000 -167831/1000000 -15257/1000000 42931/1000000 -239419/125000 1237/62500 202477/500000 -16601/1000000 43807722585511778874197587650529367272407318715487045169328129583186321207802669585311233950861485987001060362122082559818608054165569079671192366881387/3774248163135605686282435324286056347759904039131996048044598155218624848866312414179576529665500465915400854902384153804692628173267105568243550000000-(50119007892482116065808988151269604924048251503433495291963947986128197083091102944392556752689958648357723862412385233287745002102932717567501604809443/9435620407839014215706088310715140869399760097829990120111495388046562122165781035448941324163751164788502137255960384511731570433167763920608875000000)Sqrt(5) -4391/100000 46599/62500 46133/200000 519047/1000000


